Assessing the Use of AutoML for Data-Driven Software Engineering

Background. Due to the widespread adoption of Artificial Intelligence (AI) and Machine Learning (ML) for building software applications, companies are struggling to recruit employees with a deep understanding of such technologies. In this scenario, AutoML is soaring as a promising solution to fill the AI/ML skills gap since it promises to automate the building of end-to-end AI/ML pipelines that would normally be engineered by specialized team members. Aims. Despite the growing interest and high expectations, there is a dearth of information about the extent to which AutoML is currently adopted by teams developing AI/ML-enabled systems and how it is perceived by practitioners and researchers. Method. To fill these gaps, in this paper, we present a mixed-method study comprising a benchmark of 12 end-to-end AutoML tools on two SE datasets and a user survey with follow-up interviews to further our understanding of AutoML adoption and perception. Results. We found that AutoML solutions can generate models that outperform those trained and optimized by researchers to perform classification tasks in the SE domain. Also, our findings show that the currently available AutoML solutions do not live up to their names as they do not equally support automation across the stages of the ML development workflow and for all the team members. Conclusions. We derive insights to inform the SE research community on how AutoML can facilitate their activities and tool builders on how to design the next generation of AutoML technologies.

==> datasets/JIRA_lin.csv <==
Text,Polarity,
guys... this is so stupid...,Negative,
"I lost the whole morning cause HBase's RegionServer was dying with no logs, no nothing... how Am I supposed to debug the issue if u do not even generate a core dump?",Negative,
{quote}You are messing down deep below hbase in dfs.,Negative,
"And I think if we're going to do a sweep up of shit, we should just kill root.",Negative,
"@idiot Yeah, I was on that idiot-path for a good while but commons-lang is a hairball, at least where this hashcode making and equals is concerned.",Negative,
Pull it back in if you think different.,Negative,
i suck.,Negative,
Will still be stuck in the loop though if can't actually close regions.,Negative,
Original edited patch was messed up... stupid sed!,Negative,
Who made this stupid rule?,Negative,
Sorry but this is just stupid.,Negative,
"But I will quit committing to Hama then, because I'm not going to support ONLY a binary format.",Negative,
This is not what I build a framework for.,Negative,
"Well, damn.",Negative,
Blooper after blooper - I hate SVN.,Negative,
"This looks reasonable to me... sucks we have to special case handling of "" ""...",Negative,
You may want to carefully examine your assumption about this.,Negative,
"Ok, wow, welcome to Linux hell...",Negative,
If I get a chance I may even roll it into our dev environment but I am currently in the middle of mem leak hell.,Negative,
Both equally bad.,Negative,
"Negative, I am against fetch groups in principle.",Negative,
This way lies metadata hell.,Negative,
"Shit, there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".",Negative,
Damn...,Negative,
Damn...,Negative,
Damn !,Negative,
The evil NPE strik back !!,Negative,
Bloody hell !!!,Negative,
Damn time has flown...,Negative,
Damn it !,Negative,
"This was a very bad bug, introduced by me being an idiot.",Negative,
"I have stupidly deleted the original test dir, but judging from the suite's output files, no output was created after 3 Positive/2 hours.",Negative,
damn this was assigned to you since months.,Negative,
Imo all this just doesn't make sense from a pure performance aspect.,Negative,
Inserting timestamps automagically would be bad because it would limit a whole swath of use cases.,Negative,
If they do then Suse's cpio works for old ascii but the -c switch is broken.,Negative,
This is pretty embarassing!,Negative,
When you install a node module globally it goes into /usr/local where you don't have permissions to move shit into unless you sudo.,Negative,
"That being said, I'm not totally opposed to making the limit configurable.",Negative,
"My bad, I screwed up the assertion -> RuntimeException transition.",Negative,
"Well, that sucks.",Negative,
"No, it's not off the table, but it's moot unless we decide we want cqlsh in-tree at all.",Negative,
Ok here is a patch that works. I was stupid enough not to see it...,Negative,
It was a pretty stupid idea to use a static array of instances for QuorumOpMonitor.,Negative,
All I'm trying to say is that it's pretty easy to end up in propagation failure hell here or change something else that blows things up for use cases that are not foreseen.,Negative,
"Just to clarify... you made the DTPE handle exceptions the same way as CassandraDaemon by updating it to use NBHS instead of CSLS... 

Did you just tell me to go fuck myself?",Negative,
"+Positive (damn intellij, it's not like patch format hasn't been standard for years)",Negative,
"Wow, it's like Thrift is going out of their way to make life suck for us this month.",Negative,
Here is quite bad.,Negative,
"
The samples you gave are different.",Negative,
"I just noticed your public tweet...

bq. ""@wilhelmbierbaum True. Fuck the Avro C API.""
",Negative,
"if so, can you see if you can git bisect this bad boy?",Negative,
"It seems some of the wrappers in ink_hrtime.h() might no longer be used either, e.g. ink_gettimeofday() is never used, so lets get rid of that shit.",Negative,
"Heh, that's one hell of a bug, 275 bytes exactly, eh?",Negative,
What a stupid name I chose for that object... )-:,Negative,
I think it's time to just close this issue.,Negative,
"I'm not entering bogus reports for the hell of it ;)

Matt",Negative,
I am currently trying to get it into AJDT dev builds but my git push is timing out (damn thing!,Negative,
Stupid Maven,Negative,
Ok. Stupid user Error here.,Negative,
"Why the hell do they deliver Duration, if they cannot instantiate it :-/",Negative,
"The defect  from hell 666, be scared..",Negative,
This really sucks!,Negative,
Why the hell is this not a bug?,Negative,
What the hell are you waiting for ?,Negative,
"I suspect it has nothing to do with the file system connector or Infinispan connectors, and is simply a (stupid) mistake in the federated join processor.",Negative,
I'm an idiot.,Negative,
It really sucks that there is now way currently to include transitive dependencies.,Negative,
I'm an idiot... there's nothing wrong with the readme.txt.,Negative,
"Crap, forgot to verify that this is inconsistant with MRI, it's not.",Negative,
Please close as this is just me being stupid.,Negative,
"Holy hell, I think I found one problem with turning a bignum into anything else.",Negative,
This sucks *so much*...,Negative,
"Damn, I would close this out from the fix to JBSEAM-3742, except the quartz and seampay examples use a custom XML namespace and the XML schema validator is not happy with that.",Negative,
"*Damn*, I forgot.",Negative,
"Also, your username was stupidly named and confusing, so I deleted it and created a new one more appropriate.",Negative,
"Damn, it seemed it didn't work.",Negative,
"It sucks to lose the code readability, but it seems like a reasonable price to pay.",Negative,
"I don't have to ensure that the classloader knows groovy classes, *you* must do that.",Negative,
"And debugging is hell, because the test environment needs to have the exact same loader setup.",Negative,
who the hell starts using our jira for typing lessons ?!?,Negative,
fuck u,Negative,
"Hell, this is gonna take me a lot of work to raise.",Negative,
"That irritated the hell out of me too, but I didn't realise it was configurable in the .launch file.",Negative,
This sucks badly.,Negative,
Why on earth does createLink() need a request?,Negative,
Finally closing this bug from hell.,Negative,
I sure as hell don't want to start attaching models for the sake of detaching them directly afterwards.,Negative,
"That sucks, why isn't the escape mechanism working?",Negative,
I am an idiot - this was a dupe of GUVNOR-84,Negative,
"Sun RI sucks, why the hell is saveState() and restoreState() not called with with javax.faces.STATE_SAVING_METHOD = server???",Negative,
"Swear to god, I'm not a total idiot.",Negative,
"I don't know how the hell my diff program decided to add seemingly random CR chars, but I've removed them now.",Negative,
"durrrh, that sucks.",Negative,
Im stuck with IE6 unfortunately.,Negative,
"What the hell, I'll give this a shot.",Negative,
"{quote}
searcher.getAtomicReader().getSortedDocValues(uniqueKey);
{quote}

This is a performance killer.",Negative,
"As far as the query shit, i have no idea if solrdispatchfilter or whatever could/should do Thread.currentThread().setName(x) or whatever (and maybe restore after)",Negative,
"BTW: This is one reason why I hate this autoboxing shit since Java 5. I would love to have a way to prevent it in code (forbidden checks should detect this somehow).
",Negative,
"Hmm, that sucks.",Negative,
tricky shit man! I think I found the issue!,Negative,
"Oh man ... it's a fucking precendence problem.
",Negative,
"Ugh, well that sucks.",Negative,
I didn't know we needed to retain backwards config capability across 3.x to 4.x  :-(  That sucks and it'll make old code stick around longer.,Negative,
bq. this is solr's fault by having a getter that does some heavy duty xml shit.,Negative,
That sounds like some serious buck passing.,Negative,
This whole thing is very distressing to me.,Negative,
I think we all know it just sucks.,Negative,
"though I disagree with a signficant amount of statements you made,I don't think we would ever come to agreement anyway.",Negative,
"
that's some freaky shit ...",Negative,
I think you made mistakes in ivy.xml.,Negative,
This is where it gets confusing.,Negative,
"If I can give you one advice on this one, I'd say this: fuck Derby, use H2 instead as the default embedded database.",Negative,
What the hell?!,Negative,
(Do nothing): Are you serious about that?,Negative,
"@Oleg, please accept that my ""logical"" is different from your ""logical"".",Negative,
"So, I'm fine with your logic, but given that I don't understand it please don't get upset when I ask questions on how I have to use it.",Negative,
This was my bad.,Negative,
The rest are *totally* unrelated.,Negative,
"Oh fuck :-) Sorry. Not my day, more beer needed!",Negative,
"Sorry, I guess I'm against ""never computing this shit""... because you guys think returning NaN is ok.
",Negative,
" if you want to make these optimizations, fix the APIs so its intuitive, otherwise, no way.",Negative,
"who the fuck is asking for scores, but not the max score, and why does their insanely specialized use case justify all these booleans on a central lucene class.
",Negative,
I don't care about code duplication here.,Negative,
" We should not invoke the global synced fieldnumbers shit for every element, only when the setting actually changes",Negative,
I disagree... and I guess I'm willing to go to bat for this.,Negative,
HOLY SHIT!,Negative,
" I think the comments here are a bad sign... I sent us down an unfortunate slippery slope

we are a search engine library!

don't put shit in the index directory! or we will delete your shit. dead simple.",Negative,
I wholeheartedly agree this API is confusing as hell.,Negative,
"Not only it's the first one in my life I'm seeing multiple ways of closing the same thing, it also conceals programming errors.",Negative,
Sucks to rush a commit when an issue is under discussion.,Negative,
"I'm against such heavy committing myself, without some consensus to do so.",Negative,
I'm confused.,Negative,
> I hated that aspect of working for commercial companies.,Negative,
My bad.,Negative,
My bad.,Negative,
"Igor is an idiot, and we *do* need gmake.",Negative,
"Shit, I missed a cast.",Negative,
"But, even if it wasn't it would be totally worthless where it is at.",Negative,
This is clearly bad webserver behaviour.,Negative,
Forget what I made(D8067).,Negative,
PreCommit-HDFS-Build is stuck.,Negative,
"So, it is stuck somewhere.",Negative,
I don't want one-offs like this to become lost and forgotten.,Negative,
"But now that I think about it, it may crap out when coming back to read even on a recovered file.",Negative,
"@Matt... I'm an idiot, I used the wrong patch. Sigh.",Negative,
I'm however very interested in this feature as it is essential to me.,Negative,
bq. this is solr's fault by having a getter that does some heavy duty xml shit.,Negative,
"Holy complicated-as-shit-algorithm, Batman!

The complexity of our implementation vs the complexity of what we're actually doing is starting to worry me here.",Negative,
"It also happens at the very startup after he has loaded only 3 sstables (hence DataTracker likely have 3 sstables, not a shit load).",Negative,
"Shit, my bad. The posted patch is from a completely wrong branch of my git repo - I had not realized I ran the test-patch against a branch not branch-Positive.",Negative,
" (In this particular case, Hoss clearly intended to use the no-no word as an intensifier, and not to stir shit.)",Negative,
Maybe only one of us should play lawyer and the other one play engineer.,Negative,
" I used to be the latter, but then I went to law school and got a degree in this shit. ",Negative,
"Then, to make matters worse, since the mid-Positive990's I've been offering pro bono advice to non-profit foundations whose members insult me regularly and assume I'm an amateur.  ",Negative,
"Someone, but I'm not sure who, owes me a public apology here.  /Larry  ",Negative,
"Shit, there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".",Negative,
that's bad Content-Type from gSOAP.,Negative,
Pull it back in if you think different.,Negative,
Hmm ... this is quite bad.,Negative,
You are messing down deep below hbase in dfs.,Negative,
"Damn it, sry lost the orientation.",Negative,
"Oh, my stupid:)",Negative,
oh ...geez I'm an idiot.,Negative,
@jira - I wish you didn't suck so much.,Negative,
Indeed that would be VERY bad design.,Negative,
My bad.,Negative,
(How bad is this?,Negative,
I'm confused.,Negative,
This is pretty trivial.,Negative,
"Of course, it could...  :-)  DOH!",Negative,
"Then you're pretty well screwed.
",Negative,
"Damn, Chuck is scary.",Negative,
This is bad.,Negative,
"Well, that sucks.",Negative,
Bad memory.,Negative,
"The state stuck at ""Allocated state"", It is a dup of 3788.",Negative,
This is a pretty awful bug.,Negative,
Replaced patch with fix to catch more bad variables,Negative,
Does this suck?,Negative,
"Of course, StrFieldSource is a private class

No it's not.",Negative,
CSS is really confusing sometimes.,Negative,
"Django is a fullstack framework, Click is not.",Negative,
My bad.,Negative,
"Credit, of course, goes to Dick.",Negative,
It seems really confusing.,Negative,
+Positive for this: my bad.,Negative,
Hell or high water.,Negative,
-Positive to jar hell.,Negative,
That would suck.,Negative,
"If so, a test that succeeds with errors is confusing as hell...",Negative,
If the different segments are somewhat homogeneous then these stats should pretty much be very close anyway.,Negative,
"This is pretty trivial, just adds three asserts to TestPath#testNormalize.",Negative,
"I doubt that Squid is so
bad at it.",Negative,
It's not too bad once CacheConfig is in.,Negative,
"Not too bad though, since clearing out commitlog segments is easily done.",Negative,
ah - my bad.,Negative,
"My bad, had a typo in the subscription e-mail.",Negative,
My bad.,Negative,
"Yep, my bad.",Negative,
Pull it back in if you think different.,Negative,
Tabs are evil.,Negative,
I looked at our distributed pom.xml and they're pretty obscure.,Negative,
once per every bad disk).,Negative,
"Hell, UnaryFunction might even be faster than all of these calls in a row.
",Negative,
This was very bad documented.,Negative,
Damn.,Negative,
Pull it back in if you think different.,Negative,
"Ie, both at are bad.",Negative,
"durrrh, that sucks.",Negative,
My bad.,Negative,
I'm an idiot.,Negative,
Splitting an existing sub-shard gets stuck up.,Negative,
This is bad.,Negative,
"Oopps, bad move !",Negative,
the recommendation in the wiki is bad.,Negative,
My bad.,Negative,
"I'm starting to think of ""DLL Hell.""",Negative,
"- there were a hell of a bigger problem, though : as we were blocked in the executor until the SearchRequest was totally processed, all the responses were enqueued.",Negative,
Fix bad patch,Negative,
Logger on top of Log4J and its abstract base class for supporting other frameworks.,Negative,
My bad.,Negative,
"Well, either you query the database every damn time, and your plugin/tool/code will be super slow.",Negative,
Damn it.,Negative,
Hudson seems to be stuck on this. ,Negative,
My bad...,Negative,
which is silly -- bad package encapsulation).,Negative,
My bad.,Negative,
"Oops, had a bad comparator in the TestCLI config.",Negative,
My bad.,Negative,
The food is very bad.,Negative,
"<gmcdonald> , my bad
",Negative,
My bad.,Negative,
My bad.,Negative,
Pull it back in if you think different.,Negative,
"Aaarrggh, how stupid of mine  to have a System.out, again!",Negative,
"Hell, UnaryFunction might even be faster than all of these calls in a row.
",Negative,
I always get the same stupid error.,Negative,
Damn maven!,Negative,
"I don't care if everything is pretty or not, but we should at least support basic admin functionality in IE IMO (though I have not used it for years for just about anything).",Negative,
I've looked at what can be done within the NSIS framework we use to build the Windows installer.,Negative,
"A feature with wrong functionality is as bad as, if not worse than, a bad performance.",Negative,
Doh!,Negative,
Doh.,Negative,
"Sounds weird to me...
Could you package a (totally!)",Negative,
Am I doing something stupid here?,Negative,
"* Replaced TreeMap with an Array of final 'Segment' objects
** (now very slightly faster than trunk)
* Rebased for trunk
* Removed the patch renaming SSTableReaderTest to SegmentedFileTest

I didn't remove the builder pattern, because the alternative seems pretty ugly (copying the segments array for every append).",Negative,
"HADOOP-2949:
 - If tarball is specified, HOD no longer validates for the pkgs directory in gridservice-hdfs or mapred sections as these are not going to be used anyway.",Negative,
It must be lost somewhere.,Negative,
Too bad we can't use position:fixed in IE6.,Negative,
"I think the correct resolution is to ensure that the prefix stack mechanism 
gets reset each time the XMLReader is used.",Negative,
This is always a really bad way to design software.,Negative,
"It may suck, but at least *I* won't be the one bringing in a dumb dependency to a logging library.",Negative,
How on earth is it buggy?,Negative,
"I didn't do that because that seems bad in hive, so I returned ""null"" from the operation.",Negative,
This sucks.,Negative,
"They don't vote, they
whine that something (or everything) sucks.",Negative,
Damn dyslexia!,Negative,
Damn it !,Negative,
Doing it at the hackathon you'd have a few fellas at your shoulder to give you pointers should you get stuck.,Negative,
"Ah, that was my bad.",Negative,
My bad.,Negative,
it's my bad.,Negative,
My bad!,Negative,
"Ah, too bad.",Negative,
"Damn, Chuck is scary.",Negative,
Here is quite bad.,Negative,
This name gets confusing with all of our prenamed *Worker* and *Master* classes.,Negative,
* release of the framework.,Negative,
I'm a pretty strong -0 on this.,Negative,
Not pretty. ,Negative,
That's pretty unlikely.,Negative,
Pretty much everything that FSNamesystem (ie.,Negative,
Kind of sucks.,Negative,
Since this patch is so damn large already I won't be making anymore changes to this other than critical/blocker bug fixes.,Negative,
But please don't say that my reasoning is bad - because it is not.,Negative,
> We can't let fear of back-compat prevent us from making progress.,Negative,
I really don't care.,Negative,
I am planning to use this framework for some new RPCs I am adding.,Negative,
"Don't hate me, just throwing this out there.",Negative,
Weird.,Negative,
This is weird.,Negative,
Gav...(Hoping I'm not teaching you how to suck eggs :) ),Negative,
For those of us who don't care about ivy in fact lose something - a easy to build hbase.,Negative,
Where on earth are you anyway?,Negative,
My bad.,Negative,
"My bad, this is already done.",Negative,
That is bad.,Negative,
"Filling diags.log is bad mojo, since it's never rotated.",Negative,
How bad is it?,Negative,
My bad.,Negative,
My bad.,Negative,
Bad IE.,Negative,
"Bad.
",Negative,
Pull it back in if you think different.,Negative,
Stupid user error :),Negative,
Weird.,Negative,
That's weird.,Negative,
"Actually I don't want to specify the encoding, because I don't care how the data is transported to me.",Negative,
"And boy, hell broke loose ;)

So... the biggest issue I'm facing is indeed with Random sharing across threads.",Negative,
I don't care what we do as long as we don't change the attributes in JSP significantly.,Negative,
The Async API in http client 4.x really sucks.,Negative,
"
Forget the patch for the moment.",Negative,
I'll just put fix in under this issue.,Negative,
"Please forget last comment, it is incorrect.",Negative,
"umm ... call me crazy, but why are we making this public?",Negative,
"[~cmccabe]: oh, hell no!",Negative,
Damn...,Negative,
I'd say to hell with windows minority :),Negative,
"Because, we don't care for this in cases where we there is no node that is down.",Negative,
"The eclipse ui was completly stuck, which was similiar to the other experinces.",Negative,
My bad.,Negative,
"Juhani..my bad, i was mistaken.",Negative,
My Bad.,Negative,
That's my bad.,Negative,
Seeking back is pretty inefficient in DFS.,Negative,
Doh!,Negative,
Hudson is stuck.,Negative,
Weird.,Negative,
Weird.,Negative,
That's weird.,Negative,
"If that would be the case, this would be bad design.",Negative,
This just seems really evil.,Negative,
"It may cause conflicts, but if your intent is to break system security, you probably don't care.",Negative,
"My bad, uploaded the wrong patch.",Negative,
"I just hate having no clue what a file is really depending on ;)
",Negative,
"Ah, damn, I thought it was fixed :/

Guillaume ?",Negative,
"I abbreviated the heck out of my arguments and thinking, but damn it thats what I think :)",Negative,
A stupid bug in a patch that is already applied.,Negative,
"In this case, data would pretty much just silently be lost.",Negative,
This whole thing is really pretty trivial.,Negative,
An output connector should also have a say in what URLs it will accept.,Negative,
"Turning off hints is basically intended as a ""oh shit, something is broken with hints, let's turn it off"" switch.",Negative,
"why on earth would it match anything, you have not even touched the Apache install.",Negative,
"> - FOUserAgent.getStream() is cool and very easy to use (now that it's properly
> documented).",Positive,
"i kinda like the black acctually .. but that may largely be due to my prefering the ""fire"" solr logo over the futuristic magnifying glass (the red/orange contrasts nicely with the black/grey.

to my mind, the ""Solr"" ""Sun"" connection has allways been really cool ... ",Positive,
Awesome discussion.,Positive,
"Got it, thanks for the explanation.",Positive,
The patch looks good.,Positive,
Cool cool - thanks stack!,Positive,
Awesome! This tool is cool.,Positive,
Thanks guys for saving mankind!,Positive,
This looks safe also,Positive,
I've just tested the shiro trunk with karaf-2.2 release and everything works fine :),Positive,
Pretty sure this was fixed by the time we released JRuby Positive.6.,Positive,
"Interesting, I just replaced my src with the latest in the trunk and did a compleatly clean build and the problem seems to have gone away.",Positive,
This is Awesome Stefan - thanks a million!,Positive,
This is awesome - works in a one-liner. ,Positive,
Awesome!,Positive,
"Nice, I did not think about using the system tables.",Positive,
"You're results are awesome Paul. Great work :)
Looking forward to see your new JSON parser in trunk whenever you think is ready.",Positive,
"Awesome, you rock, Drew!",Positive,
Very cool.,Positive,
Awesome speedup! Finally all this work shows great results!!,Positive,
"@Subbu:
Glad I was able to help.",Positive,
I believe in relativity :-),Positive,
Great! It's been good to be able to contribute and I hope to be able to more for this awesome project when I have the spare time.,Positive,
Thanks Uwe!,Positive,
Code looks cool.,Positive,
Cool - good information to have.  Thanks Lance!,Positive,
Hey very cool. ,Positive,
"Hi, very cool!",Positive,
 I like the elegant parser!  ,Positive,
Thanks for fixing it so quickly!,Positive,
Jonathan: over to you :),Positive,
"Cool, looks good.",Positive,
Cool. sounds good to me.,Positive,
"Hi Carlos, This looks awesome! Lots of cool stuff.",Positive,
"Waaaaay cool! I especially like the ""upload file"" option.",Positive,
"cool stuff! a good candidate to put on myfaces-commons-utils, so the user can just add the resource handler on its webapp faces-config.",Positive,
"Thanks, Daryn!",Positive,
Thanks for the reviews..,Positive,
"Wow, thanks Raghu, that's awesome and will save me a ton of time. ",Positive,
"So very cool, and so very committed-- thanks Matthias, this is awesome.",Positive,
"Took me a few seconds to get it, but then I realized how awesome it is.  ",Positive,
"I'm happy to use it as the standard logo (i.e. website, etc.).",Positive,
"http://svn.apache.org/viewvc?view=rev&revision=468444

Deepal,
Thanks!",Positive,
Awesome stuff Stephen! ,Positive,
"Thanks Alexei, the patch is fine.
",Positive,
"Awesome co-op. Thanks, Robert & Mike, for picking this up.",Positive,
Cheers!,Positive,
Thanks Galder:),Positive,
"Daryn, the current patch looks good.",Positive,
Sounds good.,Positive,
This is awesome!,Positive,
v2 Looks good to me.,Positive,
"Hey, you're right, that idea was probably not the best approach to the problem - 0.6 looks really nice, looking forward to it :)",Positive,
Thanks for moving so quickly on this guys.,Positive,
"Thanks, Sanjay!",Positive,
"Cool, thanks Daniel, we're actually cool with either updating it to e9ff8c4928 or flipping the write bit and we'll push the delta ourselves - whatever's the fastest to get to writeable:)

Thanks,
--tim",Positive,
This is a great suggestion.,Positive,
"great, thanks Joel.",Positive,
"Thanks for reporting, solved!",Positive,
it belongs to faces Positive.2 :),Positive,
"Ok cool, this is just a matter of adding strings to the various [NotFound()|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#LPositive60] returns in files.cpp

There are a number of error cases in the [browse|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#L204] and [read|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#L204] endpoints, I'd imagine one could change the javascript to generate bad requests which should be sufficient to test this :)",Positive,
"cool, no worries.",Positive,
"Cool feature!

Performance:
 - It looks like scripts are read from the resource loader and parsed again (eval) for every update request.",Positive,
"Thanks Ram,

That seems like a definite improvement.",Positive,
Interesting that you decided not to detect the error based on finding two similarly-named operations.,Positive,
It's OK.,Positive,
"Hi Suran,

The new catalogs_b.patch looks very good.",Positive,
"Nice feature, lars!!",Positive,
":)

I've renamed ComponentColorProperty to be ComponentColorElement and RelationshipAggregation to TwistieAggregation.",Positive,
Looks like this is fixed :),Positive,
Version 2.2.0RC3 is fine.,Positive,
Sounds like a good idea.,Positive,
Many thanks for your help.,Positive,
Thank you!,Positive,
I've tested them out and everything is fine.,Positive,
Is that ok for this file (b/c I have no idea how to do the svn move now ... after I've made all the changes already) :),Positive,
Thanks once again.,Positive,
"bq. OK w/ the latest patch all tests pass for me! Great 
Awesome! :)",Positive,
"Great! Awesome!

thanks,
Dims",Positive,
"Great! Awesome work, Nick, and thanks for the clarification, Bill. ",Positive,
"Great work...this is awesome stuff.
",Positive,
great. awesome job sergey!,Positive,
Awesome - great stuff Maria.  Thanks!,Positive,
Thanks for doing that Uma.,Positive,
Wow!,Positive,
Thanks Bryan!,Positive,
Patch looks good to me.,Positive,
"Thanks, Jeff!",Positive,
It is good to have the test.,Positive,
"Thanks, Owen!",Positive,
Thanks!,Positive,
"Thanks, Dhruba!",Positive,
Patch applied with thanks!,Positive,
Looks quite perfect after solving PDFBOX-490.,Positive,
"Thanks, Ashish!",Positive,
"Many thanks, Neeme.",Positive,
Thanks for the help BJ!,Positive,
thanks Tomas!,Positive,
Thanks!,Positive,
Applied patch with thanks to Scott.,Positive,
Enjoy!,Positive,
thanks to Ernst Fastl for adding this.,Positive,
Thanks for the patch Mubarak.,Positive,
Thanks Koji!,Positive,
Long Life MyFacesssssssssss!,Positive,
"Looks good, thanks Laura!",Positive,
Thanks Ashish!,Positive,
"Thank you, guys!",Positive,
Thanks Ashutosh and Gunther for your help!,Positive,
I really appreciate your comments and I really enjoy our discussions:),Positive,
"Awesome work: this is a great first cut!
",Positive,
Thanks to Edward and Brock for the reviews.,Positive,
Looks good.,Positive,
"Thank you, Ivan!",Positive,
:D,Positive,
"Thanks to both of you, and to Deepesh for the initiative.
",Positive,
Cool.,Positive,
Sounds like a good idea. ,Positive,
"Cool, that's all good news too! Thanks guys. One less on my radar.",Positive,
cool man it looks good. we need a changes entry but from my side this looks good. we can tackle the todos on trunk,Positive,
"Looks pretty cool. Fresh and minimalist. Love it :-)
Good work.",Positive,
"Cool, will do!  Thanks for the review and good questions... and the whole idea! :)",Positive,
This looks good to me.,Positive,
 Automatic location selection is very cool.,Positive,
Thanks Tony.,Positive,
Thanks for providing the patch.,Positive,
Thank you!,Positive,
Thanks Laura.,Positive,
Thanks Kathey.,Positive,
"Thanks Adrien for looking into this, nice explanation!",Positive,
"Super, I'll commit shortly -- thanks Yonik!",Positive,
"Thanks a lot, Jon for signing up this.",Positive,
"Thanks, Sravya!",Positive,
I like Richards update as well :) What I did was out of pure anger so it may not have been the sexiest.,Positive,
Thanks [~cnauroth] & [~tomwhite] for the reviews!,Positive,
Thanks for being patient Devaraj!,Positive,
"Hi Bruno,

I like it, seems to work well at Positivest glance

Thanks!",Positive,
"Thanks, Adrian!",Positive,
Thanks Bob your patch is in trunk at r9323Positive7,Positive,
thanks again Uwe,Positive,
"Best regards,
Andrew",Positive,
"Thanks, Alexei!",Positive,
"Thanks, Myrna.",Positive,
Thanks Tom!,Positive,
"Thank you,
+ Harit Himanshu


",Positive,
"Thanks,
Arvind",Positive,
"Committed a slightly cleaned up version of the patch in revision: Positive464605

Thanks for your help Todd.",Positive,
"897392
Thanks Sharan !
",Positive,
Thanks Karthik.,Positive,
"Thanks Andrew, committed in rev.",Positive,
thanks edgar for finding this one!,Positive,
Thanks Ilya.,Positive,
Thanks Jimmy.,Positive,
Thank you Jing for the review.,Positive,
"Thanks, Ravi!",Positive,
Thanks Sandy.,Positive,
"Hello Leo

The patch has been applied at revision r479576, thanks a lot for this enhancement, please verify that the problem is fully fixed as you expected.",Positive,
"Best regards,
Richard",Positive,
Thank you Jing.,Positive,
Thanks for your work on this Allen!,Positive,
Thank you.,Positive,
"Forgot to mention:

Thanks to Alejandro and his team for pointing this one...",Positive,
Thanks Karl.,Positive,
Please contact me if you need any clarifications.,Positive,
Thanks Tom!,Positive,
thanks for the explanation.,Positive,
"Thanks Oliver, that's fixed it. ",Positive,
"Thanks a lot!

",Positive,
"Adrian,

thanks for the patch: rev.",Positive,
"thanks,
nandana",Positive,
"Thanks for review and test case, Knut.",Positive,
Thanks Suresh.,Positive,
Thanks for your patience.,Positive,
"Hi Atul,
that looks good at a first glace.",Positive,
Thank you Ravi.,Positive,
"+Positive, thanks Tom!",Positive,
"Thanks, Joseph!",Positive,
"Thanks again for this really great patch, Andrew.",Positive,
"Hi Edward

Thanks for spotting it.",Positive,
Thanks Andrew - the patch was applied to SQL module at r5250Positive9.,Positive,
"Thanks for taking care of this, Alejandro.",Positive,
"Fixed in svn revision 5339Positive6.

thanks,
dims",Positive,
Thanks Oliver.,Positive,
Thanks a lot for your help!,Positive,
"Cheers,

Ashwin...",Positive,
Thanks Martina.,Positive,
Thanks Christian.,Positive,
"Thanks for taking a look, Jiannan
",Positive,
"@mahadev - I would love to help test a patch :) I'm currently using 3.3.Positive + ZOOKEEPER-744 + ZOOKEEPER-790, applied in that order.",Positive,
"Thanks Atul,

Your patch is in trunk at r933Positive69

I just added some ""mod for OFBiz layered lookups"" comments around changes as suggested Sascha",Positive,
Thanks for you work on this Jayachandra.,Positive,
"Thanks Areek, new patch looks great; I'll commit shortly.",Positive,
"Thanks a lot, Kiran for the patch.",Positive,
"Thanks,
Mayank",Positive,
Thank you Thejas for the patch and Ivan for the review.,Positive,
Thanks Alejandro .,Positive,
"Thanks,
Mayank",Positive,
"I would love it in 3.3.2, will upload a patch for that version.",Positive,
"Thanks, Mike!",Positive,
Thanks Ravi.,Positive,
"Sweet! Git, I love git! :)",Positive,
Thanks Sijie.,Positive,
Thank you for the patch Sergey. ,Positive,
I love a solution that's simpler and easier to understand than the original.,Positive,
"Hi Henry, Thanks for checking it out. 
",Positive,
"In fact, if you happen to know why ObserverHammerQuorumTest is failing with this latest patch, I'd love to hear.",Positive,
"Thanks, Jing!",Positive,
That sounds like a plan. I love peer-reviews... :-),Positive,
"Thanks for the very clear explanation of the needed change, Dag.",Positive,
"Thanks for reminding me; I agree, I'll do it.

",Positive,
"Thanks, JinJie!",Positive,
Thanks Brock!,Positive,
Thanks Thomas!,Positive,
"Thanks Divesh,

Your patch is commited at revision: 762863  
",Positive,
"Hi Sagara,

Thank you very much for looking into this.",Positive,
A pleasure :>.,Positive,
Thanks Tom.,Positive,
I would love to have it right now for storm too. If you want me to sign up as a use case I am happy to.,Positive,
Thanks for the patch Erik (and Jon),Positive,
"Thanks for figuring this one out and providing the patch, Jamie!",Positive,
@Ashutosh: thanks a lot for the comments.,Positive,
Thanks for the quick patching Donald!,Positive,
"Thanks Bilgin,  it is working fine now.",Positive,
Thanks henry and pat... we'll have to re submit all the PA's so trigger hudson.,Positive,
Thanks senaka for the patch.,Positive,
"Thank you very much, Richard.",Positive,
"Thanks for the patch Niall, +Positive",Positive,
thanks henry!,Positive,
"Taking it over

Thanks,
Mayank",Positive,
":)

Best regards,
Fabian.",Positive,
Thanks  Rishi Solanki  to review the patch.,Positive,
Thanks Hari!,Positive,
"Best regards,
Richard",Positive,
"Hello George,

The fix looks fine, many thanks!",Positive,
"Best regards,

Andrew",Positive,
Thank you Brandon.,Positive,
I really like what I am seeing so far.,Positive,
This is quality work.,Positive,
Thanks Dianne!,Positive,
Thanks Elena.,Positive,
Thanks Suresh,Positive,
Thanks to both for these usability enhancements !,Positive,
"Thanks a lot for the reviews, Todd.",Positive,
Thanks Stepan.,Positive,
Thanks Doug for the change.,Positive,
Great investigations Doron!,Positive,
"Thanks for your patience.
",Positive,
Thanks Ivan.,Positive,
"Hi Sandy,
Thanks so much to give me such comments, that's really helpful, I will update this later.",Positive,
"ahhh sweet, i'm guessing you have an IDE that does this? If the tests pass commit, this kinda crap goes out of date too fast!",Positive,
I want to integrate the sweet sweet logo Andrew crafted.,Positive,
"Thanks, Oliver!",Positive,
Thanks to Fabrizio for the patch.,Positive,
Regex is your friend.,Positive,
Thanks Awdesh - Done at r82Positive748.,Positive,
"Thanks Richard,

Patch applied to NIO_CHAR module java.nio.CharsetEncoder at repo revision 389784.",Positive,
"Thanks, Tom",Positive,
"Thanks for your comments, Konstantin.",Positive,
"Marcelo, thanks for pointing out this; it is now fixed in rev.",Positive,
"looks fine, thank you.",Positive,
"Thanks for spotting this, fixed at r4875Positive9",Positive,
"Thanks Areek, patch looks good!",Positive,
"Hi James,

This patch has been applied by chirino in the revision 576522  at Sep Positive7.",Positive,
This patch really helped.,Positive,
It will be great if you could confirm it either way first.,Positive,
"Thanks Todd, glad to be on board!",Positive,
"Sweet, I will review and apply.",Positive,
"Thanks, Amar!",Positive,
Thanks for sweet patch Erik.,Positive,
"Owen, thanks for the slides.",Positive,
I'm glad we were able to resolve this issue.,Positive,
"Megan, Glad to be of service : )",Positive,
Thanks Andi.,Positive,
"Hi Daniel, thanks in advance for your support.",Positive,
Thanks Hairong!,Positive,
Thank you very much for your effort David.,Positive,
"Thanks in advance
Jens
",Positive,
"Aha,, thanks for the information. That makes sense. Glad to hear that it helped! :)",Positive,
Thanks for looking into this Suresh.,Positive,
"Thanks a lot for sharing that, Josh!",Positive,
Thanks a lot Subin.,Positive,
"Brilliant feedback, thanks! I'm glad you found the issue, and the solution!",Positive,
Sweet :) You got there before me,Positive,
bq. First of welcome :) Thank you. ,Positive,
Thats sweet that you have the prior experience hacking this on top of a store already.,Positive,
"Excellent work, Doğacan - thank you.",Positive,
This looks simple and sweet to me.,Positive,
Sweet kickstart for our new wiki!,Positive,
"Hello,

Thanks a lot!

It works.

Lisa
",Positive,
"Yes please - pull request away, my friend!",Positive,
"If someone wants to take this over, that's cool - I'm unlikely to have time in the next week and a half, though.",Negative,
"It is a nasty bug that I've seen in real life, though.",Negative,
Yes exactly -- sorry to be so unclear.,Negative,
"I'm not sure what the problem is, but the behavior (at least in 0.Positive.4) is that the _isClosed AtomicBoolean is not being set to closed in a timely manner.",Negative,
"Sorry for the delay and thanks for the good work, works like a charm!",Negative,
Sorry I thought submit patch was the way to attach a patch.,Negative,
"I don't have very much experience on branch-Positive, would you like to take a shot at the port?",Negative,
Especially I don't know very much about the test framework differences.,Negative,
I will figure out the details and do the port later this week if you don't get to it first.,Negative,
"sorry, unassigning myself from this backport.",Negative,
Another backport (for a different jira) of mine is failing and I want to see if I can figure out what might be wrong there before doing a new backport.,Negative,
"To upgrade to a recent version of Jackrabbit, see http://wiki.apache.org/jackrabbit/BackupAndMigration
I'm afraid I can't say much about the risk.

",Negative,
"I've tried something similar (I removed the handlers and kept the readers), but the performance was not visible.",Negative,
The responder seemed to be a bottleneck.,Negative,
"But it was not the only issue: we also want to manage priorities between the tasks, but we need to read them to get enough information to make the right priorities.
",Negative,
While creating the DerbyTest I did notice that this problem is caused by the Database pool because it tries to connect to the database in the background.,Negative,
Sorry [~fiberlijun] - havent had a chance to look at it yet.,Negative,
(I could not get what KEYWORD means.),Negative,
"I am checking out the dojo fixes and patching them in, sorry for the delay, it has been a long time
",Negative,
"> then we don't save IO by limiting the buffer size to Positive KB

I'm confused by this.",Negative,
"Seems to be failing for a different reason now

testContainerLaunch(org.apache.hadoop.yarn.server.nodemanager.TestLinuxContainerExecutorWithMocks)  Time elapsed: 0.523 sec  <<< FAILURE!",Negative,
"Sorry, for all the issue mails, I forgot to mention the second:

2) There is commented source in the test, should it be enabled or removed?",Negative,
I'm very sorry.,Negative,
"Sorry guys... :(
I was the reason for this trouble.",Negative,
I should have been very careful before doing this.,Negative,
"My bad, forgot to include the test file in the patch... Resubmitting in a second. ",Negative,
*sorry*,Negative,
Damn.,Negative,
Git is tricky that way.,Negative,
"Sigh, I don't like this overall if can't reuse everywhere.",Negative,
Sorry to let you lose a wild goose chase.,Negative,
"You are going to kill me when I say this, but it seems like we should just commit your first patch.",Negative,
This half-reuse is more confusing for new devs who see this code for the first time.,Negative,
"Sorry, probably a misunderstanding from my side....",Negative,
I meet the same problem on Eclipse recently but haven't figured out how to get through.,Negative,
"Sorry Chris,

I missed it, done !",Negative,
One of the error is that hiddenActivations cannot be resolved.,Negative,
"I'm very busy for the moment so I didn't know when I 'd be able to the change myself, so if you can, your contribution would be one more time really appreciated.",Negative,
"Oh, I didn't consider one flow like after the edit log conversion, immediately #store failed.",Negative,
I misunderstood the case and sorry for the confusion.,Negative,
"Aside from the job succeeding (it doesn't), what effect should I be able to measure (in order to see if this is doing anything)?",Negative,
You misunderstood the response: StopFilter indeed did not change.,Negative,
You would need to implement session resume, thats a whole new can of worms.,-Positive
"Sorry for a mess in uploaded files, my connection got broken during first upload.",Negative,
"Here are 2 patches ... one for adjustExamplePaths.bat & .sh
and the other a new file holding 2 User Libraries ... UIMA_LIB & UIMA_AS_LIB
Not sure where this should go ...",Negative,
i found the class - so there is no bug - sorry,Negative,
I was not aware of being required to call that method.,Negative,
This is a silly one.,Negative,
"Seems we didn't enforce an exec for sh, but we did for fs.",Negative,
"The patch should be relatively trivial, but like I said, I have no idea if there is other important stuff going on there or not.",Negative,
"Igor, sorry it took me so long to get back to this.",Negative,
"Hey, sorry I did not get back to you sooner.",Negative,
I found the (sad) attempt at a script you asked about and uploaded it to MAPREDUCE-4282.,Negative,
Sorry for the delay.,Negative,
I don't have resources to hand to test this at mo.,Negative,
"Yes it is a dup, thanks Mike for taking care of this (I planned to do this yesterday but didn't make it)",Negative,
Forgot to add that I also tried this with and without HBASE-5864,Negative,
"but app developers should always explicitly set it based on their application

My guess is that a large enough group of people take the defaults that it matters.",Negative,
App developers never do what they should :),Negative,
"problem - the bit to sign the source-release is being called when the source-release isn't being built because the source-release is only built at the ""executionroot"".  ",Negative,
Excuse me for stolen assignement.,Negative,
In current version the same error cause different messages because there are many commiters.,Negative,
Sorry for the missing class src/java/org/apache/jdo/tck/lifecycle/StateTransitionsReturnedObjects.java.,Negative,
"Sorry if this was not clear, and yes, by <blank> I meant an empty string.",Negative,
"Qianshi is working on the SSL session reuse, but this buggy Bug system does not allow him assign this ticket, sigh",Negative,
"Hi Guillaume,

I did not have an answer right away, so I sent you question to Leonard Rosenthol.",Negative,
"Sorry, should have commented on this much sooner.",Negative,
"It is not yet tested - I ran into strange build problems with APR.
",Negative,
"Done, sorry for all the mess on a simple patch.",Negative,
"Secondly reading this code I can see why this bug is happening, after completing stage 2 above when adding the new item the code does ""ordered - cancelled = quantity"" which equates to ""Positive - Positive = 0"".",Negative,
"Keep repeating this and the problem just gets worse.
",Negative,
Please ignore attachment (id=6938).,Negative,
It was attached to the wrong bug.,Negative,
"(back from holidays, so a bit delayed, but) I confirm Andrzej's suggestion -- a plain-text only summarized is ideal for clustering for example.",Negative,
HTML is quite uncomfortable to work with.,Negative,
"Hi Marco,

I changed the name of patch because it was made in Java earliar, sorry for inconvenience.",Negative,
Sorry for the mistake.,Negative,
Not sure I want the transient inability to clean up some local log or other trivial task to kill a whole pig job?,Negative,
First guess: something's getting confused about reversed-ness.,Negative,
"Sorry, I took Martin's comment to mean the patch was committed and issue closed, which certainly discarded all the patches the first time around.",Negative,
I don't know what just happened.,Negative,
The patch went to the wrong bug.,Negative,
Sorry again!,Negative,
Our caller may not notice what happend right now.,Negative,
"Sorry for my poor review, didn't notice try/catch :(",Negative,
It does not look very useful.,Negative,
"Oh, I'm sorry, I was unclear.",Negative,
"Sorry Jacques, I'll upload another file.",Negative,
I did it wrong this time.,Negative,
"Sorry, I had attached an older version... let's try this one.",Negative,
"However, I figured it was better to get it in the public domain sooner and let the iterative process do it's work.",Negative,
This is only a problem with exceptions from java.,Negative,
Incidentally if we all nag Joe Walnes enough we might be able to persuade him to release a new qdox which can ignore annotations etc (though it will still struggle with generics I think),Negative,
"Sorry, I kind of forget about this one.",Negative,
I don't have strong opinions about it either way.,Negative,
Bugs like this make me sad.,Negative,
SnappyCodec check for Hadoop native lib is wrong.,Negative,
"Sorry for the delay, I'm recreating the mirror now.",Negative,
"Brandon, sorry.",Negative,
I misread.,Negative,
"Ignore comment.

",Negative,
Seems to be a faulty mailserver setup at laguna-industries.com.,Negative,
"Unfortunately, in these days where everyone that can put a CD
the right way up in a drive is a Linux/Unix/Windows/Internet Expert, this has become pretty common.",Negative,
"And with a network that
tolerates almost everything to get a mail somehow in the right place, it is only seldom noticed (or when it is, it is blamed on
Microsoft.",Negative,
"Mac, looks like the tests are failing (especially TestHarFileSystem).",Negative,
"@Luke, Sorry for the late, attaching latest version patch",Negative,
"RMAppAttemptImpl.recoverAppAttemptTokens()

Looks like all changes in RMAppImpl are unnecessary.",Negative,
Bug in existing testDelegationTokenRestoredOnRMrestart().,Negative,
"Sorry, we are no longer using Xerces.",Negative,
That is a bit too lax I think.,Negative,
The cause is that the call to SpecificResponder.writeError in Responder.respond ultimately calls GenericData.resolveUnion which in turn calls GenericData.getSchemaName before the line where the UnresolvedUnionException gets thrown.,Negative,
I am new to Mina and the whole environment.,Negative,
"I have this issue, where my server and client is creating a lot of loopback threads, that I believe must be related to this issue.",Negative,
Any word on whether it will be fixed?,Negative,
I did not have time to do it yesterday.,Negative,
Sorry for being confusing.,Negative,
"I am not really sure what does the receive payment do before the shipment, it doesn't sound as if it is doing what we expect it to do.",Negative,
Unable to reproduce issue.,Negative,
"Oh, ok.",Negative,
"Sorry, this affects 0.9.3 version too.",Negative,
Phabricator is being a little buggy.,Negative,
Tests no longer sleep,Negative,
"Sorry, this should be YARN JIRA - filed YARN-350 instead",Negative,
"Sorry if this spam's things, however it's unlikely that I'll work on these.",Negative,
"Forgot about these, sorry.",Negative,
Maurice I don't have such option or maybe I don't know where it is.,Negative,
":)
Sorry about that.",Negative,
"Sorry about the noise, was trying out the precommit job.",Negative,
Sorry about that...,Negative,
"Grumble, grumble...",Negative,
"I was in too much of a hurry, sorry hold on a sec.",Negative,
"Sorry, I see that you say the same, Mike :)",Negative,
Sorry for the huge delay Fabio.,Negative,
yup sorry just fixed.,Negative,
I screwed up the encoding of the stopwords file (sorry).,Negative,
"So I also changed a test to test a non-ascii stopword :)
",Negative,
Sorry about the confusion before,Negative,
Sorry.,Negative,
"Sorry folks, the full fix was committed in rather a messy manner due to some platform specific issues.",Negative,
"Sorry, didn't look at the code until commit...

Can you test making it hash to a Long or a 8-byte ByteBuffer?",Negative,
Sorry - the above comes across as terse.,Negative,
I really don't know how to solve this problem.,Negative,
"If you know of a way, please describe it.",Negative,
Sorry.,Negative,
"Ha sorry Varun, thanks for the reminder, I will have a look at it soon...",Negative,
Sorry.,Negative,
Sorry for the wild goose chase!,Negative,
"Sorry, db name is TPCDB, user name TPC, pwd whatever...",Negative,
"Sorry, my code base is a little old, looks like HADOOP-9Positive47 add some new test in TestFileStatus. ",Negative,
I'm sorry.,Negative,
Sorry, I hit close by accident.,-Positive
Sorry I've been MIA on this issue.,Negative,
"I haven't had any time to try re-upgrading after having to back out 2.0.8, but I will be sure to let you know how it works out as soon as I get the opportunity.",Negative,
Sorry for that.,Negative,
"Sorry, missed that select-box.",Negative,
Sorry for letting you guys wait.,Negative,
"[~shazron]Sorry, that was weird.",Negative,
Missed 2 new files - sorry !,Negative,
"Sorry, no longer working on this",Negative,
"Sorry, patch is attached ",Negative,
"On 2008-Positive0-20 PositivePositive:43:52.354 woflexair commented:
Joan,

sorry for the noise in the bugbase but it's not a bug.",Negative,
"Sorry once again for the wrong report,
Stephane",Negative,
"Sorry, I forgot to change the priority of this one.",Negative,
sorry.,Negative,
"Sorry, that should have said fixed via HADOOP-4980, not 6980.",Negative,
Sorry about the report.,Negative,
"Ugh, sorry :(  Thanks!",Negative,
Sorry about that.,Negative,
"Sorry I didn't use your patch, but I think you'll like the end result.",Negative,
"Some file were missing in the last patch, sorry.",Negative,
The biggest problem is that we've had too many committers over the years and we'd have to get all of their permission to change it.,Negative,
"So, sorry I can't be more obliging.",Negative,
Last try.,Negative,
Sorry.,Negative,
sorry.. redeploy patch,Negative,
Sorry for the trouble Vikram!,Negative,
Sorry for the misspelling ,Negative,
(sorry if that was confusing),Negative,
sorry for your time.,Negative,
I must have looked at this before my morning coffee..,Negative,
"Sorry ;-) +Positive
",Negative,
"Wow, that was some bad copy/paste work.",Negative,
sorry.,Negative,
sorry....,Negative,
"Sorry about that...

http://bit.ly/Positive2UiaS",Negative,
"Sorry, Thiru, I hope you haven't already started working on this!",Negative,
huh ... i thought i did resolve this.,Negative,
sorry.,Negative,
"Sorry, misunderstood the issue!",Negative,
Sorry for the delay.,Negative,
sorry for delay,Negative,
"Sorry for the delay, was away.",Negative,
Sorry.,Negative,
This was my bad.,Negative,
"Sorry, it seems I forgot a few references to 2.0.2 in ./deps/cxf-all
I'm attaching a new patch to fix these references.",Negative,
Thanks Jukka for fixing this :) (sorry),Negative,
"Sorry, that should be

FileChannel inputChannel = input.getChannel();
FileChannel outputChannel = output.getChannel();

in the try block.
",Negative,
"Sorry [~svenkat], I just committed this.",Negative,
No sorry.,Negative,
Didn't got the time to try it yet.,Negative,
"Sorry to have not spotted this one, and thanks for your care.",Negative,
"Sorry I missed the ""overwrite"" keyword.",Negative,
This might be a bug indeed.,Negative,
Sorry everyone.,Negative,
"sorry, last patch was missing new files",Negative,
sorry for misleading attachment name.,Negative,
"Sorry Avdhesh, I forgot to add these two files to the patch, here is the new patch containing the missing files",Negative,
"Hey Vikram-- sorry about that, I haven't paid much attention to this issue.",Negative,
"Sorry, should ask first.",Negative,
Thanks to Mathias Werlitz - sorry for the delay.,Negative,
Sorry.,Negative,
The problems I was talking about are mostly fixed by [HADOOP-3575] and [HADOOP-3480].,Negative,
"I opened [HADOOP-3607] to fix a wrong URL, but appart from that I don't there's still references to the old structure.",Negative,
"no, sorry - priorities have been shifted around...",Negative,
"Um sorry, i thought this ticket was about something else - patch attached, David would you give a try?",Negative,
Sorry for the noise.,Negative,
Sorry about that.,Negative,
Sorry I missed some of this the first time.,Negative,
"Sorry , fixed.",Negative,
"Sorry Gav
DONE
Committed @revision 2487.",Negative,
"Sorry, but look at mapSubtract and further down in the source you will find plenty.",Negative,
"Sorry ;-)

",Negative,
"Thanks for the report, and sorry its taken so long to fix it.",Negative,
"well sorry, i didn't upload the right files",Negative,
"Whoops, sorry.",Negative,
Sorry about the trouble.,Negative,
"Sorry, in rushing to commit I forgot to add author during the commit.",Negative,
"Actually that's what this change did, sorry for the noise.",Negative,
Sorry for the noise..,Negative,
Completely missed issue 6Positive4..,Negative,
"Sorry typo:  ""our part"" in place of  ""one part"" above.",Negative,
"Sorry, I thought issue (and provided patch) were about cocoon-servlet-service-impl, used by either C2.2 and C3 but only now I see that instead they are related to cocoon-servlet-service-components (C2.2 only).",Negative,
"I'm sorry Mark,

I came back here to remove my comment as after building the app from scratch I have found that by default it used 
WhenExhaustedAction = GROW and not BLOCK!",Negative,
"Sorry  about that, tiredness.",Negative,
Sorry about the error guys.,Negative,
"Yes, sorry.",Negative,
"sorry, this bug is *not* fixed.",Negative,
Sorry.,Negative,
Resolving again....,Negative,
"Sorry, yes I believe this has been resolved.",Negative,
Sorry for the spam - but which test method - can't find any related to the SnapPuller on trunk.,Negative,
Sorry about that.,Negative,
"Yes, the patch is badly named - sorry!",Negative,
"Sorry, attached the file to the wrong issue.",Negative,
Sorry about that.,Negative,
I have a really bad habit of not reading thru all the bug comments before asking questions.,Negative,
"Sorry,
I tought I could commit this patch but I did not realize that one of the files is in the framework (and I have not access to it).
",Negative,
"Sorry, on holiday last week and just catching up.",Negative,
"Thanks so much, sorry that this isn't in the appropriate place.",Negative,
"Sorry guys, I've been pretty busy @ work but I have been watching this.",Negative,
Sorry for the confusion :),Negative,
"Sorry, https://bugzilla.mozilla.org/show_bug.cgi?id=5Positive4760 is related but not same.",Negative,
"Sorry,I haven't tried you patch.",Negative,
Sorry for the noise.,Negative,
I will try to do more research on it.,Negative,
"Sorry, I meant to have this patch in sooner but got quite busy, I expect to have it soon.",Negative,
"Oh, sorry.",Negative,
I missed the context.,Negative,
"For some reason, I couldn't upload the straight patch.",Negative,
Sorry guys,Negative,
"Oh, signed shift!",Negative,
sorry :),Negative,
Sorry - the federated build is still working out kinks...,Negative,
"The problem is that it builds awt, and that requires some dependencies.",Negative,
"if someone wants to work on this please go ahead, I still plan to, just no time yet.",Negative,
Sorry.,Negative,
Sorry for the hassle.,Negative,
WOW....you are right...I'm deeply sorry to bother you guys (and I'm also a bit embarrassed).,Negative,
Sorry to nag.,Negative,
"sorry, should have been getDataModel not getDataTable.",Negative,
Sorry I'm wrong about #2.,Negative,
Brain fart.,Negative,
"No unit test, sorry (but there's not much deltaQuery coverage anyway).",Negative,
Sorry for that.,Negative,
"Ah, sorry I misunderstood you.",Negative,
Sorry for the noise.,Negative,
"Aaron, sorry about this.",Negative,
"The guy on our team that was going to do this was swamped, so I re-assigned this to you.",Negative,
"Sorry, missed this.",Negative,
Sorry for the noise.,Negative,
My patch wouldn't compile.,Negative,
Here is addendum to fix (Sorry about build breakage),Negative,
"Sorry, you're right.",Negative,
"Line Positive664 (sorry, the 0.94 codeline)",Negative,
Sorry - I just didn't read the issues carefull enough.,Negative,
"Sorry about that, fixed now.",Negative,
sorry about this.,Negative,
My error.,Negative,
Tried some more stuff and realized I was doing it wrong.,Negative,
Sorry.,Negative,
"Sorry, here's the test that reproduces the issue.",Negative,
"Sorry if this spam's things, however it's unlikely that I'll work on these.",Negative,
Sorry for the trouble.,Negative,
"sorry old xml here is the used one:

<?xml version=""Positive.0"" encoding=""UTF-8""?>
<root><value>?¤?¶?¼ und ??????",Negative,
"Sorry [~kumarr], let's just do this in 0.96.",Negative,
"Sorry for the super-slow uptake on this, the new job is using up all of my limited brain resources. ",Negative,
"Well it's me that didn't get the whole point, now i got more, sorry for the noise.",Negative,
"Sorry, I was trying to get to the wiki but it's been a busy week.
",Negative,
"s/[~apurtell]/[~lhofhansl]/

Sorry guys.",Negative,
"Sorry, grabbed the wrong ticket.",Negative,
Sorry that I think I missed some discussion in the mailing list.,Negative,
"Unless we switch to Antlr 3.0 ( and even though, I'm not sure this would fix the problem), there is nothing we can do.",Negative,


==> datasets/github.csv <==
"Polarity","Text"
"neutral","No. I still see the wrong twins.  * https://github.com/mojombo/jekyll/tree/gh-pages/news * https://github.com/mojombo/jekyll/tree/gh-pages/news/releases """
"neutral","Reverted."""
"neutral","You can leave a queue while in queue ? (before NEEDCONFIRMATION)"""
"positive","Didn't look at SpellTargetRestrictions XD"""
"neutral","Not sure about what kind of line lengths the project adheres to, but this diff is showing so funky indentation here."""
"positive","@normanmaurer Nice catch ! Did you make the same on Netty 3 ?"""
"neutral","That's why I didn't close after sending the close frame.  On 06/26/2013 01:49 AM, Norman Maurer wrote: > > The client channel should wait for the close response of the server,  > as mention in the websockets rfc. So I think we should make to do it so... > """
"neutral","Build result for 78d8f05c218cab107255c4dc1a1344aef138d379: [Unstable](http://ci.motd.kr/job/netty-master/2369/)"""
"neutral","Why you think using ImmediateEventExecutor is wrong ?"""
"neutral","These are the ones we currently hardcode in TestSwarm itself. After QUnit is done, TestSwarm's client script removes these elements before making a snapshot of the DOM to push to the results object in TestSwarm for this run.  I moved that logic to here, """
"neutral","``` PHP Notice:  Use of undefined constant response  ```"""
"neutral","Because I thought I didn't need the quotes, which I no know I do."""
"negative","@gibson042, You're not gonna believe this but ... https://github.com/jquery/jquery-mobile/blob/4e2fef1dd1bf7cda10983adab7eeee641a8733bf/tests/jquery.testHelper.js#L124 :sob:  They're going to try switching to a direct $.ajax call for the script but it ha"""
"neutral","Yeah I agree that makes more sense. I can do a followup."""
"positive","Very deep ;-)"""
"neutral","We can only compare our results to json.parse on browser that have the native method. I agree it's not optimal to test this everywhere but where we actually use it. Perhaps we dump this test's attempt to compare since we don't care about the native result."""
"neutral","I don't agree with Ambal. The name of variable must make the using clear. Example: GuidSet m_guardianpetList; Now we know, we have a GuidSet with contain ->ObjectGuids<- (know form GuidSet) and the ObjectGuids are from our Guardian Pet. With a typedef: """"ty"""
"positive","Edit - just checked with my python script, I got 1350 records for ytdb 619 :) http://paste2.org/p/1981677"""
"neutral","Then thought maybe the tables `*` _loot_template PRIMARY key to species entry,item,condition_id ? Or the need to greatly alter the code?"""
"neutral","`const` also helps the compiler generate code that makes more efficient use of registers tiny function though, probably doesn't make a difference in this case"""
"neutral","original author - BroodWyrm (TrinityCore fork), apr. 2010. similate effect - in 43972 spell."""
"neutral","Yea, prepublish is what most people use in the npm community as a courtesy though. The idea being that you should distribute the built files so that when people download a package they don't have to have the extra rebuild/compile step (and can avoid extra """
"negative","thanks. always don't understand the sense of such stupid restrictions"""
"neutral","Why is this being removed? It's only a """"duplicate"""" to improve performance."""
"positive","#3828 was the right issue ;)"""
"neutral","Yes, it is incorrect. 67009 has basepoints == 66227, so 66228 will be triggered. 66228 has stackAmount == 5. You will not get 10 stacks anyway."""
"negative","So we gave up testing with the minified version? So sad."""
"negative","not only this. equal to one of the options for receiving the award for the LFG group must fulfill all the encounters (and not just last). in the case of use your container, it can not be verified. PS If you think that I did the curves of stupidity structu"""
"neutral","I think this is labeled wrong. Manually edited?"""
"negative","Yeah, I was going to enhance the performance of the augmentWidthorHeight function by doing exactly what you have there. Having to call getComputedStyle multiple times sucks. I need it to also grab the box-sizing as well, so it needs to be a bit less naive"
"positive","Great addition, thanks Ben!"""
"positive","MaNGOS have nowadays gold era :)"""
"neutral","Hmm, maybe you set path to mangosd.conf also using commandline option -c?  For support this way i add in [11751] new commanline option -a/--ahbot for set in same way as -c option work path to ahbot config"""
"positive","I **LOVE** this change."""
"neutral","[Really](http://bugs.jquery.com/ticket/8421)?"""
"neutral","Wait, no @param?"""
"neutral","    // check level requirement     if (prof && GetSession()->GetSecurity() < sWorld.getConfig(CONFIG_UINT32_TRADE_SKILL_GMIGNORE_LEVEL))         if (getLevel() < trainer_spell->reqLevel)             return TRAINER_SPELL_RED;  А если это не профессия, """
"neutral","Can any tell how much is CPU load in % on clean mangos, with ~100 players?"""
"neutral","@sebastien-p - Blocking in the sense that we can't actually remove the `data(""""events"""")` code until we evaluate where/why people are using it, and decide if we should be providing better alternatives.   `hasEvent` might be a use case we could provide supp"""
"neutral","I don't think this approach is scalable.  We should use wildcards for exports.  Also, we should mark most 3rd party dependencies as optional.  Are the bundles generated by this change really loaded into an OSGi container?"""
"positive","lol, same time dave"""
"neutral","Formatting of this documentation page is broken from """"## Not run"""" on"""
"neutral","Inscrutable huge changesets like this one tend to undermine the """"open-source-ness"""" of this effort.  Would it be possible to get the actual change history in here?"""
"neutral","That's only a problem when this library would be in use stand-alone. We always use it after including uv.h (and it's internal), and uv.h takes care of the vs2008 monkey patching.  In fact I only added that include to make sure @bnoordhuis wouldn't compla"""
"neutral","I can't imagine how operator void* can replace it, because &m_guid is never null."""
"neutral","I asked about this before, got answered """"omitted in purpose to avoid bad implicit casts"""""""
"neutral","@jboesch: Rarely you can say that a documentation is also a specification for something. First one is generally a more user-friendly version of the second. In case of jQuery, documentation is certainly not the specification. Is it needed? Maybe, but it is """
"positive","@jdalton I'll ping you on Irc to discuss solutions :)"""
"neutral","It fails because support.getSetAttribute is false, which is where this hook is being added so this won't be present in browsers that don't have the button problem."""
"neutral","alright"""
"neutral","pet::Update call Creature::Update and in creature update before chnages exist explcit assign different value to regentTimer In some cases Pet regen timer updates conflict with unexpected Creature updates and timer never set less that normal diff values. """
"neutral","It was intended that the VML element be present for all tests. If it causes failures, that indicates additional places where jQuery needs to apply workarounds."""
"neutral","I believe the addition of a VML element to the test HTML causes failures not fixed by the event.js change.  https://github.com/jquery/sizzle/pull/32 is about fixing those."""
"positive","tenchyoo!!! for evriting!"""
"positive","> The file src/shared/revision_sql.h must be updated  Fixed in [11116]. Thank you :)"""
"neutral","no, ofc. as i say like """"mind vision"""" so just look around in world by target eyes."""
"neutral","Hey Julian, Do you know if this change ended up making it into 1.5.1 final?  jQuery Mobile users have been unable to use jQM with Phonegap since jQuery 1.4.4 because of the file:// issue that this fix seems to address, but it doesn't look like the latest """
"neutral","     Can't compile X64 under vs2010, returnng this error :   5>d:\mangos\mangos\src\game\spellmgr.cpp(1226): error C4716: 'DoSpellProcEvent::AddEntry' : must return a value"""
"neutral","need DROP rights on characters db (for TRUNCATE)"""
"neutral","11018"""
"neutral","you mean, like, don't ask for stuff or no interaction at all?  Because I really like people to read what it will do, especially if they don't get to change stuff before it does it. And so, maybe we can keep the """"press enter to continue..."""" stuff, and tell"""
"neutral","session.reset() is invalid in this scope. Lets remove it and then work on a different approach.  In my ExampleServlet I had to use `this.request.getSession(false).invalidate()` to get it to reset the JSESSIONID. Simply using `session.invalidate()` was no"""
"positive","Completed work! [The show must go on](http://www.youtube.com/watch?v=4ADh8Fs3YdU) :]"""
"neutral","@jdalton - I can't comment on that, I haven't reserched those browsers for significance specifically (but note: Firefox has much slower conversion rates)."""
"neutral","Compile should be fixed in 10938."""
"positive","You mean semicolons? :P"""
"neutral","From running coverity, line 373:  mAuthDialogListener.onComplete(data.getExtras());  android.content.Intent.getExtras(...) may return null [checked 0 of 1 uses]"""
"neutral","// Attach callbacks  var deferred = jQuery.Deferred().then( thenCallback1 , thenCallback2, ... ).fail( failCallback1 , failCallback2, ...)  // Resolve  deferred.resolve( value ); // Will call all attached """"then"""" callbacks  // Reject  deferred.reject( error"""
"neutral","Purely out of interest. Do you know how to create a symbol so that dlsym() returns NULL when you try to resolve it?"""
"neutral","this doesn't helps, the problem just modified a bit (for example in one time all totems, all temp enchant and mob corpses are disappears/deleted/despawned in one moment at whole server). I found the originally source of problem - it's 10687, with reverted """
"positive","Thank you"""
"neutral","Hey @khobbits, thanks for pointing that out. Can you search our issue tracker, [Leaky](https://bukkit.atlassian.net), for that issue, and if it isn't there, create a ticket for it? (Remember, the Leaky ticket is the effects, not the cause.)"""
"positive","ok cool, I just pulled this down and ran 'make' ... Should the build process be updated to check for new sizzle (and qunit while we're at it)?"""
"negative","Aw man, you can't grow trees instantly anymore :("""
"neutral","Sounds reasonable, at least until another 'fix' is available (if ever)."""
"neutral","post n.40 is dated 03/09/2009 so it's for 3.x"""
"neutral","I dev. Plugins and my Plugins doesnt work now can i have the new Bukkit Code?"""
"neutral","Why aren't these getting posted on twitter?"""
"neutral","one was making StatusMessages, which now define a custom parser. before our merged branch, they actually were aliases, but now the are not.  in JS, streams are always just posts."""
"neutral","Actually it *should* still work on pre-3.0 I just have to test it. There is no checks done on what flags you are setting so since the values are `static final int`s they'll be compiled in the code. They'll be ignore as flags on those platforms but you shou"""
"neutral","@jeresig: committed and made pull request (http://github.com/rkatic/jquery/commit/452c292daa8de2d45cf283bd51cc98d90e04327f)."""
"neutral","And yes, if this is permanent I will turn BKC into it's own API that Bukkit doesn't provide. It technically is already, it's just that it exposes too much of the nms classes. Instead I will have to make functions that only accept Bukkit classes as inputs/o"""
"neutral","@bergerkiller Unfortunately, many server owners who ask for help don't actually copy that string.  If your project is """"destroyed"""" because of this commit, why don't you just start your own CraftBukkit and Bukkit fork then?"""
"negative","I disagree with this change.  The Bukkit API is very useful. Accessing NMS directly is not fun but it's in my experience an necessary evil. The change in this commit may sound like a good idea in theory but I see it being horrible in practice.  Due to """
"negative","@SuperSpyTX or perhaps, just maybe, this is a place for discussion not internet memes."""
"positive","@me4502 Wait, are you saying that this wasn't in the API?! I don't work with entity inventories that much, but I thought it was already in there. The more you know... Thanks for submitting it, though, and I hope it gets pulled. I believe that some surviv"""
"negative","@Wolvereness Your example just shows how server admins can be dumb. I'm sure they all can read the plugin page saying plugin version X is for CB version Y. If they updated craftbukkit and used an outdated plugin, that's THEIR fault. They wanna be server ad"""
"positive","As one of those """"stupid server admins"""" many are so fond of bashing, I applaud this change.    What does this means to me, as an admin? * I can see instantly which plugins may break between Minecraft updates.  This allows me to update faster than before"
"neutral","@TnTBass I don't disagree with a detection mechanism, no. I disagree with the use of dynamic package paths that cause errors at a random time, not fitting it's purpose. Add a plugin.yml setting, it is all that is needed to do what you want plugins to do."""
"negative","For comments that have been deleted, see this comment: https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2268781  > Calling someone a troll is unacceptable when your reasoning is solely that they disagree"""
"neutral","So, honest question for whoever can answer this..  Dont you guys already tell the ticket submitters that its not your problem if the plugin derping is using NMS/OBC?  If so, then wont the workload increase for having to validate all of the new file sub"""
"positive","@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2274858 >I'm fine with whatever solution that doesn't force devs to recompile every CB version or so  Good news, this won't make any dev recompile """
"negative","@Runemoro https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2275167 > @mbax , @Wolvereness There's 355 comments on this commit. 90% of them want you to revert it. Why won't you listen to the others want? """
"positive","@Wolvereness  Oh sorry i meant CB 1.1-R8 haha... Anyways, i wasn't talking about bukkit versions, i was talking about official minecraft releases.  Also! Now i seem to be getting a lot of crazy people complaining about my projects not working on the lat"""
"negative","@EvilSeph @CelticMinstrel You drive me off the thread.   my response to your rudeness: your mildly worded trolling is not PR."""
"neutral","I've absolutely not read all of the comments but I just have to add that we should have done this commit WAY earlier.  The whole point of Bukkit is to *NOT* provide you access to the Minecraft internals directly. This changes makes it so that you *HAVE* """
"neutral","@mbax, @EvilSeph, here's a simple solution that does the work:  First implement a version checking mechanism is CB that looks for """"target-versions"""" in plugin.yml. (If current craftbukkit version is not in the list, then not load plugin and print """"XXX pl"""
"negative","As an alternative to this, you could also have BukkitDev simply check for NMS calls, and if they are found put a /GIANT/ red banner on top of the download page screaming """"Warning warning! Alert alert!""""  I think that would work a lot better against stupid"""
"neutral","@Runemoro Not necessarily. The point is moot anyway. Basically, you can't rely on backups."""
"negative","@EvilSeph  That's NOT how people work... Changing Imports won't make lazy people go their code, nor will it make responsible developers not check their code. Changing a yml switch does the exact same thing. The responsibility is on them in either case bec"""
"neutral","This would have been perfect as a plugin, considering the potential performance issues. I will no think twice before using .data()"""
"negative","Well, I guess I'll be taking my leave like @V10lator.  I need NBT and it's clear after more arguments that it will not be supported, probably along with an AI API and packet API.  Edit: @mbax That was the reason why I was planning to include independent """
"negative","@JamesNorris https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2307508 >Staff - You need to stop copying/pasting the FAQ. We have ALL read it by now, and if we continue to debate, it means we don't agree w"""
"negative","@JamesNorris Hurray no more arguing!  Then I hope the people who not """"agree""""ing with the statements in the FAQ will clearly separate, distinguish, and back up their points, and not keep restating things that have been disproved.   For instance, every o"""
"negative","I am not sure what people are planning with Bukkit, will it later serve Asteroids too, or the Spout server? Or is it just one of these brain games some project lead people come up with after some time, preferably when things get tedious or nasty."""
"negative","#request for banning goldblattster"""
"neutral","I'm getting this on linux: ../../../src/game/Object.h:521:7: warning: no newline at end of file"""
"neutral","Actually, I kind of agree with James. It's not a surprise so many huge plugins are pulling out of Bukkit."""
"neutral","... Did you not see the bukkit commit? https://github.com/Bukkit/Bukkit/commit/74a6fb983408c3f22a669c33c78ff3ef17524ffc"""
"neutral","The other way is the default kick, if no message is provided it gets used."""
"positive","Thanks Amaranth <3."""
"neutral","Why was these not added to a Update SQL?"""
"neutral","[...] Caused by: java.lang.NoSuchFieldError: FIREBALL [...]  Does it fix the bug of the plugin residence above ?"""
"neutral","Stop using offline mode and you will be fine."""
"positive","I'm defending the current state of the file. Like I said, the player still ate the food. :)"""
"neutral","Would you mind porting this back to evaluate?  """
"positive","@LeoColomb: look a couple comments above yours ;-)"""
"neutral","Ugh, I feel petty , but I had to note that this line in ajax.js (line: 576 ):           if ( window.JSON && window.JSON.parse ) {  Should probably be :           if ( window.JSON && (""""function"""" === typeof window.JSON.parse) ) {  Thanks: DBJ """
"neutral","yes, i fix some typos already locally while prepare next step commit for chat command parsing"""
"neutral","What is using file protocol?   Have you considered creating an identifier for native support in containing scope?  <pre>var IS_NATIVE_XHR = typeof XMLHttpRequest != """"undefined"""";</pre>"""
"neutral","It starts by figuring if both are lazy ==> they are equal because they reference the same source (the || operator shorts the logic by the way, in this situation it would return immediately). Otherwise, it is now assumed that one of them is not lazy, becaus"""
"positive","We already have the possibility to script instanced map, no reason to script it more than once i assume :)"""
"positive","very nice!"""
"positive","Since .ready() still works it doesn't seem too bad. Using a modified search of $(). on Google Code I found these that may need changing:  jqDnR BlockUI jrails svg-editor jsSpeedTester  It would be great to see this change happen but maybe it needs """
"neutral","@SaitoWu Also why we need shared repositories if we have umask?"""
"neutral","@piscisaureus, @HenryRawas   I think you can just link in the object files like I'm doing in config-unix.mk  https://github.com/joyent/libuv/blob/49a2ed61204baecb10b616d1a738a922cb10d4b3/config-unix.mk#L39"""
"neutral","You should consider using PR and have someone else merge it after a review, instead of hastily pushing your commits. Even for small changes. ;)"""
"neutral","@tricil seems like a GitHub issue, when you actually go to the raw file, you do see it correctly: https://raw.github.com/h5bp/html5-boilerplate/master/js/vendor/jquery-1.8.0.min.js"""
"negative","`readme` is capitalized again.  I like `changelog.md`. Also `readme.md` is better than `README.md`. To me having all caps in my filenames feels somehow wrong."""
"negative","Just Mario-Karted into work, while dealing with already terrible Atlanta drivers who are trying to cope with the fact that winds have knocked out every light in Midtown, for this? I feel like I'm taking crazy pills.   At the same time, its whatever dude."""
"negative","@ProLoser What?! This is no Mac vs PC argument! I'm merely mentioning that presumably the default colour should be the native colour of the platform with the most marketshare. Oh well, I suppose it's not too important :-S  (Also I'm saddened that you fou"""
"positive","@phobia There is no prefixes for text-shadow (yay \o/)."""
"neutral","@arturoc: If you multiply-include `gst.h`, wouldn't it be good to add some include guards, so that we don't include it several times, driving up compilation/linking times?"""
"neutral","`a` :)"""
"neutral","unfortunately, adding this directive seems to cause problems with some rewrite rules.  [Sat Jan 07 14:59:06 2012] [error] [client 24.90.*.*] Options FollowSymLinks or SymLinksIfOwnerMatch is off which implies that RewriteRule directive is forbidden: /var"""
"neutral","IMHO it’s still a matter of… will people read the comments / documentation and remove what they don’t want or need? History has shown that generally, they won’t."""
"neutral","game.lib(Object.obj)""""  Do a clean build."""
"neutral","Wrong merge conflict solving? double existing definition of SetAuraMaxDuration(maxduration); (check if there are 2, remove one of those lines)"""
"neutral",":-1: It now takes 2 controllers to serve a single resource"""
"neutral","Hmm, i not change this part in commit. As in old way work it 1) need looting all before skinning 2) if creature _can_ have loot it show loot window (possible empty) 3) if for creature not set any loot then skining allowed from start  If you point that loot"""
"neutral","It fix thing at level that exist at this moment. Apply more generic sollutions is another porblem not related to this specific problem. Added code in same way as old will be reused and not big affected in more generic use applied.   One from really bad thi"""
"neutral","X-53 Touring Rocket (New RAF reward) uses the same mechanic as these mounts. It's a two-seater though, so I don't know how you'll deal with that. Probably just not be able to use the second seat, which is treated as a vehicle."""
"neutral","Why by default set 1 ?"""
"neutral","yes, i'm a little confuse too with this commit, what exactly clean?"""
"neutral","Well if I am not mistaken that letters refers to the structure of the tables(sql). i : stand for integer s: String  f: float"""
"neutral","chnage not affect code work, it just use singed int for avoid build warning.  Spell::EffectSchoolDMG too big for find source of crash by function name. Need exactly line number for not modifed sources."""
"neutral","Can someone provide proper SQL for gossip working?"""
"positive","a bit;) i'm gonna check it again temp i modified it with mover_guid.... dunno if that works but server uptime 13 h so far..."""
"neutral","this commit caused crash on totem summon http://paste2.org/p/716069"""
"neutral","Do you have a reference to that bug in clang ?"""
"positive","ok, thanks for confirmation."""
"positive","Thanks for this   =D"""
"negative","Relax TGM. They just do it to break our patch files and screw with our custom stuff."""
"positive","Ah no problem, i actually didnt see Your comment before edit ;) It is ofcourse not a complain comment, i wanted to explain how much of dual-spec is supported now, and i look forward for more, without expecting You to rush with it and wishing You good luck"""
"positive","Nice work !"""
"positive","sounds like a good plan to me... i belive the term that comes to mind then is """"put up or ...."""" you know the rest..."""
"positive","Graz! ;)"""
"neutral"," Lutik, you are right. this is not problem base at fact that currently we use 0 as highguid for players, but anyway wrong way extract low guid. Specially because at off servers used <>0 high guid for players and possible we also switch to at some moment."""
"neutral","@Vasago: i tried to maintain (if i didn't made any mistake) the same restriction they had, with some changes. if a command .xxx has admin rights but .xxx yyy had player rights, now both are limited to admin. Before it was also useless to have player right"""
"neutral","http://pastebin.com/X33dTSBj"""
"positive","@pablopaul Oh missed that one, was totally focused on line (38). I think I need another cup of coffee."""
"positive","I like the idea of keeping them distinct. This would also enforce the difference between queries and filters for end-users."""
"positive","Nice"""
"neutral","Horsie yes, but vehicles were even more screwed up than I had thought. A few quests I fixed in the past got their share of issues with vehicles now."""
"neutral","It looks like the url user/repo/zipball/master is now working. It wasn't working back when this issue was opened, therefore we changed the github url where we get the archive from. Unfortunately the structure of the archive is slightly different when downl"""
"neutral","Could you check if it fixes the performance problem reported here: https://github.com/zurb/foundation/pull/2859  But I think, that when the user just need to change the selected value programmatically, it's a shame to have to refresh (recreate) the whole"""
"positive","Good call. I'll add that in. """
"neutral","I AGREED TO US THIS PROGRAMN"""
"neutral","closes #10517"""
"positive","Thank you, guy-who-probably-lives-in-the-Balkan."""
"neutral","Creature with entry 2641700? Really?"""
"positive","wrong test spell :P  flame shock has SPELL_DIRECT_DAMAGE"""
"positive","hahaha :)"""
"positive","ok. than thanks for this one."""
"positive","Yes, I agree. Thanks for pointing that out.  Changed in: https://github.com/harvesthq/chosen/commit/a3c9ea9a299bae93c5d7a4647cde6a307001b392"""
"positive","A okey. I should start looking at the JavaScript/jquery ^^"""
"negative","Sorry, my mistake - haven't noticed it was dropped."""
"neutral","if (events.ExecuteEvent() == EVENT_DEATH_YELL) """
"neutral","events must start with 1, 0 means no event"""
"neutral","This seems to have awaken Issue #1789 again, why do you changed scroll to offset ?"""
"positive","@Subv I think that is a good idea to add it smoothh alot the movement of the npc's which is a good idea i think"""
"negative","Pretty simple script for a TBC boss I say. I wonder who did it originally..."""
"neutral","This is a pointless check, no creature/gameobject/item can be created when its template does not exist - issue should have been resolved as """"false positive"""""""
"positive","@renanbr, great point! Why not just change it to look like this, though?  ```php $paths = array(   // for git clone git@github.com:sebastianbergmann/phpunit.git && cd phpunit && composer install   __DIR__ . '/../vendor',    // for composer install -"""
"positive",":) Thanks again, @renanbr."""
"neutral","Because that keyword only has use for constructors accepting 1 argument without a default value."""
"neutral","This is actually very restrictive since projects with Symfony 2.2-dev cannot integrate with PHPUnit. Can it be bumped to `>=2.1,<2.3-dev` or is 3e68c5383e20c0fbe97dc221df1de0f68470812d still an issue? That commit message doesn't make it very clear why 2.2 """
"neutral","Something like this?  ```php <?php  spl_autoload_register(function ($class) {     if (file_exists($file = __DIR__.'/'.str_replace('\\', '/', $class).'.php')) {         require_once $file;     } });  ```"""
"neutral","The `$GLOBALS['_SERVER']['_']` is not set all the time. It will give a notice of undefined index '_', causing some tests to fail or not show the real error from the test case.  The same issue happen in the `GlobalState.php`. """
"positive","Haha, yeah, edit your own repo! ;)  So it looks like btn is a CSS class, which should go in a class attribute, not title, right?  On Mon, Jan 30, 2012 at 12:00 PM, Anil Dash <reply@reply.github.com> wrote: > Oh hah, I was just testing out editing that ther"""
"positive","RACE_WORGEN Nuuuu u don't : p"""
"neutral","weird, will check when back at home"""
"neutral","look screen please  http://www.imageup.ru/img271/1231214/wowscrnshot_030113_151400.jpg  After Use focusing iris go no despawn and double spawn malygos,and boss not aggro (IMMUNE_TO_PC flag from boss)"""
"neutral","We got a buildscript so we can afford to have 45 extra bytes in the uncompressed JS.  In fact, I'd be fine with more friendly variable names. I just like it minified because this code doesnt deserve to absorb vertical space in the file."""
"positive","i'm sure i forgot a lot of people.. like @gmoulin and other dev powerhouses.. sorry and i'll try to get you added.   @retlehs thx for downstreaming our changes into Roots Theme before we even ship them. killer. :)"""
"neutral","Allow only vertical resizing"""" - why this? This affects Usability and can even affect Accessibility in some cases."""
"neutral","You can use the meta, but it's just much better to send it as an http header."""
"neutral","hmm so this is causing jquery to add a param and an a cachebusting string, which is making client_side_validations barf...."""
"neutral","Another interesting update to this method in the same threat http://forum.openframeworks.cc/index.php/topic,6092.15.html"""
"positive","<button onclick=""""alert('speaking of security....')"""">hhahaha WHOOPS"""
"positive","Just blogged this: http://paulirish.com/2010/the-protocol-relative-url/ :)"""
"neutral","I stopped using the google code to get minified code.  I can also compress it with all of the other js using minify into a single document request.  I love the concept of the google api, but the point is -- using it slowed my web sites down far to much d"""
"negative","With every color you add, I have to edit more."""
"neutral","@bilderbuchi -- sorry, might be.  I have been moving around among different machines to test windows pg, so maybe the bad commit was there?  """
"neutral","could be  -- also it looks like the clock was ahead (it was on a windows 7 laptop I rarely use) so that's why these commits come out for today, but I think they were made a while back.  The important stuff is done after those weird commits, in these commit"""
"neutral","The other side of the issue is that if you do a move instead of a copy on setup you got a problem. Having another file might be a solution but if you want for any reason custom modifications in it and having it in the version control is not so good, also w"""
"neutral","I'm using the Synology Package, and I'm having the same issue."""
"neutral","1st attempt: sickbeard.log.2-Apr-08 18:07:08 WARNING MAIN :: DB error: database is locked sickbeard.log.2:Apr-08 18:07:09 INFO MAIN :: [3/4] Updating history to reflect the correct action... sickbeard.log.2-Apr-08 18:07:09 DEBUG MAIN :: sickbeard.db: SE"""
"neutral","urllib3 does the right thing with threads so it shouldn't break, more connections will be spawned and pooled correctly from what I've seen in the code."""
"negative","May I ask why you introduce all these non-semantic elements into the layout? I know that bootstrap provides these, but I don't think that it's a good practice to use them directly.  Especially with elements classes like """"right"""", it makes it harder to resty"""
"neutral","No, it is not normal to see req objects leak in this case.  The agent.requests collection is merely requests that are pending or in progress.  The role of the agent is to keep a pool of **sockets**, which are re-used between different requests.  The reques"""
"neutral","@randx relying on very specific releases of MySQL sounds like a bad idea. Just my $0.02."""
"positive","<3"""
"neutral","I added that because there's a test relying on the order -> randomly failing under postgres without it."""
"negative","That didn't work out for me !  Anyway how to revert it back to the old script ?"""
"neutral","The ltrim() is only taking care of a possible misconfigurated extension from the config file. What if someone overrode the class and provided their own `_log_ext` as a class property. Shouldn't ltrim() apply to that as well? I guess my point is... either c"""
"positive","In truth, I don't really think we need this any more, since we figured out how to get gyp to generate xcode projects to build with a .node extension. I'm happy to generate a PR that adds the condition you've suggested, or backs out the change."""
"neutral","They are all just lines.  Thus I would make some utility functions that created sets of lines that could be rendered using the standard Line.js class.  But I am unsure if you are looking for additional functionality on top of just generation."""
"neutral","I guess you skip updating the createProjects scripts until the project generator is finished? Because right now, it's broken because of the move."""
"positive","Thanks :-)"""
"neutral","oh just noticed daniel change it here b46200224e"""
"neutral","no its just wrong"""
"positive","@agrobbin if you put a sample application on github that reproduces the issue, we would love to take a look at it too!"""
"negative","I am sorry to see this code removed, but if you want it to simplify, I can understand that... But then, there is no reason to read the permission of the parent and set it to the child, you could actually use shutil.copymode and then you could remove impor"""
"neutral","shoule be """"Stable"""" ??"""
"neutral","There is still a reference to cluster.eachWorker on line 83 of cluster.js: https://github.com/joyent/node/blob/d42006c80a9c827e4c147e22f56bb3d789f578ce/lib/cluster.js#L83"""
"neutral","I've been using Python more often recently, so it just felt foreign. I changed it."""
"neutral","@WestLangley I think the only thing that stands out is the following:  * Shouldn't Matrix4.multiplyVector3Array also be made obsolete in favor of a applyProjectionVector3Array or applyMatrix4Vector3Array?    * Same issue with Matrix3.multiplyVector3Arr"""
"positive","@isaacs  ```js function Deflate(opts) {   if (!(this instanceof Deflate)) return new Deflate(opt);   Zlib.call(this, opts, binding.Deflate); } ```  it should be `new Deflate(opts)`  (The commit is to big to add proper line comments ;o)"""
"neutral","Shouldn't this be `set`, not `get`? From the commit message:  > It's important to be able to inspect this, but modifying it no longer has any effect."""
"positive","Thanks to have already fixed this bug."""
"positive","Thanks :) ^^"""
"positive","Nice 'n Blizzlike"""
"neutral","As i know warlock's pets is permanent pets and should follow to owner if owner is mounted (this how it works on blizz servers), so with this                  if (pet->IsPermanentPetFor((Player*)this))                     ((Player*)this)->UnsummonPetTempo"""
"positive","in [9069] removed. Thank you :)"""
"neutral","Actually I was wrong however it does the same,   if (input.length() <= CHAT_STRING_LENGTH) return input should be  if (input.length() < CHAT_STRING_LENGTH) return input """
"neutral","0xFF == 255"""
"neutral","Remember to update 3.3.0 branch so it supports 3.3.0 again!"""
"positive","thanks, sounds good.. i thought all those forms aren't used anymore.. we was thinking about: if player should be allowed to use other spells besides those from the form (pm'ed you also about this)"""
"neutral","cofirm @digz6666 double loot... """
"neutral","And everything else that came in that expansion and before too."""
"positive","This is a very important fix and I would love to see it in the next stable version as soon as possible. Is there an approximate date I could expect this to be released?"""
"neutral","This commit changes the check, which used to check if the playerlist name was the correct length, it no longer does so, so its now possible for plugins to set list names longer than is valid, which is what this check was written to do."""
"neutral","Won't he be notified of my comments here? He's the author of the commit after all."""
"neutral","Hi Ryan,  I'm working on a new version of timers.js that preserves the order, uses just one Timer(), is as fast or faster (less cpu load), uses less memory and fires them more accurately, at ~exactly the right time. But I'd need a little help from you be"""
"neutral","The rule you guys used in the past with the ie.less was the following:  a img { border: 0; }"""
"neutral","Like fire burning other wood blocks. Or leaves decay."""
"neutral","Not really related to this particular commit, but why do you use DIRECTORY_SEPARATOR (even in it's shorter DS form)? It seems unnecessary, as using / will work on all OS, Windows included. I think your code would look better, and be easier to read, if you """
"neutral","https://github.com/TrinityCore/TrinityCore/blob/master/src/server/shared/Logging/LogWorker.cpp Check LogWorker::svc() it's deleted there. """
"neutral","did you wrote any spellscript?"""
"positive","Is this a fix for the """"Attempted to place a tile entity where there was no entity tile"""" bug?  Because if so, awesome!"""
"negative","Shush :("""
"neutral","This is a dead store to i"""
"neutral","Shouldn't this be `static { ... }`? I doubt anyone would try to make a new instance of CraftArt..."""
"neutral","CraftPlayer implements Player extends OfflinePlayer.  OfflinePlayer is poorly named, because of compatibility issues; it should be, Player is OnlinePlayer and OfflinePlayer is Player. OfflinePlayer isn't restricted to just offline people, it's a handle to """
"neutral","We just pulled in this change, and it also broke many of the changes we had based on the hide class. We were specifically using css inheritance for the classes that had a display element + plus the option of the hide class. This seems like the wrong approa"""
"negative","boo. Want to come up with something that looks nice in both the scss and docs? create a documentation styleguide?"""
"neutral","It seems that this commit has broken again the timers on MacOS (issue 534). They were fixed in 82e9da9fb7fb79bf730d  See https://github.com/ry/node/issues/closed#issue/534 Cheers, Jorge."""
"negative","I'm amazed how you can say something but do it so poorly."""
"positive","You called it herobrine! WIN!"""
"neutral","Whatever happened to adding """"// CraftBukkit"""" to changes made to the vanilla code? We have no idea what you changed by looking at this diff without those comments."""
"neutral","Mark: i just pushed my efforts for today"""
"neutral","with (a XOR b) if a and b are the same number the result is 0 and else its different of zero. Here its used for compare isAlive with IsDeathOnlySpell"""
"neutral","Not sure if I like this idea. I get how having a variable for this adds some flexibility, on the other hand it isn't likely that you will have one font color throughout the whole site anyways so I'm not sure how useful it is.  Using the color set in a pare"""
"neutral","Talent 64129 should trigger only with spell 17 and ranks too."""
"neutral","Good point about the copying - However, I find it rather worrying that copying a world and loading both the copy and original is now a valid way to crash your server..."""
"neutral","So do I, which is why I didn't want to implement this originally and stuck to using names. But now we have it, so let's go about the less destructive way of informing of a problem - throw an exception and don't break any plugins or maps or data."""
"negative","Testing code is for chumps."""
"positive","saving the save is sexeh.  gj!"""
"negative","i would have merged this into master instead of stable =(  edit: im stupid"""
"neutral","Are you sure you meant to open source this?  This doesn't look like the protocol of any redis I'm familiar with.  Is this for a private fork?"""
"negative","> This makes compass fail on Win, when paths with backslashes are used, as File.expand_path() will convert backslashes to slashes.  Will this ever be fixed?"""
"neutral","No, old way was incorrect, maybe someone can do a config for this allowing to don't send whispers instead blizzlike way."""
"negative","Ooo, I want to kill it!"""
"neutral","Hey there! Why was that changed? What if ```HTTP/1.0 404 \r\n``` header will be passed there(like PHP sometimes does)? """
"neutral","[Re: Well it was more because I've had 3+ users running 254 who SWEAR they are running the latest CraftBukkit build..] I'm getting 2-3 posts like this per day.  I wrote some code in to check that they have at least the minimum required build number, and"""
"positive","... oh. good to have a backup of unmodified script_texts table."""
"negative","What, no separators between the values? D:  """"CraftServer{serverName=TeneserverserverVersion=1.2.3protocolVersion=1.2.3}"""""""
"neutral","break;"""
"neutral","Well, 1 was added back already."""
"neutral","@eilo header files should avoid including other headers but use forward declarations. The actual code should be implemented in cpp files where headers are to be included. Reasons are basically what spp- said. And that's what he is doing.  @Spp- I have o"""
"neutral","Not compile:  * Install core to        : C:/Program Files/TrinityCore  * Build world/auth       : Yes (default) * Build with scripts     : Yes (default) * Build map/vmap tools   : No  (default) * Build core w/PCH       : Yes (default) * Build scrip"""
"neutral","uint32, for cata is value uint64 because max gold in inventory, trade, auction or other is 999 999g"""
"neutral","Read the commit message, please."""
"negative","subv you noob"""
"neutral","spell has: AttributesEx5: 0x00020008 (SPELL_ATTR5_USABLE_WHILE_STUNNED, SPELL_ATTR5_USABLE_WHILE_FEARED)"""
"positive","lol"""
"positive",":D"""
"positive","Thanks :)"""
"neutral","It works, beacon now heals properly, but when a player puts beacon on someone, and heals someone else, it shows up that the player with the beacon is being healed by the player with the beacon, instead of the player casting the spell."""
"positive","nice"""
"neutral","My patch tested and working 3 month more). But we must fix it in blizzlike way) BTW animation is well. And it seems this item created by blizz for transmogrif"""
"negative","You realize that you post on 7 month old commit?"""
"neutral","99c8399772701af9bf3c79e4c514aead57cdc7d6"""
"positive","Whoopwhoop! Thank you!"""
"neutral","the loadData() methods added here broke 32-bit and 16-bit image display in the AdvancedImageLoading example. i'm not completely sure why. maybe the ofPixels were being converted before?"""
"negative","Six?  WTF man?  No oriental sites.  And oh yes, point to your own milk-toast, blog-only and fuckall-else  sites.  Nice work.  Seriously.   At least point to the list in the wiki.   """
"positive","Glad I could help! :-)"""
"positive","Y U no look at 28daadeca8ebc889fd799ed8bb58293ebeb4fabd? :)"""
"positive","Not sure if I'm missing something, but `writeStream.write()` has always supported a callback. In fact I believe it was the first `write()` function to do so : )"""
"neutral","this doesn't make sense"""
"neutral","Build failed on debian x64:      deps/libev/ev.c:49:22: error: config.h: No such file or directory     deps/libev/ev.c: In function ‘ev_feed_event’:     deps/libev/ev.c:870: warning: unused variable ‘ocur_’     deps/libev/ev.c: In function ‘feed_rever"""
"neutral","In sql file. """"Ste free talent pointes"""" => """"Set free talent points"""""""
"neutral","This line means I can no longer have a URL from an interpolation look like so, note the ? for the params. I have worked around the issue by defining a singleton method for #escape on the returned string. The subject of the commit seems to indicated this sh"""
"neutral","yes, the repository version is usually outdated and even if it's not right now it will install some plugins at the system level which from my experience can be problematic"""
"positive","lol, thanks... thought I had included a comment about it's origin in the commit"""
"negative","@evgeniy123 — no, still leaking :-("""
"negative","@evgeniy123 use paperclip 2.3.11 — no leaks for me  @sikachu really, something wrong with 2.4.2 — eating memory as a monster :-(  But only when cache_classes = false"""
"neutral","Actually, here is [one example](http://travis-ci.org/#!/thoughtbot/paperclip/builds/67058)."""
"positive","Awesome, thanks :)"""
"neutral","May be this two lines should have been removed while adding """"_handlers.append(self.auth.handler)"""", as it makes no sense now?"""
"negative","> Windows and Ubuntu are also pretty ugly implementations.  Agreed, I would be happy if you could come up with a better solution. I wasn't aware of some other approaches. This is a design problem that pops up over and over so having some new tools in a t"""
"negative","sadly, sun_path is not null terminated on OSX, but it is on Linux. I've almost got a fix for this. """
"neutral","Should this have the `=%>` at the end of it? If not I can submit a pull request, it seems to work, but not sure if it was a typo."""
"neutral","Error when applying 7615_01_mangos_command.sql.  The:  CHANGE COLUMN required_7568_01_mangos_spell_proc_event required_7615_01_mangos_command bit;  The last SQL file for mangos-0.12 was """"7565_01_mangos_mangos_string.sql"""" """
"neutral","... but if it's a headache we can just revert. It was just because of #2524."""
"neutral","What if `ambient` was `null` by default? Then, if `null` it will use the value of `color` for the ambient component.  This should solve the problem of not knowing about it and not getting the right colors, and also should have the flexibility for when yo"""
"neutral","I think the cleanest would be:  - leave material API as it is - add color coupling lock to Editor UI - for Editor default starting object initialize ambient and diffuse to the same color  Using `null` is kinda tempting because of convenience but it's"""
"neutral","Any chance we can get definition duped on the way in? These deletes can cause some bizarre issues at times. See http://github.com/ernie/paperclip/commit/ef2e871ac1015a67e27b7a8a8c0da35842ed97bb for one fix."""
"negative","Hey! This problem prevents all European folks from usage of paperclip... I am sad about it :-("""
"positive","Yeh, it was a nice feature but I think this is easier to understand - I like having #clear and #destroy separately, too. :-)"""
"positive","@benschwarz as far as I lives in Russia, I have to tend to develop interfaces for at least two languages - Russian and English. I18n is best for it ;)"""
"positive",":)"""
"neutral","Because a hidden input field is still affected by positioning rules, like another element would appear with `visibility: hidden;` being set."""
"negative","Well, damn ...  Quote from the `str_replace()` manual: >If search and replace are arrays, then str_replace() takes a value from each array and uses them to search and replace on subject. If replace has fewer values than search, then an empty string is used"""
"neutral","The first example was supposed to be: <pre> categories:  - foo  - bar  - xyzzy </pre>"""
"positive","Looks good to me!"""
"neutral","I did some experiments on using the Closure API for compressing code remotely. You just gather the code to compress (as we do in the build.py script right now), and post it to their endpoint, then grab the compressed results if all went fine. It's somethin"""
"neutral","Wouldn't it be better to return directly from this instead of creating a new object        if ( parameters === undefined ) return; """
"positive","Ah, ok cool!"""
"neutral","Should line 602 be       var encoding = typeof(encoding_) == 'string' ? encoding_ : 'utf8';  Note the additional underscore on the third 'encoding' there.  There are no tests for this but changing it doesn't break any tests, so in case it is easier f"""
"neutral","what about using fs.readFileSync(), rather then .wait()ing?"""
"positive"," Uhm oh yeah. Hmm I would just go with Name (Handle)"""
"neutral","It is, but it also returns a result set. See the `optimize_table()` and `optimize_database()` logic."""
"positive","All I gotta say's we got passionate people here and I look forward to all your commits and releases... I guess this one wont go away without a """" You $%#^ Semicolon Nazi* """" and thus voila!  * http://en.wikipedia.org/wiki/Godwin%27s_law )"""
"neutral","Good code is properly tested.  The function of good code is self-evident.   Problems in good code are easily found.    I completely agree that good code is simple, consistent, readable & maintainable but I am not sure that is concreate enough.  I am not """
"positive","that is a good idea."""
"neutral","the flashsocket JS  plugin already does this."""
"positive","hmm mine looks like rvm ree@diaspora :P"""
"neutral","It's their responsibility to manage uploads."""
"positive",":) :) :)"""
"neutral","GM_%u.log"""
"neutral","@Kretol what for pets commands?"""
"neutral","someone please test https://github.com/TrinityCore/TrinityCore/issues/6981 after this"""
"neutral","I know this is possible and I am doing it but making mounts working on all areas for gm would be good if something needs testing with it. Aso you cannot even move on fly mount with gm and player not!"""
"positive","Right, Thanks for the clarification."""
"neutral","'EventId' is not a class or namespace i've get this while compiling"""
"neutral","no ive checkd it. you should be able to use the parachute without falling and once you start falling it opens up."""
"neutral","I just compile the core and I got an error:  [C:\Trinity\TrinityCore\src\server\game\Entities\Player\Player.cpp(23389): error C2662: 'Group::GetFirstMember' : can not convert a pointer 'this' from 'const Group' to 'Group &' Conversion loses qualifiers] """
"neutral","no. when you /cower at him he roars. when you /angry at him he cowers. this is correct"""
"neutral","Kandera can u tell me what commit was that? Because part of this bug still persist for me. Deathbringer's Will buffs are being removed when you use Bladestorm."""
"positive","Thank you for that Malcrom :)"""
"positive","Gunship rocks"""
"positive","Great it turn now :)"""
"neutral","mhm, okay"""
"neutral","heh ye, those procflags look kinda random. Ive made it 65876 (including proc on ranged hit, wont hurt being there), not sure if it should heal on aoe dmg and dot ticks too."""
"negative","im feeling sad for him."""
"neutral","I thnik, this two ifs, can be merged to one.. if (spellProto && ...."""
"neutral","I don't know of any scripting of this."""
"neutral","Indeed sorry :x Then I tried the same thing for heal ring, but it's not working, any idea why ? DELETE FROM `spell_proc_event` WHERE `entry` = 72419; INSERT INTO `spell_proc_event` (`entry`,`SchoolMask`,`SpellFamilyName`,`SpellFamilyMask0`,`SpellFamilyMask"""
"positive","oh shush you two. i do this all the time ^^"""
"positive","Fixed in 5057a8156dc0b2f8664ca952d1da2954f385b2f2. Thanks and sorry. :)"""
"negative","no seriously what does this do ??"""
"positive","and missing sql for add :P"""
"neutral","Well it was worth mentioning but the diff made no difference (diff...erence).  And yeah.. as Warpten said, use SQLYog."""
"neutral","codestyle^^"""
"neutral","Fixes one of sources in #5538 (not all)"""
"neutral"," Because the fields in db are tinyint and not int"""
"positive","thanks dasio"""
"neutral","Shouldn't this be?  ```DIFF -            damageInfo->HitInfo      = HITINFO_NORMALSWING2; +            damageInfo->HitInfo      = HITINFO_AFFECTS_VICTIM; ```"""
"positive","Awww ya got me."""
"negative","finally...."""
"neutral","You really think dns lookup can allow to know the city of someone? The db for country is updated every month. Also, more detailed DBs (with city of someone) are pay dbs."""
"positive",":O Thanks."""
"positive","woops.. fixed fe46cf97961a82c43c9f287deecf40049b1fed19"""
"positive","delete world. :) """
"positive","read the commit message ;P"""
"positive","@DDuarte LMAO"""
"neutral","ALTER TABLE `character_queststatus_seasonal` ENGINE=MYISAM; in world misc ?"""
"neutral","@vincent-michael it would summon the NPC at the wrong coords"""
"neutral","not work on Debian In file included from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Updates/UpdateData.h:22,                  from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Object.h:24,                  from /home/ma"""
"neutral","Unstable for Public servers? They are not supported by Trinity xD"""
"neutral","warning C4351: new behavior: elements of array 'PlayerTaxi::m_taximask' will be default initialized"""
"neutral"," There seems to be a problem with SMART_ACTION_MOVE_FORWARD & SMART_ACTION_FORCE_DESPAWN  When the creature despawns and respawns again, it appears in that point where it walked. So in these case the goblin respawns out of the cage and the cage doesn't re"""
"neutral","Error when compiling, calendar related perhaps? I'm on revision bc151a0453a7 Compiled with MS Visual Studio 2008 Pro --------------------------------------- Error 1 error C2039: 'SendCalendarRaidLockoutUpdated' : is not a member of 'WorldSession' d:\Tri"""
"positive","I know, it's just a wish :) the feature is very very very useful for low pop server (1-15 players)... Anyhoo, thanks for all the excellent work you guys have done :)  Can I hijack this thread to mention that issue #4495 (https://github.com/TrinityCore/T"""
"positive","I think that's a good idea and it will always work as long as everyone calls their requires right up front, and not later on while the server is running."""
"negative","Wow, could have probably come across a little friendlier there, Phil!"""
"neutral","No it's not, try it yourself run it and do a git diff"""
"neutral","```javascript this.matrix.multiplySelf( matrix ); ```  I don't think that works like that. Got the feature to work by multiplying the other way around (like in `updateMatrixWorld()`).  I've tested the code a bit and seems to work, but the rotations a"""
"negative","BOSH BOSH BOSH"""
"negative","Sounds like a nasty Chrome bug :S"""
"neutral","I might miss something here, but isn't this line now missing the final semicolon?"""
"positive","Progress progress!"""
"positive","I think lens flare should be removed from the renderer :) Is that a feature added specifically for ROME?"""
"positive","@mrdoob Hehe, indeed ;)."""
"positive","This is awesome ;)"""
"neutral","not really..."""
"neutral","OTOH, """"also commented on your contact's %{object}"""" would be feasible because it could be translated to the equivalent of """"also commented on the %{object} of your contact""""."""
"positive","zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg"""
"positive","Nah it's cool. The code it's there and works, it's just a matter of moving it around :)"""
"neutral","why ? i used this rev, and i get this error on this rev, my commit is ok for this rev or ? i dont know with rev makes this compile error"""
"positive","Oh, I'm silly, I just looked at my old code. Of course you can do texture offset, you can do whatever you want in shaders, you get built-in parameter `gl_PointCoord` ;)      vec4 texelColor = texture2D(uSamplerDiffuse, gl_PointCoord);"""
"neutral","I don't want to blame you all, but you shouldn't take joindiaspora.com that much as reference. Especially in this topic it's far more common to have an open sign up. Just keep in mind that with every commit you're not only deploying to joindiaspora.com but"""
"positive","I'm amazed how someone could assume some gossip updates would affect a spell script :p"""
"negative","thats very strange as i KNOW i fixed those numbers before pushing them up"""
"positive","Could you please put somewhere Blender model which throws this exception so I could debug it?   There can be many edge cases, this exporter is not yet hardened by tackling real word models :)"""
"positive","That's exactly what I meant, actually.  Edit: Trololol, """"@exactly what I meant"""""""
"positive","It's more disappointing how long it takes @Subv to add a simple Typeid check :)"""
"negative","actually no. #3433 is completely not related to what this commit is supposed to fix (i dont care what people comment on the issue, what matters is the first post)"""
"neutral","I got a bug after this update - whenever the basket don't get used it never despawn till server restart, it should dissapear on umbrella dissapearing. Can anyone confirm this bug or it is my error only? Like you get ~ baskets all over dalaran or other plac"""
"neutral","Mmmm should be: +        if (effectMask & (1 << effectNumber) && unit->IsImmunedToSpellEffect(m_spellInfo, effectNumber))"""
"neutral","There is a mistake, see on https://github.com/TrinityCore/TrinityCore/commit/9d185c5d6657c74b24041356916d095ddb6f0d73#commitcomment-933161"""
"neutral","Can you give some examples?"""
"positive","haha :D happy new year ;)"""
"positive","Merry Christmas everyone"""
"positive","so this fix is also related to my post here i see: http://www.trinitycore.org/f/topic/5197-can-this-cause-indeed-crashes/ thanks for the fix!"""
"negative","Great, again client freezes ...."""
"neutral","PVS Studio. Also it's free (month license) for opensource projects (http://www.viva64.com/en/b/0092/)."""
"neutral","confirm..."""
"positive","Tx for restore working TC.  Machiavelli - if U need testers- i ready to become a tester"""
"neutral","problem in duel in elvin forest - its not sanctuary zone"""
"neutral","SMART_ACTION_ENTER_VEHICLE should be removed and its implementations by SMART_ACTION_CAST_SPELL (sp?) and cast the appropriate vehicle riding spell. SMART_ACTION_LEAVE_VEHICLE should remove the aura on the target vehicle from the specified caster. Not sur"""
"positive","That was already fixed yesterday, but thanks anyNay."""
"neutral","Fix: https://github.com/Vincent-Michael/BlubCore/commit/564ab349e4250e2bc99cf17183c6289528670f4a"""
"neutral","@Shauren 0bb86a3e97cf720512ae00c9bee209a30c5fb928 This patch still needs some further fix."""
"neutral","EFFECT_IMPLICIT_TARGET_CASTER is not used anywhere? Why not use TARGET_OBJECT_TYPE_PET to replace EFFECT_IMPLICIT_TARGET_PET and make """"implicit target type"""" a bool?"""
"neutral","apparently you did not read commit message.  """"check performed inside IsInMeleeRange"""""""
"neutral","I'll copy/past what I said on the original post by Saarjuk, hope someone can answer it :  I have a question about this awesome work, for warrior you used the 3.3.0 values, but in 3.3.2, threat with Shield Slam was up by 30%, is it fix too ? (I've made a"""
"neutral","Just use issue tracker."""
"neutral","Yes, I tried that way before too but it didn't work. Thisi is what I had:   <source src=""""textures/sintel.ogv"""" type=""""video/ogg; codecs='theora, vorbis'"""">  It doesn't work on Firefox (3.6.3 Linux), it gives this error:  """"uncaught exception: [Exception... """"Co"""
"neutral","99,5% surely is """
"neutral","Doesn't it close #2729 ?"""
"neutral","Fixed in f94bd733e3226b790e869691e3bf5d7a920628bb"""
"neutral","yeah ok i used only the latest source ce7cc421f505f72ba477 ( not your changed ) i wanna only inform u, and the latest rev same error ( fc5e92413851835879f0 )"""
"neutral","Creature* c > Creature* creature  Heh. D="""
"neutral","The only processes  which l will see RAILS_ENV as defined in server.sh are those started from script/server. You can only export to your children. So no, I don't think it's scary in that sense."""
"positive","+1 :D (i never used that)"""
"positive","NIce"""
"neutral","its commit fix this issue? https://github.com/TrinityCore/TrinityCore/issues/2356"""
"positive","Cyrex I talked with him and asked him to fix this ;) he wss just nice enough to do it :p I found what caused the bug, he fixed it (As I do not wanna touch HIS ICC :p)"""
"neutral","Shouldn't this be after if (unitTarget->GetTypeId() == TYPEID_PLAYER)?"""
"neutral","@LihO: this change should not affect functionality, however some typos might occur (and they did:() @wonopon: manual changes + find &replace in visual studio c++"""
"positive","Niiiice!"""
"neutral","whoops i meant removing REDFINGER"""
"neutral","Alright, one more try at 51a02409c867eb0e7e3965f13a48e7fb6b154bcd"""
"neutral","fix for this? http://www.deathsoft.com/forum/index.php?showtopic=18349&st=0"""
"positive","Thanks for your amazing work, Malcrom ^_^"""
"neutral","Passing true to an association is supposed to reload it (vs. object.reload, which just reloads the object itself but not its associations).   I don't know why it's different between ruby versions, unless mongomapper works differently under 1.9.2. Hmm."""
"positive","Nice ^_^"""
"positive","yeah thx 4 the answer m8 great work"""
"neutral","that's wrong. the encounter must start if someone pulls the trash in front of her."""
"neutral","Does this fix this crash? http://pastebin.com/KkUUK0K9 Or i have to set a report?"""
"neutral","Now it is even more crashing with this https://github.com/TrinityCore/TrinityCore/issues/1422"""
"neutral","Hi Tob,  Starfall splash *should* be instantly hitting the main star target. This isn't a fix. https://github.com/TrinityCore/TrinityCore/issues/2209#issuecomment-1497780"""
"positive","Clever! I'll be stealing this :)"""
"positive","This. Is. BEAST!"""
"neutral","Don't you mean Lives?"""
"neutral","these objects has appeared as destroyed even if they doesn't"""
"neutral","Diaspora is the reimplementation of the Internet on top of the web in a certain sense."""" - makes no sense to me."""
"positive","thx!"""
"positive","This rev makes some spells need db data, don't panic :)"""
"positive","@Kapoeira, yeah. Vehicle Id, not creature entry  @Tassader, both spells will be in that case then ;) that's why it's there"""
"positive","That demotivator is GREAT."""
"neutral","7 seconds after combat and she will enrage not 20000 and I think is better to add ScheduleEvent at EnterCombat"""
"neutral","I'm tested and now get runic power, but if not have a target also get runic power (when damage), doubt is in description:  """"Patch 3.1.2 (2009-05-19): If no target is available for Blood Boil to hit, the spell will now cast and consume a blood rune but ge"""
"neutral","Now Valithria Dreamwalker and mobs around respawn in a loop in 10 sec) Seems working ValithriaDespawner by action ACTION_DEATH of combat trigger. BTW there are double threat check."""
"neutral","yes"""
"negative","This breaks gossip options :("""
"neutral","ScriptName removal won't be needed? -> http://pastebin.com/zF5xks2v (Still got to find out how to put proper comments in here) Ha, this should be it<pre> -- Inquisitor Hallard scriptname removement UPDATE `creature_template` SET `ScriptName`='' WHERE `entr"""
"neutral","Could you explain this one a bit better, please? :)"""
"negative","HOLY F*CKING CHRIST!"""
"positive","He-he  http://filebeam.com/ab2603ca3af8b3130bbcac8da807677c.jpg  I wrote: """"Sorry, wrong patch)   Please delete this issue """" )))))))))))))"""
"neutral","seems you even didn't tested this change. This bug already fixed by this commit (see DB part)"""
"positive","mhm, yeah, good to know :) thanks, Kaelima & QAston :)"""
"neutral","why so? NULL represents the value 0 as well, doesn't it?"""
"negative","seriously, stop discussing your bugs on completely unrelated commits"""
"neutral","Fixed https://github.com/TrinityCore/TrinityCore/commit/3a2fb99f1f1109098da97a471524afb4c87431ad"""
"negative","I know that style guide is not ready yet, but we used to discuss that variables should be named in lowerCamel case.  Variable Gender makes me feel uncomfortable."""
"neutral","Indeed, it should not. Turn Evil has MECHANIC_TURN but not MECHANIC_FEAR. These mobs are not immune to that mechanic."""
"neutral","this commit fix items with duration?"""
"positive","you are hero of the day after all core redone mem leak is a sick place  on tc thx man."""
"neutral","Need this to Kologarn too"""
"neutral","Make sure you are running on the latest revision of the source (we are constantly pushing changes, so your issue might have been resolved already)"""" in our tracker's guidelines. That issue was fixed in  76f393717d374a732a57eda00198a3584a24f442"""
"neutral","will this fix the client crashes in ICC, Ulduar, SOTA and IOC?"""
"neutral","And not it is better to delete it when this all ready?"""
"neutral","hmm ok or is it from the GM status? though .gm off and .gm visible on  """
"neutral","Nothing there is related to this commit. I would guess you do not know what are you importing, mixing old character and world updates together."""
"neutral","Nope, your guess is wrong, not mixing old character and world updates together. That error came when i imported this update in the world db. But I found what the issue was in my world db - 2 duplicate entries on the creature table. Fixed and imports 100% """
"positive","no 0 won't disable the check but would prevent players from doing any dungeon you can simply set it to a high number :) after all it's per hour or can make it disable the check on -1"""
"neutral","Bizzy - yes. with Chaosua instruction work fine"""
"neutral","http://www.trinitycore.org/t/trinitycore/ticket/307"""
"positive","thanks"""
"neutral","Would it not be clearer / more readable to stay with 0 instead of NULL here? (since VehicleSeat::passenger is no pointer anymore)"""
"neutral","Still can not get the version number  """
"neutral","Introducing git_config_level_t is a nice idea for type safety, however, this limits flexibility (and breaks some third-party code). E.g. TortoiseGit uses an extra level to maintain an extra config-file on top of the normal ones (compare https://github.com"""
"neutral","Why did you chose to seed with 0 instead of a counter?"""
"neutral","Aah, this is thwarting my attempts to get formated output from redis-cli over a ssh command."""
"positive","i lol'd"""
"positive","Thanks for fixing this issue! Are nightly builds available for servicestack via nuget or other means? I want to upgrade this ASAP if possible. Also, why would you want to use the Config.WebHostUrl property? Most companies have DEV, Test, STG and production"""
"neutral","We don't do interim builds, but I'm preparing for the next NuGet release which will also be the starting point for the v3/v4 split. WebHostUrl can be explicitly set to point to a preferred external url, which if it is it will use that instead. """
"neutral","No, it is not. It's low level, but not internal nor expected to disappear or change anytime soon."""
"neutral","done in #9052"""
"neutral","why not remove autoStart parameter and class property?"""
"neutral","@manuelmazzuola You must report this issue on the fos_rest repository as it must be fixed there."""
"neutral","And about one `@param`..."""
"neutral","Should it have a blank line above?"""
"neutral","Hmm is this realy the right check? After this change I need to rewrite all my ajax stuff because I send """"true"""" or """"false"""" for a field and now all """"false"""" are true! In PHP false == emtpy string.. so maybe we can support this case too?"""
"positive","this probably should not be here ;-)"""
"neutral","@lsmith77: The code is different from the one we have removed some time ago. Here, I've just fixed a bug because the Store set a wrong `Content-Length` header."""
"positive","This test fails when you don't have any of listed locales generated in your environment, its not a big deal, but produces """"red"""" result from phpunit :) and I think this will also fail in windows env."""
"neutral","I think that translator is missing one fallback search level. In my opinion there are 3 levels of fallback  I've set in config.yml the default translator fallback to en I've done some translations in English (en) and Italian (it). mybundle.it.yml mybundl"""
"positive","fork commits get applied much quicker than a diff in a ticket.. :)"""
"negative","Ouch, that 'edit' button is evil. I also expected it to create a pull request."""
"neutral","AFAIK `application/json` charset info is optional."""
"neutral","Using the standalone Form, I simply was trying this in Silex:   $extensions[] = new \Symfony\Bridge\Doctrine\Form\DoctrineOrmExtension($app['doctrine.orm.em']);  However, with this new registry argument, I don't understand which concrete class to insta"""
"neutral","The option should be (and is, as far as I can tell) `intention` everywhere, not `csrf_intention`. @fabpot just fixed UPDATE."""
"neutral","This is causing the year to return always with the current year, ignoring the default **maxYear** since the value will always be greater than the maxYear.  I don't know if this should be done in the formHelper by who is coding and check if the value year"""
"neutral","we are talking about a config/ directory under a bundle. How many config files do you here? One for the routing? One for your services? One for the doctrine metadata (and perhaps of few more if you use one file per entity)? That's not a lot of them."""
"neutral","@brikou: You are using this branch and it doesn't work?"""
"positive","Is it worth removing the precompiledStub for 2.8.0? It seems to me that no-one sane would use 2.8.0 instead of 2.8.1. :)"""
"neutral","If you add features to the view, please always add a corresponding test to AbstractLayoutTest to make sure the same functionality is supported by all rendering engines. I will add this test now."""
"neutral","I think this is not closed yet, I still have an error in ControllerTest. Reverting https://github.com/cakephp/cakephp/commit/0fb4d1d3d8f832f9d25c887dd394e1025a4db046 fixes it."""
"neutral","@Scottymeuk Read the associated ticket [#3283](http://cakephp.lighthouseapp.com/projects/42648/tickets/3283)"""
"positive","I owe you a beer. Or two."""
"neutral","In queries log missing query """"SET NAMES UTF8"""""""
"neutral","alright. will do in the #20470."""
"neutral","To prevent what i described in my previous comment, all routes must now explicitly define a default value for _locale in their definition."""
"negative","In this context I would like to mention: http://trac.symfony-project.org/ticket/9523 And yes I still havent had time (or just motivation) to work on this myself :("""
"positive","On the first commit - that's perfect, I was also wondering if that would be a good idea - glad you've already got it handled.  And yes, if PR #510 is merged, this should change to use `getLogicalName()`. I believe there is at least one other place where """
"neutral","Why is this being removed?  Thanks"""
"neutral","https://github.com/petteyg/code_check"""
"positive","I'm an idiot, I don't know how I missed that the first time around.  I merged in your changes :D"""
"neutral","@fabpot shouldn't it save resources, in case a array is given as $files, to use it as-is instead of transforming it into an Interator and immediately afterwards transforming the Iterator back into an array?  In case you like the idea, I could prepare a s"""
"negative","Sorry, guys. Yes individually tests pass. I am working on a fix which includes moving this form constructor to beforeFind, to ensure correct ordering. Sometimes tests fail because the find results are incorrectly ordered. I have setup postgres now, so i ca"""
"neutral","indeed. we could either make the tests use the new methods instead (has to be done some day anyway) or simply switch to static calls.  But working with E_STRICT is kind of impossible at the moment anyway with the current 2.0 head. too much stuff not yet"""
"neutral","This class is the base class for the events loaded previously so it should be registered before them to avoid issues with classes redefinitions (this was the issue with ZendBundle some time ago)."""
"neutral","Nope"""
"neutral","That is how it was working before, I tried using model() but got several errors. I'm merging this as it is passing the tests, but I'm open to suggestions for improving it"""
"neutral","You can still `brew versions svn` and follow the description to use the older formula version that also provides the older svn."""
"neutral","Theaxiom, it was fixed (comment of ADmad) after the release 1.3.8 (current master version)."""
"neutral","Already fixed by revising it mannuly."""
"neutral","You **cannot** provide it this way. This design is broken because of the order in which templates are rendered: all assets have to be added before the place where you render them."""
"neutral","Removing `Apply` subclasses will break implicit highlighting in the IDE, in the worst case forcing us to fork the IDE for 2.9 and 2.10. The change in itself is fine, but let's not slip this in one day before a milestone goes out."""
"neutral","That's not 'broken', that's ack 2 working as expect. Report it upstream."""
"neutral","Missing in action: one '\n'."""
"neutral","If you have a number you can get the correct behavior with """"%016d"""" instead of s. If it's not a number then things get more complicated."""
"neutral","They require it.  toIndexedSeq doesn't because IndexedSeq is covariant."""
"positive","Thanks, I was able to reproduce it that way.  Now investigating."""
"neutral","shouldn't 'Doctrine\\Common\\DataFixture'  be declared before 'Doctrine\\Common' ? (like 'Doctrine\\DBAL\\Migrations' is declared before 'Doctrine\\DBAL' )"""
"neutral","There is some code duplication here. I would have written :     return $this->has($name) ? $this->attributes[$name] : $default;"""
"positive","anyways now I am testing `brew install mapnik --with-cairo` :-)"""
"positive","clearly already done: https://github.com/django/django/commit/59235816bd063cb8b24acfc92ae1b5cd09a1f7ba ;-)"""
"positive","Thanks for pointers, actually /home/lechup/.virtualenvs/django-sprint/local/lib/python2.7/site-packages/django/ is a symlink to /home/lechup/github/django/django/ .  I'll try that .pth thing, but I think it is not the case.  PS: Pastebin? I though abou"""
"neutral",":+1: """
"neutral","This breaks every formula which uses `gfortran`. See #15103."""
"positive","Thanks, fixed in 0cdfa76e68 """
"neutral","If my note above is valid then this one is concerned too."""
"neutral","This is a bit of an issue in the long run though - not that I have any idea what the solution is.  See this commit for instance: 24154b216682dfef7ff647a5c2f698b89ba429a6 - doesn't have anything to do with #225"""
"neutral","Ah - at one point in the patches history, there was a new exception being raised; I just neglected to back out the PEP8 fixes."""
"positive","Thanks :-) Also, I have a new PR for libxml2 which looks much cleaner than the current master."""
"neutral","@akaariai small comment typo."""
"neutral","For some reason moving the skips to decorators will skip the tests in all cases.  The diff is this ``` +@skipUnless(connection.vendor == 'postgresql', +            """"This test only valid for PostgreSQL"""") +@skipUnlessDBFeature('supports_transactions')  class"""
"neutral","There's a similar issue in django-piston - here was my fix: https://bitbucket.org/jespern/django-piston/pull-request/25/compatibility-fix-for-json-emitter-with  I think we should just document the problem, given that the workaround isn't too bad. Doing any"""
"neutral","That's true - though not with the new syntax.  (Also, Erlang and Imagemagick are detecting versions wrong right now, will have to fix.)"""
"neutral","I were able to find vim from homebrew-alt:  >/usr/local $ b info vim >vim 7.3.462 >http://www.vim.org/ >/usr/local/Cellar/vim/HEAD (1256 files, 22M) >https://github.com/adamv/homebrew-alt/commits/master/duplicates/vim.rb  The local install is from """
"neutral","Job pr-validator-per-commit failed for 7ea3044a [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/59/):  <br>Took 46 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@7ea3044af87b28d654bfb955a39c8fd1d4e99e52"""" on PR 1389"""
"neutral","Why abs if i is known to be negative?"""
"neutral","I believe the correct parlance is """"instance initializer"""""""
"neutral","Ah, didn't know that. *That* sounds like a better solution for sure. """
"positive","+1, merge!"""
"neutral","these can probably go now"""
"neutral","true"""
"neutral","use mapTo for type coercions (casting is cheaper though)"""
"neutral","This isn't parallel, if that should be the case"""
"neutral","Might be worth adding a .. warning:: section on that"""
"neutral","Needs to be documented that it's blocking"""
"neutral","I can understand your worries, the current suggestion was the least of all evils:  Actor == The behavior self    == The identity context == The context"""
"neutral","It doesn't compile even. You meant instead of using system.actorOf I suppose?"""
"positive","Thank you. """
"positive","Awesomely done Roland!"""
"neutral","> Should probably use composition instead of inheritance to provide the Router-functionality, otherwise CustomRouter will never wor  That is what we talked about this morning. But to do a redesign on this part, I do not consider a part of this already to"""
"neutral","Hi Viktor,  I'll change it back. I didn't know this was a recommended practice in Scala.  On Tue, Jul 19, 2011 at 3:12 PM, viktorklang < reply@reply.github.com>wrote:  > I definitely prefer ADT over magic value > > -- > Reply to this email directly or view"""
"neutral","But can't put it in Configuration. That is a generic parser. Put it in Deployer where the deployment parser is.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Jul 19, 2011 1:37 PM"""
"neutral","Moving CallingThreadDispatcherModelSpec.scala broke the build on my machine. Does it still work on yours?"""
"positive",":) cool, thanks."""
"neutral","no clue ... i refactored the packaging script at one point to match up with ios and atv2 - i guess since then you lost it ;)"""
"neutral","@fritsch well on my sandy bridge it crashed the gpu. As far as I know there is no way to ask vaapi what it support."""
"neutral","Stagefright handling needs to use our threading routines like everyone else. Then this isn't necessary."""
"neutral","Well in my case it still works, perhaps a specific things of ATI that would remember the normally available screens.  Got numbers of other problems with all video playing at 2 or 3x speed but this is another story."""
"positive","Merged! And thank you for contributing yet another nice patch."""
"neutral","It's not better for what I'm talking about. But since I don't know any samples, I can't say if it's a real issue."""
"neutral","@elupus should we set the same strategy for HasAudio? Currently audio visualization pops up for a short while when starting a video. I think this is the reason for that."""
"neutral","Is 10 intentional?"""
"neutral","Don't you have to resume the device here? Aka initialize it with the last format used? Think of someone pressing pause within a song and it goes idling? """
"positive","@josevalim :heart: much better now"""
"neutral","Scraping of VNSI recordings got broken with this. They start with pvr://recordings/ There seems to be more broken in parsing the pvr filename for the title. @opdenkamp or has something changed in the pvr API I am not aware of?"""
"neutral","It should be [ci skip] at the end of your commit Thanks"""
"neutral","I discussed this with cptspiff on IRC before committing it and we were both of the opinion that the sets node should show all the sets in case we want to extend support for sets within XBMC to e.g. allow adding movies to a set which will not be possible if"""
"neutral","I think the current """"sets"""" directory node is now also showing 1-movie sets, which is pretty annoying.  It can be solved by passing true to GetSetsNav in the CDirectoryNodeSets::GetContent"""
"neutral","I think this change broke the channel icons with PVR. When watching a channel and going to the home screen, it does not show the channel icon, only shows the default 'video' icon.  Same happens on the info screen while watching PVR.  Edit: Channel icon"""
"neutral","hey ametAE :p - what issue solves this? *just curious*"""
"neutral","I think README.android also need swig."""
"neutral","nvm found the bug in the copy constructor. Not sure why it wasn't there before this merge window. This github diff is just confusing - it looks like you have added the delete m_httpParser to the Deinitialize function - but you added it to the dtor which is"""
"positive","Hahaha, totally agreed I believe one is morally allowed to refactor touch typing while looking somewhere else :smile:."""
"positive","not going to open the browser killer PR again, so email answer. will  check :)  Op 10/15/12 23:28, alanwww1 (Attila) schreef: > > @opdenkamp <https://github.com/opdenkamp> > I can't seem to find where we use this string (#19161) > Cannot this be deleted ? """
"neutral","I'll look at some solution for that when I get back from vacation. But the original issue should also be solved. Ie nextstream should not return Open for recordings (if I've understood correctly what the """"return true"""" meant without looking at the code."""
"positive","Thanks again for the quick fix :-)"""
"neutral","This will mean everythings that will be added to pre-Frdo repo will need to be 2.1 dependent? """
"positive",":rocket: """
"positive","thanks MemphizAE :)"""
"neutral","Maybe It was already solved: 687e68d88f5e1a7bb6a2d876fbbc5b8c4571d853 #9803"""
"positive",":sake: """
"positive","Stumbled on this quite a bit, good job. """
"neutral","@alanwww1 Can you please fix this up AND remove strings.xml from git so that it doesn't happen again."""
"neutral","No  On Mon, May 7, 2012 at 11:22 PM, Voyager-xbmc < reply@reply.github.com > wrote:  > interesting, does this impact existing databases, or is rescraping > necessary? > > --- > Reply to this email directly or view it on GitHub: > > https://github.com/xbmc/"""
"neutral","glext.h is included in system_gl.h not GL/glx.h and GLX_GLXEXT_PROTOTYPES affects glx.h not glext.h. Unless I'm mistaken here. """
"neutral","Is this correct ? Both HAVE_LIBMP3LAME and HAVE_LIBVORBISENC are defined in configure if and only if those libs are present, this forces them enabled regardless of if those libs are present or not."""
"positive","nice."""
"neutral","We probably need a CONSTANT for guides url in master  `Rails::GUIDES_URL = """"http://edgeguides.rubyonrails.org""""` in *-stable `Rails::GUIDES_URL = """"http://guides.rubyonrails.org""""` and as part of the release process when we create *-stable branches we woul"""
"neutral","@just3ws in your situation, and any other situation with heterogeneous environments, I would recommend adding the bin directory to your `.gitignore`.  @dhh's position above is that such environments are in conflict with Rails conventions, so the `.gitign"""
"negative","@dhh if rbenv is the only Ruby selection tool endorsed by Rails then why not just say so?  Your passive approach is generating insane amounts of discussion."""
"negative","Doh!!! Sorry guys - first push here - forgot to rebase."""
"positive","Love them secret discussions on open source projects."""
"positive","@jeremy thanks SO MUCH for that writeup, explains why it was decided to be not fully baked, with a convincing and reasonable argument, and also explain what you are thinking about future directions.   It is VERY useful for us Rails-using developers to ha"""
"positive","grats - first stable thing in eden i guess :D *running*"""
"neutral","Oh, for future reference, this was introduced in #7155."""
"neutral","bootstrap generated files should be removed and added to gitignore."""
"neutral","I think is better to use `set` instead of `use this`"""
"negative","Few alternative ORMs like Mongoid use ActiveModel pretty heavily :sob:"""
"neutral","[WTC detected here](http://whatthecommit.com/) /cc @drogus """
"neutral","Ah, it's an implicit dependency. I've fixed with rails/rails#7760"""
"neutral","shutting up the compiler. gcc 4.6 added a new warning (initialized but unused). to minimize impact i just did this, i will revisit and nuke the symbols once i've verified they are NEVER used. but that's error prone and not something you do during a release"""
"neutral","@cory ok will change it to use dlopen  -------- Original message -------- Subject: Re: [xbmc] cec: use libcec as an internal lib and fetch it in """"bootstrap"""". added --enable-external-libcec option to configure. (4f2c2b6)  From: Cory Fields <reply@reply.gith"""
"neutral","Change this under  https://github.com/xbmc/xbmc/blob/master/configure.in#L1154 and it'll  work again: # external libcec USE_EXTERNAL_LIBCEC=0 if test """"$use_libcec"""" = """"yes""""; then    if test """"$use_external_libcec"""" = """"yes""""; then      USE_EXTERNAL_LIBCEC=1; PK"""
"neutral","for what it's worth i managed to build just fine but yes it takes some manual work.."""
"positive","I saw what was your point. Fixed back here https://github.com/rails/rails/commit/5b99cf088c89eba655adc588af40b1970fdd76a9 anyway records.last.send(primary_key) was not needed just records.last.id was fine :)"""
"neutral","I agree with @jonleighton, it is much more logical, when functionality related to the same scope works in the one common manner. Preciously in Rails if ```where``` was finding just one record we got a single object and if more than one then we got an array"""
"positive","Do it!"""
"neutral","Well, the db (item) path holds: davs://dirtomovie/stack/movie.avi  But the actual itemlist (items[] in CGUIWindowVideoNav::LoadVideoInfo()) path holds: stack://davs://dirtomovie/stack/movie.cd1.avi.  And first stacking items[] here doesn't work. So the"""
"neutral","Just out of curiosity, why not define the `to_s` method directly instead of this alias?"""
"neutral","This test got failed with Oracle adapter. Oracle database handles equally NULL and empty string ( I know it's not an standard but it is what it is.)"""
"neutral","I think it should be either `has been removed` or `was removed`. Also, wdyt about adding the commit examples to the changelog?"""
"neutral","Shouldn't this be also changed in 3-2-stable, from 3.2 to 4.0?"""
"neutral","If rake is always being required, shouldn't this line be changed to just read:      extend Rake::DSL"""
"neutral","Hah, I suggested the same just the other day. +1 from me. OSX would need the same treatment."""
"neutral","wasn't wavpack.dll removed in favor of ffmpeg?"""
"neutral","I'm on both xbmc and xbmc-linux...   building right now..   -----Original Message-----  From: jimfcarroll Sent: Saturday, July 09, 2011 10:34 AM To: giftie61@hotmail.com Subject: Re: [xbmc] This is a fix for the CEventGroup deadlock. (1e1ff65)  @Giftie, ar"""
"neutral","`Lets say the refreshrate is 24 hertz, and the current video playing is 23.976 fps, then you want to speed up the clock by 0.1% to make the vblank ticks increment the same as the video timestamps, but if the video is 23.976 fps but is reported as 24 fps th"""
"neutral","crashes on OSX as well with (AbortableWait(m_loadPic,10) == WAIT_SIGNALED) """
"positive","this make it much clear~"""
"negative","eh what???? WaitMSec should return true when this is set.. this commit looks totally broken."""
"positive","so nevermind.. this commit looks right, it's the original code that looks totally fishy"""
"neutral","OK. I'm still compiling under windows."""
"neutral","Sure,   Can you share some additional information with me:  * a failure message * what are your thoughts on the reason * how did you detect this issue?   Thanks for detecting this. Can't even imagine how hard it could be to detect."""
"positive","nice, thanks ;)"""
"neutral","no, the executor is only used for running the callbacks (onOpen, onHalfOpen, onClose) the caller decides how to run the actual call (body), but the body must return a Future so that we can listen in to the success and failure of the call, and also measure """
"neutral","I was a bit hesitant to use the boost libs here.  I think a lot of the string trimming code is duplicated in the `utils/monogutils/str.h` file, and should be replaced with boost--after all, we're already using boost here.  Let me know what you think--I rea"""
"neutral","TrinityCore rev. 0000-00-00 00:00:00 +0000 (Archived) (Win32, Debug) (authserver) <Ctrl-C> to stop.  Using configuration file authserver.conf. OpenSSL 1.0.0d 8 Feb 2011 (Library: OpenSSL 1.0.0d 8 Feb 2011) Opening DatabasePool 'auth'. Asynchronous con"""
"positive","Thanks for sharing your bug experience ;) I'll revert this commit."""
"positive","I don't like magic. :)"""
"neutral","broken compile. it needs a uint32 btw    count = 1  and ur chnage = 1  so why changed ?"""
"neutral","I've thought about this and think it may not be such a good thing security wise. What if https:// is temporarily down, but https:// works? Then the secret url to post a key would be exposed on the internet... (I know i've done this in sparkleshare-invite-o"""
"positive","thank u."""
"positive","good work."""
"neutral","What's the use-case for wanting to change these flags?  If you're using this Makefile to produce objects for you, AFAICT the Makefile is more geared towards validating functionality of the parser. You should be dumping the source files in your own tree f"""
"positive","Looks just fine."""
"positive","Thank you!"""
"positive","This looks just fine, although I wonder if the sleep time should be a settable parameter?"""
"positive","thanks madmano , it worked."""
"neutral","Agreed"""
"neutral","@Silvermcd123 If its the loading after character screen can confirm this.  Doesn't happen all the time have had it one character so far though."""
"neutral","Strange indentation here"""
"neutral","hmmm, is there a reason for this, I think the code is fine with a nil there """
"neutral","This pass code analysis?  It'd think it'd complain about the out parameters"""
"neutral","I agree with the last sentence, we mostly deal with local vs remove in the context of PhantomJS.  Beside, if it's really about remote vs remote, it should be called """"crossOriginAccessEnabled""""."""
"neutral","I agree - lets fix it up there as well...."""
"neutral","@heldopslippers Very little of what's in Rails is """"that hard to create"""". That's not the metric by which we gauge progress. Rails is progress by a thousand improvements."""
"positive","This is great. Shipping Rails with a queue API is going to help a lot of newbs make better design choices that their apps can grow more gracefully with."""
"neutral","Rails is a collection of opinions for the correct way to construct an application. I don't see it as outside the scope of Rails at all to have an opinion on how to implement background processes. Convention (an opinion in Rails) over configuration (install"""
"neutral","Just thinking - how about `call` instead of `run` to allow lambdas?"""
"positive","This is great. API's for the win.  I hope we start seeing this trend more and more, rails providing the interfaces, and devs dropping in the implementations based on whatever requirements they have. Can't install Redis in your stack? use delayed job. nee"""
"positive","+1 @josevalim good points."""
"positive","Will this also do scheduling?  If it could monitor loads then prioritise queues based on that would be pretty awesome."""
"neutral","Right.. but as you can see from the reports. at 24hz with a 23.9.. movie, you don't get a delay that large. That is the major problem really, we always get several extra frames delay when fps is same as hz. Also there is no guarantee that the hz you ask th"""
"neutral","I solfed it this way : https://github.com/huceke/xbmc/commit/374b0aef4d95242ba7da38299f45ee4609dc2168"""
"neutral","I think don't need make the big change. To soluve your problem, just modify this line to : (URIUtils::ReplaceExtension(strIdxPath"
"neutral","You fail here it's shoul be uint32 becouse it's crash at map 1, 26/34 :dart:   map 1 is to large (i test on cataclysm maps, better be compatible with both cata and wotlk)  debuger say try to access invalid adress in: ```c++ coord[2] = v[index2]; ```"""
"positive","aha, I had stacking off, never used it since I don't have videos with multiple part files anymore, and with stacking on now it flattens to just one level with every info/flag available per item. Cool, ty :) Titles instead of file/foldernames in list is som"""
"positive","At the very least, can we agree to make this an option? Imo it was going to be one of the biggest selling points of Eden: a unified library. It addresses the annoying problem of unscraped movies, and allows my gf to find things that weren't automatically a"""
"neutral","<a href=https://github.com/TrinityCore/WowPacketParser/commit/20175283bcb0c4020e4753834b8e97b64ff23c5e>This</a> should help you with """"Display countdown when bg start (packet related)"""" first uint32 - i've seen only 0 here, but i'm not sure about it.. it do"""
"negative","-1   I prefer the code that was reverted, agree with @tarcieri """
"neutral","For what it's worth, I retract my comment re downcase.include? vs regexp: I had erroneously assumed that a regexp was significantly costlier (both in object allocation and speed), and that regexps in Ruby were discouraged unless necessary for readability r"""
"positive","unique... :)"""
"neutral","Actually, AMT Lite works. I don't have AMT."""
"positive","ok! :)"""
"neutral","can you tell me what issue(s) this was causing (like which api you were using)?"""
"neutral","again not a big fan of this since it seems pretty costly?"""
"neutral","s/WARINIG/WARNING/  Also, you might want to rephrase it a bit:  ``` @echo """"WARNING: if make fails with undefined reference to `__sync_add_and_fetch_4' ,  invoke 'make 32bitsync'."""" ```"""
"positive","@holman Pretty fast response for a Sunday morning. Do you mind sharing some details of the patch? Was it Rails related? """
"neutral","I was wondering when this would descend into memes."""
"positive","I hereby associate myself with this epic commit thread."""
"positive","@rafaelfranca ah, thanks. I can see one broken test on my machine (railties/test/application/initializers/frameworks_test.rb:160) but I couldn't reproduce the one broken on travis-ci (railties/test/application/route_inspect_test.rb:72).  I'm running ruby"""
"positive","@rafaelfranca Spot on. Thanks for the tip!"""
"neutral","Yea I think it was pretty much any asf on a nonseekable source (so you should be able to just always return -1 on a seek to reproduce). Was a damn long time ago now thou, so i'm not 100% sure anymore."""
"neutral","I'll simply restore the patches for now, then, until I'll get some sample which they break."""
"neutral","It is needed for LATM AAC. It can be removed once we update ffmpeg, but I'm waiting for some Windows developer to test it. (https://github.com/xbmc/xbmc/pull/18)"""
"neutral","@tenderlove @lucascaton I've just reverted this commit. Look for an explanation here https://github.com/rails/rails/commit/6871bd9818a9a7d9d8c7e21e253d64c0410fde1d"""
"neutral","ah didn't check. They don't do it anymore?"""
"neutral","Job pr-validator-per-commit failed for 6d815216 [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/35/):  <br>Took 48 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@6d815216a6af38fb13d6a6b4bcc92073ee46e03d"""" on PR 1375"""
"neutral","maybe `onTimeout()`"""
"positive","Hi, thanks for the fix. but what about the MultiSelect?! it's just working with single select :8ball: """
"neutral","I still don't understand what this stuff has to do with WebKit.  Anyway, would be cool to actually find the root cause: the change I made here was just in the way I set the HTML for the frame.  I can only assume that the frame requires a """"physical"""" fil"""
"neutral","Pass pageX,pageY.  Internally getMouseProjectionOnBall subtracts screen.left & screen.top"""
"neutral","Modified from jpweeks's https://github.com/jpweeks/three.js/blob/particle-ray/src/core/Ray.js#L186-L216"""
"neutral","They added travis;  prettyprint would probably be about the same amount of work."""
"positive","Much better!!"""
"neutral","maybe your problem is fixed with 13cc171bcb7d515fdd50de34d8655e0c54ed39ac as well."""
"neutral","or. no not really, should be smaller than ms really. """
"neutral","Fixed at https://github.com/lifo/docrails/commit/274607708c010a18d1d6a4fe1df1c04c88130158"""
"neutral","@jonleighton yes yes yes.  Plus one million.  Please put this in 3-2-stable, we need to deal with #950 before Rails 4.0."""
"neutral","Right. Since it is currently fixed size anyway an array would fit perfectly."""
"neutral","multiple releases is possible here, making the pool corrupted"""
"neutral","Still, we need a potentially unlimited number of buffers. What should we do with them if we don't need them any more if we don't let them be garbage collected?"""
"negative","ok @bakercp ,sorry, but i saw that there are included some changes unwanted in the commits ( related to testApp.cpp...) please don't include it !"""
"neutral","There are other elements that this applies to also. Applying padding 0 by default to last elements in a section doesn't seem sensible. It throws padding in buttons off (and maybe other elements).  I ended up having to overwrite button padding as well bec"""
"neutral","This changes the behaviour of the debugger from how it was before, so I'm not sure its ok. Why is this needed ? """
"positive","This line could be written as:  ```php $this->_log_ext = $config['log_file_extension'] ?: $this->_log_ext; ```  That would gracefully handle misconfigurations, such as """"0"""" or FALSE entered for the `log_file_extension`. Just a thought. :-) """
"neutral","I can, however its just trimming trailing whitespace which my editor does automatically.  If you still want it gone I will sort it so that's not touched. On Feb 7, 2012 2:47 PM, """"Gonzalo Paniagua Javier"""" < reply@reply.github.com> wrote:  > Lots of whitespa"""
"positive","Mmm... [another issue](http://stackoverflow.com/questions/12074730/w7-pro-iis-7-5-overwrites-php-location-header-solved), this time with IIS 7.5. It automatically add content to the response content when it finds a Location header. Wonderful.  I'm beginnin"""
"neutral","You're taking the address of a stack-allocated local here, aren't you? If that works, it's purely by accident."""
"positive","@tenderlove cool, I will backport it today"""
"positive","@drogus thanks for working on this!"""
"neutral","    if (Initialized() && !Finalized())         full spline is sent"""
"positive","Wow!  Before:      real 8m54.220s     user 7m18.483s     sys 0m50.399s  After:      real 7m46.224s     user 6m13.979s     sys 0m44.507s"""
"neutral","@fxn, what's the point of converting that module to `ActiveSupport::Concern`? There are still no instance methods there, so it's quite logical for the module to be an extension, not inclusion."""
"neutral","Don't put this on the prototype.  People will get clever with it."""
"neutral","![bike shed](http://farm5.static.flickr.com/4154/5206490512_73bc75b5f2.jpg)"""
"neutral","Nops. We want a representation of that object (a string) and then call inspect again to get a """"escaped"""" string."""
"negative","VERY crashy - if GetCreatorGUID returns null, server crashes."""
"neutral","This should probably have an option to have a format. """
"neutral","Just to be consistent with the rest of the view template filenames, preface this filename and upgrade.needed.tpl with install, since these views are for controllers in the install directory. So, should be install.upgrade.tpl and install.upgradeneeded.tpl."""
"positive","I'd like to add you to my professional network on LinkedIn.  - Sam  Sam Rose Student Ambassador at University of Glamorgan Chester, United Kingdom  Confirm that you know Sam Rose: https://www.linkedin.com/e/-15j9z5-gs0w7njf-1k/isd/4048244323/Yqb0l5AJ/?hs=f"""
"neutral","Can you please rather give us a test case that causes NullReferenceException? In your code there seems no chance that """"msg == null"""" could occur and I wonder if it really happens.  Also it's great if you can follow our coding style, so that we can use """"me"""
"positive","I saw...Oops :D"""
"positive","@koichik Thanks for the suggestion! That's definitely better. I revised it at a0350a8."""
"neutral","Looks like a typo was introduced here.  Probably not a big deal, though."""
"neutral","Or maybe this one is vehicle seat? Just got the struct from client"""
"negative","Crap, I thought I had set the author right... *confused*  This was entirely done by Lordron"""
"neutral","Those are actually a bit more complicated. Some people like to share those."""
"neutral","can it be good to use a lock to prevent the selector,cause i think may be more than one thread to change the selector,and i think it's better to use volatile once you know there only be one thread which would change it."""
"neutral","Alright, I'll change that now"""
"neutral","I wonder if it wouldn't it be better to implement this in `Geometry` instead. Then, at the end of the `JSONLoader` call `geometry.applyMatrix( new THREE.Matrix4.makeScale( scale, scale, scale ) )`."""
"neutral","Note that it doesn't have anything to do with UTF-8, as only certain ASCII chars, FFFE and FFFF are forbidden. The spec says """"any Unicode character, excluding the surrogate blocks, FFFE, and FFFF""""."""
"neutral","Does it matter to use just #ifdef WIN32 or #if defined(WIN32) in this case? Do you prefer this style?"""
"neutral","`it is...`"""
"neutral","even better would be to add a comma at the end."""
"neutral","I feel like this should be using the margin variable set on line 327, otherwise RTL websites are going to have incorrect animations."""
"neutral","This should translate to """" Get in queue for Wintergrasp """" or something around that."""
"positive","Ah ok, sorry. Indeed I thought you told me to use it even for jni calls ;)   On 11 March 2013 19:16, Cory Fields <notifications@github.com> wrote:  > Sorry for not being more clear here. > > Yes, that's the one case where you'll want to use the prov"""
"neutral","My main argument is consistency. At least, I would then remove first_or_new from the API, the alias does not add anything."""
"neutral","I am with José.  On one hand you have consistency with existing API, and find_or_initialize has been around since the invention of fire.  On the other hand I don't think we need to assume """"initialize"""" means a method name there. I've always interpreted """"fin"""
"neutral","OK, problem happened in the CI server yesterday."""
"positive",":cat: :cat: :cat:"""
"neutral","I spent almost an hour thinking about this code snippet.  I wrote some comments, then I erased them 3 times. Seems to be ok.  Since we now have the verification cache, and that cache proves to be fast, maybe the safest thing would be not to do anything in """
"neutral","Nitpick: Aren't these variable names backward? `search_reddits` gives you a list of subreddits, which you turn into result objects."""
"neutral","@joaomilho, In either case you just used plain ruby. That is what the deprecation message says."""
"neutral","Should not these be handy in Date as well?"""
"neutral","Importing inside a function is bad practice, is there any reason we can't import this at the top of the module?"""
"neutral","Our of curiosity, what brought on this change?"""
"neutral","Well, but then FailureDetector will be not generic enough -- it will implicitly mean an accrual detector. I am fine with that, too, but tried to keep it generic."""
"neutral","I guess it is fine. What you can do is put the list in an attribute and then if someone needs to add extra can override the class and just change the list."""
"neutral","Note: this only returns a single result, even if there are multiple modes."""
"neutral","Take this out of the loop to cut out 16383 unnecessary field dereferences"""
"neutral","I thought you previously said isEmpty() is not present in Java 5? EDIT (to avoid pings): Okay. Carry on"""
"neutral","Well, the only impact would be, that for all php environment request, the simple stream response and console response senders are tested first. In most applications we have only php environment responses. Removing it means deprecating the php environment r"""
"positive","I agree! That sounds optimal, but I haven't had the time to implement that. This is just a bandaid for something better :P  At the moment, when you bring up a video, it will instantly play. When it finishes, the next picture is shown. If you interrupt th"""
"positive","@fxn I just tried out using ack and it did search through the textile files. @joshk: Check out Active Support Core Extensions Guide! :)"""
"neutral","you should be able to switch weapons while bladestorming this allows for that. also since being disarmed is not supposed to stop bladestorm from going im pretty sure that is blizzlike"""
"positive","I will have a look about it, thanks."""
"neutral","Isn't this terribly inefficient? You're essentially loading and instantiating all the records to return just one? """
"neutral","Auth test fixes merged (and in this case they are sufficient to make the tests fully work with discovery)."""
"positive","Well done"""
"neutral","This should be fixed now:  https://github.com/xbmc/xbmc/commit/d446c0a01f3460c1726c61e43c649188b981350a"""
"positive","Not in the Gemfile.lock in branch chapter_7. :)"""
"neutral","was this the problem with the NaN results when start and end already had the same normal? If so I can confirm that this line fixes this."""
"neutral","Can you make this red?"""
"neutral","could be rewritten as `[ -d $PID_PATH ] || mkdir -p $PID_PATH`"""
"neutral","we've already testing the logging being removed before.. it only shaved off a few seconds when using the old method"""
"neutral","`!=`"""
"neutral","val channelFuture = connectionActor ? CreateRandomNameChild(channelActorCreator) mapTo manifest[ActorRef]"""
"neutral","I'm assuming you posted this to jQuery Bugs for review.... so, see above"""
"neutral","@dhh Will this not fail if the string has question marks or other non alpha-numeric characters?"""
"neutral","@josevalim: Great, well as great as _being stuck on 1.8.7_ can be."""
"neutral","(BTW, the application.js file is no longer shipping with .coffee added for the simple reason that it'll have no code. But if coffee is available, we'll be generating JS stubs for new controllers (like helpers) with the coffee extension on)."""
"positive","@dhh I see your vision in taking web apps to the next level with new things like CoffeeScript and more JS heavy front-ends. It is very cool, and creating conventions / showing people solutions is a great idea to get the masses producing modern web apps. Bu"""
"negative","@nestlequ1k it's not appropriate for real software. Try this with C, and take a look at how many people will laugh at you. Frankly I don't us Rails anyway, but I thought it was funny that you guys cant/dont just write regular js"""
"neutral","But, hum, coffee-script is written in javascript, so, how can it generate .js from .coffee files without having a javascript compiler like node.js installed (and, don't tell me that we send everything to the browser and let it deal with the whole thing)"""
"negative","![](http://images1.memegenerator.net/ImageMacro/7266902/EVERYONE-STFU-GET-BUSY-WORKING-OR-GTFO.jpg?imageSize=Medium&generatorName=Scumbag-Steve)  You don't HAVE to use coffeescript. I see a bigger waste of time bitching about it. I also see people bitch"""
"neutral","Updated AS guide to include this new methods: https://github.com/lifo/docrails/commit/7a1189a2c75b16f86a11c1d2379c50b11a7a2d66"""
"neutral","I donno. I would start by seeing if this is still an issue. It seems odd to check for only the primary window *(as if only the primary window object would bug out, and not say an iframe window object)*. I don't see any other place in the `add` method that """
"positive","Awesome.. """
"positive","d'oh! copy/paste strikes again! or I was just too excited!!!!!!!!!!!!!!!!"""
"neutral","I was following the style of the rest of requests, if wanted I'll clean up this and the other places I saw it."""
"positive","@piotrga good catch ... drop the sync optimization as it will result in less confusing behavior under error conditions. Need more time to think about alternative optimizations but we can also introduce them later without breaking public contracts."""
"positive","good!"""
"negative","That's annoying - so the map is implicitly order-sensitive.."""
"positive","Great that this was started!"""
"neutral","Yeah, looks good. Reminded me that I wanted to make Duration.Inf and Duration.MinusInf compare equally to itself."""
"neutral","This patch looks fine, but just for my edification - what can be done with the AdditionalInfo parameter?"""
"neutral","blame CastedCreatureOrGO removal xD https://github.com/TrinityCore/TrinityCore/blob/7776016106e748fee8cb3e052ec3c8e575e84a55/sql/updates/world/2013_08_30_06_world_eai_sai.sql"""
"neutral"," i don't get it, why do you override DateTime#to_time?       DateTime.now => #<DateTime: 2012-01-25T11:33:21+01:00 ((2455952j,38001s,996469000n),+3600s,2299161j)>        DateTime.now.to_time => 2012-01-25 11:33:25 +0100   looks like offsets are allrig"""
"neutral","Previously everything included sortfileitem.h (which included SortUtils.h) for the SORT_METHOD_* enums, while actually used SortUtils.h for the sorting.  SortFileItem.h will (eventually) be dropped completely - it is now included only here (for the enums)."""
"neutral","why is this not in master branch?"""
"neutral","wat"""
"neutral","* indentation: 4 espaces, pas de tabulation * GetDamageDoneInPastSecs: I raise a denial to merge this as long as this function will be here, it is NOT needed. I have the DK mastery fixed  but no computer to push. * Plein d'autres choses mais c'est trop pén"""
"neutral","Where did these values come from? 3.3.5a or 4.3.4 WorldSafeLocs.dbc don't have a field for it"""
"neutral","I'm not sure that the behaviour of assertResponseHeaderContains is as you proposed. I think contains is related to equal in this context. It's better to ask to @blanchonvincent on this point. Moreover, why a case-insensitive search?"""
"neutral","has this been tested on windows? i thought there was some logic to only apply this for *nix"""
"neutral","gitolite removed"""
"neutral","He explains his reasoning clearly enough in the commit message. This is an optimization. It also avoids creating a block."""
"positive","hehe yeah I first asked to myself, why we have to ask for defined? and not just initialize the value in the initializer. I started to delete that stuff and when I saw the initialize method I realize about the typo :)."""
"positive","Hahaha.  I mean, I don't care.  ;-)  It seems like readability is most important in this case.  But I don't care either way.  I prefer method definitions that look like this:      def foo bar, baz       ....     end  So obviously my aesthetics are """
"positive","Hehehe seems like we love this kind of discussions :P. I like it :). Xavier you're right in general terms, but this particular case of any? and all? makes them opposite."""
"negative","No support for RFC2324 – HTCPCP/1.0 ?  I'm a sad panda :("""
"positive","typo here :)"""
"negative","You really want to leave these here?? I would replace with generic data!"""
"neutral","`$return` will only have the last `$child`"""
"neutral","Botched the commit message on this.  This just fixes browser support information."""
"neutral","Sorry, not unbounded, cleared when a new block comes in (I think?). So you have a block period to grow the cache? A discussion in the code of this topic would be useful even if I got this wrong."""
"neutral","Here, if there was an error you could print an explanation that it's OK to delete mempool.dat and nothing will break if you do. The mempool.dat is fragile (no write+rename, no fsync, etc) and that's OK because it's optional. But there's no reason a node op"""
"positive","finally getting somewhere"""
"positive","Hey thanks to everyone. @fj of course i've added a test take a look again, this file actionpack/test/template/form_helper_test.rb has one more test."""
"positive","Lol, yeah. Damn headers. Would be very nice if someone took a look at the code though. Not sure it was the best implementation."""
"neutral","whitespace change not needed"""
"neutral","cosmetics"""
"neutral","Would be great if you can get a hold of gnif. I tried this change with various samples and did not see any problems."""
"neutral","@bnoordhuis it's been the same since I can remember in v8, not that it's necessarily stable but I cant recall it changing at all yet  looks like it's been the same since 2010 http://code.google.com/p/v8/wiki/JavaScriptStackTraceApi"""
"positive","Awesome"""
"neutral","FYI I pass null as second parameter because I am sure that ProjectResolver don't use it. Other resolvers may throw NPE."""
"positive","Sounds good."""
"neutral","How about:      gunzipURLToFile()     gunzipURLToDirectory()  where `ToDirectory()` is the one which infers the filename? """
"neutral","Test case needed:  ```scala // BEFORE scala> val x = """""""" x: String = """"""""  scala> ((x: x.type) match { case a => a }) : x.type <console>:9: error: type mismatch;  found   : a.type (with underlying type String)  required: x.type               ((x: x"""
"neutral","nvm it already does mention that"""
"neutral","I think we need to add deprecation.rb back somewhere to loaded by `module/deprecation.rb` """
"neutral","looks like you changed your line endings.. thus every line was changed. please fix your line endings and try again.. hard to see what you changed"""
"neutral","Ya, I think it's dealt with when the sql AST is built.  I don't know exactly where though."""
"neutral","I agree with drogus. Seeing something specific to IE here seems fine to me."""
"neutral","Sorry for my english i mean the commented code here is an example and it's better to go to a guide or on the documentation of the gems or plugins that are trying to modify the default behavior"""
"neutral","Guys gems/plugins do this things for youm check for instance rspec 2.0.0.beta.19. You shouldn't change this by hand. Please refer to gems/plugins documentation and feel free to add/change the guidelines they are in http://github.com/lifo/docrails and you a"""
"neutral","@carlosantoniodasilva I'm not sure how we handle the guides. Is `guides.rubyonrails.org` pointing to `4-0-stable`?"""
"positive","XD this is useless you can easily type .reload gm_tickets and counter would reset, too^^"""
"neutral","I have taken the bold step of enshrining this advice. https://github.com/scala/scala/wiki/Coding-Style"""
"neutral","Here lies [SI-7801](https://issues.scala-lang.org/browse/SI-7801); should be `BoxedUnitTpe`. Not sure why that crash only shows up under in such limited circumstances, yet."""
"neutral","Did you intend to leave ./util behind?  I know Jenkins doesn't care because frankly he's used to cleaning up after his master.  I guess the test wouldn't work if I already had a util dir with my util.testing classes in it.  Does partest need a dedica"""
"neutral","Could add a comment where's this magic number coming from?"""
"neutral","Why not python-requests.org? It's the same thing just with a registered domain."""
"neutral","Try $ gem install bundler --pre  instead of update"""
"positive","Any performance info available? i.e. did it speed up development mode a further 50% ? :-D"""
"positive","Thank you for this! :)"""
"neutral","Is this pip installable?"""
"neutral","``` javascript     var message = element.attr('data-confirm');     return !message || (fire(element, 'confirm') && confirm(message)); ``` Here is code from rails.js about confirmation. From that point we can't detect result of confirm function."""
"neutral","I've added a note in the CHANGELOG: f307ef763721b0ba386630e61a1fc576c2507e8c"""
"neutral","Is there an effort to get away from string#constantize  in favor of Inflector.constantize ?"""
"neutral","In repl, `:javap -app MyApp` needs to locate the relocated code.  (By convention, `:javap -app MyApp#` means `MyApp$delayedInit$body#apply`.)  I suppose if I ever had trouble finding the delayedEndpoint$ enmanglement, I could inspect the closure.  In fact"
"neutral","FYI - this breaks rspec-rails' monkey patch of AC::TC, so rspec-rails-2.0.0.beta.8 does not support rails from this commit forward. I just addressed this in rspec-rails, and will try to get an rspec-rails beta 9 out soon.  http://github.com/rspec/rspec-rai"""
"negative","A number of any kind is definitly not a string! to_f would make more sence to me"""
"neutral","This is wrong 'distance' calculation. If you have several coordinates (x, y, z, f) than distance between two point is sqrt( (x1-x2)^2 + (y1-y2)^2 + (z1-z2)^2 + (f1 - f2)^2). It's not depend on positive/negative deltas."""
"positive","Thanks for the error message. Should be fixed now. """
"neutral","That assumes that it's a module, which may not be the case, right?"""
"neutral","Because most of the time you don't want to read the tag from the file.  We might want to fill it from the database for example..  The small number of places where you actually want to read it from a file can be handled by reading it there and then.  I have"""
"neutral","You should probably update this line too..."""
"neutral","KieranP, using self.default_url_options at the *controller class* level remains the same, so yes."""
"negative","In 4 months, nobody will be able to understand this."""
"neutral","Typo: sublcass instead of subclass"""
"neutral","'ydict' is the only file of the tar ball. This is the main python script. I will rename the ydict to ydict.py and make a wrapper script to set the locale. """
"positive","Nice!"""
"neutral","I thought I had a test that asserted just the opposite. """"after initialize"""" should be like it says *after*, not before middleware initializers run."""
"neutral","weird - built fine for me on win32, though it was a while back.  Probably needs only a (float) in front of files.size().  Please confirm (or just commit the fix immediately)."""
"positive","Thanks for this fix. Its definitely better than the actual way. """
"positive","This is a milestone in the Rails' history ROFL"""
"neutral","The more I think about this, the more isolated shared-nothing threads seem reasonable."""
"positive","That's what I thought originally but the unix-y people at Joyent don't mind. """"Fork"""" is cute."""
"neutral","Why not just unregister the on end handler after the first call? No pushing, no slicing, easy. Or maybe I'm missing what this does."""
"neutral","Don't need to test this."""
"positive","Thanks, I will fix it. :)"""
"neutral","I'm probably using the wrong terminology, but by """"plugin"""" I mean any rails extension (in gems or whatever). So, what you ask for is possible on master right now. See activerecord/lib/active_record/rails.rb"""
"positive","Looking good! Few nitpicks but nice work."""
"neutral","dubek,  One of the major things that makes Ruby cool is readability, and the addition of Enumerable#exclude? certainly makes for more readability, and it does something we need all the time."""
"neutral","Is this different than the """"default viewmode for 4x3 material"""" ?"""
"positive","That's why I do +1 on this change :)"""
"neutral","shouldn't this eat a const reference?"""
"neutral","m_endtime;"""
"neutral","@alloy Good call. You can create a patch if you want.  But this is kind of temporary/experimental direction. We want to be more friendly about namespacing your application so multiple rails apps can exist in the same space."""
"neutral","oh, yeah that might be true. was thinking that we had exclusive access to both buffers. Perhaps thats not a valid assumption, might be driver related even? Anyways, if it is as you say and there is a chance its not exclusive its a small price to pay to ren"""
"neutral","> Well won't the instanceof check basically fail always except for within util.js?  No. Are you confusing modules with contexts? What you say is true only if `NODE_MODULE_CONTEXTS=1` - but I don't think anyone actually uses that."""
"neutral","@randx Shouldn't 'Resque' be changed here as well?"""
"positive","Great !"""
"neutral","I was working with some integration testing in Rails 3.1.1, invoking the ```post``` method on ActionDispatch::Integration::RequestHelpers, when I found that my headers were never making it to the endpoint under test. The method is declared as ```def post(p"""
"neutral","It ate it again... here's the comment inside a pastie: http://pastie.org/475402"""
"positive","This is cool. Now really cool would be this:  script/generate scaffold MyModule::MyModel --seed or  script/generate scaffold MyModule::MyModel --seed  creates the file:  ..\db\seeds\my_module\my_model.rb  and then the command  rake db:seed Modu"""
"neutral","+1 for for 2.3"""
"neutral","Just saw binary42's response.  There reason to backport it, is that new code is still being written for Rails and this is a stumbling block when you want to make requests from Ajax, desktop client, or Flash.  I don't see this as a policy change, so much as"""
"positive","congrats!"""
"neutral","that would be my idea as well yes."""
"neutral","Looks to me like it basically does almost the same with some additional CGUIInfoManager specific stuff and some stuff to handle (internet) streams. It first checks whether it's an audio or video item and if it's a video it calls HasMovieInfo(), HasEpisodeI"""
"neutral","Yea, I was reading up on mmap regarding this. It seam like an utterly silly way it handles that situation. From what I can tell, windows don't suffer the same problem, but i'm not sure.  Any idea if one can force it to page out the data?"""
"neutral","all good, that's how we ride."""
"neutral","There is no zlib formula in core; does system zlib not work?"""
"neutral","just a suggestion, but if the same approach works on linux (checking for an eof) why not have one solution that works everywhere?"""
"neutral","Something is very wrong if it's dog slow.  It will be a hell of a lot faster than PNG or JPG (assuming not HW accelarated) - essentially it's just bit twiddling."""
"neutral","shouldn't this use round_int and implement that using round() on arm. that way, if it's ever implemented in a faster version, we don't have to touch other code to have it used."""
"neutral","The semantics of this method are very specific and won't work with the all? block. The enumeration *must* call #valid? on every value to force generation of all errors, then the #all? will return whether the whole set if valid."""
"neutral","This makes the test pass (as all of the query forms used by the adapters are in IGNORED_SQL), but it renders it meaningless. There's no testing of the caching!"""
"positive","i see.  too bad, the oop'ish style made it much simpler to extend and reuse things.  anyway. thanks for all your great work :)"""
"negative","Way to many caching issues, memory leaks, and other complications :(  We can always take another stab at it for 3.0."""
"neutral","There are a couple of places where there are comments above the code, rather than beside.  The end result can appear to be code which has been disabled, rather than an explanation.  In particular, I think that the annotation in activerecord/lib/active_reco"""
"negative","argh - textile formatting ate my == signs... It should have been == true and == false above."""
"neutral","You can't kill the metal. The metal will live on."""
"neutral","This assumes composer is run within ZF2. Would it be acceptable to also check `__DIR__ . '/../../../autoload.php'` (when zf is installed as dependency)?"""
"neutral","Yeah, this broke plugin gem loading for me too. Case in point: BackgrounDRb wants the packet gem, which is installed in vendor/gems -- worked fine in 4f53db0, broken in 2bf58aa."""
"neutral","@atnan Prior to this patch we were not using Passenger on production, and all our applications were running under subdomains. You're right, maybe setting up this in two places can take people to confussion, in fact, a couple weeks ago on the spanish mailin"""
"positive","@eric You make it sound so easy :)  If you can make a patch, I'd be happy to apply it."""
"neutral","Would anyone prefer methods like caddr?"""
"neutral","More pointless bloat for the docs. What's next, revamping #succ to make 'first'.next # => 'second' ?"""
"neutral","I think it was related to preloading/threadsafety. Maybe it should be a cattr_accessor instead of a const?"""
"positive","+1, Thank you"""
"positive","cool"""
"neutral","Are there any other ivars I missed ?"""
"neutral","If there was an edit comment feature on Github, I'd edit my comment to make it less harsh and flame-ish, sorry about that.  Now, there's plenty of textmate users around, and this change voids many textmate users habits, especially the """"run focused unit t"""
"neutral","@leethal: The point of Rails isn't to be easy or hassle-free, it's to provide a set of useful tools with sensible defaults that reliably handle common problem cases. In other words: not easy, but 'easy within certain parameters.' The TextMate thing is frus"""
"neutral","I would say take out the province of China thing since it offends so many people. Also, the """"what about Kosovo?"""" argument, well, that's a what if, the whole point of Getting Real is very anti-what-if. Deal with that if and when it happens. Worst-case scena"""
"neutral","total 392   8 -rw-r--r--   1 andriytyurnikov  wheel    1734 Oct 11  2011 ACKNOWLEDGEMENTS   8 -rw-r--r--   1 andriytyurnikov  wheel     983 Oct  4 01:29 AGREEMENT 280 -rw-r--r--   1 andriytyurnikov  wheel  140111 Oct  9 01:54 CHANGES   8 -rw-r--r--   1"""
"neutral","I asked on IRC, and after merging feature, any fixes should be commited only to develop:   > [00:08:22] <frogonwheels>  sheerun: Once a feature branch is merge/rebased and pushed up into the main branch, modifications should be just to the main branch."""
"positive","@jonleighton said this: https://github.com/rails/rails/pull/7418#issuecomment-9369911  I just do his bidding. ;)"""
"neutral","protected variables should not have underlines prefixed."""
"neutral","I consider the issues with views to be so widespread and severe that I am not real interested in installing tests for little bits of functionality; I only touched them to remove the obstacle to the Vector#isEmpty patch."""
"neutral","Remove these comments"""
"neutral","there's an example of this in our code base:  https://github.com/scala/scala/blob/master/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattice.scala#L22  ```  /Users/adriaan/git/scala/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattic"""
"neutral","The github download link should let us remove the explicit version"""
"positive","Thanks."""
"negative","Argh -- bad fix impression, my fix had the right paren in the wrong place!  I think this is better."""
"neutral","This parent should not be included in the 2.0 branch, or the SE should be modified to ship with Twig 1.2 as you use one of the new features"""
"neutral","remove comment"""
"neutral","Where is Pry declared as dependency?"""
"neutral","Adam, is there something wrong with this updated formula?  As far as I know, all of your comments have been addressed.  ?"""
"neutral","We prefer to install the bash completion in to prefix/etc specifically so it gets upgraded when the formula gets upgraded. Putting it in """"etc"""" means we expect the user to modify it and want to keep the mods."""
"neutral","This issue should be reported upstream."""
"neutral","Use ENV['CXX'] instead."""
"neutral","We don't support PPC anymore, so not an issue"""
"positive","Hi evtuhovich! Can I use this fix in Rails 3.2.3?  I've tried to monkey patch it, but it doesn't fix the bug.  Thank you ;)"""
"neutral","Seems legit."""
"neutral","@stevenh512 Do we even know that GitHub was not using attr_accessible? They could have just opened up columns that are only accessible to admins to all users because of the bluntness of attr_accessible (somewhat remedied by the new role based feature).  """
"positive","Thank you, Adam ;)"""
"neutral","It's not gnutls, but iksemel that is broken using an old method to get compile parameters for gnutls. The next version will use pkg-config to get gnutls libs compile flags, but it hasn't been released for a long time.  This just creates a script to act lik"""
"neutral","perhaps it's `get '/songs/:artist/:song-lyrics', :to => 'songs#show'` ?"""
"neutral","should be sha1 'ccce5ae03f99c505db97c286a0c9a90a926d3c6e'"""
"positive","Lol."""
"neutral","No `make install`?"""
"neutral","Alright, done. I sent a pull request: https://github.com/mxcl/homebrew/pull/4221"""
"neutral","Guess there is a typo here: `translate`."""
"neutral","Shouldn't the ensure be all rollback too?"""
"neutral","Sure, but data serialization is relatively low level (ie. marshal) and needed to add methods to core classes for easy access. I see file watching more as a higher level operation and not something that fits in ActiveSupport."""
"neutral","Hmmm, @rafaelfranca?"""
"neutral","Using the system libraries is intentional so we won't include this patch."""
"positive","I'd fix it myself, but I'm on my way out the door."""
"negative","Dangit. I was on another branch where the history looked clean and didn't realize it when I pushed master."""
"neutral","Don't add new whitespace."""
"negative","@gibson042 still unstable in old browsers http://swarm.jquery.org/result/749450 :-("""
"negative","Oops. Sorry about that!"""
"negative","@Razer6 you are right. I did not noticed #4594 :("""
"negative","Moar bytes :("""
"negative","Godspeed Schmoo! :'("""
"negative","@Schmoozerd may we know why ? if you don't mind of course, kinda sad to see you leave :(."""
"negative","Ack sorry I got your name typed wrong @lukemelia"""
"negative","sorry about that :-("""
"negative","Yes I am aware of this :(  But I got really fed up by always hiding patches into cleanup code. Hence I went for one big flush..  Also there are currently no important patches waiting for review so I would not hurt contributors (who are the ones that i coun"""
"negative","Githubs eats my comments =("""
"negative","ah you mean the removegraveyard? that was xfurry's :("""
"negative","obviously :( And fixed in 12052"""
"negative","yes, this is at least a source.  Remains to figure if this is a good one or not :("""
"negative","your don't understand me :( see https://github.com/mangosR2/mangos/commit/7d2fb98deda53695056c5861105c9acfb4c68c50"""
"negative","<offtopic> sorry for this post here :( In forum you have very nice post about Mangos in production servers make by Kero, is possible to move it to the mangos' wiki? </offtopic>"""
"negative","Ah, yes, sorry for bothering ;/"""
"negative","yes, sure, thank you - copy and paste from go instead unit :("""
"negative","thanks @Schmoozerd, i wanted to do it but didn't find my old command anymore and then forgot about it... :( *blames everyone else and the whole world and wanders off again*"""
"negative","don't be so lazy Btw, command was easy to find with git log --grep=""""copyr"""" :P  @PSZ then it might be possible that binary files would be changed :("""
"negative","this makes me totally sad."""
"negative","because I forgot to ammend them to the patch :( Thank you for noting and zergtmn for fixing."""
"negative","Error compilation under linux :( """
"negative","ugh, sorry... I replied to these when I should've been napping. Sorry for sounding like a cranky brat."""
"negative","I'll just leave this """"discussion"""" before it evolves in a flame war.  @topic: I stay with this commit, meaning that I am confident it is correct. If anybody does not agree, please give arguments and proof.  """
"negative","seems extremely dangerous in a multitasking environment :( however, the practice will take a look ..."""
"negative","@Undergarun: Only auction table or cleaned item_instance as well? DELETE FROM item_instance WHERE owner_id==0; typed blind will be wrong!"""
"negative","Yeah, sorry about the username non-sense. I registered as """"rwldrn"""" a long time ago. I also have """"rwaldron"""" but that doesn't have any of my project stuff :\"""
"negative","Jenkins is not amused, *you will feel his botty wrath!* http://swarm.jquery.org/job/983/ """
"negative","I'm disappointed by this commit, unless it fixes a bug. Does it fix a bug? I also wanted to get rid of the code duplication, but @rwldrn had asked me to wait till grunt was integrated before making further changes to the test suite. My plan was to have php"""
"negative","i don't have solution either :( i was never have problems with compiling MaNGOS until revision 11619 (error C2248: 'ObjectGuid::ObjectGuid' : cannot access private member declared in class 'ObjectGuid') if I update to r11628+ i have (error C2664: 'std::t"""
"negative","This would make line 32 of config/application.yml.example somewhat misleading... :("""
"negative","@rwldrn : oh, why ? I came here to talk about this, can't call it """"blocking"""" because I am not complaining at all... or maybe I misspoke, sorry."""
"negative","Thanks for fixing it... My bad :("""
"negative","sorry, I even forgot to actually commit what I wanted. :/ """
"negative","That's why this is called a learning project. We are sorry that your servers don't work as immaculate as they should. Things are done with trial and error, and believe it or not this is still volunteer work, so no one should really answer to every cry for """
"negative","if you set rotation2 and rotation3 fields to zero they are spawned correctly yes, _BUT_ then rotation is incorrect :( e.g. SotA boats (move into opposite direction)"""
"negative","This broke my test suite in FF :("""
"negative","fyi I don't think this has worked since this change, no flash messages :("""
"negative","Yep, my bad, DonTomika =/"""
"negative","I hadn't realized at the time this was documented, sorry for the mess I caused. :("""
"negative","Confirmed, that's really old and annoying bug. This usually happens with heirlooms sent back to main character from deleted twink: players usually delete twink right after logout before they take items from mail."""
"negative","> that's really old and annoying bug.   It's not bug until it not propertly reported but just user _personal_ problem.  Must be fixed in [11255]"""
"negative","u broke tests :("""
"negative","Hi Ambal, i know is too late but my players start to report pet losses and problems with stables since i am testing this patch. :("""
"negative","pff... you're destroying the identifying part of mangos: the denglish & engrish !! stop doing it :("""
"negative","sorry, i guess i should pay more attention to compiler warnings..."""
"negative","oh, sorry, didn't saw it, had to fix it because the core wasn't compiling for me this morning"""
"negative","So stupid errors I did, jeez... I'm gonna kill myself right now =/"""
"negative","frustrating code is frustrating"""
"negative","OK, it's too bad that SPDY support is half broken on Java 6 :("""
"negative","Thanks.. I missed this while refactoring :("""
"negative",":( an unintended consequence of some trivial UI shuffling. Sorry for the heart attack!"""
"negative","case m_targets.m_targetMask & TARGET_FLAG_SOURCE_LOCATION lost in this implement :("""
"negative","This commit breaks chair plugins, as a bug in 1.6 requires them to use riding arrows to fix the seated animation. Players dismounting the arrows are kicked with a """"Nope!"""" and the console says the player was caught trying to crash the server with an illegal"""
"negative","The issue is that a lot of the people starting these debates are too strongly opinionated when they really don't have a say. """
"negative","I'm going to revert this then. I don't like the inconsistency between compilation SDKs."""
"negative","looks like this didn't work :("""
"negative",">I'm pointing out the fact that  Gee, you make it so tempting to feed. Guess I'm going to have to resist though :("""
"negative","That broke features/activity_stream.feature:3 :("""
"negative","This very well could break stuff. Its the worst code in the world :("""
"negative","What is dead may never die!"""
"negative","Hm, figured it out. Turns out it was git being stupid :(  Edit: PR #1123"""
"negative","@riyad But you added it in Pull Request. And this code is in master. So we got a broken build for one day :("""
"negative","Ouch ... sorry. :("""
"negative","Oh, sorry! I did not know it existed, but he had to feel the fail tests and help pages respectively. """
"negative","Oh, sorry it was my mistake."""
"negative","We've never allowed these, sorry."""
"negative","you are right :( Fixed in [10702]"""
"negative","Thanks for this, but things are about to explode for me. :("""
"negative","anyway crashes still exist :( http://getmangos.com/community/viewtopic.php?id=9445&p=2 last 5 posts"""
"negative","Sorry, I didn't make it clear that such a test should be performed only for Opera. Other browsers already are burdened in different ways for their own errors. But I get what you're saying... too many issues with too low a success rate to be worth it.  I'"""
"negative","it was copy-pasted from the old code :\ thanks"""
"negative","that's because it's old API. :("""
"negative","Flame Leviathan is bad example, because it always follows one particular target at time, regardless of threat levels."""
"negative","And it's an import so I can't make it dynamic... Wow.  New plan. Import org.* and import net.*  Horrible idea but fixes the issues... Now to just fix the bytecode issues..."""
"negative","This is a royal pain in the butt x.x, I do see some benefits. But I think the negatives greatly slap the benefits off the table."""
"negative","@Darkhand81  They are refusing to answer that. :("""
"negative","It's almost like we could get more comments than that infamous Apache commit! https://github.com/apache/httpd/commit/a381ff35fa4d50a5f7b9f64300dfd98859dee8d0"""
"negative","Well this is bad, every update I'm going to have to wait about 3 months for all the plugins i use on a daily bases to update.. I really hope this gets reverted :/"""
"negative","Deleting this message would be rude. All my other messages were already deleted.  I got the message - I'll be sure never to post around here again - sorry for bothering all of you with my ignorance."""
"negative","@XemsDoom https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2269759 > @Wolvereness not are you just very ignorant, no, you even try to be a total idiot. We are yelling at you, telling you should revert th"""
"negative","I dont have a problem recompiling my plugins. I do every few days anyways with some bug fix or new feature. Whats bothering me the most is everyone else is being forced to do this as well now and its going to slow down the DBO queue badly. I wouldnt care, """
"negative","> Not yet, because it requires bytecode remapping, and you have to do that by changing the classes within your own JarFile. tl;dr a remapper is not that an easy task.  Yeah i just tried, but when it comes to dynamic casting im out of ideas. :("""
"negative","I really hate this changes so some of my plugins are broken x.x"""
"negative","@asofold How am I lying? I expect all competent developers to check that their non-Bukkit code compiles with every RB and minecraft update. Am I foolish to expect that?"""
"negative","I would actually like a Poll on the decision too, it doesn't seem like comments are doing anything :("""
"negative","I just realized something, now every time a new minecraft comes out everyone will have to submit a new compatible build. That's gonna take bukkit about 7-9 weeks to approve all of em :("""
"negative","XemsDoom: +1  This commit is terrible mistake, and I'm not going to continue in this %#@& !"""
"negative","Everyone hates this commit. What possible reason could you have for not removing it if everyone hates it? There is no good reason..."""
"negative","See, exactly the way you respond to my post shows me what an ignorant you are. Thanks for writing a comment though."""
"negative","  Is anyone getting tired of being called a lazy developer?  The way we were brought into this discussion was not very respectful.  Who does this commit allow to become lazy, anyway?..."""
"negative",">@Wolf380pl Sure, but IMO it's a courtesy thing.  It's really not. There is no clause in the GPL/LGPL licensing for Bukkit that requires courtesy. If you don't like that, get a better license."""
"negative","@TnTBass problem is, GitHub doesn't support pages :("""
"negative","@bergerkiller No!!!! :("""
"negative","@bergerkiller Really sad to hear that.. """
"negative","This commit is tearing this community apart... this is just getting ridiculous.  Revert it, it's not making anything better."""
"negative","@V10lator it's a struggle to read your replies because you're not using blockquotes. Please use them so people can read your replies without so much effort."""
"negative","Could you please cut a new release of netty soon. We just hit this bug after upgrading to netty 3.2.5 :("""
"negative","@EvilSeph   Hey, it's just a damn commit, another impossible thread.  You deserve a break."""
"negative","**This** is the discussion we're having on this change. If people are too immature, disrespectful or careless to take this discussion seriously, then they'll have lost their chance to either give us a reason to revert this commit or give us a better altern"""
"negative","People may quit CraftBukkit, but can say without a doubt, people would have to be dragged kicking and screaming to CanaryMod."""
"negative","@mbax First you bring us to leave and now you try to stop us doing so? there's just one word for that: Fail!"""
"negative","Sick to death of this argument. can everyone stop arguing and just get back to bukkit?. i think the staff have enough input.  and @bukkit staff, banning people who are rather justifiably upset about this and acting out. not really good form. you might thi"""
"negative","If nobody has been banned in relation to concern and anger raised during or because of this debate, then i must have misunderstood and gotten my wires crossed, and I apologize. """
"negative","A decision!  I don't think this """"whole damn thing"""" would have made it through a serious QA thing in the first place, though.   But thanks for admitting that this commit and """"dealing with it"""" did harm almost all involved given timing and treatment. The """
"negative","@DziNeIT Ermagherd doomsday!"""
"negative","yes, swimming case missing, but in pet code possible :("""
"negative","Spawned GO still in mangos not have real size... and ofc, geometry also... unknown way calculate it :( """
"negative",":( this doesnt work. it broke cubbies oembed :("""
"negative","I was afraid this could happen. It probably needs the URLs it can match against, too. Since I never used Cubbies, I have no idea how a URL looks there :/"""
"negative","I don't understand the thinking your response. I helped you avoid a bug. How does that make me """"upset""""?"""
"negative","Ahhh yes. Brain fail, sorry!"""
"negative","Totally sorry, author of this is Schmoozerd. Wires from brain to keyboard failed, and I pushed without amend with author."""
"negative","You can't amend commits with a pull request, so I'm afraid you're stuck with that!"""
"negative","it didnt work :("""
"negative","Yeah it crashes even on my localhost when I use [Eyes of the Beast](http://www.wowhead.com/spell=1002) :("""
"negative","Hate to add noise, but I would really prefer to have links to the issues as well. """
"negative","That's just bloody stupid. Libev stops the timer but still says it's active. :-/"""
"negative","Oops, I accidentally committed my work-in-progress liveHandler rewrite in this commit :-/ sorry about that! I'll be landing the correct code soon."""
"negative","sorry, it's fixed now"""
"negative",":( so sad. I liked the hot pink"""
"negative","that's ruined my day :("""
"negative","A new age of of The Internet has started.... sad times! :("""
"negative","Sad story. RIP hot pink coolness."""
"negative",":'(  I'm keeping my hot pink!!!!"""
"negative","Sad day. :'("""
"negative","Sad day indeed... """
"negative","I leave hot pink in on purpose. As a badge of pride for using H5BP. Sad day :("""
"negative","only if abcnews.com changed their CSS earlier, this wouldn't have happened. sad day indeed :("""
"negative","I'm offended that anyone would want to contribute something useful.   Also, I'm going to punch a random stranger in the back of the head tomorrow and yell """"that's for hot pink!""""  Based on this I'm happy to have immortalized hot pink in print:  !['hot"""
"negative","@dotty I find your comments more imbecilic and unsubstantial than my own, which is impressive. You're bringing a Mac vs PC argument into a H5BP bug ticket...  Time to unsubscribe from from this thread."""
"negative","@dotty I won't rest until the standard is either hot pink or neon green, but bringing Windows standards into the argument is blasphemous!  No one thinking KDE, GNOME? Fedora? :("""
"negative","ew no i hate this.. makes it much harder to read, this is why jquery is not readable IMO, way to much cruft """
"negative","omg sorry, can't read diffs anymore ... minor cerebral blackout  - red line means """"deleted"""""""
"negative","I know :( Whoever pushes something next can fix that."""
"negative","I'm really worried about SEO and color : transparent; maybe i shouln't ?"""
"negative","Fancy, but just kinda wasted my time trying to figure out if it was an error or not.  My guess is It looks wrong to most developers. Wasting dev time makes me sad.  Also, it's inconsistent within the project since index.html retains the closing tags.  Also"""
"negative","I have already set them in my `.vimrc` files, unsure why these indentations occurred still :||"""
"negative","@randx Is there a specific reason why these got removed? :( The color-coding was quite helpful. Are you planing on redoing it (differently)?"""
"negative","ah sorry, i didn't read it correctly... thought you'd define the TYPELIST_* things there :/"""
"negative","Looks like the book got pulled, link doesn't work for me. :("""
"negative","sorry i was wrong, you are right on this"""
"negative","Oh :( Thank you for pointing...  Spell related part of commit reverted in [10039]."""
"negative","sad bug :("""
"negative","ofc :( I will fix in next commit"""
"negative","yeah just found that out from a co-developer... once again, my bad, sorry vlad... when i pulled mangos into our repo i had already been working 8hr straight fiing errors i made myself and was loopy... sorry bout that guys"""
"negative","I hate VS2010, it's too slow :s"""
"negative","No sorry, insider42 based. dont this problem exist in clean core?, maybe Pala and DK spells related  Best regards"""
"negative","Well, the way you asked the question was quite aggressive... MaNGOS : """"Hey Yasuno, look what we've done!"""" Yasuno : """"So what?"""" MaNGOS : """":'("""""""
"negative","pff i gotta be dreaming. Somebody bitch slap me silly."""
"negative","May still instead of breaking something that worked fine, committers will occupy finalizing abandoned halfway? The last 30 commits just a horror ..."""
"negative","Confirm, this breaks compile. :["""
"negative","Well finally something ... how long I waited this :("""
"negative","Permanent Feign Death is permament! ;)"""
"negative","gc, sorry for way how i write comment :/ I misundestand it and think that this complaint. :( I often first post and then only think :/"""
"negative","shame to the community? hmm what are you supplying to the community may i ask hmm?  and not to worry its been fixed... well not in mangos anyway *smirks*"""
"negative","Ok, I am deeply sorry, my post should be deleted, no matter if its your repo or not :( I am was just angry when I saw that :("""
"negative","Serious bug found. If player don't move after looting chest, chest don't despawn and player may loot this again. Many-many times again :("""
"negative",":cry: """
"negative","Try out the patch i've posted, this is definitely not an outdated ace issue, sorry for the inconvenience."""
"negative","Seems like something is leaking memory :("""
"negative","@bigbasher I'm sorry to cause you any trouble. I'm not really sure what you mean. Was the download link incorrect? I pushed a tag of v2.1.0 which is the most recent version of the sdk."""
"negative","Kinda hard to make it feel neither like """"whatever these lazy bastards want to work on"""" nor """"DO IT YOURSELF DUMBASS"""", actually :(."""
"negative","It is fixed in your next commit, sorry. :+1: """
"negative","sorry for the inconvenience in any case."""
"negative","i hate such things as renaming long ago named tables. Bad boys. this is not a commit - this is a mockery Now everybody must make many changes to their tools or find up fixed tool to work with DB. If they want latest core updates """
"negative","am so sorry for stupid question, but why so good person and dev like joschiwald not invited to TC community?"""
"negative","Does it fix bugs like fear and disorientation throwing the player underground?"""
"negative","Ugh, sucks that means inconsistent post presentation. Those timestamps are so ugly. :("""
"negative","Still needs another include, sorry about the commits, was hoping to fix it without an actual full recompile"""
"negative","sql/updates/auth/2013_04_25_00_auth_misc.txt WTF!? Have you even read the commits that make?"""
"negative","duh, posted too quickly, I do not have this speed loss because I have an error because phpunit_autoload is not defined..."""
"negative","Sorry, I didn't know to update this file :( I will make sure to do it next time."""
"negative","sorry, please ignore this comment. compiler was stuck... rebuilding OF fixed it."""
"negative","evil is such a judgmental word. :("""
"negative","kk awesome, but that console.log is going to mess up the cukes :("""
"negative","also this issue closes #504 (forgot that sorry!)"""
"negative","Thumbs up. I worried about all the folks deploying this without building it (I see alot)."""
"negative","Though now I realize there's a dead comment above that `handleGroup` function :\"""
"negative","I'm assuming it breaks for people not on the latest versions of Apache.. I hate when people don't upgrade to latest versions :("""
"negative","Without any message about deprecation status, really? :("""
"negative","Yeah, add another file that's blocking parallel download. No, really. Don't do it. The proposed solution isn't solving the problem, since """"people like me"""" wouldn't remove the file. We also need colors. We would just change them, or not. Please use sane def"""
"negative",":( I'd rather like to see it replaced, not removed. Now it's a clear regression."""
"negative","sorry -- I have been moving around machines and checked in code from windows machines, etc.   this is fsck -- full:   new-host-3:openFrameworks$ git fsck --full error in commit 4a136cc45b89fbeec99fc1020716de705490d3d3: invalid author/committer line - """
"negative","Well this probably explains why I had successful submissions that also returned captcha errors. Did I introduce this bug? :-/"""
"negative","broke jasmine:ci :("""
"negative","Sorry! My poor English... :("""
"negative","@ofTheo sorry! i can do all changes as pull requests. i understand that it's easier to review it in a pr."""
"negative","sorry ! I was trying to fix an error with seeing ../../../../, but it looks like I introduced another problem.  will take a look at it later today. """
"negative","Ugh, you can tell I'm tired, I forgot to check whether this is in the final code. :sleepy: """
"negative","sorry, totally tried to be @MrZyx, because he said postgres i think... sorry all."""
"negative","travis always failed now :("""
"negative","You are right, sorry :( Fixed in b4bc76f8ebe688afea622860990ddef1e5ec628b."""
"negative","I'm also a bit sad to see this go.  But if it's too taxing on the servers, it's too taxing ..."""
"negative","^ FUCK TAXES!  :("""
"negative","yes, sorry the ifdef is incorrect, it's fixed now"""
"negative","This is pretty irritating, the flag should be an english one, failing that a british one as the language originates from Blighty!"""
"negative","crap, sorry, it's fixed now"""
"negative","Oh, whoops!  Sorry about that!"""
"negative","Pain in the butt, reporting for duty!  I just noticed this is a typo (re**ps**onses).  """
"negative","Aww man, it's a cruel world, eh?"""
"negative","sorry, i'm not at work anymore. can check 32bit earliest tomorrow. :-/"""
"negative","thank's isaacs, sadly it took us several ridiculous comment ping-pongs to come to some meaningful dialogue such is the power of """"social coding"""", I suppose ..."""
"negative","Sad to see this go"""
"negative","crash ! :("""
"negative","I second this. Please remove this :("""
"negative","Was that it? THE THING THAT CAUSED SO MUCH HORROR. D:<"""
"negative","Bad :|"""
"negative","All my players can use all gm commands :( I've just run the sql updates :("""
"negative","Interesting... god damn .NET.  Oh well, ok I guess I'll write some more failing tests for those cases and see what else we can do."""
"negative","Well my comment was related to przemratajczak's one. I'm sorry for accidentaly being somewhat cruel, anyway."""
"negative","Now we can't set instance reset time manually? :("""
"negative","ty, that was really annoying"""
"negative","@Dinnerbone you should rollback this change apparently it crashes clients. I tried it now and it's true... sorry :("""
"negative","Vladimir I wouldn't waste my breathe if I were you, but I'm not. You're trying to justify yourself to someone who says he hates C++ so he's learning C# instead.  jaddie the only reason I could see why someone would hate C++ is because some functions call"""
"negative","same problem  cant use this update :(      8749 01 mangos mail loot template sql """
"negative","To continue working the functions this way is silly @dinnerbone!"""
"negative","and like remark totally useless without crash line at least"""
"negative","I was just about to do that.. :( oh well."""
"negative","Don't know how to fix for this type... Can't do anything! :("""" Don't be a sad panda."""
"negative","yes, :( Last time i specially check mangos.sql Db version at real use with server start. So must be fixed now... and no other simialr problems"""
"negative","@escapeNT deleted comment? :("""
"negative","This commit broke the tests :(  https://secure.travis-ci.org/#!/chriseppstein/compass/jobs/1538994"""
"negative","i doubt that NO feedback of NULL is a good idea, hard to trace down :("""
"negative","I am very sad to see this change: it totally reverses the idea of self-contained mini-require for natives and again includes it into the module system itself. That was the whole point of it existing. requireNative and internalModuleCache should have staye"""
"negative","Oops sorry holic, added an extra l by mistake >_<"""
"negative","Build failed for the updates since #965 :-("""
"negative","Shit that was my fault sorry @EvilSeph"""
"negative","Unfortunately this solution creates a bug, since this aura affected by the type of weapon used ( e.g talent like 12284 and 13709 ) .  Implemented while back bit different solution: http://github.com/abcxaos/mangos/commit/7efab7fd38c3a753e967648ca8ef1f2c"""
"negative","Then how do we get the current planned drops? I need it for my graveyards plugin  edit: Nevermind, i'm a blind idiot"""
"negative","So much annoying and useless dependency on ctype extension"""
"negative","holy damn >_>!"""
"negative","Java5? Eww imho :\ Legacy, I guess."""
"negative","It was fine before this commit, this commit broken :("""
"negative","Yes, only for reads. That might be useful for some of Bukkit's API, but not so much for caching... :'("""
"negative","I believe that Chunk.java line 47 is causing an NPE :( - http://mibpaste.com/PCUVYv"""
"negative","Also: This change broke a couple tests :("""
"negative","That's because I suck at what I do. Fixed now, sorry.  132621c230f76192d3605b5e1b5ae0d58bff57bc"""
"negative",":O, Good job! This invovled a lot of data research. Now only Last Line of Defence lies as a challenge of the series."""
"negative","meh you forgot commit author :("""
"negative","i fails :["""
"negative","was fixed in https://github.com/TrinityCore/TrinityCore/commit/4bc983d7b756d235477eef8b7529cacfb7a1f247 sorry for that mess up guys."""
"negative","Oh, sorry didn't see that :/"""
"negative","Yep, sorry for confusing things."""
"negative","How annoying. I'm hoping to move away from storing configuration in the rakefile at some point soon. I don't like the idea that people have to deal with merge conflicts on their configurations. Sorry about that."""
"negative","Opps, sorry about that. Looks like it was fixed already. Thanks."""
"negative","just in time! will try it soon! thanks! started to mess around with the old ofxControlPanel from your repo :("""
"negative","No moar YouTube and vimeo? No moar hearts? :("""" +1"""
"negative","I'm sorry, I just don't care about your kind that much."""
"negative","This makes me sad in my heart.  I urge you to reconsider."""
"negative","This is absolutely your prerogative, but sad panda is very sad because this bug fix:  https://github.com/thoughtbot/paperclip/commit/7d84569092f03cf5d9d487e7b667408e4bc9fa59  Is unavailable to 3.0.1 users without forking. Might you be interested in rel"""
"negative","off course, sorry bother you, i return to 7906 so i cant provide data :("""
"negative","same problem ... buf changes should be completely reverted if you ask me!"""
"negative","Recompiled version works fine, sorry."""
"negative","sorry, but I don't understand you :/"""
"negative","OK, that's it - no committing before bedtime for me, I tend to break more than I fix. :/"""
"negative","That is bad news. We were just updating our app and migrating from attachment_fu / AWS::S3 to paperclip because we were getting sick and tired of the problems with european buckets :("""
"negative","i'm crying. this is awful please, please undo :'(!!!! it was lovely to control before, now it's like trying to control a balloon with a fan some of us need to aim the camera quickly and accurately!"""
"negative","sorry i just got this wrong... this iteration is just for applied areaauras... but this must be related to some aurahandling changes afterall"""
"negative","ok, sorry"""
"negative","Am I the only one who gets angry when sites use 'via' backwards that way?  Sending likes and comments back to the original is an intriguing idea. On Jul 29, 2011 12:54 AM, """"Nygu"""" < reply@reply.github.com> wrote: > I guess we can at least agree that we don'"""
"negative","it's not the best idea to use spinning asterisks for loaders.  they're not perfectly symmetric and look awkward when spinning (jumpy).  i'd suggest reverting these changes."""
"negative","Rebase FAIL!"""
"negative","I'll wait for a better case. This guy seemed too desperate for generating pageviews."""
"negative","ah man :( why is everyone so semi-colon crazy, especially after a function literal :S"""
"negative","You fail to understand the spec, and instead of saying """"fair enough"""" you pretend you've been bullied, claiming hostility. Countering inconsistent, incomplete arguments based on assumptions made from the suggestions made by bad tools is not bullying, it's r"""
"negative","sure, sadly, that's actually what was originally annoying me about the discussion. it's old, void, and wrong :-("""
"negative","+1 the code must remains simple, consistent, readable and maintainable. It's the only way we can avoid stupid bugs."""
"negative","hm and now it's overwritten :("""
"negative","that seems like a bug!"""
"negative","Oh sorry, I misrepresented the problem. It prints the headers every 5 minutes or if they've changed to help log parsers re-sync.  https://github.com/twitter/ostrich/blob/master/src/main/scala/com/twitter/ostrich/stats/W3CStats.scala#L45-60"""
"negative","Looks ugly =( it would be enough http://pastebin.com/ggB7iduP and http://pastebin.com/TLdepdae"""
"negative","yea i failed sorry!"""
"negative","I should have pull requested this :("""
"negative",":O EVENT_TYPE 73....? Not in the wiki..? What is this sorcery!"""
"negative",":-("""
"negative","Shauren, ALARM!!! There is bug again =( Try enter vehicle directly from another vehicle... """
"negative","Yeah, sorry you misunderstood me, I did not mean the script above, I mean scripts like Quests or even """"Bosses"""". """
"negative","Fag, learn to read the source!"""
"negative","I don't have a script. But I can do it for you if you wanna for a few minutes-hour.. P.S. I did not want to offend the author of script, but you should check at least how it works. =("""
"negative","crap i thought i converted from hex to decimal so i wouldnt need the 0x >.> sorry!"""
"negative",":@ I WANTED TO DO THIS :rage:"""
"negative","No one? Wrong! =("""
"negative","<pre>one quest and milion commits -.-</pre> I'm sorry, @Chipsi. I'll just keep my fixes for my own instead of pushing them for public use, is that what you want? Asshole."""
"negative","Fuck yourself arogant idiot"""
"negative","My bad - misread!"""
"negative","Well, I'm sorry if you see this as not useful but I could not import it because of that white space. Thought that somebody else might have same problems so I thought it was worth mentioning."""
"negative","Sorry, I tested some else spell with same name, but true Holy Shock still doesnt heal opposite faction players in one group... and I have the latest  revision..."""
"negative","ignore attempt. i changed the commit message but my git messed up :[  real commit message =  Core/Entities: convert updatewaterstate for use with pets and vehicles. allow pets and vehicles to have auras with interrupt flags of in water and not in water """
"negative",":(  There is not needed remove trinity_string entries too?"""
"negative","> \ No newline at end of file  :( Also, this might fix #4517"""
"negative","OMG, I am blind,really sorry, that last I have forgot  """
"negative","what would happend if """"USE SFMT"""" was left un-checked in CMake? Thank you for your time and sorry for the nooby question."""
"negative","makes me more sad to see people complaining that we fix our own mistakes..."""
"negative","@Vasago: No, you didn't get a ban from a bigheaded misunderstood developer. You got a ban from a developer that has grown tired of constant nagging and bickering, after explaing X times to you that we do have our own agenda, doing this on our own private ("""
"negative","man, am sorry but who you are to ask developers do anything?"""
"negative","Aparently those missing parts are what is fucking shit up. I know what you are doing and hope you figure out, but while you don't, I beleave those pushbacks are too bad to deserve some place in here. TC was vulnerable to these """"packet spoofers"""" for all its"""
"negative","Confirmed Shield Slam ability is now bugged!"""
"negative","Why rest in peace? More like burn in hell.  Edit I really wrote 'rest in piece'. Good lord..."""
"negative","I knew you couldn't keep up a serious conversation... disappointed (but not surprised)."""
"negative","Horrible wording :thumbsdown:"""
"negative","whoops sorry.  I shouldn't commit while sick, or after 7"""
"negative","I'm very sorry to hear you spent so long stuck on this, but it IS in the upgrade guide."""
"negative","i thought it's faster, and also save bytes, but after running a few jspref tests, it looks slower :("""
"negative","Oh and all those animated gifs in my timeline now, DRIVE ME COMPLETELY CRAZY. I really hate them…"""
"negative","oh, you really actually limited it to 5? Not sure if like :\"""
"negative","I also don't like it. I feel like I miss the new posts."""
"negative","Oh snap, I merged to the wrong version :("""
"negative","i was afraid it'd do unimaginable things!"""
"negative","Oh, that's bad. Thanks for reporting, I'll have a look into this. I thought we already got rid of these :("""
"negative",":( - IMO enter is far more often accidently hit"""
"negative","> Is it even possible to reliably compute vertex normals just from the mesh? I tried this with MeshLab when I was trying to fix the first Gallardo model and I couldn't get it right :(.  Hmm, it depends of the mesh. A car can have some sharp corners, so com"""
"negative","yeah sorry wasn't thinking."""
"negative","> Weird, this is what I get:  > http://twitpic.com/3agtdb/full  My bad, I reverted my changes, rebuilt and now I see it (Lucy has strongest effect). Must have been some caching issue.  > By the way, I'm a bit confused with the ratio the refraction us"""
"negative","I also take responsibility for not thinking of this since you asked me to pull it in...  sorry, my bad."""
"negative","Its bcz server send some cheat data, wait for client reply, send cheat data, wait for client reply, etc, etc, etc.  So, sometimes this can take 5min or more to detect a cheat :\"""
"negative","so sorry about this. evidently when i did one of my merges some things got messed up"""
"negative","I finally used that ugly linuxy piece of shit! I still hate git."""
"negative","It's not working for me  Update: Fully reverting 65d269f6de2da9c7c26e9177d7cfcb0498782089 seems working fine, i've no time to figure out what's the problem, sorry"""
"negative","Oh sorry ..."""
"negative","Strange, it works fine for me :|"""
"negative","After this is bugged pet react, they doesn't attack while has agressive or defensive react..."""
"negative","Kk, too lazy to doublecheck, thanks :/"""
"negative","Oh no :("""
"negative","Shauren is right, revert!"""
"negative","guys, anyone using newer rev than b4ecd85da46302 with UP time more than 10 hours? ... I consider b4ecd85da46302 for last stable rev. for now :("""
"negative","sorry, I just wanted to point out, that in last 6 days there were changes that have somehow made the core unstable (maybe it's already fixed, haven't tried this one)"""
"negative","yes... i'm sorry... but this bullshit.. any stable commit for 1 month) I should be happy? ofcourse - i have be terrible of your emotions... i want stable working of my server and nothing more.. How can break an off repo? I can not express it in words...."""
"negative","Your product needs a serious revision, to ensure that you can not ... Sorry if I have offended .. but you have a staff who can not communicate even with those who can help in your hard work ...  Sorry for my broken english... """
"negative","I hate you guys. :( I removed all tabs at once and re-done them manually as I copied the code from a version with too many tabs!"""
"negative","Oof. Got scared."""
"negative","COE always bugs Ebons Plague ... =/"""
"negative","That typo was just crazy!"""
"negative","Forgot to save the whole file... fixing. Edit: Fixed, sorry about that."""
"negative","hmm... then i'm really confused... because since this commit i get """"not declared in this scope"""" errors at compile for these ones... :-(  EDIT: i'll make a clean compile and let me surprise...  EDIT2: but it's defined as -> class AuraScript : public _Sp"""
"negative","simply unbelievable! :-( something must have changed a file of my repo. :-( after resetting the file to a older version the above things are not used in this file... :-( sorry, perhaps a merge fault - i don't know... :-("""
"negative","more working : http://pastebin.com/3dPDTJNg  ps: sometimes summon the trigger in tank.  sorry, for my english. :-/"""
"negative","agree with Betaman2k... where is summon fix ?) we can`t find the problem :("""
"negative","This was in old Unit::CanAttack check :("""
"negative","i have build crash :( whan add to my core """
"negative","Oh.. you custom stuff freaks.. I still hate you"""
"negative","I spoke too soon. PlayersSlain works, but any PlayersSlain quest is auto-completed, so as soon as you pick it up, you can turn it in. This didn't fix anything :(  1. On an Alliance toon: 2. .npc add 30344 3. .quest add 13233 (or accept the """"No Mercy!"""" """
"negative","all this reverts are bad as I already updated 99translations. So much lost now :("""
"negative","you know what everyone? gtfo. this patch was on forums, WE ASKED YOU TO TEST IT AND REPORT PROBLEMS  noone did. so dont complain about bugs now"""
"negative","Sorry, i guess it was too late for me to think :("""
"negative","Oh shit, probably my fault. Sorry :("""
"negative","not working for me too ! my water elemental attack the target and i eat the food and change my gear :/"""
"negative","Aww I was using that :("""
"negative","it's when you change stances too fast, you're stuck in normal form, and can't get back into shadowform ... which sucks pretty much when you're a spriest."""
"negative","WHEN REPORTING ERRORS, INCLUDE THE GOD DAMNED ERRORMESSAGE/COMPILERERRORS!"""
"negative","Fixed, Typo in search and replace :("""
"negative","Close your mouth stupid Shauren !"""
"negative","WOOT this bug was annoying!"""
"negative","@Machiavelli - I WILL NOT SIR! Are you trying to get my hands burned even more!! You crazy man you!"""
"negative","i dont get it what is this for ?? sorry for my noobish question"""
"negative","Sadly, I have to agree with @Elevim because of too many broken spells now :("""
"negative","it was a little joke :-("""
"negative","DrDamage coeff is 2.193, it means 2.193 / 4 ticks = 0.5483 for tick. There is no other info source about coeffs of this spell :("""
"negative","CRAP.  my bad."""
"negative","Umpf! There was indeed an error. This is all on my side, and my bad. Sigh, sorry for taking your time. Case closed.  --alec"""
"negative","but but but  ferals are fluffy, not overpowered :'("""
"negative","problem with me is with the spell that kill npcs by Hodir.  sry for my english. :("""
"negative","ok, sorry for my reaction, fixed in recent commit"""
"negative","This is madness!"""
"negative","Bad ZULP copypaste, sorry."""
"negative","Arcane Blast"""" no stack :-("""
"negative","i need one too for penance haste bug :-( only 2 heals not 3"""
"negative","QAston You do not feel sorry for people who use the repository?"""
"negative","hate github bugs !"""
"negative","not all man. not all :("""
"negative","Ferya is crazy !! cast spells and summons fast and uncontrollable how ppls can fight her !?"""
"negative","Hmmm, nevermind, sorry, too tired."""
"negative","sorry - its my error. previous comment not deleted with """"There was a problem with your request, please try again"""""""
"negative","Am sorry i got confused by the """"shouldn't break breakable"""". Can you please provide some spell examples?"""
"negative","Confirming as well. Bugged again! :O"""
"negative","yeah i have that problem too on my server. :\"""
"negative","oops, my fail :("""
"negative","Oh, my apologies... :( I will remember that."""
"negative","sorry for my bad i see this in my C++ Tutorial maybe i don't read good"""
"negative","yeah very important...not :(  what about interrupting while casting although flag is not set?"""
"negative","Ungrateful fags"""
"negative","<double post :( >"""
"negative","EDIT: I'm sorry I was wrong"""
"negative","Questgivers don't offer daily/weekly quests anymore :-("""
"negative","This breaks php-git build :("""
"negative","something went wrong in this commit  i already have a fork and I'm not sure exactly how to deal with branches well enough to try and fix it :("""
"negative","Breaking semver change makes iD developers sad. :("""
"positive",":heart: thank you!"""
"positive","Bollocks, you're right. It doesn't look like it's a problem so far, but I'll fix that per this info. Thanks!"""
"positive",":+1: :tada: :yellow_heart: """
"positive",":heart: much better than my version. :smiley:"""
"positive","It's hardly any different, but I appreciate your support in this matter. :tongue: :smiley: """
"positive","Nice catch, didn't know we have such a function, while working on the Qt5 patch :)."""
"positive",":+1: I prefer this wrapping syntax now too. :)"""
"positive","Readme says Django>=1.2 — which is it? :)"""
"positive","Gah, didn't notice that :)"""
"positive","God I am awful at this :)"""
"positive","@normanmaurer This seems to fail pretty often recently, like at 25% chance?  Please feel free to experiment at master. :-)"""
"positive","It's quite a bad practice to do so :)"""
"positive","Won't happen again :)"""
"positive","hey guys, glad to see mangos back!"""
"positive","ahaha :+1: """
"positive","That's a great idea. Would be a way to also solve Diego's issues with context switching."""
"positive","It looks so much cleaner :-)"""
"positive","As long as we're nit-picking this check-in :) and wearing my autodoc hat, a doc string on IKVReduce and kvreduce might be nice (assuming it's supposed to be available for public implementation). To see an example of how this comes out in the autodoc, see h"""
"positive","lol, nice commit message dave"""
"positive","You're welcome. I was just about to remove this completely as I found that in fact it was already fixed. :) Cool you chose it instead!"""
"positive","Nice, one less fork!"""
"positive","I love how all the weekend lawyers pop out of the woodwork lol."""
"positive","@dmethvin Ok ok :P  ![drclaw](https://f.cloud.github.com/assets/4303/1188033/df33612e-23af-11e3-9e61-a54e04eb02e2.jpg) """
"positive","404 not found ! ( i had to :D )"""
"positive","http://2.bp.blogspot.com/-Boq9ZwPglK0/TlQUl5VZ7tI/AAAAAAAABqw/AaicADRN2hA/s1600/404_Not_Found_nginx.jpg i want speaking about that :D  pony are everywhere"""
"positive","I'm glad you approve :D"""
"positive","Ooh snap :D"""
"positive","Note: This also fixes another issue in the issues list. Thanks. :)"""
"positive","epic :)"""
"positive","rofl?"""
"positive","yaaay :)"""
"positive","@Razer6 0093554 :)"""
"positive","@randx :+1: for the quick fix :smile: """
"positive","Didn't knew this when I wrote the last peace of code there regarding the """"gzip"""" encoding... thank you for clearing this out!! :)"""
"positive","I'll go through it now, thanks for the review :)"""
"positive","Ok, cool. I've passed it along."""
"positive","@dmethvin Ah, thanks for that!"""
"positive","Big Thanks to all for help =)"""
"positive","nice to hear this, good job !"""
"positive","good work!! thx all."""
"positive","OH GOD THANK YOU!"""
"positive","No. I prefer adding space before ++ :-)"""
"positive","true enough - already on it and will be fixed in next commit! Thank you for reporting!"""
"positive","Thank you for this fix!!"""
"positive","Cool, this was my headache. I will try this later, need to go to work now """
"positive","Cool, I'm looking at this now"""
"positive","doesn't really matter ... it was actually set to 'true' in the old code, so this is already an improvement :P"""
"positive","Yep, good point."""
"positive","No, go ahead, I'll have gibson's changes to integrate later on anyway. It'll just remind me of the ajax rewrite days :P"""
"positive","This makes me so happy :)  (as well as all the others that follow)"""
"positive","No worries. Thanks for getting this fix in!"""
"positive","Yep! :smile:"""
"positive","That sounds like a record!"""
"positive","Lol, yes of course, that's what I meant :open_mouth: """
"positive","Although, we should open a separate issue for that :-)"""
"positive","ok now again :D where can i get new map,vmaps extractor for windows ? compiled ones plz.. dont say me to compile etc.. i have reasons."""
"positive","My Hands :D"""
"positive","i like InnoDB more :D"""
"positive","Thank you !"""
"positive","because it wouldn't be blizzlike if I did :)"""
"positive","Woopwoop, lol. Ctrl+H mistake. :P"""
"positive","ha ha i get your point :) but still they wont remove it from disables it until its 100% blizzlike so i guess you will have to w8 then :D"""
"positive","yea that's a nice script ty for fixing it :)"""
"positive","nice job ! """
"positive","omg qaston this is awesome!"""
"positive","Good work qaston"""
"positive","kandera, congratulate to join team!!!!"""
"positive","No, thank you! =]"""
"positive","ok, bcs I have old core and some issues after fixing are not closed :) anyway thanks"""
"positive","True, now makes sense :)"""
"positive","Hurray!"""
"positive","more SmartAI power ^_^ thanks for this"""
"positive","Finally! ^_^"""
"positive","maanuel pickup machine gun and tra-ta-ta tra-ta-ta ;)   anyway thx kandera for bug finding )))"""
"positive","Lol, didn't see that one coming. I'm proud of you, son(s?)."""
"positive","thats going to reduce the table character_queststatus significant... good job!!"""
"positive",":D funny  now uve added it xD"""
"positive","\ No newline at end of file :P"""
"positive","Thank you :-)"""
"positive","Yes, thanks for it."""
"positive","Figured out who the credits go to, it's @Fredi. :) https://gist.github.com/1497219"""
"positive","@kandera: I know that 3rd party scripts are not official supported - That should be only a information for user that has ChaosUA script in use :-) -> I like this script and it's IMHO great and stable. """
"positive","looks like soon we will have Wintergrasp in master ^_^"""
"positive","looks like soon we will have a fully unstable core :))"""
"positive","nice :)"""
"positive","rename missing :P 2012_02_26_01_world_spell_script_names.sql -> 2012_02_27_00_world_spell_script_names.sql"""
"positive","+1 e000...  Lets play ping pong :)"""
"positive","I love clean ups. It filters out all these copy&paste noobs :=)"""
"positive","interesting fix... ;) """
"positive","rofl"""
"positive","@Vincent: I just did.. all good now :)"""
"positive","You didn't :) i was giving an explanation why it does not have comment and some code is commented out :)"""
"positive","Great, thank you."""
"positive","*ROFL.. <3*  all i'm saying is a simple: """"thanks to everyone else that has worked on this part of project"""". would have sufficed, if credit naming is an issue."""
"positive","Now, if we can do the same thing for AHBot and Wintergrasp, my Christmas wish will be completed :P"""
"positive","^^ Credit Whore :)"""
"positive","Because, a fully functional retail like AH with simulated seller to represent a working economy would make TC even more blizzlike :)"""
"positive","alil late a dollar short, nay .... the moments passed... :D nice language btw... i got over it... so np <3 ;)"""
"positive","One test broken in ActiveSupport :-)"""
"positive","good job!"""
"positive","beautifull."""
"positive","and i meant that creatures with waypoint movement broke SMSG_UPDATE_OBJECT some time :D"""
"positive","Nice!!!"""
"positive","Awesome. Every speed bump helps."""
"positive","Thanks, now I can compile good G_G I am a noob compiler, xD P.D: Sorry by my bad english G_G"""
"positive","Small error in name of file :p"""
"positive",":+1: for speed!"""
"positive","Good stuff!"""
"positive","Amazing. Well done. """
"positive","nice cleanup!"""
"positive","Can we revert it now on master? =)"""
"positive","Very good.  thank you"""
"positive","yea,right..silly me for not checking another commits..sorry :)"""
"positive","Thanks for updating these!"""
"positive","SWEET.  I'll take a look"""
"positive","Interesting. Thank you!"""
"positive","Maybe this should be available as hook for others template engines :)"""
"positive","Thanks! :) :heart:"""
"positive","Just remove it I'd say, and this could be a separate commit :) See: fd3506a4c51b75d80f5f36daba30772235439984"""
"positive","this one too :-)"""
"positive","This duplicated Piotr entries and removed mine. :) Y U like Piotr more than you like me?!"""
"positive","AWESOME! I have been recommending tools to achieve the same result to almost every single team I coach."""
"positive","Hahaha, conflict resolution sucking, fill fix :)."""
"positive","Kudos! Awesome++"""
"positive","Most awesome! :+1:"""
"positive","+++++++++++++++++++++++++++++1. Awesome commit."""
"positive","Excellent, glad to see this as a default. Will be nice to have early warnings -- especially helpful for new folks. """
"positive","Well spotted, it has been fixed in a later commit. Thanks!"""
"positive","What an entertaining read. Nice!"""
"positive","I definitely agree with a preference for crystal clear names.  For local variables and private methods, the philosophy of achieving perfect clarity by including units in names is great. If your method requires zero extra brain cycles to read, because the l"""
"positive","We will need to agree in that we disagree :).  For a public API, you can read """"in_seconds"""" either in the parameter name or the documentation. It's about the same effort. And you are not even going to write the parameter name! But on the other hand having"""
"positive","I will fix, thanks bro. <3"""
"positive","+1 This looks super useful!"""
"positive","I've wanted a method like this for so long!  I'm always writing little bits of code to do this. Thanks!"""
"positive","Thanks a lot!"""
"positive","Love it! +1"""
"positive","Beloved Rails contributors, could any of you temporarily pluginize this? :)"""
"positive","@drogus nice! I missed that, thanks :)"""
"positive","Excellent, thanks! Will get this merged this week."""
"positive","@normanmaurer ,WOW,you are going to write an book about netty!!!WOW ,so nice!"""
"positive","Great, thanks so much, Gina!  Will push out an update with the last (?) tweaks shortly. I have a couple of questions/comments on your edits.  > TestOfTwitterCrawler: Removed explicit table truncation, FixtureBuilder::destroy does that for us  I was wo"""
"positive","Great! No need to hold off, go ahead and work on this branch and we'll rebase later. Thanks Amy!"""
"positive","Thanks for making this test so much better!"""
"positive","You are right. Not sure why I added it there. Thanks for fixing."""
"positive","Was just working on that. Thanks :)"""
"positive","Yeah right.. Let me fix it. I forgot to change this too. Thanks for review!"""
"positive","Thank you so much!"""
"positive","Awesome. I merged this into the `3.2-wip` branch which will be going out tomorrow:  7d2e284a693ee78c7227b05b8e289993a0a8c698  I also turned on dropdown toggling behavior by default. Thanks @jvivs!"""
"negative","I posted this as a patch file several weeks ago on the issue tracker: https://github.com/TrinityCore/TrinityCore/issues/1188 Unfortunately the patch file could not be ported to the new tracker but how about credits for the original author... :("""
"negative","Deep Wounds damage still doesn't scale according to damage modfiers and/or doesn't stack right. That's another critical problem."""
"negative","What do you expect, one day I have commit access to the repo, the next this little **** has stolen it.... Github need to get up off their a**** and permanently ban him"""
"negative","We really need to fix this intermittent test failure.  It seems like the test hangs randomly."""
"negative","Also... seems like a weird thing to nitpick."""
"negative","Nah, I just hate Safari 5.1 with a passion, so was curious whether I could use """"jQuery 2.0 doesn't support it!"""" in the same way I use that for IE8."""
"negative","It's an awful browser... pretending to be modern, just a fraud.  If this issue doesn't exist in 5.1.7, we shouldn't be special casing it."""
"negative","It's a bit too DRY for my taste. Misfires will only be caught in tests because the number of assertions is wrong, supposedly... for moderately complex tests, regressions may be missed entirely.  I'd really prefer if we would give the expected events expl"""
"negative","I wonder how much of a performance hit we'll be taking for this... strict mode is has significant performance costs that are attributed to the runtime checks that are required.   JFTR...  -1"""
"negative","How do I go about benchmarking the strict build to see what the impact actually is? It feel wrong to me to take decisions without metrics. Never used our benchmarking suite so I'll need some help here."""
"negative","FWIW, I requested the ability to test for strict mode compatibility without actually using strict mode: https://github.com/jshint/jshint/issues/504  It was apparently closed 2 months ago with no explanation :-("""
"negative","That post was doing well until it invalidated itself by claiming that strict mode is """"parse time"""""""
"negative","Yes. Sorry for this. Schmoo asked me about the author and I didn't pay too much attention to the patch itself. I thought it was something else."""
"negative","Yes - my bad. I totally forgot about this SD2 implementation and that we discussed this"""
"negative","it is a pitiful scrap very old patch spell_dbc. despite more than three years of thinking, nothing is more sensible to have a failed ..."""
"negative","it should be possible soon - but requires the forum to be back again first :("""
"negative","Ugh. Yes. I'll fix it later. Thankfully this won't """"break the build"""""""
"negative","These actually look rather terrible and are frequently broken for me. Here's a screencap of what I'm seeing:  ![buggy button](https://f.cloud.github.com/assets/263432/1054875/9fa97904-111b-11e3-9123-da1220b289d4.PNG) """
"negative","Sorry, my """"It's IE's fault"""" alarm is probably stuck on the ON button :/"""
"negative","SORRY!!!! *hangs head in shame*"""
"negative","I honestly think there are better uses of our time then worrying about this"""
"negative",":( this I really don't understand...  CLM.h includes Common.h, which includes """"Utilities/UnorderedMapSet.h"""" where UNORDERED_MAP is defined  Hmm, maybe the problem is that ObjectGuid is not defined. Can you check with #include """"ObjectGuid.h"""" in CLM.h ?"""
"negative","So... did you bother looking at the follow up commit that fixed this? Less noise please."""
"negative","Oops, that IS a several fail!  Const_cast is not like the c++ version of ** (SpellEntry*) **, even if it is a pointer.  I reccomend use ** reinterpret_cast **, because, in any other way, can't edit the ** SpellEntry *entry **, the program will crash in"""
"negative","has long been proposed rewriting and editing spells as done for example in spell_dbc (and other like this). I hope no one will argue that (...) does not use this DBC in server... PS const_cast more badly..."""
"negative","num variable is useless. `nth` is a silly name compared to `findElementNode` or something that's actually descriptive"""
"negative","Indeed :( I will fix it and other cases  must be fixed in [11692]"""
"negative","This commit should've been something more evil D:"""
"negative","Ok, my fault, agree :/"""
"negative","Jenkins and you are at war!"""
"negative","nice, i thought was my fault and was going crazy"""
"negative","I think something might be weird with this commit. I've reopened the ticket for investigation: http://bugs.jquery.com/ticket/10563#comment:6"""
"negative","Here's the fix to an issue I alerted the Plupload folks about.  Yay improved security! Lack of alerts from moxiecode to their customers regarding this issue...not so awesome... :/ Lack of credit to me for finding this (in the commit message, a tweet fro"""
"negative","Crap..."""
"negative","I see, that is why I encountered weird things like: I edit http_parser.c, the node-gyp did compile what I edited, but it does NOT use it :(. So yes I am guessing it links to the """"old"""" internal node.js http_parser.  Ok, how to statically link my add-on to"""
"negative","@SilverIce: still does not work, even if I set correct rotation2 and rotation3 :( maybe something in calculation has changed here?"""
"negative","mysql is weird, this shouldnt work as it does  WHERE (npcflag & 0x10000000) != 0  is way more readable (obvious)"""
"negative","FWIW I'm still seeing problems in v0.10.10 :(  ```bash Compressing lodash.compat.min using the Closure Compiler (simple)... Assertion failed: (!uv__io_active(&stream->io_watcher, UV__POLLOUT) || !ngx_queue_empty(&stream->write_completed_queue) || !ngx_"""
"negative","Since when did any Mangos dev push anything you was actually happy with...? Stop whining."""
"negative","weird"""
"negative","cheating, stupid GM's... additional checks - not bad."""
"negative","aawwww... damn. note to self: don't cherry-pick your own commits from 2010 without thinking...  updated: https://github.com/mangos/mangos/commit/f5f52d9a123a3a8f9250634be0fc433f436f4fda"""
"negative","that seems to do the trick.  ... now some cuke is failing, though :/"""
"negative","3 -> Don't be harsh and rude. Be polite and helpful."""
"negative","Thank you.  I fixed this last night then lost Internet :( """
"negative","It did break my heart..."""
"negative","The evil whitespace strikes again"""
"negative","I guess we should move it back. This is pretty weird tho"""
"negative","bummer :/"""
"negative","Nope, it did work, fixing one failure just did cause another one. After the third iteration I just didn't feel like continuing..."""
"negative","fixed. I think that tests for Rails core is bad idea. Don't you think so too? Have you read good article from DHH about it?!"""
"negative","Theres no need to be rude.    And I think you just want to use an instance variable, that is how we do the """"@me"""" stuff (sorry to github user @me)"""
"negative","Nevermind, sorry"""
"negative","Ahhh wtf. I'm removing this shit good catch."""
"negative","whoa, weird..."""
"negative","i know malsup's Taconite plugin replaces jQuery.httpData. maybe that's why it stopped working when i tested 1.4.3pre a few months ago :\"""
"negative","@jeresig - Right I get that *(and auto converting rgb would be fine)*. I just don't dig swallowing all potential errors :/"""
"negative","Poor waypoint ..."""
"negative","I think i write in commit note reasons.  I at 100% agree that idea good but i can't fix it without testing and reproduce. :("""
"negative","Does not compile on FreeBSD 7.2 :( http://gist.github.com/648972"""
"negative","Thanks Steven. For a dot release, 3.1 sure changed a lot of fundamental things. :("""
"negative","@Sleaker - I hate to be the voice of reason, but I completely agree with @Wolvereness on this. Exceptions are for exceptional conditions, and setting the health of an entity past it's max means that plugins are just making blind assumptions (which is bad)."""
"negative","revert this commit fix ^ http://gist.github.com/619376 crash. very strange."""
"negative","the concept of having it done but looking like total abomination doesn't exist here.. """
"negative","@randx please use """"()"""" for arguments in method definitions trying to find the """" """" among the """"_"""" slows down code reading :("""
"negative","There is `addgroup git gitlab` and `usermod -a -G git gitlab` ... seems I mixed them together, sorry."""
"negative","Getting weird errors in WebKit with this error. Will be investigating further tomorrow morning."""
"negative","-1  As Afforess points out, it is completely possible to work around this, and I shall. This is just a pointless inconvenience to plugin devs."""
"negative","No one likes this commit, why don't you revert it?"""
"negative","The joke about this commit is, that it does not help at all for bug fixing and neither better error handling. """
"negative","1/12? wow, thats even more then I originally thought... Now I'm really disappointed in this commit. :/"""
"negative","Then read further you ignorant, by Craftbukkit update I am meaning version change of the Minecraft server. Freaking facepalm."""
"negative","@mbax Yes. Innocent until proven guilty should apply for code in 99% of cases."""
"negative","When a RB comes, there will be another 100 comments """"My plugins broke!"""""""
"negative","Congratulations - you've broken the Apache record!"""
"negative","There goes my weekend. I beg, BEG, you to revert this."""
"negative","FOR EVERYONE WHO HAS BEEN INSULTED PLEASE POST HERE http://forums.bukkit.org/threads/wolverness-needs-to-be-stopped.115045/"""
"negative","Guys, it's over. They do not want to hear your arguments. They will delete posts that come up with examples of where this commit will lead them. And they try to muzzle me because I already busted a gigantic hole through this commit with my artillery (NoVer"""
"negative","Well... I can think of a way they can """"win""""... But I'm not going to say it..."""
"negative","This is absurd. 659 comments and it has still not been reverted? There is absolutely no point to this commit. It simply makes the developers and server owners lives harder.  You do not compile your plugin to be smart and choose the correct Minecraft vers"""
"negative","@lishid Maybe they could try editing PRs a bit to fit their standards o.o I don't think the complete rejection of PRs helps anybody :/"""
"negative","@goldblattster  please, """"work around"""" = bypass or """"work around"""" = live with it? locking plugins to versions is simply lame :/"""
"negative","@grum   This commit creates an enormous amount of unnecessary comments and tickets (on bukkitdev and bukkitforums) from ignorant server admins. They do not understand what a NoClassDefFoundError means. It would be much more useful if the message was """"Thi"""
"negative","@UltraFaceguy Don't keep arguing. I learned fast. I actually joined the chatroom, and one of the staff members **belittled** me. Shows how much respect they have for us, compared to the respect we have for them (which **was** considerable)."""
"negative","A bit confused why its even Bukkit's concern whether or not """"worlds burn"""".  Obviously its bad, but ultimately I'd say that the responsibility for making that not happen is the server admin(s).  If they just update between major versions of minecraft withou"""
"negative","@coelho  I'm a bit upset just to see @bergerkiller go, I've used NoLagg for so long..."""
"negative","@EvilSeph  Still no sense of humour I see :(  Either way, I think further discussion is kinda pointless, we've covered basically everything several times over, and it doesn't seem like any of the reasons for reverting this commit are enough to convince """
"negative","This is a flamewar...  Anyway, want to post my opinion, too:  Yes, this commit will break 3 of my plugins every Minecraft update. I could add a way to automatically detect the version and change it.  But I won't - I believe this commit is good, sinc"""
"negative","I'm outta here. Hundreds of e-mails are too much.  The Bukkit team was sometimes a bit impatient with me and my questions, but I can totally understand that. Just look at this flamewar. I don't know if *I* would have enough patience to deal with this. Th"""
"negative","@V10lator something tells me """"censoring"""" would not go over well if we actually chose to do it. It's a bit annoying to try and be as transparent as possible and then get people asking you to censor them. """
"negative","Right now i doubt that this pays off.  Anything you really want to know?"""
"negative","Oh great.. Now people are doing org.* in there plugins... So much for stopping this """"unsupported"""" code eh?  The fact that this hasn't been reverted is very depressing... Many developers are leaving bukkit, sooner or later we'll have no more amazing plugi"""
"negative","@JamesNorris You're an annoying troll, and he was joking about using bytecode bypasses."""
"negative","@deathmarine Stop swearing. It is against Bukkit rules to flame others. Some people don't like this commit, some do, you will have to deal with it in a polite manner.  Also, bytecode bypasses may not be used in plugins, as stated earlier."""
"negative","an·noy·ing. v. Causing irritation or annoyance: """"annoying habits"""". Synonyms: vexatious - bothersome - troublesome - tiresome - pesky  troll. n. someone who posts inflammatory, extraneous, or off-topic messages in an online community, such as a forum, cha"""
"negative","@goldblattster Yea, and cause of that your posts to me before I told I stop writing where insulting me.  Just STOP TAGGING ME and you won't see anymore reply. Simple as that."""
"negative","As this discussion is now officially over, I can finally resume my opinion without having to be neutral!  This commit was liked by staff so they would get fewer complaints, and liked by terrible developers because they never use CraftBukkit anyway. Thats"""
"negative","Please stop censoring my comments...."""
"negative","Some people still feel the urge to voice their disdain, and I certainly don't blame them."""
"negative","@blha303 shut up... as someone else previously said you offer nothing to this commit comments, and all the major mod have updated to the latest version of bukkit, OBC, NMS code I highly doubt that.."""
"negative","@Qix- So if I just do this, you'll get mad and start wasting your time on this?"""
"negative","@JamesNorris  To be honest, that's just a dick move.  It's YOUR plugin and therefore YOUR responsibility, not the Bukkit teams. You are not supposed to be diving into OBC/NMS anyways, find a way to use the API. If you do some weird action within the se"""
"negative","@turt2live No, that is not, this commit was. It is not my fault that my plugin now breaks, and it digs into NMS and OBC without using anything otherwise breakable, therefore it should not break. If Bukkit breaks it, Bukkit deals with it, that is a lesson y"""
"negative","WORST COMMIT EVER. THANKS OBAMA."""
"negative","May be this way more true... zergtmn - sorry, not player mount, vehicle (from ulduar)."""
"negative","...JavaScript already has this capability..."""" """" ... it would be interesting to see cases where a version check actually saved you code...""""  I think I am (finally) sick and tired of this kinder-garten ..."""
"negative","@dbjdbj -- i know, i actually like jdd a lot and was just giving him crap.  however, while i hate the jQuery.fn.jquery confusion, it's be even more breaking backwards compatible if we renamed it and/or moved it to a new location. If we think we want to d"""
"negative","No. We are not adding this. The gains would NOT EVER outweigh the problems caused. You want to try this out? Grab the code and run a custom build, but you lose all support from us in doing so. Even if, for whatever insane reason, you personally DO see some"""
"negative","U removed because some compilers didnt support that? Thats odd..."""
"negative","because before in bug result it fail get height. so this is bad local result for more global better work"""
"negative","My bad! Fixed in 2fbcbe9."""
"negative","they don't care for those people..."""
"negative","I thought you meant 3-bytes, sorry."""
"negative","if i have my server set to hardcore people will be banned on death ??"""
"negative","finally some changes to that awful functions"""
"negative","nice Unit::GetUnit is so ugly!"""
"negative","nope, when i run 0072 it also gives the error: `error: There is no SDK with the name or path 'macosx'` :(  i hope it's just 3.2.2 (which probably is a very small minority of people) but if `""""""""` works everywhere then we should definitely switch to that in"""
"negative","I think this is a great idea, but it's going to screw over a LOT of people who followed bad jQuery tutorials online that all seem to love recommending $() as a shortcut to $(document)."""
"negative","That’s another good point. Seems weird to lowercase `readme` but then capitalize `CHANGELOG`."""
"negative","afaik, `LICENSE` is convention. I haven't seen much of them in markdown.  As it's so established, I think its fine to yell SO LOUD, but I'd advocate for lowercasing `changelog.md` and `readme.md`. UPPERCASE STRESSES ME OUT. :/"""
"negative","hoooooly crap."""
"negative","Honestly I don't think it could ever be inappropiate. But if it hurts the project, that definitely sucks."""
"negative","YYYYYYYY :("""
"negative","Booo! If you're not looking through the boilerplate to change these values, you're bad at your job."""
"negative","The end of an era. This saddens me."""
"negative","On the minus side, I hate curly braces.  On the plus side, I hate painting bikesheds. Style guides, while vaguely creepy and authoritarian, definitely minimize the number of painters we need to keep around.  (And fwiw, consistency could be maintained w"""
"negative","I majorly dig that. Keeping submodules up to date is a pain."""
"negative","I BLAME @maxwell """
"negative","??? i check code and not see any problems, Not any InstResetEvent in current code.This is your local code problems..."""
"negative","yes, but unsafe and useless rename now, batter let been as-is. We can't rename internal sql update guards anyway..."""
"negative","I think there is a bug in weapon skills beacause when i restart the server even i save my char the weapon skills go again to 1 and the mangosd.conf the  maxskill  option doesn't work :S"""
"negative","yeah okay my bad... disregard last 24hrs of comments"""
"negative","guess you arent trying hard enough...  listen i am not going to bicker with you or any other person replying to these commits.. I made a jackass of myself taunting the staff and for this I do solemnly apologize to the staff of mangos it will not occur ag"""
"negative",">I hate VS2010, it's too slow :s  If you're on a single-core CPU...yes."""
"negative","Please know what the hell you're talking about before claiming something is bad design."""
"negative","What kind of problems are we taking about when you say """"many broken spells"""" related to the table. You are scaring me."""
"negative","Confirmed, very annoying crash, may happen 3 times per minute"""
"negative","*stabs .gitconfig furiously*"""
"negative","woops, sorry i see it already..."""
"negative","If you see crash in script code the WHAT HELL this related to core. GO AND FIX script."""
"negative","Ok, as always i wrong read post, anyway not care about any crashes without useful info..."""
"negative","sorry for the previous post -.-  I was tried to put post under code"""
"negative","Hardcoded one day is not good solution... Without any dependency... """
"negative","not have a database that supports, or the path caused schizo in all NPCs! It is all the time loading waypoint of creatures... =/"""
"negative","Congrats on Dev status.  CastSpell 72590 sounds weird for case 69377..."""
"negative","P.S. This commit is way too big. I'm having a hard time tracking down exactly why my callbacks aren't getting invoked. The weird thing is that when I start inserting console.error() calls to debug, then it seems to work as expected. Very strange.  @isaac"""
"negative","poor guy"""
"negative","BURN HIM!!!"""
"negative","I think this will give 3 credits on the 1st 20 because the spell hits all of the creatures at the same time and the check is done almost at the same time. :("""
"negative","You threw eveything in the enumerator except for these, which you commented in a fugly way. Y U DO DIS"""
"negative","I forgot proper comments... ugh... in next commit."""
"negative","Well, this is awkward."""
"negative","OK - the latest works - thanks. Did I do something wrong?  It cost me 5 hours this morning."""
"negative","it worked, weird. thanks."""
"negative","Its already happening. Doesn`t works! :("""
"negative","@nelegalno, your script is bad"""
"negative","I don't like this"""
"negative","I remember there was a comment somewhere on Trinity saying """"This can only happen if Celine Dion learns to sing"""". Too bad Shauren removed it :-1: """
"negative","wtf"""
"negative","Sorry.. this Bug that i mean, caused by commit https://github.com/TrinityCore/TrinityCore/commit/f3ec76faeb63009ddff357a93b61220fc6039f47"""
"negative","BTW, there are issues with pathfinding even on smooth surfaces exists in some places in world. =( Edit: it seems problem with tile connections"""
"negative","Ups, my commit, my fault... just set up a new system..."""
"negative","Whoops, something went terribly wrong here! Fix is at 7bf32c0."""
"negative","Oo. Strange, this trigger no one spawn in world...So sorry)"""
"negative","I hate you both."""
"negative","I'm the only one who can see some weird stuff at the end of this line? As in 2 extra chars after ;"""
"negative","Looks like automatic conversion to me (also the original script author is an idiot)"""
"negative","Useless comment."""
"negative","Although I love warpten, I am sorry if I go to fast. code=trinity"""
"negative","I can start on that right now and make that the next push. I realized that I was trying to do it all at once and I need to break it up. Something that should have taken me a day ended up taking a month :(  This is the order of how I was thinking of doing"""
"negative","@edwinm Pwned :(  No seriously, I was just wondering if this change wouldn’t cause any issues — there must be a reason the spec prohibits it. But if it works reliably in IE6 then it’s cool, I guess.  I do [wonder](https://github.com/paulirish/lazyweb-r"""
"negative","I'm late to the game here...but if anyone is tallying votes...I don't like it. -1  I understand the reasons for `resize:vertical` and of course they make sense. But to me, it is akin to *disabling* text-selection-highlighting because the colors make your"""
"negative","Ah crap.  Thanks for pointing this out"""
"negative","this fixed """"uninitialized constant HoptoadNotifier"""" for me, without diaspora is not runable :("""
"negative","one thought i did have would be to use it in config.ru, but then we lose the ability to use AppConfig :("""
"negative","also slightly annoying about this.  resque has built in hoptoad support, so upgrading this means we need another gem to get resque airbrake to work again :( (actually, it would be easier to write out own but still :( )"""
"negative",":( for placeholder tests."""
"negative","@ofTheo :( really? this removes the feature of being able to change the style of the grid (e.g. before you could make a white grid if you liked, or change the S,B values of the colour yourself, with this change, it's now completely fixed."""
"negative","Unable to delete my comment. asdf...  <b>Ed.</b> yah.. very weird things afoot."""
"negative","is it broken? the commit history looks quite weird."""
"negative","hmm this is weird, is this the autoformatter?"""
"negative",".. but now testing this version, it works fine for me in both VS2010 and Win CB ... weird."""
"negative","Threading in Python is a trap. A trap I tell you. A TRAP."""
"negative","I know. But i dont want to wait. its a bad thing. I'll handle it"""
"negative","What voodoo is this that has no `=`? I'm scared max. Hold me."""
"negative","Yes, that's weird becaus running specs against 1.9.3-p125 _works on my machine_. I'll disable it for now until I can find a working fix in my own fork."""
"negative","WTF?????"""
"negative","bad joke"""
"negative","That's not Engrish, just terrible spelling."""
"negative","Lame, but I give up."""
"negative","I'm just not a fan of AMD for anything except a browser transport mechanism, but I'm not going to fight it any more."""
"negative","Yes, fixed on the next commit, sorry about that."""
"negative","oh, added useless () in previous patch :/ this once more correct http://paste2.org/p/587512  it's bad if you can't edit your posts :("""
"negative","spells like mind flay or shadowstep won't work @ hostile targets with this"""
"negative","That's too much coincidence..."""
"negative","Little typo in commit message: """"have been **taken** from retail"""".  P.S: Damn my bad english...."""
"negative","Bug Reported !!! and you fuckers say i don't do anything around here ... >.>  -Jason"""
"negative","dont lock their age, babies will not grow up... i'm stupid, do what you do..."""
"negative","bad compilation  =/"""
"negative","this is kinda lame, still not progressive"""
"negative","Arg.. It was capitalized. Fine. It's not like I can't handle the correction of a capitalization error that *should* stay somewhat permanent after this..."""
"negative","Is it now possible to make it NOT destroy everything?? And btw.... why the hell does he destroy everything??"""
"negative","This may need testing.  I'm receiving complaints from users that darkness monster spawns are either extremely low or disabled now."""
"negative","well actually this doesn't optimize anything since the profiler is turned off by default.  public static boolean a = false; // The first field in MethodProfiler  so instead of making this accessible grum just made it worse :("""
"negative","Now they fly fine, thanks:) What about fixing swimming creatures? if they swim at the middle/top of water level they sometimes fall to the bottom of lake/sea. When you try to attack them you recieve *out of range* message. :("""
"negative","ops, fucking old sucks -.-"""
"negative","Right, I want them off. If you have 100 players, it's annoying."""
"negative","Well damn. Not my day. Looking into it, but I'm not sure I understand the error."""
"negative","notch: By the way, I will nerf the endermen block carrying. It was a horrible idea.  Original Tweet: http://twitter.com/notch/statuses/116186387878920193 """
"negative","I have to agree, not having at least an info is a bad idea."""
"negative","'Tis not a man. 'Tis a remorseless committing machine."""
"negative","I am shocked the bukkit team allowed this error to exist for so long. """
"negative","I was the one who found the memory leak, not @Zeerix. :/"""
"negative","because I forgot to add it, damn =/"""
"negative","This bug crashed all my servers. It was terrible."""
"negative","Eh, srsly, now that fucking dash that I left space after is killing SSH. Enough core stuff from me, going to quest batches..."""
"negative","Damn... Maybe this is the reason why casting 71203 to all players on the map failed so hard..."""
"negative","it does kinda seem weird. Maybe it's a bug within the minecraft server itself that needs to be done this way to work?"""
"negative","I'm worried that this change will break existing sites with no way to recover the old behavior if they are relying on it. Thoughts?"""
"negative","Global = bad. Let's go over your plugin code soon and we'll sort it out -- I don't want it to be horrible for the developer or the user."""
"negative","well get in IRC sometime =("""
"negative","awful engrish, """"dayliy"""""""
"negative","i wouldnt complain about it. hate cata."""
"negative","lol. nice to meet you. Didn't actually expect you to reply.  It's nothing really, just your events (specifically BlockPlace) is such a godawful event. :(  I was just venting a bit."""
"negative","Sorry :-/ Any particular reason you can't implement a different version and deprecate the old one (without actually removing it?) Just trying to help alleviate the damage, I'm sure you've already considered that..."""
"negative","So much changes per commit is bad..Hidden issues can be..."""
"negative","Cannon spells bugged..."""
"negative","weird tabbing and bracketing here"""
"negative","Damn..."""
"negative","I have the same error as starpeak :("""
"negative","hmm weird it built right for me. trying again"""
"negative","@kandera  Spell #365 does not exist in 3.3.5a DBCs nor in spell_dbc. What did you do ? :("""
"negative","Why should be reverted? Give me a good reason... """
"negative","I really don't like this change - why did we commit this? What is the goal?"""
"negative","god i fail"""
"negative","That's... really weird I'll fix it later"""
"negative","Yes, this is the first tiem I noticed it and it's a pretty weird idea to add something like that to the grid in the first place, IMO."""
"negative","all i can do is edit the acm calendar... sorry bro"""
"negative","scratch that... it's under 70 seconds now.  (hyperthreading is weird.)"""
"negative","No moar YouTube and vimeo?  No moar hearts? :("""
"negative","Could you stop being a retard? Who the hell ever guaranteed you would get better server security in this commit?"""
"negative","Maybe this was a bad idea"""
"negative","Because we are locked in a version of webrat since it has Rails 3.x related bugs. :("""
"negative","whoops, my bad"""
"negative","Isn't it kind of weird that you're checking for `merge` here and then not calling it?"""
"negative","what about 15   EVENT_T_FRIENDLY_IS_CC ? DispelType masks are still missing in docs:("""
"negative","Oh, uh, it's probably because I demonstrated it the wrong way around. Sorry about that."""
"negative","> Now we know why vertex colors are not used that much for AO. I went to pains to get nice corners and minimize triangle count. With vertex colors, you either get ugly look or higher triangle count :(  Yeah. The problem is that it was very convoluted. I """
"negative","holy crap! did you just read my mind? http://github.com/ry/node/issues/issue/210#issue/210/comment/330101"""
"negative","Yes. You will have to change your session key :("""
"negative","CI really doesn't like this commit..."""
"negative","Unless there's something removing items from that list this could be a real pain in the ass for very dynamic, long-running apps... like games =/"""
"negative","What's with all the weird tags Ry?"""
"negative","Losing this is unfortunate... I think it helped a lot with not leaving missing translations around."""
"negative","this is crazy, but this is what making the build fail... thoughts?"""
"negative","Oh, crap ... thanks for noting that.  Edit: https://github.com/EllisLab/CodeIgniter/commit/a8262ba2fe0e11302b8d81e1afba71d4f96cd6d7"""
"negative","YOU BROKE  MY CONTACTS PAGE????"""
"negative","Is camera example supposed to be working? It's very confusing now ;/"""
"negative","You are rights. I also have confirmation from another sources. Sorry for wrong change :/ I will revert commit."""
"negative","Ok, all examples should work now. BTW there were quite a few broken from since before these changes ;/"""
"negative","*shame*"""
"negative","Yeah - I'm just trying to kill stylistic bugs. I'm reverting some of the changes as I find them. What's annoying is the test suites run fine on my laptop but are failing in Travis"""
"negative","I kind of want to get rid of all of these... the smileys in particular look worse than ascii smileys."""
"negative","Goddamn it, committed as you again!  I could push -f it, but I'm hesitant to do that on master.  :-("""
"negative","People who use Capistrano deploy will have serious problems: ("""
"negative","i cant translate french :["""
"negative","some weird indentation here..."""
"negative","why not convert in aura script :-("""
"negative","i cant log into the wiki :[ ive talked to kingpin about getting me access again"""
"negative","Please do not post on my pushes anymore. All I see is complains from stupid people for my hours of work. """
"negative","We need basepoint cache/saving :-("""
"negative","my bad -.-"""
"negative","Gridmonster fools us all !"""
"negative","@horn  i import the sql file, and restart the server, but RDB ported u to this instances :("""
"negative","but i fixed that :["""
"negative","@emblem doesn't seem to be defined! :("""
"negative","one of the WORST looking codes I have ever encountered in oficial TC repository... blah"""
"negative","damnit, I hate it when everyone is telling sth else, and i dont play on blizz..."""
"negative","sometimes i miss things or i do bad math. it happens."""
"negative","Damn, you are right. Fixing..."""
"negative","i dont know :[. i only tested it for a few things."""
"negative","its an example of what it fixes :[ theres more"""
"negative","Trending on dangerous grounds here... """
"negative","Yeah, totally useless."""
"negative","fu my fail -.-"""
"negative","^ idiot"""
"negative","i cant speel :["""
"negative","That shit took 2 days to find. I hate it with every inch of my body."""
"negative","Still the same on this revision - DB data are not loaded sorry ... Any idea?"""
"negative","Blame on me for that...  Sorry >.<"""
"negative","@kaelima It's not that. I'm just saying it's rude to randomly rename / remove public functions like that! """
"negative","And... when i do weird search and replaces i use to add as comment what i've used to change it, so others can reproduce with custom code."""
"negative","evil fix!"""
"negative","Yeah, this was definitely lacking.  We should probably make it attempt reconnect automatically a couple times, once we've determined that it doesn't close unreasonably fast."""
"negative","There is something weird going on indeed. I managed to get the terrain shape but lighting is very odd.   And even with the original `PlaneGeometry` and standard materials I'm getting some lighting anomalies when poking around. I think there may be some b"""
"negative","agh, that's annoying, I'll test it and find a different solution, then."""
"negative","Hmmm, maybe it's correct. I put there some spheres and they seem to be lit in a similar way like pyramids. So I guess it's just lights setting that is weird and before it did look better thanks to wrong normals."""
"negative","I think this breaks video embedding :\"""
"negative","Oooops totally my fault. Yeah, couldnt find pending, ill look into xit and xdescribe once I'm on a computer."""
"negative","That was my bad, I missed the skinning and pathcontroller examples. I was focused on getting key-framed animations working. I'll start work fixing those tomorrow.  I'm not sure why the collada monster isn't rotated for you and @mrdoob though. I built usi"""
"negative","Yeah, this was pretty much just getting rid of some postgres syntax errors"""
"negative","hm dunno how that happend :\"""
"negative","Oh my... I remember I stopped and looked at the word, it looked weird but kept going... =_="""
"negative","I understand the reasoning behind this change, though it does feel weird here. The same would hold for another group that is not yet suffixed - objects. Well, maybe I'll get used ..."""
"negative","Hmmm, it looks nicer like this but now it's very slow on my notebook :(. Curiously now it's OpenGL that is worse than ANGLE.  Multimaterials are costly and lines are costly too. I used flat shading instead exactly for this reason."""
"negative","Ok, I tested it - it seems to work now, but performance is really bad - about half of what was before. That's pretty weird."""
"negative","Awesome thanks for the fast response! Yeah I figured this wasn't the best place, but didn't know any other except Issues which this isn't... :\"""
"negative","Oops, sorry for that. I have to get into habit of reloading files in editor after merge to prevent doing changes on obsolete versions."""
"negative","Awww damn, my bad. I moved the define and didn't notice that it had the same name... I will fix it later today."""
"negative","is this already fixed? I can't find the fix in the repo :-("""
"negative","This didn't produce any noticeable effect for me :(  While we are already at it, here is how it could look with a more proper solution (still just hardcoded arbitrary r/g/b etas, but here they are applied where they should go, in vertex shader's per-chan"""
"negative","Hmmm, thick wireframes in WebGL look awful :(  Unfortunately there is no equvalent to `linecap` and `linejoin` in WebGL.  Brief googling shows people are doing crazy stuff to solve this, basically constructing lines from polygons.  Maybe something co"""
"negative","remove WorldObjectSpellTargetCheck:: in that line - it's redundant weird, vcpp didn't notify me about this"""
"negative","I'm afraid I don't follow :(   If I understood well, `gl_PointCoord` gives every fragment (u,v) coordinates inside these automatically generated quads, so that you can do mapping as you please (e.g. in unrelated classical quads I did flip texture in shad"""
"negative","WTF on master branch ? i thought TC would never add it oO"""
"negative","Do we still use hexes with alpha?   I thought it was obsoleted by """"opacity"""" materials parameter, otherwise it's a mess when you have color saying one alpha and opacity another one. Also alpha for lights color is weird concept."""
"negative","Disrespecting devs by insulting them without any reason even when they are giving some tips .............,doesnt sounds nice to me."""
"negative","@Vincent-Michael  Two time you owned me, I'm so stupid ..."""
"negative","Ruby 1.9 requires a full path (e.g. File.join(Rails.root, 'app', etc etc)) :("""
"negative","that broke everything!  rack aborted no such file to load -- app/models/services/facebook"""
"negative","hum weird, i don't have any memory about that i'm going to make more research"""
"negative","Meh. blizzard are idiots."""
"negative","q_q Forgot the new line at end of the file, sorry. Also, this was caused by my commit of converting flightmasters' EAI to SAI."""
"negative","Your still pushing stuff with bad deletes. You also haven`t made an attempt to fix you previous bad deletes."""
"negative","is only* :("""
"negative","If you kill him you can't finish anymore the quest, even if he respawns. I had to abandon the quest, accept it again, cast low rank spells to get his hp down without killing him and then I could complete the quest. Is this blizzlike ? quite annoying."""
"negative","Thanks a bunch, working from a netbook is making me mad."""
"negative","wtf??"""
"negative","Bring back the Stable tag! /argg"""
"negative","Bad commit name.. Of course this *prevents* people from gaining fishing skill when wielding fishing pole in offhand slot (titan grip)"""
"negative","bump ... bugged commit at least for Shield Slam its not the correct way ..."""
"negative","IMO this is not a good change. Now it's unclear which condition is not true if the assertion fails."""
"negative","http://paste2.org/p/1701727 Crashing like hell"""
"negative","That's why search/replace is a bad idea."""
"negative","there has someone deadly boredom..."""
"negative","In between all this useless bickering, someone of you could have already written a patch easily replacing Mainstanced with MapInstanced. But you prefer to argue here instead..."""
"negative","Dude, ytdb sucks."""
"negative","I dunno where can be problem :( I have in fog just cave part, but no the """"souls effect"""" around. I also think Spirits in Frozenmourne are bugged. In 1st Frostmourne had no spawns, in some of attempts attack instantly after teleport and sometime work perfect"""
"negative","Right... but you really sound stupid."""
"negative","i meant  1.5 year, first LKs were made in LUA, sounds stupid but they were working  fully !"""
"negative","Commoners need a major revamp, we are doing it totally wrong. This solution is enough (**for now**)."""
"negative","moron how i here you steal go to scool so do not call me kid coz i can be your dady"""
"negative","This is very old shit, which is not needed because of spellsystem changes in tc, but some scripts are using this and i have no time to correct those :("""
"negative","did i said, give it NOW!? or do nothing else just it, seriously... stop being a pessimist."""
"negative","don't pull.  master is broken!  will fix soon."""
"negative","Cause we want random people to make stupid comments."""
"negative","My internet is very bad now sorry maybe i could not try it now but tomorrow for sure if internet is on"""
"negative","i blame qaston"""
"negative","but but but! its your fault for leaving me alone with the keys to the repo!"""
"negative","without working calendar in core-these dates will mislead the players. Since the date of the client are converted from DBC files :-( https://github.com/TrinityCore/TrinityCore/commits/calendar"""
"negative","Stop bothering. Aokromes is right about 1st sunday of the month  if calendar ingame is related to DBC, then it's simply wrong implementation. If you are so skilled, fix whole calendar..."""
"negative","Just trying to shorten it so it doesn't look so weird.  I can change it back."""
"negative","WTF is up with this file? A merge conflict gets checked in and it doesn't break the build. Can we just remove it from git?"""
"negative","it was really useless here"""
"negative","Is not working for me =/ Pet hits the ennemy and my warlock is not in combat =/"""
"negative","@int007 you are an idiot. removing that line doesn't leave anything undefined. Go learn C++ and come back when you learn the difference between defining a variable and passing it to another function."""
"negative","Holy crap."""
"negative","ugh again... credit whores"""
"negative","Why dont you try to compile your own code before committing it? Together with the missing commit tags, your work looks not that nice, sry.  Oh, and wb :-/"""
"negative","will be useless in cata"""" Your comment is pretty useless too."""
"negative","I think this is fix for invisible buffs like Ice Block, but it doesnt fix it :-/"""
"negative","BAD. ASS."""
"negative","merge commits suck.  sorry about this.  i thought i was up to date, shouldn't have worked on master directly on my local."""
"negative","<pre>I wont release those or give you my scripts they are private</pre> Then STFU. (sorry for being rude but this is the opposite of the TC spirit)"""
"negative","weird, when I tried last time, it feared all npcs around me..."""
"negative","These were 4 separate commits, git rebase (with tortoise git) crashed for me, so i had to merge them into one :("""
"negative","sorry to say but still crashes when making new char.  http://pastebin.com/2mx4dmCu"""
"negative","Still crashing like hell http://pastebin.com/KkUUK0K9"""
"negative","It's always sad to see a reference like that go, but it was probably a good move."""
"negative","AGPL == epic fail. Don’t count on getting all that many contributors."""
"negative","AGPL sucks"""
"negative","Still nothing happend to this kinda percent heal #1756 :(("""
"negative","Can't you just revert this and take off all the bugs caused by this? It's insane.. :s"""
"negative","quest one :/"""
"negative","not a leak, but a huge waste"""
"negative","dont ask me whose stupid idea this was"""
"negative","where is my avatar ? :("""
"negative","yes :-( I know, just saying that while it is broken, there should be other way to fix it (although I don't know how)"""
"negative","when i entered last time on pit of saron, Scourgelord Tyrannus cant be attacked but attack other players..:|"""
"negative","i only fixed an obviously broken script, not debated its blizzlikeness"""
"negative","i keep getting segmentation fault o.0 wtf is causing that??"""
"negative","AH sorry there was a mistake :-( this SQL should be correct ... it does remove some of the dupes, but not all of them: SELECT * FROM character_inventory ci LEFT JOIN item_instance ii ON ci.item=ii.guid WHERE ii.guid IS NULL; and  DELETE ci FROM charact"""
"negative","I recommend doing 1. and 2. as easy ones. And I really advise you to plug 3. — it is very evil."""
"negative","What the fuck. We ported this from a BSD..."""
"negative","What's doubly strange is I could swear I noticed this and fixed it. Is it possibly idling in a PR? Hmm..."""
"negative","/* just ignore this shit. TODO write more code */"""
"negative","Sorry about the crappy docs for this. I've rewritten them and I'll push the change later today or tomorrow."""
"negative","No need to cast void * to other pointer type. Just declare ksearch as const pointer too.  It seems the code contains a lot of mess with type casting. :("""
"negative","So we can't put file larger than 4GiB in index? Sad."""
"negative","OK this was a stupid 4am commit on my part, I borked the copy + paste fixed this commit and re-ran it: https://github.com/ServiceStack/ServiceStack/commit/d43c62d0167ba8f01bda9ec6ab832bb8d4ec4f2f  Running for 10000 times... MVC Razor took 418ms (1385363 ti"""
"negative","I guess my comment was vague, I was sleepy. There seemed to be some compile, errors. I'm at work now I'll post them when I get back home."""
"negative","Component(1) was totally working before =( could you bring it back?"""
"negative","I have been noticed some weird behaviors under Windows, i don't know if that's your case. See #251.  To follow the whole API guidelines, that function has to return an expressive error, not just null (in case of error) or a path (in case of success). Tha"""
"negative","@stof  you are right, thanks for explanation did not know about xdebug and functions calls :("""
"negative","Oops, my bad sorry. I was using 2.4.0 rc1 ... this is correct for 2.4.1 (which is now the default installed by pip)."""
"negative","Seriously, this is really immature (not to say unprofessional). Sorry about that folks."""
"negative","Wtf I thought I fixed that weeks ago..."""
"negative","was this really necessary? I really hate the idea of a additional dependency just because of readability."""
"negative","this seems weird as the PEAR convention is a subset of PSR-0 meaning that it is already covered by the beginning of the sentence"""
"negative","But lying on the class makes it useless."""
"negative","This needs to be reverted as it introduces a security vulnerability.  Please don't merge security related things without me checking first."""
"negative","My bad, I wrote that comment a bit to fast, proper comment is at #866."""
"negative","Ouch, that is not a very happy thing for me. I use tons of datasources that do not extend the base class :("""
"negative","I could have been clearer in the original commit message, my bad."""
"negative",":-( The trouble was mostly - I think - because I fucked up the commit and not the `PythonInstalled` requirement itself. I know quite a few people that use PyQt (or PySide) and the python support Homebrew provides. I am sorry this troubles you."""
"negative","Figures, I only ran tests for MySQL and SQLite :("""
"negative","postgres did not like this change :("""
"negative","Hmm, this will break some plugins that are passing objects to represent models in the view :("""
"negative","sorry. I fucked up because I had used `git versions python` and wanted to reproduce an older issue with 2.7.3"""
"negative","@markstory yes, it seemed odd..."""
"negative","Bloody hell, I'm a fool.  Sorry about that."""
"negative","Yeah I'm an idiot.  It broke a pile of tests, and I forgot a pile of view files too :("""
"negative","@umpirsky: Thanks. Colleague of mine was making a translation I just quickly went trough it. Of course I also saved file in ANSI encoding :|"""
"negative","Merging commits from 1.3 has this problem that we loose the visibility keyword for functions :("""
"negative","WTF?!?  if we discuss something and come to an agreement, could we not just undo the changes again without an agreement?"""
"negative","boo!  sorry dudes."""
"negative","Ah ... sorry. Okay :/"""
"negative","Sorry, my mistake :-/"""
"negative","Whoops, amazing that this lasted a year in the repo :(  I fixed things up in [27ab9093b5be7ca16192982d4f6640130d963421]"""
"negative","And I got the error. :("""
"negative","Also, these tests have a typo (""""Firs"""") in their names  I suspect that this could the reason they weren't found when fixing this ticket.  And also suspect I'm the one that introduced these tests  :-( """
"negative","I would say an abstract type is less ugly than a cast..."""
"negative",":( Fixtures scripts doesn't access to container service ($this->container) anymore... That could be annoying in some case."""
"negative","Oh, I just noticed that. Good point, sad times :("""
"negative",":(  tabs ftw."""
"negative","bad idea :( why 2 spaces was not enough? Now code becomes wider and will be harder to read"""
"negative","@DavertMik +1 :-("""
"negative","Reverted, sorry."""
"negative","Yeah, seems so. Something else weird then. I'll revisit later."""
"negative","Thanks for fixing my mess. I'm very sorry."""
"negative","What is the workaround for implication #2? ever since this update, just running `brew upgrade` fails :("""
"negative","Sorry, I'm an idiot and can't copy/paste correctly."""
"negative","crap, you are absolutely correct, my fault, revert is coming"""
"negative","Doh... Sorry :-("""
"negative","Hrmpf, why doesn't my python show those :("""
"negative","Coming from a Gentoo background, that seems pretty crazy that homebrew won't abort when a dep fails..."""
"negative","Really you shouldn't relink it after, because they install the same binaries. Suggesting it is a bad idea!"""
"negative","Fuck. I failed. Sorry, don't know what went wrong.  Have to repair. """
"negative","I am ashamed."""
"negative","I don't really care about it. For me, it's clear, and that's the important thing. There's far, far, far worse naming in our source tree."""
"negative","build fails for me :(  http://pastebin.com/NDCQ2zSq"""
"negative","Sorry :("""
"negative","Bad Scott! Bad!"""
"negative","It seems odd to me to have non deterministic tests.  This code seems like it could lead to a test failing one time and succeeding when you try it again."""
"negative","Hey django 1.4.3 meet this bug again :("""
"negative","Double build break, double my bad. I'll have to start building on ubuntu to check these things."""
"negative","oops: context fail! (I was thinking you were still commenting on the initialCommands stuff)"""
"negative","ouch, sorry :-("""
"negative","Sorry, my mistake. My apologies. It's as rkuhn says: it's the infinite Timeout on the `ask` that makes it fail. Still, my argument still stands. I'm """"sure"""" that I'll get an answer back, so I didn't want a timeout to occur.  And I'm sorry for using this as"""
"negative","In my experience people will fall back to never/Inf instead of thinking. So offering them that will only harm them."""
"negative","When did we decide to use daemonic = on as default? It has consequences, and I'm not totally convinced of the benefits to have it default on. """
"negative","Why this change? I have a big aversion against """"new"""""""
"negative","Arrg, crap. I'll fix.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Dec 21, 2011 2:56 AM, """"Peter Vlugter"""" < reply@reply.github.com> wrote:  > This commit accidentally added a """
"negative","Crap, this was meant for wip-props only :( I'll fix it."""
"negative","I don't like that. But I agree that all caps is ugly. I rather go with clusterPath. Most stuff are immutable vals anyway, so constants loose meaning in Scala. Change it if you like.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Expe"""
"negative","i will fix it, sorry"""
"negative","Obviously I forgot about an xcode update :-( Sorry for that. @Memphiz or @davilla: any chance you could do that for me (and for a beer)?"""
"negative","oops. bad rebase. truly sorry. will fix it. update: correction pushed."""
"negative","Ah crap - sorry I thought original_listitem_url was only used for UPnP & plugins, will fix this afternoon"""
"negative","I've opened a pr here: #2588. I'm really sorry!"""
"negative","yes, very very odd but not impossible and I'm not risking a release to find out."""
"negative","I am observing races here. After a flushBuffer CurrentVideo/audio.dts is NOPTS_VALUE -> InputState is updated -> dts and time_offset sent to players are invalid.   We have a update timeout in UpdatePlayState and here :("""
"negative","Is there some way to configure this (keybindings perhaps)? I find it super annoying that XBMC steals my native volume up/down buttons."""
"negative","But this commit message makes me sad :cry:"""
"negative","My apologies - stupid new mouse caused me to hit the wrong button :-("""
"negative","Ok, I've opened #12157. Sorry for disturbance and actually I'm saying bullshit, we can't install Minitest 5 with Rails 4.0. :blush: """
"negative","Obviously.. Crap.."""
"negative","correct you are. *refrains himself from making comments on osx crap as i don't always know best*"""
"negative","Damn sorry for messing/merging in your area theuni ..."""
"negative","ok guys - will revert - sorry for the inconvenience. Any idea when 1646 is being merged?"""
"negative","I understand. In that case, we would need to have a gui setting to hide/show 1-movie sets. IMO, to most users it won't make much sense having their sets list polluted with those..."""
"negative","Crap."""
"negative","I have no way to test. I do not have the XBMC dev environment setup. I have tried in the past, but could never get the dependencies correct to compile... Sorry :(  Im trying again now..."""
"negative","Mhhh maybe not. But what i can tell that i get crashes now as soon as i want to try airplay. I just don't get whats going on yet :("""
"negative","This commit broke my app! Where is backward compatibility???"""
"negative","Thanks, this issue has caused us serious confusion on numerous occasions. """
"negative","Ops, that seems to have [failed the build](https://travis-ci.org/rails/rails/builds/6066789) =("""
"negative","Yikes. Looks like a rebase gone bad. Will fix."""
"negative","FreeBSD does not accept -ldl agument :("""
"negative","http://pastebin.com/NFsf5me6 <- that could do it. Unbelievable that i lost half a sunday on this ..."""
"negative","Ok, I'm an idiot for not checking. This isn't Mac specific, because Travis isn't happy."""
"negative","@jonleighton apparently [travis isn't that happy](https://travis-ci.org/rails/rails/jobs/5366764/#L233) =(. I get this running the test locally:  ```shell $ t test/application/console_test.rb  Run options: --seed 20833  # Running tests:  .....Quit:"""
"negative","Of course KILL probably invalidates the test. :frowning: """
"negative","I don't mind the increase. I'm not really sure a define is much help. It's a very magic number anyway. """
"negative","I mean Arel. :cry: """
"negative","Uh oh. :( Hmmm"""
"negative","Crap. The reaction delay should be easy enough to solve. The artifact issue is weird. Will look at it again."""
"negative","That's weird?! I c&p'ed this from another place in DVDPlayer, which means it must be wrong there too. Are you sure?"""
"negative","Ah yes that is weird. Silly c&p error. I'll correct it."""
"negative","Ruby should really optimise these kind of things automatically :cry:"""
"negative","@fxn yeah =(.. Questions that can receive a different answer, from text fields or check boxes, depending on their types."""
"negative","Unfortunately, this didn't fix this my crash :-( Crash is due to the CFRelease(m_fmt_desc); but m_fmt_desc is not NULL. I have a video to reproduce."""
"negative","confused users..."""
"negative","I'm sad that on Twitter, DHH is trying to dismiss our feedback regarding this change as """"nerdrage"""" about a """"single line of code"""". What I'm seeing in this thread is a civilized debate with many smart people—some of which are high-profile members of our comm"""
"negative","crap """
"negative","-_- ok well like you said above then. Personally I don't like it, but there is no really good solution that I can see. where.not seems hard to explain and confusing to a newbie. I know you have to make hard decisions so all props to you on that."""
"negative","Don't know what happened here and I made these mistakes, strange. Sorry about that."""
"negative","Yeah should have happened with the revert of the other stuff. Ideally the whole revert could have been done in a single commit :-/"""
"negative","The biggest problem is that the merge is done in the wrong order :(. That is why the diff above is so messed up. The merge is master has been merged into his branch, then pushed to replace master.  This means the order of the parents are wrong, causing t"""
"negative","Oh, I've misread commit title, my bad :dancers: """
"negative",":worried: """
"negative","I'm -1 on this. It's imo easy enough to do Mailer.expects(:welcome) and then keep mocking from there. I don't like having two ways of doing the same thing purely to make it marginally easier to mock."""
"negative","On osx/ios/atv2, when enable the override option it works during playback. But when i stop playing the movie it crashs. Its not obvious to me why it crashs so i can't suggest a fix here :(. It doesn't crash when override is disabled.  Here is the stack t"""
"negative","RIP `attr_accessible` :cry:"""
"negative","Just slightly related ..IMO we should break up the network settings page (scolling is bad!)."""
"negative","My only... worry... about @ernie's implementation is the location of the concern file. I don't think that dumping it in the `lib` would be a great idea, much like dumping *anything* in `lib` is not a great idea.   What would the convention be for these con"""
"negative","The fact we need this here makes me sad. It only exists because someone decided to replace all `include?` in the code by `in?`. I wish we could revert that. :S"""
"negative","Hey mate, this test is apparently [failing randomly on travis](http://travis-ci.org/#!/rails/rails/jobs/1999945/L163), but it's passing locally for me =(, mind taking a look?"""
"negative","I'm very sorry, you're right. I did the make but forgot the make install."""
"negative","That's odd. For me they fail under postgresql"""
"negative","sorry ...  i somehow thought it wasn't used anymore. And what is scary about it - i grepped for """"patch"""" in the Makefile and didn't find it ... so ... nvm - i must have misstyped the grep ;)"""
"negative","Uh oh, I didn't see that commit. Sorry for the noise :-("""
"negative","I'm :disappointed: that this shipped along with a critical security fix. I can't apply the patch until this issue is resolved."""
"negative","sorry @garethrees been away from internets + don't think I can help you with your question :|"""
"negative","I also hate that """"::""""."""
"negative","Hate the double colons.  Bring back the old style!"""
"negative","unfortunately this commit breaks regular title-based scraping. I guess m_nfoReader is not initialized. When I comment this out it goes back to normal... """
"negative","This whole commit looks totally wrong."""
"negative","But looking at the original code it looks weird too.."""
"negative","Also, sorry for this, I should have revert earlier, I just thought that I will be able to fix it quicker."""
"negative","Fortunately, `delayCallback` is never called; but, this `isFunc` is a blatant error.  My bad..."""
"negative","also libavfilter/vsrc_buffer.h header is not copied by ffmpeg install script so the file is not present with external ffmpeg. AND av_vsrc_buffer_add is not present on all ffmpeg version so you can't use it :("""
"negative","I'm investigating the problem and seems like I already have a fix to the first part of the issue. Working on second part, will report soon. EDIT: hm, seems fixing the automatic deinterlacer is somewhat more difficult... :("""
"negative","I think hardcoding this value is a bad idea. Making it configurable with a sensible default makes much more sense."""
"negative","Seems like too much implicit magic, creates unnessecary garbage. Optimize?"""
"negative","Disenchanting is broken on 4.3.4 :("""
"negative","WTF???? OMG ((("""
"negative","it's just joke. sorry if i hurt u."""
"negative","You did, I don't want to live on this planet anymore :("""
"negative","They told me copy-paste is evil. Now I know why.  Fixing."""
"negative","Damn it, another typo :/"""
"negative","Yeah I got this fixed on my local copy as well, weird the previous commit would send changes without trying to build first."""
"negative","sorry for that"""
"negative","Sadly =( Thanks for answer)"""
"negative","I don't know a 'normal' way to do it, this project is the extent of my C++ experience... SingletonImpl.h just seemed like cruft to me."""
"negative","Really weird ... I still don't have this problem ..."""
"negative","This is somewhat retarded in arenas to have all players show up as your teammates in the data log if they are the same faction you are. Just sayin. But Subv is right, i missed the TEAM_ALLIANCE change :|"""
"negative","i tested your update and i can talk that more players with pvp gear have problem that they dont doing any damage or really small damage to player and crit bonus damage with ressilence is too bad."""
"negative","btw the update made it more worse :S , now normal attacks without resillence armor is causing miss miss and resillence bug is same too."""
"negative","no only season 11 no pvp damage gems and its weird on linux the damage is atleast working (lower dmg but its working) but on windows its just keep missing each attack for me :/"""
"negative","I guess :\  to be honest I have no idea I just noticed one day I had a 5 channel (4.1) count one that had no image so I just added all the possible combinations I got from here http://en.wikipedia.org/wiki/Surround_sound#Standard_speaker_channels I have no"""
"negative","I'm tired of this sh*t please don't touch it again !"""
"negative","Fuuuu ! copy paste fail :'("""
"negative","This is weird. Seems Shauren was right. But how the Hell do I have a 76 fields dbc on my local? :/"""
"negative","Crap!"""
"negative","Uhhh... yeah. I'm the author of the previous implementation, and I know it's correct because it's what we used for requests coming through many proxies. :("""
"negative","K, I get it now :(  Will fix tonight , sorry """
"negative","That's fair. It's in that weird gray zone; a 'feature' that's a big security issue..."""
"negative","I strongly, strongly disagree with it. I am fine with them if they are private APIs but they should not be public API. Otherwise we are giving people are very powerful mechanism to shot their own foot and the only reason I have seen so far is for internal/"""
"negative","I don't see why this commit had to be reverted. This pretty much feels like a decision taken by a dictator."""
"negative","-1. This just seems like petty stubbornness."""
"negative","-1. WTF.  I understood """"it clears up the logic"""" when you changed this originally, even if it returned the worst truthy value you can possibly return. But why would you revert a version which is both clear and returns something much, much better than zero"""
"negative","I actually see zero reasons to revert this commit except for """"I never said it should return boolean, so fuck you all and don't touch my code.""""  It won't hurt if predicate method returns boolean. It's actually a better practice since most people expect bo"""
"negative","The original commit should have been rejected, but didn't merit a revert, except for possible performance reasons. """
"negative","Since nobody seem to care that we break working addons from Dharma.....  Then i think we atleast should make getcwd() fail the same fashion i made chdir() fail. That way we don't get weird subtile errors from addons using getcwd(). Imho they have no busi"""
"negative","This is really disappointing. I was really looking forward to this feature."""
"negative","@jherdman @jeremy It makes me sad that an OSS project has outsiders. Besides the point."""
"negative","Lame reaction award for this, please."""
"negative",":rage:"""
"negative","Not sure if this is the best way to prove your point :rage:"""
"negative",":+1: @holman.  but who knows how many apps have this issue and don't even realize it. :("""
"negative","Why did you terminate @homakov account? -_- He benevolently pointed out a vulnerability. Way to piss people off who are trying to be your friends..."""
"negative","@DouweM don't be that rude. The post he deleted was while he was testing... he just showed us what can be done in github. Just showed us the vulnerabilities. He could done anything worst..."""
"negative","@chrisrhoden He told me so... @DouweM But he did not mean to harm anybody, such things can happen by accident..."""
"negative","@DouweM I would consider that a proof of concept. Ah, but didn't he post an issue for that?  @abuffy full ack!  I, for one, am very disappointed by github and consider canceling my subscription :( P.S.: And if I do so, I will send him 1 year worth of"""
"negative","@homakov is an impatient little fuck who needs to be put to death."""
"negative","Welcome back @homakov. FWIW you got your message across. Not sure you could have done it any other way. Take this as a lesson all you devs, take all your bug reports seriously."""
"negative","@Apelsin, yeah sorry about that. It's late. :-/  On Mar 5, 2012, at 12:52 AM, Apelsin<reply@reply.github.com> wrote:  > @jacortinas Please re-read what I wrote. I just said I did that already and what I am asking for is how to disable ALL notifications"""
"negative","If PHP code is producing errors with register_globals on you are terrible terrible programmer. If you are using magic_quotes you are simply stupid."""
"negative","holy crap"""
"negative","jeremy, are you talkinng to sobrinho? His code looks much clearer.  y all are trying to code using 1 line. it makes things more obscure :( """
"negative","and you get a git wtf award!  git pull --rebase. NEVER push these commits to master."""
"negative","@fcoury :sob:"""
"negative","no new updates, conflic with master and mmaps :("""
"negative","Sorry for the hassle folks!"""
"negative","my fault really. the file got corrupted in a rebase that i simply could not resolve. thus crystalp had to redo the filters file.."""
"negative","strcmp is bad.... very bad. it is often used for overflows. strncmp would be more apropriate."""
"negative","For some reason this commit did some really weird things to the diff making it somewhat hard to read."""
"negative","Forgot a comment here :-("""
"negative","This patch does introduce a huge performance regression for target that don't use COM, it can't be merged like this."""
"negative","Im So Confused Right Now """
"negative","... yes, I won the first gitwtf award :("""
"negative","Seems after this Build is broken :-(  """
"negative","To bad for Turkish users. It supposed to scan for folder names but I made a mistake and translate scan for file names :( But now corrected."""
"negative","@pixeltrix nah, I'll just revert it.  I suppose we should figure out a test for this. :("""
"negative","Man, I hate that 1 space indent style..."""
"negative","Oh sorry, you're right - I thought this was a .cc file. My bad."""
"negative","@jonleighton sorry bro, I should have run the tests before merging this!"""
"negative","yeah, you're right, sorry, didn't noticed that there is only one amp symbol."""
"negative","I'm sorry, but you're simply wrong. Just say it out loud to a native speaker: it's extremely awkward the way you're suggesting.  Regardless, arguing about it is a waste of both our time. Merge it or close the PR."""
"negative","Ah, never mind, you included the change and then reverted. I was confused :("""
"negative","This is bad for cherry picking too much happening in one commit.  Can this not be don in 4 maybe even 8 separate commits?  I lost the plot when the cache changes started =("""
"negative","uh, cause I cut and paste like an idiot. will fix..."""
"negative","Oops. Sorry. There is one. =("""
"negative","sadpanda is sad"""
"negative","That's what's so weird: I have the timezone line in my config file, and it still throws the error. If I switch to my staging branch, I don't get it, so I assumed it was this change, but maybe not?"""
"negative","hrm, wtf..."""
"negative","Oh... Ugly... (that _typeface_js thingie)"""
"negative","Ah, right--I forgot we use camelCase. My fault, sorry about that."""
"negative","I know it's tempting, but I'm worried about false positives."""
"negative","Whoops. My bad! :("""
"negative","sorry, I added a note to this, but got lost when I forced pushed an update...the update kept failing for me in the update tests until I moved it up. Have no idea why, and is a bit disconcerting... """
"negative","Yeah, this was bad copy/paste.  But I don't quite understand how using a data URI is going to improve cacheability if it's present in the HTML of every page. Seems like an externally linked resource would function much better."""
"negative","No tests bro :("""
"negative","this commit is going to make writing tests so much more difficult :("""
"negative","ugh this is so dirty :["""
"negative","Looks like this commit makes Sam sad"""
"negative","*sigh*.  I'll fix. :'("""
"negative","1.8 is why we can't have nice things. :("""
"negative","I'm not convinced that this is actually an improvement:  1. There is a still a dependency of name in the condition and inside the conditional, except now it is 'request_id' 2. Adds an assignment in the if condition, which is arguably a risky idiom 3. I"""
"negative","I forgot to replace it with Rack::ContentLength :(, done here https://github.com/rails/rails/commit/d44702c830669e2647c073133bd6b09d7016424d"""
"negative","```diff -m_afFirstNagaCoord +FirstNagaCoord ```  Should be done everywhere. :("""
"negative","I'm still hoping we can think up a way to avoid this happening, but I'm at a complete loss right now..."""
"negative","So frustrating that there isn't a way to use those strings above!"""
"negative","Oh yeah you are right.. missed that. Sorry!"""
"negative","This sounds like a """"major"""" bug. Would you mind to fill a issue for it an close it ? So we have a better history of what bugs got fixed ?"""
"negative","Sorry for the bad commit message."""
"negative","Well that's annoying."""
"negative","Sorry, my fail https://github.com/Imprtat/TrinityCore/commit/b8e1a70764cc4a9c84c7b10490f22846bd745416 """
"negative","u make me crazy hehe Wintergrasp_spawning.sql  <<<<< sql errors http://paste2.org/p/1493703  world_WinterGrasp.sql  <<<< 100 % import no errors """
"negative","@vijaydev Shit... I miss spelled it. Sorry about that. """
"negative","@jonleighton you're right!  Sorry about that.  :(  Looks like this code is new in 3.1.  Are you comfortable with this going out for rc6?"""
"negative","The performance of some Rails 3.1 apps after this was 500ms or more slower :(  `lazy_zones_map` gets called for every `TimeZone#[]` lookup, and if that's doing a `require` every time things get really slow.  https://gist.github.com/1200301  If we're going """
"negative","@peterc, letting testing concerns seep into the core object like this gravely offends my sense of aesthetics. Big part of the reason why I dislike rspec syntax so much."""
"negative","Double sad face :<<"""
"negative","@spastorino you can't prevent things from modifying ARGV.  optparse does it, rake *used* to do it, (I'm sure old test/unit does too).  I'll try to figure out something. :-("""
"negative","Isn't action_view/context autoloaded as well? requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :("""
"negative","AV::AssetPaths is autoloaded. requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :("""
"negative","The bundler fix is great, but `gem install` will still give a confusing prompt about rails overwriting its own stuff :'("""
"negative","@josevalim Do you mind commenting as to why we have the bin file in both the railties gem and the rails gem?  Maybe if we get to the bottom of that, we can get the rubygems team to help us out. :("""
"negative","Looks like rubygems took out the warning. I think to be safe you need to have the executable in both gems. :-(  See https://github.com/rails/rails/issues/2400"""
"negative","Y U NO LIKE BRITISH ENGLISH?! :("""
"negative","It does indeed needs much more documentation :("""
"negative","memoize is very useful to cache some automatically built methods. Like the ones produced by #delegate  Sad to see it's gone."""
"negative","Two days ago spent some time implementing binary caching for CanCan. Just discovered from CodeSchool 'Best Practices' that it was a better way: memoize. But it was gone. Sad."""
"negative","looks weird """
"negative","Github's editor bug, sorry :("""
"negative","I certainly didn't intend to break Py2 support, did I do something wrong?"""
"negative","Naughty!"""
"negative","@chopmo Argh! You're right. It seems I didn't imagine that case. Let me take a look..."""
"negative","> Why are you reviewing the first commit and not the latest?  @rwldrn, Because I'm a jerk."""
"negative","Are there? I'm sorry, I will check into it further, my ack didn't pick anything up."""
"negative","Y U REQUIRE RUBYGEMS HERE !?!?!?!?!? :bomb:"""
"negative","Log got filled up with hundreds of these deprecation warnings. Reading this commit I can't see any reason for this change at all? Probably my bad, but I just don't get it.  I'm using a module to enhance my associations and don't now how/why I should figu"""
"negative","The extra test in test_utils is an odd one.  It's a doctest that tests the custom doctest output checker.  That's not compatible with discovery, but also doesn't lend itself to be rewritten as a unit test. :("""
"negative","Indeed.  It would be better to parse the response JSON and check ruby object equality.  :-("""
"negative","Oops .. yeah, I overlooked that one. I've been using 1.9.2 for too long :bomb:"""
"negative","Fuck Reddit, I'm reading only commit notes from now on"""
"negative","@Warhead, tell me where is the logic of a dungeon boss giving a positive buff to his victim after a simple melee ability."""
"negative","I don't understand this commit it's too big"""
"negative","Looks like this patch breaks submissions in the current iteration of Reddit from Source :("""
"negative","abused as poor man’s option"""
"negative","This change makes me a bit nervous, and I see the possibility of very large performance issues on the database servers limiting to 1,000,000 rows.  How about a rough sane limit of 25?"""
"negative","I know, haven't thought of a nice solution yet :-("""
"negative","My bad. Suggestion was only pseudo code. It doesn't handle 'folder creation failed' and returning: true or false.  I meant something like: https://github.com/itofzo/Sick-Beard/commit/247339e45aef0a915b0208c27de8c8621bdc57e0 """
"negative","This is going to leak memory like crazy in development."""
"negative","I didn't really think through class reloading in development :(.  That said, I'm not sure how your proposed change would work.   The reason I added this to keep track of the subclasses is because @dhh wanted last call to win, so in a case like:  ```ruby Po"""
"negative","It looks weird to me. `VALUE_NONE` means that it does not accept any value, which is not the case. This is important as quite a lot of automated tools uses these values to build UI on top the console commands."""
"negative","Sure, let's see what it looks like. I'm a little worried that this, somewhat minority, feature is going to creep too far. But let's see what it looks like."""
"negative","Yeah, that is a bug. And a embarrassing one. Pull request with a fix please?"""
"negative","Forgot 4 spaces here =/ Damn... how to add them now? =("""
"negative","Will probably revert this, has some bad side effects"""
"negative","How is this a reasonable default? This is not newb friendly, imo."""
"negative","sigh...it is not a question of syntax preference. It's an abstraction that adds no value to the underlying scripting language. It's not worth having the argument of whether it's nice or not (which is entirely subjective)...it obscures without adding value """
"negative","This is a silly decision that does not represent the majority of the rails community. Official plugin? Absolutely. Core? **No fucking way**."""
"negative","die-hard designers would probably rage over SASS/LESS/Stylus as well, however css does have the fundamental issue of not being dynamic, so I think that is a different argument"""
"negative","I personally am outraged that all of the things I have to spend time setting up for every Rails app are going to be the default. That's like, an hour I can't bill clients for anymore.  If you really want to make me broke, you'll make Haml and Rspec the d"""
"negative","Everyone is just getting all butt hurt over change!"""
"negative","@jameskilton Rails jumped the shark because it has a lively community that is passionate about its direction?  Give me a break."""
"negative","I noticed that the email notifications for these commit notes were not working :\\  @beno Github is for social coding, not a social network"""
"negative","What happened to most of the images? This needs to be immortalized :("""
"negative","@prusswan that's one year and almost three months! damn fuzzy dates..."""
"negative","From my POV, it'll be a little bit less easy to determine what scopes are available for a Model, which is bad. :-/"""
"negative","Well, we need to change to LOWER() because the current `match` function could cause false positives.  It's on my TODO list before 3.1 is out, I just haven't done it yet.  :-("""
"negative","The docs here describe behaviour that is pretty different from what is implemented in the code. The passed value gets constantized if it does not respond to #delivering_email, which actually is a bit weird."""
"negative","This documentation disappeared in the process :-("""
"negative","Cool! The only one problem is there's no aggregate error information at last, so I have to scroll back to find failed tests :("""
"negative","This required a deprecation warning. Most of the methods in the reflection are public. :("""
"negative","I see. Yeah. It's weird that we call 'em options when they go in and configurations when they come out."""
"negative","oops.  sorry - looks like I introduced a few little artifacts."""
"negative","I did that and ended up with massive project which I don't need and incorrect deps. I dont fancy shaving the project and fixing deps every time something changes in the project. Multi-module setup simply sucks...:("""
"negative",":+1: to this. More understandable that way too. The current line just makes my head hurt."""
"negative","sorry, took this over from Nikolay without checking, changed now."""
"negative","I'm going to revert this commit, as it broke tests and made getting at types like json a bit slower."""
"negative","Hardcoded :(  Unless I'm missing something its no longer possible to do 'starting in 5 hours, 23 minutes'. Relative time > assuming people can handle timezones :/"""
"negative","I reverted the changes in behaviour in [3f78216e9654d21f7d892931369d51b8c972794c].  I missed this when reviewing the original changes sorry about that."""
"negative","That's a lot of fixes to my patch, sorry for that."""
"negative","Don't have time to read all of it :("""
"negative","Thx for the suggestion. Thought it might be the perfect place since it's contextual, but now that you mention that I realize I'm probably polluting core members' notifications :\"""
"negative","Thanks, I hadn't seen the pull request. I still disagree and think this sets a bad example (i.e. people who don't have `.rvmrc` in their global `.gitignore` are doing it wrong; they should explicitly `git add -f` it on a per-project basis if they want to s"""
"negative","mergefail!  :'("""
"negative","OMG stupid me"""
"negative","We have a bug invasion for quests like this - spell hit this npc and it will give you a credit."""
"negative","weird indenting - mayaswell fix it up seeing as you're changing the lines here anyway."""
"negative","WTF ?????"""
"negative","yeah 150 is correct. that 300 is a old lie based form skyfire. they didnt want belive that they are only 150 cuz they parsed over 300 from wowhead... pretty bad idea..."""
"negative","I use """"domain"""" as a query parameter throughout my application.  Do I need to modify every route, url_for, link_to, and redirect_to to use something different?  :-("""
"negative","@MaxWayt Indeed he did, he sucks!"""
"negative","Yes, it's my mistake, sorry :S"""
"negative","this was done because when you double click I did not want it to include the """". sorry its confusing."""
"negative","okay, but we’ll need to revisit all nested objects since they are inaccessible from Java :-("""
"negative","Oh sorry man, I did not see your commit and I believe you're damn right: the patch doesnt take the inheritance_column into account. Do you wanna patch that yourself or can I do it?  (I definitely start to hate Lighthouse :/)"""
"negative","Damn I'm hungry.  It's not even 10 yet.  :'("""
"negative","oh crap.  I totally missed that.  The tests passed though...  strange."""
"negative","ah right right. js needs first-class mixins :("""
"negative","Some people prefer parens in this situation to signify that it is assignment rather than comparison.  Personally I hate assignment in a conditional test and would avoid it like the plague..."""
"negative","Oh, you're right.  Gah.  That's unfortunate."""
"negative",":confused: """
"negative","I have no idea what you mean, sorry."""
"negative","A silly mistake I noticed too late! They've been invalidated, but, you're right - they should be generic """"REPLACE ME""""-type values. """
"negative","Yeah there's quite some legacy stuff still, especially in the routes.rb file. It became an inconsistent mess again since my last refactor of it. Guess it's time for another one…  All that new hotness and beta stuff really were just experiments that becam"""
"negative","f*ck - sorry for this whitespace issue. If you want me to fix it and rebase the branch, just tell me. Otherwise, fix it while merging.  Now that I've already formulated the pull request, it's too late for me to rebase or I have to rewrite everything."""
"negative","crazy, I remember writing this code awhile back... I put it up on the mailing list but never got around to writing a test for it... """
"negative","Damnit now I have to recompile again :( But thanks for the renames, will make it easier to remember"""
"negative","gah ignore me, didn't see the else, sorry!"""
"negative","wow, sorry..."""
"negative","parens here is really weird"""
"negative","Snowman :( ..."""
"negative","Oh no :( RIP Snowman ..."""
"negative","Oh noes! This is a sad day for rails =/"""
"negative","I request a revert of this commit :("""
"negative","Noooooooooo, not the snowman! :( I also request a revert of this commit."""
"negative","I loved it :("""
"negative","Oops.  I'm getting the same thing.  :-("""
"negative","Where is .destroy() defined?  I'm confused..."""
"negative","I see the """"destroy()"""" method not existing now. I did that quickly just based on how I saw it somewhere else. Sorry about that. :("""
"negative","@opdenkamp Hi Lars, I'm afraid that you forgot to upload the file to the server. If this is automated and just takes some time, I apologize."""
"negative","This change at such a late time (just before RC/release) looks scary to me"""
"negative","Prints you can't silence are evil :("""
"negative","Terribly slow. If you want an alternative implementation: http://github.com/stouset/pathname3"""
"negative","My mistake; I failed to copy the trailing slash and it redirected somewhere weird."""
"negative","Shoot! Let's get this resolved :("""
"negative","Thanks for applying so quickly, I'm a little embarrassed one that slipped by me."""
"negative","isnt this going to be a bit weird ? """
"negative","That's true, it is complicated. Maybe it's an idea for 3.1 ...."""
"negative","Disregard this commit, it has errors.  I sent you another pull request.  Sorry for the inconvenience."""
"negative","Ooooh no :("""
"negative","This seems like a step in the wrong direction. I believe some sort of explanation is warranted. Was it a huge pain point for upgrades or something?"""
"negative","sorry ... that one was unneeded ... i do a pr in some mins. i've removed aesinkfactory because we don't use it on osx :(. And everything else why the build was broken for osx i've already done too. But i wasn't at home today. Should have mentioned that bef"""
"negative","I was to stupid to not realise that ruby per default is greedy. Which IMHO is shit! See my next commit."""
"negative","Oh, right. i totally missed that one."""
"negative","I think this may have broken something :("""
"negative","... and the solution:   gem install rake-gemcutter  Sorry! :$"""
"negative","Made make_resourceful break :(  If I understand it correctly I'm supposed to write <tt>class.some_attr</tt> instead of <tt>class..read_inheritable_attribute(:some_attr)</tt>"""
"negative","Jesus, another yak queuing up for being shaved :-("""
"negative","LOLWY? :("""
"negative","Epic fail... let's build enterprise so?"""
"negative","Revert. revert, revert!"""""""
"negative","I just spilled out a little for my fallen OmgOmgz :("""
"negative","You damn atheists! There is no hope for you in the afterlife."""
"negative","Aw, such a shame..."""
"negative","I hope people don't git blame the removed lines..."""
"negative","Also break code in `if-else` statements without curly brackets :( Just have added `--cov` support to nodeunit, but it breaks itself. too mane `else-if` statements without {  }  I suggest to do not add coverage stuff to files, that not pass jslint test.  *U"""
"negative","I don't like the idea of this patch, I see no reason for us to be able to change tracking mid run (which this patch allows.) For that matter I'm kindof against the whole idea to change buffering number based on advancedsettings (which I have stated before"""
"negative","Very crazy feature!!!!"""
"negative","I wrote a rspec built-in generator for rails3 yesterday (in my fork). I tried to write it as a plugin generator (like in lib/generators) but gave up finally due to the dependency hell :(  Is there any public api for plugin generator now? """
"negative","Ach.  Lying comments.  It calls dump, not resume.  Will fix shortly."""
"negative","This line is so confusing. :cry:"""
"negative","Ugh.  ~/.node_libraries was such a mistake.  This makes me sad, but the people have spoken, I suppose.  LGTM."""
"negative","agreed. :cry:"""
"negative","Ach.  Lying comments.  Will fix shortly."""
"negative","Not really.  They're now needed when building from the tarball too :("""
"negative","I don't get why time utils was moved into XbmcThreads from CTimeUtils... The old location was much more logical :("""
"negative","No!!!! Damn you rubygems!"""
"negative","Oops, sorry, this was already fixed in next patch."""
"negative","What is wrong with strncpy? snprintf is possibly vulnerable to format-string attacks."""
"negative","Holy crap!"""
"negative","As much as I appreciate HTML5 and the """"this is awesome"""" circle jerk, isn't anyone even a little bit skeptical about the potential drawbacks of this change? """
"negative","gah, sorry for the double post. /me fails at github"""
"negative","I think it's kind of weird that a method named validate_response! actually validates @request... Changing the name to validate_request! would be less confusing."""
"negative","I felt a great disturbance in the Rails, as if millions of core extensions suddenly cried out in terror and were suddenly put to better use."""
"negative","Yeah, this seems odd."""
"negative","this seems like a very weird fix..."""
"negative","At least, Visual Studio compiler remove any ASSERT in release mode, so the function is never called. I Had a hard time with that :("""
"negative","No, they don't release stable packages :(  They just recommend building from bazar.  There is a stable tree which I tried first but doesn't build on OSX, which is why I'm using the testing tree."""
"negative","grmf, i don't much like this ifdef litter but i guess there's no other way around it."""
"negative","This is really terrible - changing :private to :public without any deprecation warning?  Not cool."""
"negative","fast fingers fail :( Anyway, I hope you get the point."""
"negative","Upon writing up a sample I noticed a small typo causing my problems. I'm sorry for the inconvenience caused."""
"negative","Oh my, I fail again… http://is.gd/hqCo """
"negative","arg :( why's that?"""
"negative","yeah. I also liked the way it was.  I think that the default 404 is going to cause the most confusion, It makes me think """"I dont want to return a 404!"""", and I'd probably delete it.  Saying that, a magical """"super"""" is probably equally as brittle.  A"""
"negative","Too bad you're still using REXML :("""
"negative","Weird, all this code is gone now.  I guess this is what I get for chopping it up into separate commits.  Sorry you put any time into this part (this code isn't even new.)"""
"negative","Why was this reverted? :("""
"negative","argh.  sorry for the double post, timed out on the first."""
"negative","I don't know if it's just early or what, but I can't tell if this is supposed to be sarcasm or not. :-\"""
"negative","Oops like Josh sent to me in a private message, render_file was already deprecated earlier. My bad!"""
"negative","ok, no idea how to format code blocks in github comments :-/"""
"negative","About my comment above: it's actually .merge, sorry. My mistake."""
"negative","We get shit for that (performance). Looks much nicer but I guess you don't need it for really low level stuff like this."""
"negative","This kind of makes this commit (http://github.com/rails/rails/commit/888d5059bdb71e6d034d0c09d7e3b3e235fd8507) useless.."""
"negative","sorry for the bad formatted code..."""
"negative","Oh, sorry... It's patch. :( In short: activerecord/lib/active_record/connection_adapters/postgresql_adapter.rb:856 add """"unless @config[:database] == ‘template1’"""" """
"negative","You're a nasty code smell."""
"negative","If you mean #any_instance, you were better off not knowing.  It's a nasty code smell."""
"negative","(apologies for the weird formatting there, i didn't realise it was going to use Markdown...)"""
"negative","Most users has winrar installed, which afaik has some command line interface. A bit weird to rely on winrar, though."""
"negative","And WOW, how the crap did _that_ happen? Apologies for the double-post. I blame sunspots."""
"negative","The Rails core devs are starting to sound like debian core devs. Epeen ftl =/"""
"negative","crap, I'll rework it, I don't want a dangling else just waiting to f**k us over if someone does not watch what they are doing."""
"negative","oh nice find, that's been bugging the crap out of me"""
"negative","Ah my bad, seems it's been fixed, the current version of the docs online http://api.rubyonrails.org/classes/ActiveSupport/CoreExtensions/Time/Calculations.html still have this wrong"""
"negative","I'm shocked and appalled by the change.  Please revert the entry for Taiwan to """"Taiwan"""", which follows the standard practice of every major, important and recognized web site and software service of the world. Neither Amazon, IBM, Microsoft or Apple, to """
"negative","This change is simply unacceptable. Not only due to political reasons it strongly offends Taiwanese Rails users, but also it will cause many disputes over the internet and may bring up legal issues for Rails developers.  The impact is certain. I hope Rail"""
"negative","I don't see any benefit for the community to get involved into this highly controversial issue. The name itself is very political and brings nothing but argument. No one would ever introduce his friends from Taiwan as """"from Taiwan, Province of China"""", so w"""
"negative","NZKoz,  I beg to differ. You are not really answering to the issue, only beating around the bush.  You made a profound change that affects all existing web sites built upon the code, and you based your decision on that you're syncing with a standard, w"""
"negative","Also why enable this one by default and not the other ones? It's pretty annoying having to enable them in every new project."""
"negative","Indeed. Still too bad the others aren't. I don't really get the point of having generally useful functionality hidden away in the extensions repo."""
"negative","Oops, it was my incompetence with copying over! I'll commit a fix."""
"negative","Oh sorry, didnt realize that this of course brakes MongoDB since its also using the same code for mapping definitions."""
"negative","This is an obscenely expensive change I think, too expensive just to make checkinit happy.  How is it materializing?"""
"negative","yeah, this is not a very fast build... very annoying to sort this out!   added the if statement in 0db4389e03a0154d4f91c169012683300cf85794"""
"negative","That's weird. It works for me locally:  ``` mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ rvm 1.9.3 mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ ARCONN=postgresql ruby -Itest test/cases/transactions_te"""
"negative","We don't like patches from gists very much."""
"negative","Yeah, it was mentioned in the [pull request](https://github.com/mxcl/homebrew/pull/11731). So I added a [new commit](https://github.com/docwhat/homebrew/commit/ec71fda146ec27c98a135c0cf07ded3f09417a58). I shouldn't have committed that change. :-(    """
"negative","Accidentally added some stuff I didn't want. Oops!"""
"negative","The weird part is that `patch -v` returns 2.5.8 on both Lion and Snow Leopard..."""
"negative","What a ridiculous waste of time.  That was so stupid of me to add a test.  God I hate that fucking function."""
"negative","Proof that redundant comments are both stupid and a maintenance burden. LIke seriously, who added that comment? The code is perfectly clear."""
"negative","I'm usually in the """"moar comments!"""" camp. But yeah, WTF."""
"negative","Oh whoops - I was checking your master, not the main repo. Sorry!"""
"negative","@drogus: wow, why was I persuaded that it was a 3.0 feature... Sorry for this useless comment."""
"negative","Adamv is a stickler for consistency so I fear we cannot change it now."""
"negative","@indirect sorry :( but I'm busy as hell, can you provide a PR and ping someone else"""
"negative","Have you did a pull request? This is blocking me to use rails 3.0.8. :("""
"negative","Not sure then. Regardless GCC isn't installed by Xcode 4.2 so it's not a suitable solution if we're adding it I'm afraid."""
"negative","This just feels weird, putting in the """"build number - 1"""". I dunno."""
"negative","> This just feels weird, putting in the """"build number - 1"""". I dunno.  Yeah. I always felt weird about that too. Seems to me that the build number should be the minimum version required, not one less than the minimum version."""
"negative","Yes, my bad I didn't review it properly."""
"negative","Interesting. In which case, it's glib's configure that sucks."""
"positive","@steveklabnik :heart:"""
"positive","It's dbname, not database. :-)"""
"positive",":heart: """
"positive","Thanks @trondn for the fix."""
"positive","Good call, removed!"""
"positive","Good point, will update it"""
"positive",":+1:  :)"""
"positive","The solution of faramir118 is good   fix for windows  :http://pastebin.com/68UL31qQ   """
"positive","doc added, thanks"""
"positive","Good catch! Did not think of this. Please revert."""
"positive",":muscle: :lipstick: :kissing_face: """
"positive","Of course it did... I assumed everything was in proper order. Thanks for the heads up"""
"positive","+1, thanks for catching this"""
"positive","Nice! :+1:"""
"positive","Had it that way first, but decided it belonged in the same test block. Next time we won't. Good to know. Thanks!"""
"positive","Haha that was previously much deeper ;) a little copy pasta there """
"positive","Thanks, just what I needed today!"""
"positive","Yes, they certainly should!"""
"positive","I see no reason not to take code from forks. Especially if its good code :)"""
"positive","nice one :)  btw- is there any reason you made this as pull request and then merged with github instead ofdoing a direct push?"""
"positive","nice catch :)"""
"positive","I thought compilers do this for you :D"""
"positive","About time! :)"""
"positive","This is the question to whom? If to me - i have no hostility towards anyone :)"""
"positive","Eh, you and I have been down this road before :)"""
"positive",":clap: :clap: :clap: :clap: """
"positive","congrats on your first pull, @morgangraphics :clap: """
"positive","ah  thank you - I did not check sd2, will do so later today ;)"""
"positive","that was the quick rebase with random authors - I mean even you are author there hehe ;)"""
"positive","I think I've made it in life now!"""
"positive","Making my potential novella even more interesting!"""
"positive","neat :) """
"positive","Actually I think it would be nice to maybe visualize also GM on/off with such an aura - so patches welcome :)"""
"positive","Woah, this is awesome. Great to these getting squashed!"""
"positive","Hooray for @Ambal's return. Nice to see you man. :)"""
"positive","very good idd"""
"positive","Just passing by :)"""
"positive","Hmm, indeed a valid point  and hi Ambal ;)  Though I agree- we have strong variable names which is good enough for most cases. """
"positive","Haha .. cheater =P"""
"positive","... and this was done, tested and all on the iPad \o/  /me is mobile now :)"""
"positive","http://www.proz.com/kudoz/English/art_literary/199056-farther_vs_furhter_farthest_vs_furthest.html :)"""
"positive","**Even better .... Thanks ;o)**"""
"positive","yes, but not fully logical maitained (see below) and overloaded by limitations. if make fylly OO need remake all tree *::getRace() :) PS i'm not propose a version :) only sample."""
"positive","ok perfect.. then ignore me :)"""
"positive","thanks you, i understand now"""
"positive","That's why I suggested changing the parameter name to `stepValue`. :-)"""
"positive","do not be upset, but in other places forgotten :)"""
"positive","Thanks very much"""
"positive","yes :D I hope be soon. Thx for your response and sorry for offtopic xD"""
"positive","I suggested to do this nearly 1,5 or 2 years ago. The answer was dogmatic """"no"""". Glad to see that things are changing :)"""
"positive","come on - friendly pets make presents to their owner sometimes!"""
"positive","Keep up the good work. :)"""
"positive","A chance condition? :) - but this will go horrible if more than one player would loot"""
"positive","only in the perspective that the block is not to be entirely removed :) this way the diff did not include the indent-changes for the old code - I thought this would be easier to read in patch style"""
"positive","Yeah, well i just asked out of curiosity, since the code is ez to maintain i just didnt see the reason^^"
"positive","@Schmoozerd  thx for a fast, good review and your help in develop"""
"positive","ok great"""
"positive","WOW! You finished this damn fast! *likes* Awesome work!"""
"positive","do you mean 1f96ccdfe24ffedd9eb303f73f5985a3a127e203 by cyberium? saw this while trying to backport schmooz' patch and cyberiums is missing on mangos one :)"""
"positive","I didn't notice any non-order while looking into it :)"""
"positive","if these are really the only ones, it might indeed be worth filtering them. Maybe they also should be filtered genericly  About the GOs: More information welcome :)"""
"positive","I agree, hehe :)"""
"positive","Thank you, thank you, thank you. Completely slipped my mind."""
"positive","Great! ^_^"""
"positive","Wow... Mangos rullz :) It's a great day for our community."""
"positive","Nice work. :)  However shouldn't we have a fail check if the MMaps are enabled but the folder isn't found? Similar to the Vmaps check."""
"positive","My congratulations :)"""
"positive","Cool :)"""
"positive","Nice :))"""
"positive","pathfinding! wow! awesome!!"""
"positive","Glad to see this land!"""
"positive","@davidben and @anthonyryan1 I landed this since there was a good patch (even saved 1 byte gzipped) and I'm glad it solves the problem. To ensure we don't regress on this we'll need a unit test; contributions welcome. I've opened [ticket 12040](http://www.h"""
"positive","Method of """"trial and error"""" - the most efficient in the case of the development of open source. Welcome to the real world :)"""
"positive","I also tried it, and hardly less than you:) so far obtained. though of course very easy to write ..."""
"positive","Hahaha! This just happened to me. Super job on the dedication from a new MaNGOS user!"""
"positive","@Razer6 hope so :)"""
"positive","Very good idea! This will help to reduce the memory usage even more :)"""
"positive","simple and smart"""
"positive","good to see this on master repo after so much time"""
"positive","This fails the test, dude. :-) You also called map.remove with wrong argument."""
"positive","@normanmaurer seems to be working for me now, thanks :)"""
"positive","Thanks this fixed my issue!"""
"positive","Hahaha, love the commit comment."""
"positive","might be possible, indeed :) """
"positive","yes :)  Edit: Well - most spells should actually work correct with dbc-values. the rest could be considered exceptions or custom."""
"positive","fixed in [11856] - Thank you very much!"""
"positive","haha fast fix"""
"positive","haha, thanks mathias!"""
"positive","Who the hell cares, we're the only ppl calling it :)"""
"positive","Finally :)"""
"positive","Nice. Now hopefully this will be followed by the WorldStateMgr. :)"""
"positive","I work with GCC and  slave_itr = slaveGuidList.erase(slave_itr); works wonderful"""
"positive","Agreed, I'm glad @scottgonzalez spotted that - much nicer now"""
"positive","@rwldrn, wasn't accusing you of any hair-brainedness, I was just reporting what I saw as a bug. I like your custom task a lot. I was just pointing it out. Feel free to act accordingly :-)"""
"positive","Thank you all for contributing, fixed in 11811"""
"positive","why not officially post it in the forums? I guess there would be a new record of """"Thanked bys"""" for a post :D Well... thank you vlad :)"""
"positive","Thank you Vlad, you're a great dev and we'll miss you and your commits."""
"positive","Thank you Vlad. Your contribution to Mangos and TC will be remembered. I admire you so much."""
"positive","Thanks, I missed that new feature. Awesome."""
"positive","Yeah, I'd love to move on, but this indicates that I can't reliably test locally, because those conditionals weren't necessary locally, nor do they really make any sense, unless I don't know how testswarm works."""
"positive","Yea, had to edit something  anyway fixed in [11790] . Thanks =)"""
"positive","Schmoozerd is finally a dev, cool :) Cheers! :)"""
"positive","Congratulations!"""
"positive","Thank you guys :)"""
"positive","@cooler-SAI Usa tú el puto traductor de google y sigue los estándares del proyecto )  Some news about project status? =)  """
"positive","Works like a charm. Thank you."""
"positive","I like the var. Now when people ask if we have any priors, we can say yes. :)"""
"positive","whoa. great job!"""
"positive","Cool, big thanks!"""
"positive","yeah nice :) it is possible that you have the part already working but this is hidden in other parts of code: Is there some MovementInform call when the jump movement finishes? Also possible for scripting uses it might be helpfull (but likely not really """
"positive","Awesome.  We can finally remove: https://github.com/jupiterjs/jquerypp/blob/master/dom/dimensions/dimensions.js.  Great job!"""
"positive","Actually, is there anyway to detect this?  We have a bunch of widgets that still work on older jQuery versions that depend on a setter.  I'd like them to check if this is available before grabbing our plugin.  Thanks!"""
"positive","@justinbmeyer: Yes, and even corrects for whichever box-sizing you're using :-)"""
"positive","Yep, I noticed I'd forgotten that when I got back to the ticket. Thanks!"""
"positive","Thank you ;-)"""
"positive","ah - this was way easier than what I had in mind - thank you :)"""
"positive","Silverice, please, give me sample for start parabolic movement. Ple-e-ease :)"""
"positive","Great job, that was needed! I'm looking forward to see all the great imporvements here backported to the One branch."""
"positive","Ah, makes perfect sense now :)"""
"positive","Lol, i think in mangos many missing things that let wait for you with this ;)"""
"positive","point for you =)"""
"positive","Awesome..."""
"positive","who's da man! SilverIce :)"""
"positive","Oooo... My God! Great job!"""
"positive","That is just amazing. Thank you."""
"positive","very nice. great job."""
"positive","Also, I like the unwrapping here. Great catch."""
"positive","Yeah, that's the big advantage of using jQuery.each in Callbacks.add!"""
"positive","Yay nice fix."""
"positive","https://github.com/jquery/jquery/commit/42dbc86573a1172157def6fc417f33b69d00c2a5  thanks for your expert eye."""
"positive","I whisper this one: looks like a huge step to ahbot implementation. Yay ;-)"""
"positive","One more point for you on the unlimited """"why we love you""""-scale. Have a nice day."""
"positive","thank you :)"""
"positive","at last ^^"""
"positive","good work, thanks."""
"positive","Must have been a keyboard spasm on my part. Stray text outside elements in `$()` is ignored which explains why it has no effect. I will clean it up on the next commit in this area. Thanks for keeping an eye open!"""
"positive","Makes sense.  Thanks for clarifying."""
"positive","Cool, it's great to see this headed toward Promises/A!  I think it's gonna become the norm for multiple promise implementations to be in play in any reasonably interesting app.  I found a situation where I believe it still isn't fully compliant, so I creat"""
"positive","Thank you for confirm!"""
"positive","Yes. Let me take care of it today."""
"positive","Thanks again @louisremi for the fix! """
"positive","Sweet justice :-P"""
"positive","Cool, thx =)"""
"positive","ya +1 for clearer code comment :D"""
"positive","Cool, thanks."""
"positive","I'm happy with this."""
"positive","Perfect fix."""
"positive","I needed to update it about a month ago :)"""
"positive","i'm a good source of inspiration it seems ^^"""
"positive","got clean mangos repo recloned from orig mangos but same probs :) strange :D  @lakilak if you have found a way pls tell me :) dont get it what i am doing wrong :)  @VladimirMangos also this diff is empty though....  again rebuilt,cleaned and resetted"""
"positive","wonderful :) so problem still there but no solution... will try more things tomorow x_X impossible that we are alone with this problem...  edit: @VladimirMangos """"git diff remotemangos/master"""" is also empty so far and as already told i fetched a new cl"""
"positive","Thank you Vladimir for fix. I did have full vs2008 with SP1 (also downloaded as .iso from microsoft)... but after [11630] problem solved...thank you once again... :)"""
"positive","Well, we didn't have a migration in a while but it is in the usual update workflow. Rails will also print a pretty clear error message in case you miss it. So I don't think that's necessary :)"""
"positive","This is awesome work, thanks!"""
"positive","Yea we talked about that.  We don't want to put in too much code for these edge cases, but this is an improvement for .css('width/height').  Feel free to continue tackling tho!"""
"positive","That's fine. We should then at least document that known issue.... of course, I'll continue to try to find an efficient, smaller solution :-)"""
"positive","Makes a lot of sense :)"""
"positive","Thanks @normanmaurer for backporting!"""
"positive","Also, the bug tracker said Akismet didn't like all of my links to the MDN articles and then everything crashed out and showed me Python errors. It's probably time to move the jQuery tracker to GitHub :)"""
"positive","These tests are great. """
"positive","@rdworth hahaha, ok! stop yelling at me.. geez... ;)"""
"positive","@timmywil Can you update the whitespace in accordance with style guide - thanks dude :)"""
"positive","Yes, that is nice. Thanks for the follow through haha."""
"positive","@jrburke good point :)"""
"positive","\o/ Thanks!"""
"positive","Sounds good to me! Thanks."""
"positive","Good catch, wanna send a pull request? :)"""
"positive","thank youuuu"""
"positive","Yay, thanks for this! :)"""
"positive","Thanks, good suggestion. Fixed."""
"positive","Seems like specifically looking for the value None would be both more explicit and more accurate with respect to the documentation."""
"positive","I use it for debugging, ex. in IE :) where I can't use firequery."""
"positive","@gnarf37 : So, what about an official """"hasEvent-like"""" support in a near future ? :) This could be as useful for debugging as for other use cases people will think of for sure."""
"positive","I totally understand what you guys are saying and I agree. I am sure a nice solution will came out of this thread, as always :)"""
"positive","Nice English there"""
"positive","Thanks Mike.  You said it better."""
"positive","Yes. Thanks for the heads up."""
"positive","They work for me with clang.  What else is there?  (Plus I think these are so standard that most compilers should support them)"""
"positive","yay @randx thanks!"""
"positive","I wanna give @cowboy a hug :D"""
"positive","@swaroopch don't apologize, we need more nitpicking like this on the docs. You are encouraged to double-check us."""
"positive","I'm at Railsberry conference now. If someone can provide a clean fix - it will be great :smile: """
"positive","I <3 you Kirk. Now I just have to let Machi down easy. Seriously dude, some really amazing work you have been pumping out."""
"positive","Nop,vehicles didn't behave this erratic before Machi and Shauren started poking in the code :) """
"positive","I'm so glad you gave detailed information about this update."""
"positive","doesn't matter, just a string. but thanks for checking ;)"""
"positive","Great, now it will have a bad visual on the channel spell. It should always have an invisible model."""
"positive","@clintongormley Great! Thank you so much."""
"positive","@tadd agreed - I wasn't aware of that syntax. I've added your suggestions and pushed. thanks!"""
"positive","Not by me :P i only diffed the fix they are from MitchesD  :)"""
"positive","I think this has already been fixed in develop.  Thanks!"""
"positive","Custom demo seems working again now, thanks!  Now trying to integrate it within Symfony 1.4.11 forms starting from the demo you provided.."""
"positive","Awesome!"""
"positive","It's working well now! Thank you!!"""
"positive","Ok. So its done? :)"""
"positive","Ish. The implementation should be done. We still have some tests to clean up + make sure we haven't removed any core functionality in the rewrite. The more that help out testing it, the quicker this will happen :smile: """
"positive","Great idea. Instead of having a problem, automate it away."""
"positive","Knock yourself out :-) Even something that's replaced later that does the job would be better than nothing :)"""
"positive","Ignore me. Next time I'll keep researching before I comment. :)"""
"positive","Yeah yeah I've seen that, it's an awesome work BTW :) But I was wondering what does the statement `name = name;` stands for ?"""
"positive","Wow.... *blink* nice catch ;) I'll fix it in a pull soon."""
"positive","Have  great trip, @yihui ."""
"positive","Renamed to `ReflectiveAioChannelFinder`.  Had hard time finding the adjective form. :-)"""
"positive","Lets Go to Bar :)"""
"positive","Cool research, thank you Vladimir."""
"positive","yeah """"Redunction"""" was too overpowered. Nerf was totally needed :D"""
"positive","i hope the next change will be fixing a bug that aura 269 affects resilience =)"""
"positive","err... """"must NOT have....."""" maybe?)))))) ^_^"""
"positive","thank you very much :)"""
"positive","nah it's a none-node related C project, thanks I'll check it out!"""
"positive","wow ! that was fast ! There's 2 bytes now available to more crazy stuff :)"""
"positive","In [11528]. Thank you :)"""
"positive","Fixed in [11522]. Thank you :)"""
"positive","ye,  summoning works fine. Also totem timers work already well, what a feeling to play a shamy :D thx"""
"positive","This is so cool!!! Arcane Missiles spell works great for now ^^"""
"positive","Ah, sure. Thanks for explaining and sorry for the noise! :-)"""
"positive","Fixed in [11508]. Thank you. VS accept old version, lol."""
"positive",">accept old version  if WIN32 is defined :)"""
"positive","yes, make sense, it missed only in non-win case. I has been slow in understand this ^^"""
"positive","Nice catch - that's the right fix"""
"positive","Would it be hard to remove 2+ spaces? I think no. :D"""
"positive","i find another place where use suggested by you way implement operator for if() use ^^ One more time thanks for point to it ^^"""
"positive","Thanks for finally submitting this, SilveIce :)"""
"positive","What is ```.removeClass()``` supposed to do here?  **edit**: Ah, ```value === undefined -> className = """"""""```, I didn't know that. has been supported ever since 96dd06e. Nice :)"""
"positive","why should? :)"""
"positive","This fixes many bugs, cheers"""
"positive","Great, thanks"""
"positive","Brilliant, this was causing a few issues for us. Any idea when this will be released?"""
"positive","Wow! Thanks. It's very long-anticipated search method."""
"positive","Indeed, good one."""
"positive","You left var fellback in from my commit which is now unnecessary. Otherwise, good stuff!"""
"positive","Done. :-)"""
"positive","Suggested fix added into [11481]. Thank you :)"""
"positive","It is not if the buffer.readable() is false. :-)"""
"positive","Fixed in [11459]. Thank you :)"""
"positive","Thanks Ben!"""
"positive","you could also write ... if (roll < 73) ... to prevent calculating the random number in this line - one might be enough :)"""
"positive","Exciting improvement.  How do nested spawns work within this framework? I don't think jobs could be nested prior to Windows 8. That's probably really rare, and this truly looks like a net improvement.  LGTM."""
"positive","Good idea ;)"""
"positive","It's funny how you treat your own contributors and watchers :D """
"positive","Dennis, you rock. Seriously."""
"positive","Thanks bro, missed it! :smile: """
"positive","Happy to see you going by hand, but the Ragel parser had the advantage of the graphical Dot state machine output. Are you maintaing a similar FSM for this version, and if so, would you please copy the .Dot file into the repository? Thanks! """
"positive","all auction code expected executed in main world thread only, not in map threads. So remark about not safe just lol."""
"positive","player handlers also? thanks, I'm happy"""
"positive","You must also edit huge_commit.html.haml  Then everything is fine ;- )"""
"positive","As I said, probably I am just a consistency-freak...  and for that I am glad that isArrayLike will be considered. :)"""
"positive","fair enough :)"""
"positive","For users, it probably don't have to be mentioned (it's a documentation). For developers there are unit tests (+docs) :)"""
"positive","Good catch! Thanks a lot! :heart:   This has been fixed in 103ca1e5fe205771989a29866447acb7881baaf1 and acc9e924cea986ed83b5cb2253dee2202ab6bbd3."""
"positive","Super, thank you! Happy to help :)"""
"positive","Thank you, Neo2003. Nice patch :)"""
"positive","@timmywil Sounds good!"""
"positive","@AlexDenisov lol. I dont have command button :) Feel free to send PR"""
"positive","Yay! :yellow_heart:  """
"positive","tradition with waypoint record ^^"""
"positive","Have you thought about using libev? I've switched from libevent to libev and been really happy. It's got a compatibility layer during the transition that's at least as fast as libevent is natively. Plus, libev is really reliable in my experience. :-)"""
"positive","uv_stop is just the feature I needed--thank you!"""
"positive","I didn't know about libev. I'll check it out! Thanks."""
"positive","This is awesome :)"""
"positive","cool, thank you.  I was just going to write a request for this :)"""
"positive","thanks :) it's something new from Cata or already used in Wotlk?"""
"positive","Ah cool. Thanks for the context."""
"positive","Just to let you know I really thank you for this. :)"""
"positive","Yay! I always thought this was strange."""
"positive","Fixed in [11359]. Thank you :)"""
"positive","I love you, man :-)"""
"positive","Thanks for explaining it :D"""
"positive","...because this is how it was before :)"""
"positive","whenever i see deleted code, i get all happy and stuff."""
"positive","@stevenh512  <3 @danielgrippi I wish github supported likes on comments so I could like your comment, bro."""
"positive","macro for aura cancel :D ?"""
"positive","thanks for that, very helpful"""
"positive","Nice catch :)"""
"positive","Thanks!"""
"positive","In [11327]. Thank you :)"""
"positive","Yeah, that's the plan in the next milestone. :-)"""
"positive","I'd love to know why they're a terrible idea :)"""
"positive","In [11337]. Thank you :)"""
"positive","sweet"""
"positive","Great, DMR before duration calculation fixes few talents not working on 10+sec spells (Fear etc). Nice work :)"""
"positive","And yet I'm on me:) I went through all the code 2 times nothing to report on that side I raise a good compilation and I see I handed the file on my rest can goo better ^ ^"""
"positive","For me, the only fix I was able to do (without deep research) is 'DetectPosCollision = 0' and since vmap code has been added to core years ago :)"""
"positive","Nice spotting, sir. Thank you!"""
"positive","Really appreciated this!"""
"positive","Thanks!!!! =)"""
"positive","@bnoordhuis Everything is working fine. Awesome!"""
"positive","Did the IAM template get excluded from this commit? Just checking :)"""
"positive","finally :)"""
"positive",":heart:"""
"positive","I actually found the problem on my end, thanks!"""
"positive","Good call on adding the wiki guides. :)"""
"positive","This has to be one of the best commit messages in the repo!"""
"positive","I am geeking out over the bug and the fix. srsly awesome."""
"positive","and more safe. Thanks :)"""
"positive","I think that it may be better to handle the """"Trick"""" (roll_chance_i(50) returns false) through spell 24714 which requires script effect. Your """"Trick"""" code looks like it would work perfectly there though :)"""
"positive","I am. Okay cool I didn't know clojure did that!"""
"positive","thanks. may be next step - move pet summon code from SpellEffects to class Pet? it's work good."""
"positive","Ask google :P"""
"positive","Sounds great! Thanks."""
"positive","Cheers, awesome work on this!"""
"positive","Yeahhhhhhhhhhhhhhh thanks guys!!!!!!"""
"positive","Lover limit? Got a good laugh on that one :)"""
"positive","Awesome! :-)"""
"positive","This is just to good to be true. I'm almost crying 'caus of joy. Thanks a lot, this makes life a lot easier!"""
"positive","Awesome! I hope you are also considering using only Cmake on Windows because that really makes the work of developers much easier :)"""
"positive","Fixed in [11184]. Thank you :)"""
"positive","Heh, yeah :)"""
"positive","Well, it would be unexpected that the same user code silently works on Unix but gives an error on Windows, wouldn't it? Cross platform consistency is nice :-)"""
"positive","IsPositiveSpell check needed ? I mean, you should never miss positive spell."""
"positive","yup  I considered writing my own, but the benefit isn't very obvious :-)"""
"positive","yes, this is another type which will require separate commit to fix :D"""
"positive","Long live the thread-safe code! :)"""
"positive","wow! great work."""
"positive","This looks intresting, now.. hmm, to get up with some nice scripting idea using this :D"""
"positive","True - I wanted to make it in SD2 before handled by some spawned triggers but ye it would be messy and actually, never got to even start it :D"""
"positive","yes. all OutDoorPvP may be easely rewrited with this code - not in core, in SD2. but need work :)"""
"positive","Nice commit! This will help me for encounters event :)"""
"positive","nice, that's what I needed  Thnks"""
"positive","Grats on 11111 commits. :)"""
"positive","Epic commit. As always, when magic commit number comes :))"""
"positive","Need preserve tradition. ^^ But note: _not_ specially selected ;)"""
"positive","Well, it's pretty safe to say there are different opinions :) I'll make a post in the forums so we at least can see if we are able to make a unified style on the SQL (SQL that goes in to the log files was my main concern)"""
"positive","I wanted to place MANGOS_ASSERT() there to crash some servers and find out how we can get in this case :D"""
"positive","Awesome!  Big ups to the core team!"""
"positive","Awesome work!"""
"positive","congrats guys"""
"positive","OMG TESTS YES :heart:"""
"positive","Thank you, boyz :) Next target - prepared statements :)"""
"positive","Indeed, great work as always, nice to see such optimizations in mangos!"""
"positive","Thank you Ambal for the patch. Go ahead for the next goal!! ¡¡Prepared statements!!  Cheers Axxus AKA Undergarun ;-)"""
"positive","jethro84530, your issue should be fixed in [11049]. Thank you for reporting!"""
"positive","Commit [11000], jeez! :) ...I joined when mangos rev was only [1527] and now it is 11k - nice progress, I'd say :)"""
"positive","it is told that 11111 will be vehicles implementation :) """
"positive","yeah DasBlub I wanted to say that :D as it was for 10k commit removing empty line or so whatever, lol  So happy new year, guys ,and happy new thousand! ^_^"""
"positive","I think MaNGOS startup-time is O(1), so the progress bars are really a must have :)"""
"positive","Thanks, so is it planned it to work also in Windows? if so I don't need to change my code :)"""
"positive","this one is nice :) would be good thing to see gossip future binded to world events (gossips appear when spcified event begins)."""
"positive","What was the issue ? It seems it has to be known for any JS developer :)"""
"positive","Great! Thank you again!"""
"positive","Is 5.0 coming in February now instead of 4.2, or still planning 5.0 for March 22nd?  (I'm just excited for the release!)"""
"positive","Happy new year guys!"""
"positive","Gotta love auto-updating browsers :) What’s up with this commit though? What exactly do you mean by “no longer necessary with the release of Opera 11”? Older versions never existed?"""
"positive","You based good looks off of my posts? BEST. DAY. EVER. <3 :)"""
"positive","Scripting libraries need to be adjusted accordingly. <= NoFantasy will be """"happy"""" with this patch, thats for sure =)"""
"positive","jajajajajajajajaja xD """"Happy for sure"""""""
"positive",":) without corrects of scriptmgr calls in SD2 library was not load :) """
"positive","oh that was fast, I didn't expect this patch so fast submitted to master ;) Thank you looks nice  edit: I should have checked sd2 svn before writing here"""
"positive","Thank you so much!!!"""
"positive","Lynx3d, your issue should be fixed in [10931]. Thank you for reporting!"""
"positive","It's totally awesome to see Deferreds/promises added to jQuery with API basically compatible with other libraries, great addition! However, a slight nit: in all other libraries that implement thenable promises/deferreds (node-promise, promised-io, Dojo, ri"""
"positive","I'd be more than happy to make a proposition but I have no clue how.  I was well aware of Promises/A and I've looked at existing implementations."""
"positive","Welcome to the team, zergtmn :) Congratulations with first commit :)"""
"positive","woot - really awesome to see you in here !"""
"positive","Gratz Zergtmn! Very good job!"""
"positive","Confirned by testing in game. Thank you :) I look currently how this can be used in code..."""
"positive","really cool """
"positive","You don't really needed to fix these problems because jzlib was on the exclusion list but on Windows it didn't work because of different file separators.  It's good to clean things anyway. :-)"""
"positive","Awesome, I'll play with this when I get home to make use of more og love. :)"""
"positive","it works now!"""
"positive","Awesome, thank you. This reduces npc_trainer table size by at least 50%"""
"positive","Methods are fine too -- something to capture that state info would be great either way :)"""
"positive","Thanks.. I really need to remember to run mvn clean package before push changes... I own you some beer"""
"positive","Thank you. <3"""" - Alien Blue users  This issue caused a massive uproar on /r/alienblue."""
"positive","Thanks, Vladimir. Nice update, I haven't thought of it :)"""
"positive","Nice - Awesome work, thx Kero and other testers for testing it, and ofc thx to You Ambal :)"""
"positive","Great work."""
"positive","Wow!! Thank you!!! Great work!!"""
"positive","Maybe because I'd missed it while making a patch? :)"""
"positive","This should help a lot!"""
"positive","Yayz workz! Thank you Bukkit Team!"""
"positive","So move the yelling to a central place? Great idea."""
"positive","great to see railsadmin in master :)"""
"positive","Yeah, it's pretty nice.. it'll be nicer once it's an actual gem (pretty big git dependency, my Heroku slug size is up to 97mb) but I'm not complaining :grin:  While I haven't tested this, I have a feeling anyone using TheRubyRacer instead of Node.js as t"""
"positive","This commit description makes me happy."""
"positive","that would be great. I love coding, but don't know much about the lang"""
"positive","Will it work with people who run Java 7 like I do? Also Fantastic job on this project! I'm proud to be in a world of developers!"""
"positive","@axium1998 Ok cool! I'm so looking forward to a beta build! Keep being Rock Awesome!"""
"positive","I always compile for Java 6 - however would like to use some features of Java 7, but hey, I can use else if, else if instead of a switch for strings and listen to every exception, as it makes backward compatible :)"""
"positive","It's nice to have backward combatiliaty!"""
"positive","Good work :)"""
"positive","cool thanks, I will do that!"""
"positive","Ah. Cool deal. Thanks, John!"""
"positive","wohoo nice:)"""
"positive","Ofc, but my secretary (monkey) in random typing by keyboard not always type proper texts to commit notes. ^^"""
"positive","great commit vladimir, great job...as usual"""
"positive","big thanks. but typo - controLLed, not controLed :)"""
"positive","@rwldrn: Push push push! :)"""
"positive","Exellent work. I think, the next step (step by step :) should be transfer Pet Action's from PetHandler.cpp to Unit.cpp (for use in CallForAllControlledUnits). Tested more than three months (based on Laise code). Need publish clean patch? ;)"""
"positive","Ok :) Just without question this is look like problem report """
"positive","jitter, thanks for spotting. I was doing it quickly and a bit sloppily. :) you want to file a pull req? I know it's minor but since you spotted it you could get the authorship cred on the fix. """
"positive","@tommytomatoe no lolz for anyone on this anymore :tongue:"""
"positive","hehe. I was waiting for the loolz. Thanks :-)"""
"positive","Nice. Time to start cancelling Lily-pad boat trampling. ^_^"""
"positive","I think that would be great! shall we call the color uniform color_uniform ?   Shall i send a PR? - I'd also add  a fix for a typo in matrixStack.getModelViewPorjectionMatrix() if that's ok =)"""
"positive","Indeed, thanks for notice :D"""
"positive","Epic.  But will it be another great patch, after which mangos will recover for months? Hope not and Ambal's skills are sharp."""
"positive","Well, lets hope my skills are indeed sharp :)  And remember: mangos community is the only QA which our dev team has. So quality of this project is highly dependent on your participation in patch testing! If you miss your chance to report issues until patch"""
"positive","Thanks so much for implementing this. <3"""
"positive","Cooollll! Thank you Ambal ;)"""
"positive","great job ambal!"""
"positive","Woooow, nice work, thanks!!"""
"positive","Wonderful :)"""
"positive","Finally, it got in! Thanks Bukkit team!"""
"positive","Thank you, this should help especially with protection systems like LWC."""
"positive","@riyad thanks. much better now ;)"""
"positive","Any plans to add support for custom NBT effects? Would certainly be useful..."""
"positive","Well done, thanks for not being stingy on the mc-dev update :)"""
"positive","Also, the renames in all of the scoreboard classes are highly appreciated!"""
"positive","Yeah! It works!!! Thank you very much!!!!"""
"positive","Thank you! :)"""
"positive","@riking   Thank you :)  I did not know about this feature (I'm new in gihub :)) In future I will use formatting for code  :)"""
"positive","Oh man, thanks for this fix! <3"""
"positive","Yeah - that was related, I just landed a variation of it. Thanks for the catch!"""
"positive","lololol good catch"""
"positive","thanks!!!! Hope this will solve the problem with ACE-depend crashes"""
"positive","@cheatmasterbw Hell yeah! I really love commits like these :)"""
"positive","Thanks for fixing it, you saved my OCD :P"""
"positive","Awesome - speedy patching!"""
"positive","@jdalton: Although they're far more likely to find them baffling and unnecessary - as the bevvy of tickets in our bug tracker indicates :) The user is expecting it to do nothing in IE - this change handles that particular case (we already do this for heigh"""
"positive","Finally after 1 year :dancers:  Thanks!"""
"positive","This is great! Thanks a lot."""
"positive","Great fix, Thanks! :)"""
"positive","Thank you thank you thank you. Love you @feildmaster, mean it."""
"positive","If this is what I think it is, thank you! """
"positive","What's up with the really amazing commits lately? Thank you!"""
"positive","It traditionally forgoten ^^ Thank you for pointing. :) Will fix as complete with current commit."""
"positive","This helped me alot! I can confirm that it is working with multiverse, and that is AWESOME!  Good stuff   Thank you feildmaster :hamster: """
"positive","It seams to work at the first sight. I will do further tests, but it is an improvement of this patch.  All non-Win'er will thank you ;)"""
"positive","should've been clickedX as well, even though that would've increased the diff  Edit: :smile:  Well, that's kinda hard when it's the first (or second) alphabetically :)"""
"positive","piece of art :smile: """
"positive","wow, that's a commit ;)"""
"positive","Big thanks for good work. ps awaiting CMSG_MOVE_TIME_SKIPPED :))"""
"positive","Axxus, looks like an old crash but just in new place ^^"""
"positive","Error might be useful - Math, probably less so :)"""
"positive","Also maybe space separated words are something more easy to read/write. As well this few lines of code would be more readable if only space separated :)"""
"positive","Yep i had found it, but thank you very much for answering my simple question :)  Glad theres atleast some people out there that understand a simple question :P"""
"positive","comments would be helpful ..:)"""
"positive","Ah cool. Your current *(revised)* way is good for a fallback solution."""
"positive","Sounds good. We definitely don't need the hassle later. Hopefully Holo endures."""
"positive","Please, test without plugins.  One person already determined DynMap is the culprit, so try without plugins. To make sure. :)"""
"positive","Ah. I've always been a fan of `(function(window, document, undefined){ /*...*/ }(window, document));` which compresses even better.  :-)"""
"positive","This has a potential to be very useful :P"""
"positive","Finally! This will make everything so much easier :3"""
"positive","Thank you sooooo much ;)"""
"positive","Awesome, already implemented Zelda-Like :heart:-containers in my RPG plugin :D"""
"positive","Love it!"""
"positive","@riking very nice."""
"positive","Sweet!"""
"positive","lol :D I haz fish!"""
"positive","great update! thanks.."""
"positive","totally makes sense! thanks for the addition!"""
"positive","@jeresig:  That makes sense.  Thanks for the explanation!"""
"positive","Awesome, thanks!"""
"positive","I'm getting this error: http://pastie.org/private/mmq6bljgvnuad4vfe9iijq  Hope, I helped  Thx ;D"""
"positive","use my workaround :)"""
"positive","will be great"""
"positive","Thanks u so much!!"""
"positive","Cool!, finally crash in esES locales fixed ;-) """
"positive","Why english or russian? Are we special? :P"""
"positive","Thanks a lot ^^"""
"positive","Hi Vlad, patch http://gist.github.com/619398 work perfect, no locales crashes for client esES, Gameobject Ok, Items OK, PageText OK and Gossip OK. (GCC version 4.4.1)  Thanks soo much."""
"positive","Thank you for testing :)"""
"positive","Nice work everyone who contributed!"""
"positive","AWESOME"""
"positive","Oh! I think it will be my favorite commit :)"""
"positive","Awesome commit :)"""
"positive","Great commit as well. IO is definitely expensive in terms of CPU time. Hopefully this will allow the entire system to run more consistently over time :)"""
"positive","This is just amazing. Thanks for adding this code to use in bukkit."""
"positive","Great Commit."""
"positive","Good call - I was just hunting down that issue! Landed."""
"positive","It should be setChestplateDropChance not setChestPlateDropChance.  But thank you for adding this =]"""
"positive","Great catch. Note to self: Always run formater"""
"positive","Yay finally, thank you =D"""
"positive","Finally! Big thanks for that."""
"positive","Works Great!"""
"positive","Wow, just awesome commit!"""
"positive","Haha thanks :heart: My brain is a bit fried at the moment. :)"""
"positive","Nice, didn't know what to say about this argument in the tutorial :)"""
"positive","@riyad you are right :)"""
"positive","Applaude :)"""
"positive","maybe """"urand"""", instead """"frand"""" ? :)"""
"positive",":D taking shape :)"""
"positive","I cant believe it Oo Please keep track on vehicles. Thank you!"""
"positive","A vehicle commit ?! That's nice ^^"""
"positive","Gratz for new status, DasBlub!"""
"positive","Then we can be happy that other browsers don't follow the spec, and hope for a fix to the spec instead."""
"positive","@BangL Check out my message about 3 hours ago in this comment section. :)"""
"positive","@mbax Thanks, that looks like a good direction. Time is up, however. Took me too long already.  All this """"easy backwards"""" and """"easy fixes"""" mean that we add new projects maintain them all the time adding unnecessary complexity for the great majority of pe"""
"positive","@LB-- We appreciated your comments, and we appreciate the discussion this has spawned.  I did not think you were trolling, and I felt you made some really good points."""
"positive","@Afforess that's a nice food for thought, thank you very much!"""
"positive","@mbax  > Backwards compatibility made easy.  Forwards compatibility prevented.  > Version checking made easy.  Sounds good, but shouldnt be done this way.  > Outdated plugins immediately are outdated instead of potentially harming a server.  Re"""
"positive","The apache commit has 370 comments, this one is about to hit 300.  Not there yet! :)  After reading a bunch of the apache thread though, there is some really nasty stuff in there.  You guys have kept it relatively civil in comparison, good work all! :)"""
"positive","@syamn don't worry, plugin authors can easily update their plugins, just like when a new minecraft version comes out :)"""
"positive","No hate here friend :P """
"positive","@CorrieKay   I'm aware, I'm just really entertained by the screaming contest above. :D"""
"positive","@turt2live Wtf. You are on annoying prat :)"""
"positive","@JamesNorris We've already promoted the idea, although bukkit being bukkit, they don't care :)"""
"positive","it would be sick if spout replaced bukkit, then we could screw with the client side :P"""
"positive","Thank you so much for clarifying that, @EvilSeph!  I think those changes are really needed."""
"positive","@BillyGalbreath I'd be on 1.4.2-R0.2. Which I am. ^_^ """
"positive","@CelticMinstrel Agreed, not impossible, but nearly impossible. :)"""
"positive","@Tux2 We're working hard on ensuring the concern over waiting for approval is minimized :)  As for compatibility, abstraction is your best friend."""
"positive","@Puremin0rez @stefansaraev Thanks for your feedback!"""
"positive","I like that this is an open forum without the tyranny of censorship :)  nice! @bergerkiller https://github.com/bergerkiller/Nover-Package"""
"positive","thats fantastic and useful addition."""
"positive","@V10lator  ``` try http://pastebin.com/FcNGtFDV ```  @mbax will be happy then ;)"""
"positive","@Technius No, I read the whole thing. Just reading an entity's inventory is merely a piece of the larger puzzle of reading and writing the inventory. :)  If you want to save that information to a file, I do believe itemstacks are serializable."""
"positive","@coelho Because Bukkit is an open, friendly community that encourages discussion and feedback."""
"positive","@coelho Great point :+1: """
"positive","Oh, that makes sense. Thank you for that answer.:) """
"positive","^^ https://github.com/settings/notifications go gooo :D"""
"positive","@stefansaraev I knew it was something simple. Thanks."""
"positive","@Ne0nx3r0 https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2305605 >@mcfacilitator When we're given permission to discuss this on bukkit.org I'm sure most people would be glad to do so. It would be nice t"""
"positive","@mbax ItemMeta is great, but I want to add my own metadata."""
"positive","@feildmaster Well I value your feedback, so thank you very much for answering my question."""
"positive","It's good to know that this in stone, it'll help people move forward one way or another. """
"positive","@mcsnetworks WOW That looks amazing! Will most likely be moving to this some time in the future."""
"positive","It's finished! It's resolved! 1339 comments! No more needed! Thank you!"""
"positive","@GarretSidzaka concurrentmodificationexceptions aren't blocked by this. PM me on the bukkit forums and I'll be happy to help you out in debugging."""
"positive","I know a lot of server admins will be happy about that."""
"positive","Oh right, I didnt see it, ty  =)"""
"positive","Thank you vladimir. This should make compatibility between different branches of mangos and scripts a lot easier."""
"positive","i understood that after a chat with vladimir :P """
"positive","was thinking of doing this myself since a long time... good job."""
"positive","good, this one makes simplier doing backup"""
"positive","yes, you are right. This most clear way and consistent with other cases.  Added in [10510]. Thank you :)"""
"positive","lol :)"""
"positive","ok thanks ^^"""
"positive","Lol, it should be """"0:idle, 1:random, 2:waypoint"""" in commit notes of course :)"""
"positive","I hope it is not patronising if I offer this : http://gist.github.com/329172  Thanks : DBJ"""
"positive","Not yet, but planned :)"""
"positive","Thanks, been waiting a while for this. :)  Does this support different colors or is that not possible with the client? """
"positive","Excellent!"""
"positive","epic :D:D:D keep going :) good job"""
"positive","Thank you for this!"""
"positive","*erm `""""use strict"""";`, humor fail :D"""
"positive","I was confused because darkstalker added that to my patch on forum. Thanks for explanation!"""
"positive","Again, rpoc should be proc, and I'd just like to add that you are an excellent developer. =D"""
"positive","while i agree with jdalton's sentiment, can someone kick him off this thread unless he can be more productive and useful!? :) haha, jdd."""
"positive","Thanks!  I think this is all good stuff.  We should now just make it half as long :)"""
"positive","Finally, yay!"""
"positive","this resolved the missing cases i mentioned before. wonderful. thank you!"""
"positive","Finally! Thanks for the fix!"""
"positive","You just made my day. Thank you so much. """
"positive","Very nice man!"""
"positive","Haha! I have to admit that is a funny commit message xD  With a little wink to Lynx3d ;)"""
"positive","ahh also I'm right :)"""
"positive","xD  This was a good one! I've spent about 40 minutes trying to solve this issue as a bug (before posting the issue in trac). Turns out it was a test case problem.  John, isn't a bit dangerous changing a test that passed in previous releases?"""
"positive","Thanks for this!"""
"positive","Other creatures will follow by the ground level Z (in other words, they will no longer follow in the air)."""" very nice :)"""
"positive","This is so good !!"""
"positive","oh, good luck getting paid in that case. hahaha"""
"positive","Nice fix, can't wait for the sandstone color fix :)"""
"positive","It's just getting better and better. Can't wait support for different player highguids. Thank you."""
"positive","@amaranth Thank you very much for your effort and passion!"""
"positive","I love you guys so much <3 Thanks for all your work to make us all happy :)"""
"positive","Thanks good job. Although i loved the powerful books :)"""
"positive","Thanks a lot seph for fixing this :)"""
"positive","@ry you should read nodejs-dev from time to time. :) I cherry-picked it from badger/c-ares@bffd67f."""
"positive","FINALLY! Great job guys!"""
"positive","err, thanks :) i had those packages installed and thought it was detecting available packages. it should be fixed now but if you can double check"""
"positive","We're running a bigger server with actually around 69 plugins and around 50-60 users tops. Before, we had an average of 5-8 ticks when it went over 50 users. Now its around 15-16 ticks and almost no lag. Thats amazing! Thanks a lot!"""
"positive","Nice Bukkit! Keep up the good work :-) I ran this dev today, but sadly, I was not able to hold 230+ players without TPS going down to 3, so I'm rolled back 1 dev for now until things are tweaked a bit. """
"positive","With this development build, CPU usage went from 160% to 90% on average with 100 players online.  In addition, the random tick rate drop issue I was having are now completely gone.  This improvement is amazing.  Very good work.  If you guys are having issu"""
"positive","Well, to that end, we could use document.documentMode to actually test whether IE8 is operating in IE7 mode or not :)"""
"positive","Awesome commit !"""
"positive","lol :D obvious game of thrones reference"""
"positive","Oh yeah!"""
"positive","@Garrett: Perhaps you missed my thanks in the commit message? Definitely appreciate the input.  @jdalton: When you get the volume of questions, support requests, possible bug reports, and other miscellany that I do related to jQuery it significantly help"""
"positive","it works on r-devel for me.  woo-hoo! """
"positive","fantastic, thanks!"""
"positive","ah, even better :)"""
"positive","Looks great! love `OF_TTF_MONO`, etc"""
"positive","It's amazing ! :D"""
"positive","very nice work, thanks!"""
"positive","Yup, see what you mean... lol didn't even notice that ;)"""
"positive","Commit is dedicated to those how feel commits like this is always useless :D (we have a few of them around)"""
"positive","No, to either of those. I will however add something some people should like. :)"""
"positive","Don't make me blush :)"""
"positive","@TheDgtl - yes, you're right. That's the best solution so far. The intention of this architecture is to let the chat continue to work even if the server starts becoming unresponsive. And this is a change made by Mojang, not by the Bukkit team. What you see"""
"positive","BTW, thanks for this! It worked perfectly in Gitlab 3.0 (once I figured out what user I needed to run as)."""
"positive","I get that :)"""
"positive","Have to say I really appreciate this as one time I needed jQuery as a string and manually escaping all these was a pain.  Don't ask why I needed jQuery as a string..  :D"""
"positive","Massively better. Hip hip hooray Alex!"""
"positive",":) Happy day of system administrator!"""
"positive","Love the commit message ^^"""
"positive","Okay, I'm totally relaxed now ;)"""
"positive","Ok thanks very much for your explanations. And thanks LordJZ too :)"""
"positive","If the latest crash problems is about the crash when loading spell_bonus_data, yes it does fix it :)"""
"positive","I commented that line and run tests in both debug and release modes on osx and linux. And it seems to be working fine!"""
"positive","Ah that makes sense :)"""
"positive","I would love to see this get pushed."""
"positive","Thank you! Patch find and applied ^^"""
"positive","Haha, glad to see you guys appreciate it :)"""
"positive","Awesome work everyone, it's beautiful!"""
"positive","Take a break. Thank you! ;)"""
"positive","@alrra: thanks for all your work on the server-configs repo. much appreciated!"""
"positive","Oh, nice! Thank you for your ultra fast response :)"""
"positive","Thanks for the tip and quick response! I'll try that out."""
"positive","Wow! Thanks. Maybe the patch and has no relation to the infinite spawn chests, but he solved it perfectly."""
"positive","Nice change! Better performance without arguments.callee plus much easier to debug :)"""
"positive","Agreed , Great Work. Keep it up you and your fellow developers dedication is greatly apprecaited."""
"positive","Much better! :thumbsup:"""
"positive","No worries. If you want to help out, and the ant-build-script docs are not clear or up to date, please do feel free to improve that project's docs. It would be much appreciated! :)"""
"positive","h5bp/ant-build-script@be424f7 solved my only complaint with this commit, so thanks! I love you all <3"""
"positive","Very very nice! Gratz to all dev :)"""
"positive","Epic commit indeed! VMAP needed a revamp and this is a huge step forward! Many thanks to all the devs involved in this one!"""
"positive","cool ! now in a """"official"""" mangos. thanks to Lynx3d for a long time vmap developing in fork! """
"positive","Ahh, I don't know how I feel about this... Paul Irish would not agree. =P lol I joke of course. =)"""
"positive","That was the easiest way to recognize a h5bp project :)"""
"positive","I am sure my coworkers are quite pleased with this patch ;)"""
"positive","No matter, easy enough to add back in as needed :)"""
"positive","I find this way is much more concise and easy to read.. braces just clutter the code and make it harder to scan. example: http://gist.github.com/255605 Hell if you could use try / catch without braces I would lol but ya its preference I suppose... I used """
"positive","This is certainly more consistent. Consistency is good."""
"positive","@mislav Andrew and Tobie have done plenty of code consistency commits. Consistency is a good thing."""
"positive","Text node was retrieved from .text().""""  I understand IE can bother you but this one is ok :-)"""
"positive","Anyway thanks for the quick fix. :)"""
"positive","Fixed in #1695. The fix seems to have been so obvious, we did it the same way. ;) I also added comments to make this special case more obvious. :)"""
"positive","Neat!  Nice touch ;)"""
"positive","Ahh that's nice. I like it!"""
"positive","Nice solution. Definitely should start using this method."""
"positive","@tsigo I just realized that too. :) It's not even specific to notes any more."""
"positive","Hooray!! Thanks everyone. :)"""
"positive","A box-shadow glow is prettier than a hard darkblue border ;)"""
"positive","we're just trying to come to terms with a problem in our interfaces - soon we'll want help :)"""
"positive","Pretty much what I figured. Thanks for the ultra quick response! ;)"""
"positive","it is perfect. Thanks"""
"positive","This is awesome!"""
"positive","very helpful, thanks! (especially for creature and gameobjects)"""
"positive","Really nice, thanks!"""
"positive","Yeah! Confirmed this commit fix: http://pastebin.com/EB6NcaCg  Thank you Vladimir ;-)"""
"positive","Pinning something seems more like bookmarking or saving a post, but that's not same as liking a post. I want to let the other person know that I appreciated it, it made me laugh/smile, or enjoyed it. Pinning does not convey that. I agree with Rekado also t"""
"positive","I believe @maxwell is writing a blog article about the redesign right now, if he's not, I will.  The change of verbiage to """"Pin"""" was just the first step in making you guys aware that tons of stuff is about to happen.  :)  It'll make more sense in a f"""
"positive","fixed in [10057]. thank you :)"""
"positive","Very nice! :P """
"positive","Cool ^^"""
"positive","lot of work for this commit:) good work"""
"positive","@tsigo thank you. didnt know about aliases in factories :)"""
"positive","This is revision that is long enough for 10000 :-D"""
"positive","Nice :)"""
"positive","while(0) :D :D :D"""
"positive","Lol, Vladimir rulez! xD Congratulate all team! I'm going for beer. xD"""
"positive","and 10 001 will revert this commit back :D"""
"positive","LOL Vladimir +1 xDD  ¡Congratulations for 10.000 MaNGOS revisions!"""
"positive","EPIC!!!!!!!"""
"positive","LOL, very good teams :D"""
"positive","I give my congratulation. :)"""
"positive","I hoped for some vehicle support, but it will be released sooner or later :) Gratz for the 10K Revision!!!"""
"positive","10000 Revision!, Congratulation and thank you for all people who helped to do this ;)"""
"positive","WOW!!!! rev 9999!! any surprise in rev 10.000? =)"""
"positive","Congratz and thanks for everything!"""
"positive","vehicle working with custom patch :) but in master is nice dream :D"""
"positive","nice! Thx to author"""
"positive","its very useful but how it work?"""
"positive","love the named parameter usage for clarity. more people should adopt that"""
"positive","I do have to say, I noticed it a few revisions back, but didn't take much notice of it. Ayways, yeah, report on the forums please. :)"""
"positive","Very nice work mate. I know of a fair few quests that hold conversations between NPC/player and/or several NPCs. I can see them being a lot easier to do for you guys now. :)"""
"positive","EDIT: Laise is too fast, posted his response before I asked something similar about it. :P"""
"positive","Thank you very much for explaining Laise...this will be helpfull in the future ;-)"""
"positive","Damn now I cant wait to know what is comming into MaNGOS   :D P.D: Hope it to be """"near future""""  xD"""
"positive","Could you update http://udbwiki.webhop.net/index.php/Main_Page ? I'll be greatful. :)"""
"positive","nice commit :)  Thanks Vladimir"""
"positive","sounds good to me... i have no problem so long as vc90 stays for a while :)"""
"positive","Laise, this is a huge update. You are awesome. Thanks!"""
"positive","I get it.. so you are saying that killing the caster wont immediately stop his DoT's from running thier course... right? sounds good to me!   also, wanted to welcome laise... your work is amazing bud!"""
"positive","ok, thx for taking the time to answer ;) great work!"""
"positive","That would definitely be an interesting and useful command. :)"""
"positive","Good to see that we use DBC's in more cases :)"""
"positive","Big, very big thanks! Great work.  to wormyke - bsw class is useles and compatible, i check and test this. In case of conflict are taken data from dbc. However, it should be noted that not all chains are listed in the dbc."""
"positive","Thanks Vladimir! Keep up the good work!"""
"positive","I'm pretty excited about node on android. I just started playing around with the nodecopter and would love to run my programs without having to lug my laptop around. """
"positive","with movement opcode xD Thx ^^"""
"positive","Yeah, I know, but he's bound to want to fix it he he finds it later, I'm just finding it for him now. :P"""
"positive","Oh i see, Well as i said i was just guessing as i havent studied how it connects with the battle groups, thats what i get for assuming. :P  Thanks for clearing that up XTZGZoReX!"""
"positive","thank you, very usefull to maintaining some tools ;-)"""
"positive","haha, you have made enough good commits already so no sweat ;)"""
"positive","OMG!!!! Great"""
"positive","Congrats with your first commit and developer status at mangos! Do we know you from forum? Good Luck and thanks for joining!"""
"positive","Congratulations Laise! It was about bloody time you get in the dev team ;)"""
"positive","Haha yeah this seems stupid but I got again the Name-bug here on Github. Ownestly the author was Beaste instead of Laise when I checked the first time. Well nevertheless we had a laugh :) Ofcourse I know laise from forum. Thanks and sorry for the interrupt"""
"positive","ah, thanks for fix and bug catch ;)"""
"positive","Thanks for the commit finally :D  I would rather see the account and char ban commands actually work before the vehicles patch :P"""
"positive","A bi thanks for this  :)  we all are really happy that now this is fully supported by Core. Now is missing Vehicles support and MaNGOS will rulez   =D Congrats for all your work"""
"positive","Excellent work. More often to such commits instead of cutting away never stopped anyone from fields in the database ..."""
"positive","Thank you for this, devs! /cheer /thanks /bow ;)"""
"positive","This is a project for education (wehey) purposes only and devs have raised 20 USD in donations so far (l.o.l.), so based on that, I'm happy there are any commits at all :) Message to all you private server owners who earn money off of mangos: DONATE some o"""
"positive","Yessssssssssssssss!!!! good work!! more performance to db!!, now if we kill item_instance blob... db will fly!! ^^. Good work devel"""
"positive","wow guys, congrats... a pretty big milestone imo"""
"positive","you name real features is something looking like working button in game client? lol. I known this position: if someone not understand for what something that this is not important and lost time for him. Because if you understand for what this commit then y"""
"positive","Standard way of determinating euclidean distance. If you used it once you will recognize it :) http://en.wikipedia.org/wiki/Euclidean_distance"""
"positive","Don't worry gyus, Vladimir always make the best things. )) Very respected to you........................"""
"positive","Bloody hell, this is awesome!   Time to start rewriting GaMED's Mangos interface.. ^.^"""
"positive","I was hoping to see this get added since I read the forum topic. Good to see it made the cut. :)"""
"positive","Since RA is the only part of MaNGOS which still uses the old socket library, it will either be rewritten to use ACE or dropped. Personally I advocate the rewrite option, RA is still a nice-to-have feature :)"""
"positive","Did you by chance see my comment on the forums? Using the 0.12 branch version of this change the SOAP result is always empty for some reason - would quite like your thoughts on that :)"""
"positive","I've finished rewriting RA for ACE and it looks good, any feedback is welcome :)  http://github.com/arrai/mangos/commits/acera"""
"positive","Thanks ;) ^^"""
"positive","haa here it is, i get it now, would never had find this //helpers part def alone honestly . ok thanks to both of you guys and ofc no hard feelings NoFantasy :)"""
"positive","thanks!! we need a lot of more crash fixes!"""
"positive","great:D """
"positive","yay, doxygen!! \o/ thanks Gotisch :)  @vlad: we know, that _YOU_ have the whole mangos code in your head (you can probably even run it in your head without need of any compiler...), but almost all other persons need some kind of documentation... ;) """
"positive","Great work. So what's left now for Dual Spec? Just the talent points moving over?"""
"positive","aaaaa okkk. Now i see. Thanks Vlad."""
"positive","ROFL, hard, but need =)"""
"positive","Super!!!!!!!!!!!!!!!! ))))))))))))))))))))"""
"positive","Ah, no problem :)  Anyway as there is no edit possibility im replying again; Thanks for next part of dual spec, looking forward for talents set, which will make it all complete, good luck! ;)"""
"positive","Note fully implemented yet, but i hope very soon. =)"""
"positive","now just need db support and vehicle working and more (scriptdev  aswell);)  btw nice work"""
"positive","Thanks Tom and Zor for working on the new update! :)  Do you by chance know if this is a big update for characters records? In other words, do we need a character converter or are there changes on other tables for this client build?"""
"positive","That's great! Love to hear that ;)"""
"positive","Congratulations, Lightguard! A new dev in the house! /cheers"""
"positive","By looking at the code, it seems so. Wonderful indeed."""
"positive","thank you for improving movement system. now, i can see the face of boss when combat : ) """
"positive","Thanks my good dardennf ^^ ;)"""
"positive","Nice work all!  I noticed you programmed in the new ticket system for 3.3, but is that a placeholder, or does it actually work? Because I'd love to see surveys and GM responses actually work."""
"positive","Nice. I didn't know this package existed. I like keeping logic out of my templates. :)"""
"positive","This is definitely a game-changer for building interest and enthusiasm and of course learning. Bravo!"""
"positive","Great catch, thank you!  Also I noticed that I did this totally wrong by doing a normal assignment instead of at least <<-, if not explicit get/assign on globalenv(). Must have been in a hurry :)"""
"positive","I agree that it should be immutable! If you can conjure up something in the next hours then it might make it into 0.16 =)"""
"positive","Thank you!  It looks far better."""
"positive","Best commit. ever."""
"positive","That was well worth reading every comment. Thanks for making my day, that was great."""
"positive","Probably not as you're right that it's an edge case - I can work around it fairly simply in my case by applying the styling I need. Thanks again!"""
"positive","No problem, thanks for bringing up this issue though. Happy coding!"""
"positive","Beautiful find dude. W00T let the horsie ride!"""
"positive","@runningnak3d -- True story! :D"""
"positive","Once again, thanks a lot for pointing this out Matt! I'm looking into it."""
"positive","Much appreciated."""
"positive","Keep up the great work :+1: """
"positive","And thank YOU for the heads up :)"""
"positive","Yay, finally! Push it to NuGet! :-)"""
"positive","Wow.. Thank you for putting this together.  I have been pulling my hair out for a bout a day or so now.  My application was failing to properly clear logged out users...etc.  I am going to download this and check it out to see if it solves the problem I """
"positive","@Vincent-Michael You're the best!"""
"positive","Now this one would be perfect :) https://github.com/TrinityCore/TrinityCore/issues/493"""
"positive","this is a good way of randomizing the replicas. maybe we can make this more generic in the base class!"""
"positive","Nice work untaught ;)"""
"positive","Nice one, I like it a lot. :)"""
"positive","Actually its similar to Serbian / Macedonian and it means """"Bravo. master"""" same as Exodius said. Anyways great job, thanks!"""
"positive","Lmao"""
"positive","Haha - I'm going to need to hire a proofreader for my commit messages."""
"positive","Nice! I'll check this out when I get home :)"""
"positive","glad to see that you accept invitation to TC team and community ;) congrat to you man."""
"positive","It's as I said for cata. I'm 100% positive, especially for 4.3."""
"positive","I'm glad you see these things. It's easy to make mistakes or overlook things when you are cleaning up several files :)"""
"positive","Yay for improving consistency, +1"""
"positive","well great googly moogly"""
"positive","Nice to see that somebody is working on this boss :+1: """
"positive","Love that you are going over some of the old instances, keep up the good work! :+1:"""
"positive","Nice one. haha. I'll have a look this evening. Thanks!"""
"positive",":cake: changes like that are great"""
"positive","I'll be pushing an update for this tonight which will combine spell_random_ingredient_easy, spell_random_ingredient_medium, & spell_random_ingredient_hard into one smaller spell script. My c++ is getting better :)"""
"positive","nice work! I suggest that the new version be posted as a simple tutorial on whatever TC wiki page exists for writing scripts, with the related sql statement to assign the script in the db  :)"""
"positive",":+1: I'm new and this helped me a lot."""
"positive","Thanks Malcrom, with the newer fixes all is working as it should.  Thanks to all for the hard work.  :) your all AWESOME......"""
"positive","No problemo :)"""
"positive","Working like a charm :)"""
"positive","Welcome back :)"""
"positive","I'm updated my core to this commit rev and now i get a Crash:  http://paste2.org/jcVm4cgs  Could this be related to latest changes or it's another type of issue?  Thanks for your time!"""
"positive","Solved, thanks again ;)"""
"positive","@sebastianbergmann, I think this is the final tweak :). I don't think it's necessary to rush out a release for this corner case, though."""
"positive","@Warpten This commit makes Bladestorm a Debuff so it cant be canceled by /cancelaura.  I don't know if other spells are affected too, i just revert this for now, Thanks and good job Warpten, hope you fix this soon  ;)"""
"positive","All right. Thank you again for this, I'm testing it right now"""
"positive","Welcome back :),  thanks for your reply @killradio , I may was just to lazy to look this up :P"""
"positive","hahaha nice catch @Discover! I bet there are bunch of files in tc with wrong copyrights..."""
"positive","awesome warpten very good job :) thanks for testing before releasing :+1: """
"positive","^^ well done."""
"positive","very thx ^^"""
"positive","YAY!"""
"positive","You're welcome, glad to help :)"""
"positive","Yay! no more OP Nexus Lords :p  thanks!"""
"positive","Kidding man, thanks for looking these things up :)"""
"positive","OMG, this is great one."""
"positive","Im glad someone finally did something about this instance. Many thanks to Trista and fellas!"""
"neutral","For consistency with the rest of the code base, I'd suggest using:  ``` getRversion() >= '3.0.0' ```"""
"neutral","I copied this function directly from the inside of `base::loadNamespace()` in R 2.15.1. I don't know if it's correct for other versions of R."""
"neutral","Should I also take out `@keywords internal`?"""
"neutral","CSecret doesn't exist anymore since #2600."""
"neutral","This includes QUrl also for Qt 5 and up, which is not needed AFAIK. Can you check if this was changed in other places also?"""
"neutral","Oh, yes - you'll need compatibility with boost filesystem v2 though... for now"""
"neutral","you need a blank line after the title so that the next few lines go to `\description{}`; BTW, usually I do not end the title with a period"""
"neutral","use `library(R2SWF)`"""
"neutral","remove it"""
"neutral","the `envir` argument is not used anywhere in this function, so please remove it  it is not worth many arguments for this R function; I think you can just write `rst2pdf(input, rst2pdf = 'rst2pdf', options = '')` and users can specify extra options like `o"""
"positive","thanks!"""
"neutral","sure, I will do that. You can also selectively commit files (and even lines) in git"""
"positive","I'm just greedy -- could you please fix the link of the HTML file as well? it should be `.Rhtml` now; and also `.Rtex` below  thanks :smile:"""
"neutral","The OS X executable is called Bitcoin-Qt"""
"neutral","a new script must be called before packaging (fancy dmg) and before code sign. """
"neutral","Same problem here."""
"neutral","@laanwj What do you say? Is the general idea for that reset button a good one and what about the detach thing?"""
"neutral","If you add `TODO:` in the comment, many code editors will show it in an overview. Might be useful, and more clear to readers that it isn't just commented out code (otherwise, someone that doesn't know might remove it)."""
"neutral","Same fRun thing here too... someone should probably note whether -32700 vs -1 is the correct response?"""
"neutral","Looking back the logic I wrote doesn't even make sense. """"HTTP"""" is a valid extension method, so setting the type to RESPONSE before encountering a / doesn't make sense."""
"neutral","Verify is thread-fatal, while fassert is process-fatal. Is the process compromised after CHECK failures in S2? If so, fassert. On Jun 5, 2013 1:37 PM, """"Hari Khalsa"""" <notifications@github.com> wrote:  > In src/third_party/s2/base/logging.h: > > > > """
"neutral","coding style: brace on next line"""
"negative","this will break arm android. You must add a new case instead of replacing existing ones."""
"neutral","I agree about that in that case. But i'm talking about the patch in general. There are several places where you replace a disabled state with a timed out state."""
"neutral","this looks inverted to me after these changes after a quick look. 0 timeout means no timeout means handle eof like normal eof, and don't return false in IsEOF()"""
"neutral","UTF-32 versus UTF-32LE ?  Any issues?"""
"positive","@topfs2 *cough* ^^ :)"""
"neutral","Yep, see earlier comment about keeping things the same for this PR.  My hope is to add shader-based GL as a new renderer. This way we could have gl2/gl3/gl4 selected at runtime based on hw capabilities. Iirc @jmarshallnz has a GL shader implementation a"""
"neutral","Previously the entire LinuxJoystickSDL file was #define-guarded by HAS_SDL_JOYSTICK"""
"negative","yeah - silly github comments drop out xml-isms ```#include <vector>```"""
"neutral","There's no guarantee here that addon is non-NULL I think?  So you should really use the addon->Name() if it's available, else fallback to the previous code."""
"neutral","ha - last but not least - get rid of that string include completly from that header - its not used ... (prefer includes in cpp files where needed)"""
"neutral","Hmm. I can look into this tonight of you want. On 25/02/2013 3:17 PM, """"Sascha Montellese"""" <notifications@github.com> wrote:  > In xbmc/Application.cpp: > > > @@ -914,13 +914,15 @@ bool CApplication::InitWindow() > >    } > >  #endif > > > > +  //"""
"neutral","Should be if(NPT_FAILED(ObjectIDValidate()))  """
"neutral","Am 10.01.2013 01:10, schrieb Lars Op den Kamp: > In xbmc/pvr/PVRDatabase.cpp: > >> @@ -609,8 +609,8 @@ bool CPVRDatabase::RemoveStaleChannelsFromGroup(const CPVRChannelGroup &group) >>    if (!group.IsInternalGroup()) >>    { >>      /* First remove chann"""
"positive","Can you also remove this change? since Sundown has been deprecated, Redcarpet will never pull code from Sundown anymore. Thanks!"""
"neutral","What do y'all think about this? It seems to be common to have a buffer that's modified (perhaps on disk, perhaps not), and to want to annotate it for display.  This call would allow re-use of the expensive part of the blame, and just adding the buffer-to-"""
"positive","U R SO RIGHT :heart: """
"neutral","Word."""
"positive","Yeah, I may have been a bit overzealous. This is a great suggestion, I'll switch them over."""
"positive","Doh. Fixed!"""
"neutral","Very much so. Please use a `GITERR_CHECK_ALLOC` before the memcpy. """
"neutral","I think the output parameter really needs to be a `git_config_backend_iter **` not just a pointer, so that a new value can be allocated.  Also, I suspect some backends may want to support the """"match"""" behavior natively instead of relying on the wrapper t"""
"neutral","I don't think this is correct. @arrbee?"""
"neutral","Leaking interfaces?"""
"negative","Style: Long line. Wrap at 80 characters max. I believe I pointed that out last night too. :-/"""
"neutral","Typo: should be """"that's only"""" """
"neutral","indent"""
"neutral","Style: split declaration and assignment."""
"neutral","This should be part of the `ifeq (Linux,$(uname_S))` block."""
"neutral","No, git will always put correctness first over optimization. So we will check if the file is binary, even if it means loading the whole thing in memory (but if you _have_ a streaming API, then obviously you should only load the first 4K to make that deter"""
"negative","We have a `p_snprintf` that is not beyond-braindamaged under Windows. We need to use it here and everywhere else."""
"positive","I like the approach you've taken to defining an AmigaOS specific version of p_readdir_r below. I think if you take that idea all the way, you can get rid of this #ifdef. See further comment below..."""
"neutral","I've been told that readdir() is """"probably"""" threadsafe, so I'll take my chances with it for now."""
"negative","Oh sorry, didn't notice the comment on the diff. Can you just kill the code?"""
"positive","Yes, as I was `git add`ing it, I thought to myself """"maybe you should rethink this."""" I'll fix it. :smile:"""
"neutral","Since all of the cases where `format_object_header()` could have returned an error code are now handling by asserts, it should never fail (except by asserting), so I don't both to check the return value for < 0 anymore. Does that seem okay? """
"positive",":metal: Love getting rid of the duplication"""
"neutral","There's a way to rethrow an exception so that you don't lose the stack. There's http://msdn.microsoft.com/en-us/library/system.runtime.exceptionservices.exceptiondispatchinfo.aspx. I'd recommend using that so we don't just lose the stack by rethrowing the"""
"neutral","Then I'll have to cast for start and for accessing _callbacks. Does it make much of a difference?"""
"neutral","Why?"""
"neutral","assert.isNotSet"""
"neutral","no reason to capture error"""
"neutral","Why not pass in connection.json? It makes it more clear why stringifySend needs the first argument."""
"neutral","Add HttpListener"""
"positive","> @carlosmn, +1 reason to drop MSVC support ;) > MinGW is enough.  Hahahaha.  Anyway, we cannot assume that variable-length arrays are supported. Can we please switch this to a constant? Cheers!"""
"neutral","Btw the catch(Exception ex) will throw up in code analysis."""
"neutral","Setting it to null will disable KeepAlive. Set it to some other value."""
"neutral","Do we need to check for undefined or null result here? we do pretty much everywhere else"""
"neutral","Run this test also for persistent connections"""
"neutral","We use named parameters when passing null or any boolean values."""
"neutral","same as above"""
"neutral","There's a way better way we have to assert order. See OrderedCountdown."""
"positive","Finally"""
"neutral","the default name should be changed to something more intuitive"""
"neutral","Method wasn't being called earlier but that's no longer the case so removed it."""
"neutral","Do we need to have this one?   If we throw we'll know that the topic was not created successfully."""
"neutral","I see, instead of having a seperate closed flag just clear the timeout here in addition to in stop.  Lastly do it inside the if(this === connection.socket) conditional"""
"neutral","Also implement this type of wording for the rest of the li additions"""
"neutral","declare sendMessageCountHandler up to pas undefined and then declare it here"""
"neutral","Add new line before this to separate variable declarations.  Makes looking at it less confusing."""
"neutral","Remove and sort"""
"neutral","Makes sense also since it's only used once."""
"neutral","Can you just do  ```javascript var appender = url.length > 0 && url[url.length - 1] == '?' : '&' : '?'; ```"""
"neutral","Do we need this?"""
"neutral","Changed it."""
"neutral","I also find setElement a little confusing, perhaps it reveals the inner workings more than necessary but not sure what would be a good name, pointTo?.  Also i liked the old syntax you had where you got objects for each element you wanted to modify but p"""
"neutral","How would you prefer it to be implemented?"""
"neutral","Not uppercase though..."""
"neutral","What's this?"""
"neutral","I wouldn't remove the license info for these libraries, because I think they are in the right place in the LICENSE file.  If we end up doing this, though, we should at least leave a pointer to where the license info for the libraries can be found (i.e. `"""
"neutral","curious why this was commented out?"""
"neutral","Maybe add a helper for creating this callback logic on the Json class.  Json.CreateJsonPCallback """
"neutral","How does this work if I map this route to a different url?"""
"neutral","It works the same as before (although changed linq query to methods chain, but that's cosmetic thing). After centralizing all the reflection-related things I had to change things a bit. This method operates on a collection of ActionDescriptors, instead of"""
"negative","Generally speaking - yes. The method provider has to remember to put it there (or some custom equivalent). I'm also not sure if that's the best idea, but... What if I'd like to always have all the parameters strings, or more general - if a parameter is o"""
"positive","I agree. Will test and verify that it still works later.   But what's the best way to proceed? accept this and another pull request, or reject this and another complete pull request?"""
"neutral","these brackets are a little weird - we tend not to do that in the OF examples or codebase. """
"negative","yes i noticed that after i send this pr -.-"""
"neutral","This is Rating (unk1)"""
"neutral","I see you worked on strings, but you could cut down on the number of required strings if you made them """"Godmode: %s"""" and 2 strings """"Enabled"""" and """"Disabled"""""""
"neutral","Since both methods are called UnSummon, have you considered making it a virtual instead of this casting?"""
"neutral","hmm  ``` for (uint32 resistance = 1; resistance < 10, r>=probabilitySum; ++resistance)     probabilitySum += discreteResistProbrability[resistance]; ```"""
"negative","why do you use uint32 in a for loop, when the counter can only be 10? this is senseless, isn't it?"""
"neutral","and u prefer what and why? """
"neutral","with this works fine, why more?"""
"neutral","Use consistent {, } coding, according to Mono coding guidelines """
"neutral","space before ("""
"neutral","There are a bunch of tab characters here instead of spaces which ruins the formatting of the file. Would you be able to fix this?"""
"neutral","Yes, this is true for the exisiting code. However, I can't see why the existing code used case insensitive comparison. I don't think that this is necessary."""
"neutral","Probably should check `baseUrl` for null and throw an `ArgumentNullException` or an `ArgumentException` if it's empty."""
"neutral","Missing XML comment in fact all public members are missing them"""
"neutral","Isn't the max length `32766`? Why choose something smaller?"""
"neutral","What's the behavior of there's no match? I think this needs to be documented"""
"neutral","Single-line if-statements should be wrapped in curly-braces. Spacing between if and opening parenthesis is missing"""
"neutral","I'm pretty sure it's the line endings."""
"neutral","Using statement should be placed inside the namespace declaration"""
"neutral","There is also a method called `ObjectSpace.memsize_of_all(String)` which is probably more efficient if we're just looking for totals.  I'm not sure which Ruby VMs support memsize_of, it doesn't appear to be documented."""
"neutral","May I ask why you decided to split the regex?"""
"neutral","Not sure why the additional threadpool bits are necessary? If you call listener.BeginGetContext straight after EndGetContext, then just run nancy, then that should handle multiple requests fine, without an unnecessary queueuserworkitem?"""
"neutral","Tests cannot rely on sleeping to work correctly. This needs to be changed to only return when the Nimbus server is ready to receive requests."""
"neutral","This is wrong since it works on API 7+"""
"neutral","This should be NodeAliasUpdatedTransportAction?"""
"neutral","Will make it public.  On Sat, May 21, 2011 at 8:27 PM, kimchy < reply@reply.github.com>wrote:  > > + > > +import static org.elasticsearch.common.collect.Lists.newArrayList; > > +import static org.elasticsearch.common.collect.MapBuilder.newMapBuilder; > > """
"neutral","Should be `// End copy from ContainerBeacon`"""
"neutral","Re-add the newline at the end of the file."""
"negative","What happens if the player has multiple bows? Or the bow they are shooting with has enchantments? Does this still work as expected?"""
"neutral","Could you add a comment saying that you're adding the field?  It makes it more clear what's going on, specifically with the changes to all the other fields."""
"neutral","@riking Sure, when it leaves the synchronized block. But not until then."""
"neutral","Yeah, you don't need it - we don't take `commandBlock`, `command`, or `name` as a method parameter, only as a class field (which is usually the only time you need it, unless you've got some single letter fields)"""
"neutral","How do you suggest that be done?"""
"neutral","Yeah. or the other version - restore the nutriton to the old one again."""
"neutral","I could, but I would need to check if it's a fireball and then if its a fish, when that check has already occurred in World.spawn(...). I dunno which is better."""
"neutral","isInUse()"""
"neutral","javadocs"""
"neutral","shouldn't the handshaker close the channel anyway ?"""
"neutral","Remove empty line"""
"positive","when I write this I was wondering using the set or add.thanks ,the set is more good."""
"negative","I don't like exposing this idiom in our public API.  Let's just make retain() non-final and override return types manually."""
"neutral","Can you update to 2013 ?"""
"positive","Forgot to implement it. :-) Done."""
"neutral","Remove all of the //"""
"neutral","Fix TODO"""
"neutral","Should not autostart reads"""
"neutral","from?"""
"neutral","'Netty' is redundant (package name tells it)"""
"neutral","Could we rename this to `newBoss()` like other factory methods in our public API?"""
"neutral","Is it intentional to drop V in `IP4Word`?"""
"neutral","@normanmaurer +1"""
"positive","I would still prefer nanoTime because it resists from system date shift. The perf difference is negligible IMHO."""
"neutral","Redundant.  `@Before` already tells enough information."""
"negative","This is due to Scala. I made some more wide ranging changes to the non-Netty version. I wish it was easier to keep them in sync. I might try and make an interface that works for both..."""
"positive","Thats in another context ;) We still do this kind of stuff here: https://github.com/normanmaurer/netty/blob/master/src/main/java/org/jboss/netty/channel/DefaultChannelFuture.java#L113  As otherwise we need to review the isSuccess() method if Result. """
"positive","Can you please provide an example link :-). """
"negative","That last sentence also reads a bit odd."""
"neutral","We may want to use `_isfile`, just for extra sanity?"""
"neutral","`_cast` again, also `*` to the left to follow the rest of the docs. anywhere else applicable."""
"neutral","ThrowTypeError"""
"neutral","On a side note, it might not be a bad idea to eventually split up this method into smaller functions."""
"neutral","Ditto."""
"positive","I guess it would be even better if you can pass the name of the variable to the macro."""
"neutral","Grammar: `Note that we have disabled OpenSSL's internal session storage`. Also, `s/its/it's/`"""
"neutral","did you mean: > // chunk + 2 + '\r\n'  just not sure what the `'*'` is for?"""
"neutral","else is not necessary here."""
"negative","This is a pain because it means we can't change the ABI in stable releases. If it turns out the StringBytes class has some fatal flaw, we'll be between a rock and a hard place."""
"neutral","> As I wrote in my inline comments to the now-outdated (only because of rebasing) commit feed77e, I've tested this on 1.9-stable and this change doesn't make any unit test in oldIE to fail.  It could be a combination of an older php with oldIE. That's t"""
"neutral","I suggest you add a comment as to why this works (first write goes into ClientHelloParser and has an 18 kB upper limit, followup writes go into the BIOs as usual.)"""
"positive","Yes. Thank you  :suspect:"""
"negative",">>This seems disastrous.  >makes me nervious, i don't want to be the guy who breaks stuff, if we go with your solution – it would definitely will not break anything, if we go with mine – it would definitely will, affected amount of code can be relativel"""
"neutral","why run `data_size = str->Utf8Length()`, just to check for ascii and run it again?"""
"neutral","<code>td</code> is a special element that defined in <code>wrapMap</code>, in <code>jQuery.clean</code>/<code>jQuery.buildFragment</code> it should descend to the right depth, parent would not be <code>div</code> like with most nodes, but <code>tr</code> """
"neutral","Not sure if I understand the question. The shared code is at the top, the master/worker-specific code is here. I'll add a comment."""
"neutral","ok  @jaubourg, no-timeout is the default in spec, but does browsers implementation work according to spec? """
"neutral","The hard numbers are masked by rounding, but http://jsperf.com/jquery-fragcache shows a ~7% speed improvement from the cache on IE6-7, no significant difference on IE8-9 and Chromium 20, and ~13% on Firefox 17 (not that we really care on newer browsers)."""
"neutral","I think this entire special-case block and corresponding expense of `.index` can be eliminated if the `jQuery( this ).remove()` on [L296](https://github.com/PaulBRamos/jquery/blob/6fb68d22f4b136f0b467cf060ea3286f8cc6fcce/src/manipulation.js#L296) moves af"""
"neutral","Wrap in a `do { ... } while (0)` block without a trailing semi-colon."""
"neutral","There should be coverage for all manip methods"""
"neutral","The parameter is passed by reference and hold the value how many args have been replaced. Since it is not read after the call it is not necessary.."""
"neutral","Maybe a note would be suffiecient, which tells the user to checkout the branch in the latest stable version?"""
"neutral","`expected( 36 )`"""
"positive","You're a wily one, @mikesherov. [Now](https://github.com/jquery/jquery/commit/14e1501b89491bad5744af4f2a8d084834f9c295) that it's possible to test no-ajax builds, I can confirm that this PR passes. :triumph:"""
"neutral","Err:508"
"negative","This loop will continue until it reaches the target or hits a cycle, so it won't fail on precision. However, we might run into problems from something like `font-size: 100em` or `opacity: 100`. And even if we don't, I suspect (without evidence) that it's """
"neutral","@dmethvin - It's a function that adds a """"timer"""" function to be called by the jQuery animation timer loop.  `tick` is a function that is expected to return a number of ms til the end of the animation (for support with rAF maybe?) or 0/false to """"remove"""" its"""
"neutral","+1"""
"negative","Do you really want to fall through this? Trying to wrap my head around this since we're also in a `!== """"loading""""` situation now."""
"neutral","I have not tested in next."""
"neutral","Sure, but adds 1 call to the stack only the first time for any property. It's actually a win on repeated calls because it's only one property access instead of 2, but I hear you. Any suggestions on how I might detect that a browser has no vendor prefixes """
"neutral","rather than add some real html and then selecting it, you should do what you did in your other tests, create some arbitrary html with jQuery, and append it to `#qunit_fixture`. I know that you're just following examples in the tests here, but it's somethi"""
"negative","I'm afraid it also contains a fair bit of Engrish, both in spelling ('avaible', 'build-in', etc.) and grammar."""
"neutral","Relevant: http://twitter.com/ajpiano/statuses/148842137751003136"""
"neutral","testing"""
"positive","Yes, good idea."""
"neutral","This can easily become something like `/*repeat*/ var rspace = /\s+/;`, or the comment can be moved to the preceding line. Would either of those syntaxes be objectionable?"""
"positive","@bnoordhuis I assumed the case of false when both --with-dtrace and --without-dtrace options are set. But either is fine. I don't care it. I add one commit and please squash it as your choice. """
"neutral","Cache the result of Date.now() in a variable?"""
"positive","Ah, I completely agree with you."""
"neutral","Style: we use license boilerplate like this:  ```c++ // Copyright Joyent, Inc. and other Node contributors. // // Permission is hereby granted, free of charge, to any person obtaining a // copy of this software and associated documentation files (th"""
"neutral","Style."""
"neutral","`(arguments)` => `( arguments )`"""
"neutral","Style issues: unnecessary newlines, spaces between operators, long lines."""
"neutral","Should cache `jQuery.support.elementTraversing` to a var locally"""
"neutral","This `for` loop can be combined with the one above. Only do the `n !== elem` check if `elem` exists, instead of writing out two nearly identical loops"""
"neutral","Please add a semi colon to the end of this line"""
"neutral","The style guide actually says to put these at the top: http://docs.jquery.com/JQuery_Core_Style_Guidelines#Assignment"""
"neutral","IE9x64 on my Windows 7 VM does ~6200 reps/s of `jQuery('<div id=""""foo""""><span>bar</span></div>')` without this change and ~5800 reps/s with ([source](https://gist.github.com/990134)). You'll probably be able to run more accurate performance tests than I hav"""
"negative","However, I'm not sure this is the way to fix it.  My guess is this would be a noticeable performance decrease in selections and manipulation.  This is my main concern."""
"neutral","@dmethvin: that sounds fine to me, but in my opinion in that case the name `isEmptyObject` is not adequate (that is why #7413 exists). Perhaps we can use `isObjectEmpty` instead, and deprecating `isEmptyObject`?"""
"neutral","It will, if developers choose to throttle the animation mechanism jQuery.fx.throttle = 2 // animation will run at a maximum of 30fps"""
"neutral","I have updated this test to include a test count as it would """"pass"""" as no test would run. Should i add a separate pull request for this? Or you happy to just include it with the next push? """
"neutral","I'm curious about the performance implications of adding another call to the stack. """
"neutral","offsetWidth/height are unreliable cross-browser - especially when it comes to inputs. http://jsfiddle.net/jboesch26/Gtm5H/"""
"positive","Thanks Ben. Just corrected the splitted line to one line.  You can LGTM the 2 commits in this pull request.  Cheers,  -- Mike   On Wed, Mar 28, 2012 at 07:54, Ben Noordhuis < reply@reply.github.com > wrote:  > > @@ -446,6 +456,8 @@ class TypedArray { > > """
"neutral","You could use `d3_selectRoot` here instead of creating a new element."""
"neutral","I don’t think you want the `!dragging` here—this behavior should only be controlled by the clamp setting."""
"positive","Good catch"""
"neutral","I thought it might be slightly less brittle to check for createSVGPoint (perhaps something like JSDOM might implement in a strange way?), so I made this change anyway."""
"neutral","If you want to set absolutes on this, and document guarantees, which will likely be there for the lifetime of Node.js, feel free to ignore or fix the patch."""
"neutral","If I'm understanding correctly, this zAngle is an optimization for when only the zAngle is set. Is that correct? If so, I say we leave it out for now for the sake of implementation simplicity. It doesn't look like we'll be doing a lot of z-only rotations """
"neutral","Should this be initialized with scale(200)? I believe the default d3.geo.zoom scale is 500."""
"positive","Neat.  I wouldn't pass up the opportunity to use a crazy trick!  :)"""
"neutral","I think we need to wrap the input data so that we store the result on invoking the value accessor. This way, you can have a non-deterministic value accessor (such as returning a random number). Also, this way we don't overwrite any fields in the current d"""
"neutral","Shouldn't that be `favicon.ico` instead of  `/favicon.ico`?"""
"neutral","I'm not suer why the cake build change this from _ref to _ref1"""
"neutral","I originally found that CSS snippet on StackOverflow and the comments came with it.  I've updated the comments, and added a blurb about why border-box is used.  FireFox8 still defines -moz-box-sizing so I left that entry. It appears that the latest Chrome"""
"positive","well, it would be easier IMO to pass the value. Thus, ``this`` in the callback will not refer to the field with the way you call it currently AFAIS."""
"neutral","I'll change it."""
"neutral","When there is only one form, I would remove this headline and move the name into the `<h2>` tag instead: `Form Errors for {{ formName }}`."""
"neutral","You only check for request previously (https://github.com/symfony/symfony/pull/8944/files#L1R84) so it would be good to wrap these 3 lines with an additional ``if ($config['additionnal_formats']) {`` .. ``}``."""
"neutral","Ok thanks I'll fix it.  I'm still having issue finding the correct way to support https://github.com/symfony/symfony/pull/8944/files#L11R131 using xml.  @docteurklein rose up the fact that it might not be possible (https://github.com/gquemener/symfony"""
"neutral","This is a king of private namespace, to avoid any naming collisions."""
"neutral","you need to check the function existence here to avoid errors"""
"neutral","I know Twig supports ``none`` as an alias for ``null`` because of its Python inspiration, but does it make sense to keep it in this ExpressionEngine ?"""
"neutral","and the valid names must be passed to the `compile()` method. The goal being to not do anything special in the compiled string."""
"neutral","you should add the phpdoc on the public property with its type.  and according to the CS, it should be defined before private properties, not after"""
"neutral","remove space after '"""
"neutral","Ok, will do that on next update"""
"neutral","Missing space before the comma."""
"neutral","If you need these methods, you should create a enw interface containing them. Otherwise, you cannot rely on them on a ChoiceListInterface implementation (comments in the code are not equivalent to a method in the interface)"""
"neutral","same as above?"""
"neutral","On my way."""
"neutral","How it pissible translate this messages?"""
"negative","indeed, I think it's a copy/paste issue :-/"""
"neutral","typo (Splitts)"""
"neutral","It should be quite easy to implement something more sophisticated using ``preg_split``."""
"neutral","Missing capital letter for the first word and missing dot at the end."""
"neutral","This is not what I had in mind. I was thinking about adding a comma at the end of the line: `array('foo', 'bar'),`"""
"positive","Thx, I also fixed this."""
"neutral","And last but not the least, it is not even related to the other change you made."""
"neutral","Unsure if this is correct. I don't see how this would have worked previously, though."""
"neutral","he collected data on exceptions"""
"neutral","Indeed however it will be more easy to add others dataset. Moreover the data provider is used by two test method. So it avoids duplicate code."""
"neutral","sure, but we are compatible with Doctrine ORM 2.2+"""
"neutral","You should mock the interface instead"""
"neutral","Requests should really not be changed.. And as described in the commit, the problem is that it's always called twice for BC with frameworks that don't call setRequest"""
"neutral","Would be good if you add a test where the value of `foo` is not a string but an array with multiple values (subarray). It needs escaping."""
"positive","I didn't want to argue over the topic - I was only interested in the arguments. Thx!"""
"positive",":smile: most epic quote ever!"""
"neutral","Instead of using ``else`` here, you should return the array at the end of the ``if`` IMO"""
"negative","@stof possible yes, but it wouldn't solve the problem. It needs to be overwritten later and AFAIR there's no update support for Bags. =("""
"neutral","Same as above, the whole method call should be on the same line."""
"neutral","Should there be error handling if someone tries to run this command in another environment and the router doesnt exist?"""
"neutral","I would make 2 tests, one to test `form=""""bar""""` is okay, one to test `form=""""nonexistent""""` throws exception."""
"neutral","We don't add these casting anywhere in Symfony when we have a parameter expecting a boolean"""
"neutral","@bamarni Registering an error handler in the kernel constructor is causing issues, as it is registered several times if you instantiate it several times. """
"neutral","I don't think you need 2 different cases. You should strip the query string from the current URI in all cases and then apply the current logic:  ```php // relative path $currentUri = $this->currentUri; if (false !== ($pos = strpos($currentUri, '?')))"""
"neutral","and HTML5 defines ``:invalid`` too"""
"neutral","Well then you should mark the PR as WIP for the time beeing."""
"neutral","@fabpot yep, done."""
"neutral","This would be BC break, and it's to late to have such in 2.2."""
"neutral","@stloyd, true, but `+ array()` is also more readable, at least for me.  @vicb, I had ZendDebugger enabled ([rev 3](https://gist.github.com/rybakit/4737807/585a83a0ba28398fa5fa98131aa7f934d3adc635)). Check the latest gist [rev 4](https://gist.github.com/"""
"neutral","I did the same thing as above : https://github.com/symfony/symfony/blob/master/src/Symfony/Bridge/Twig/Extension/HttpKernelExtension.php#L60  People can do some mistakes."""
"neutral","I think this doesn't harmonize with what is done in line 254:       if (!$config['enabled']) {         $container->getDefinition('profiler')->addMethodCall('disable', array());     }"""
"neutral","The comments talking about the """"identity map"""" should be reworded. Some ORMs may not have an identity map (or have a different name for it)"""
"neutral","and changing its constructor is also a BC break"""
"neutral","So how would I pass the error to the error handler configured outside the factory? Something like this?      $this->prevErrorHandler = set_error_handler(array($this, 'handleBC');     [...]     public function handleBC($errorNumber, $message, $file, $l"""
"neutral","Fixed.   But, is this rule documented somewhere? There are other places where short syntax is used https://gist.github.com/4352487.  Does this means that cast is done with: ```php (integer) $var; ``` as well?  Again, there are many short syntax"""
"negative","your code will explode in your face if you have a non-empty context without a ``type`` key in it (which will happen as nothing forces to define this key) when Twig has strict_variables enabled (which should always be the case in a dev environment). So not"""
"neutral","This should probably be moved to the `debug.xml` file as the `ErrorHander` is only registered when debug mode is on. We don't want this listener to run in the production env."""
"neutral","shouldn't you ensure it is uppercased for consistency ?"""
"positive","True! Is not `unescaped`, is `unreplaced` or `escaped`. Then, should I change it?"""
"neutral","please replace `and` by `&&`"""
"neutral","You don't need to use them. Still better then now, or? Maybe you should go into detail whether you agree with this PR in general."""
"neutral","Right now, this is always 0.  Also, the list of arguments for the constructors is already quite long, so added something that is never used makes little sense to me."""
"neutral","okay, done"""
"positive","Indeed it should :)"""
"neutral","Yes, and that's why I'm asking why is it declared as protected:      $ php -a     Interactive shell          php > class test { protected function __construct() { } }     php > $test = new test();     PHP Fatal error:  Call to protected test::__con"""
"positive","good catch, thanks!"""
"neutral","This is not correct. Because ```javascript var a = """" ' """" + ' """" ' ; ``` changes to ```javascript var a="""" ' """" + '"""" '; ```"""
"neutral","Please use the short class name in the phpdoc"""
"neutral","This is wrong. You can have a scalar prototype, not only an array prototype"""
"negative","Wrong. There is absolutely no reason for the form data to be Doctrine Collection. The only possible phpdoc is ``mixed``"""
"negative","Sorry, mistook it. I'm re-changed. """
"neutral","is there a phpcs xml configuration for symfony coding standard over the web?"""
"negative","Oops, sorry :/"""
"neutral","This and line 850 should be replaced with:      $output = trim(preg_replace(array('/\r/', '/\n+/'), """"\n"""", $output));"""
"neutral","you should not extend collectionType. This is not how the form type hierarchy works"""
"neutral","This bit of code used to be up in the driver() call, but was moved down here in #353 to support loading driver libraries with library(). With this change, that check to include the driver base classes needed to move a little deeper into _ci_load_class() f"""
"neutral","typo here"""
"neutral","Why is it  string?"""
"neutral","I have never edited the user guide so far. Maybe if one could familiarize me. """
"neutral","`$str` here"""
"positive","Thanks for the link. Will fix all related issues."""
"positive","Space :p"""
"neutral","line endings: http://help.github.com/line-endings/"""
"neutral","Agreed, I change this ..."""
"positive","Done - everywhere I found it in the file. :)"""
"neutral","I think you can also changed `$type` to `$method`"""
"neutral","This is the APC driver but the comment says memcache?"""
"neutral","Yes, I know ..."""
"neutral","Please follow the CodeIgniter style guide. `if(` should be `if (` and the `{` needs to be on a new line."""
"neutral","@everzet the issue is that the kernel locates a resource ``@MyBundle/Resources/views/layout.html.twig`` (or ``@MyBundle/MyBundle.php`` if you want), not something relative to the resource folder"""
"neutral","Should you use this syntax?  ```php <?php  if (version_compare(phpversion(), '5.4.0', '<')) {  } else {  } ```"""
"neutral","Done."""
"neutral","IMO (looking at last problems with `is_a`) safer would be simple: `$dateTimeClass instanceof \DateTime`"""
"positive","Great, thanks."""
"neutral","I have about 3 different versions of these two lines hanging around. The ucfirst seemed to be causing problems, so I put in the version that's been working here at SPC."""
"neutral","AFAIK {@inheritdoc} doesn't work with the API viewer. @fabpot ?"""
"positive","You rock!"""
"negative","Should this be here? I would prefer it to be configured in the php.ini file, or respect the config file. This being here seems a little odd."""
"neutral","It should only search for 'core/Loader.php' as the Loader class can be extended."""
"neutral","wrong indentation. You need to use spaces, not tabs"""
"neutral","It looks like you got an extra ob_start in here."""
"negative","The BC break is necessary since it is currently not working properly :worried: """
"neutral","Let's standardize the message to be:  """"Must contain both numbers and letters""""  Since that's what TU uses in its current messaging."""
"positive","I had no good reason for removing this comment - it must have been my mistake :)"""
"positive","Yes you right"""
"negative","What IDE do you guys use? Mine has spelling correction so I never run into these mistakes!"""
"neutral","@markstory Agree about the usage and expectations of support of those options..."""
"neutral","One could default this to false and only enable it dynamically inside the code."""
"neutral","Should it still be a early-return or something in the lines of:  ```php if ($this->_useBufferedResults) {     $resultSet = new BufferedResultSet($this, $this->executeStatement()); } else {     $resultSet = new ResultSet($this, $this->executeStatemen"""
"neutral","There are a number of classname checks throughout the new code. Would it make sense to have a simple class that implemented the ExpressionInterface that we could use to wrap other values with? That might help remove the various `instanceof` checks through"""
"negative","Blerg. Do we need/want to support that syntax?"""
"neutral","@gustavopiltcher I don't suggest removing `use` statement, just replace:   `use Doctrine\DBAL\Schema\SchemaConfig as SchemaConfig;` with   `use Doctrine\DBAL\Schema\SchemaConfig;`"""
"neutral","Well, I think we should clean the CS. The CssSelector component was originally written with underscores when porting it from Python but the CS have been fixed latter."""
"positive","Models is fine, they can be isolated, and are easy to talk to directly though the class registry anyway  If a normal request has the same event manager for everything but models, then I'm a happy man for a crud plugin perspective :)"""
"neutral","> $filters is just an array of Zend\Filter\FilterInterface instance (i.e. filter chain) > $validators is an array of instances of Zend\Validator\ValidatorInterface.  I'd argue these should be of type `Zend\Filter\FilterChain` and `Zend\Validator\Vali"""
"neutral","Is that really? Document saids, ``` Constants, however, are not allowed.  ``` http://php.net/manual/en/language.operators.type.php#example-130  I tested it. ``` > php -v PHP 5.4.13 (cli) (built: Mar 15 2013 02:07:14) Copyright (c) 1997-2013 The"""
"neutral","remove @package """
"positive","It seems you are right. I've just checked and indeed it has overwritten my own Return-Path."""
"neutral","Well, people crazy about micro-benchmarks will tell you it is faster when running it thousands of times. But the reason is that it makes the code more clear about what we want to do here. The exception is thrown when it is not empty."""
"neutral","take care to reopen the PR before pushing a new commit in the branch otherwise it will not be updated"""
"negative","This is a mess in the form doctrine tests. I have a fix for that locally, but someone seems to have moved this around without moving the files."""
"neutral","Wrong phpdoc."""
"neutral","The security listener factories are registered through the config because the way used here was not available in 2.0. But this means that each bundle providing an integration has to ask the end-user to register the factory, which is not very user-friendly"""
"neutral","Do you mean that some association types don't implement more than one strategy to fetch records?"""
"neutral","Yes, please."""
"neutral","Yes, they are"""
"neutral","I was thinking the upgrade shell might be better as well. Munging the fixtures might be simpler in terms of long term maintainability and correctness.  Would updating a the upgrade shell to include a munger, and issuing warnings/exceptions when old styl"""
"neutral","add       /**       * Zend Framework (http://framework.zend.com/)       *       * @link      http://github.com/zendframework/zf2 for the canonical source repository       * @copyright Copyright (c) 2005-2013 Zend Technologies USA Inc. (http://www.ze"""
"positive","@davidwindell I forgot that this was on develop. :)"""
"neutral","missing new line at and of file"""
"neutral","You could use an interface, I don't have a good grasp of whether an interface is better, or whether the current approach is better. I thought that the if statements that were added wouldn't be required if it were a 'pure' decorator. Something like:  ```"""
"neutral","yes, the phpdoc must be fixed and the `array` type hint removed."""
"neutral","All right, I'll fix it up."""
"neutral","Moving the `!empty($config['log'])` check also inside the `_skipLogging()` function sounds good to me."""
"neutral","Should proberly be next instead of end."""
"neutral","Should probably also add the solution. i.e. you should either copy or symlink the plugin assets into webroot"""
"neutral","should the regex then consider the following?   ```html      <br/>, <br />, <br>, <br > ```   Mark, I'm not sure if I follow the tag formatting that you've created and how it would account for the 4 versions of 'br' above?"""
"neutral","I would put the method """"setCreateOptions"""" and """"getCreateOptions"""" in a """"FactoryWithCreateOptionsInterface"""". (Perhabs you'll find a better name for it)"""
"negative","In fact it's shameless copy-paste from the code above the line (see lines 195-201). I am with you on that, fixing"""
"positive","It doesn't return a dict but rather a bool. But I get the idea. Thanks."""
"neutral","Oxford comma"""
"negative","is there any link in the official Python documentation regarding laziness? after reading this, I'm left wondering what I should or shouldn't do in order not to disrupt Python's laziness?"""
"negative","@jezdez: Is this an acceptable compromise in term of backward compatibility? Conceptually `DeclarativeFieldsMetaclass` is quite tricky and I'd like to keep it focused, having the media attribute (which is not a Declarative Field per se) handling in the mi"""
"negative","this is wrong IMO as you are loosing part of the data in case of a composite key without saying anything to the user"""
"neutral","I'm not familiar with Zend ServiceManager, so if using $requestName is enough to define form section I can remove redundant code."""
"neutral","did we ever make it part of the CS to not have a return inside an else in cases like this?"""
"neutral","Done in https://github.com/chrismedrela/django/commit/866360662b87b960bb34a7fd3157748ecf134af0"""
"neutral","L1179 is a filter condition. However, the things it can filter will only be returned by L1178; the base list generated in L1177 won't hit the trigger condition. So - L1177-9 shouldn't be reposed as: ```     potential_clashes = rel_opts.get_all_related_m"""
"neutral","I think as @freakboy3742 made in an earlier comment - these hints aren't all that useful, any error should hopefully be sending people to our docs, so let the docs do the talking. I would say it is helpful to include what the value is, when it is not an a"""
"neutral","shouldn't this be an Error not a warning?"""
"neutral","as @ADmad and I pointed out, you need to respect the coding conventions. too many whitespaces here inside () for example."""
"neutral","CS: need a space between operator and conditional."""
"neutral","Why not, what's the problem supporting """"/""""?"""
"neutral","Add it to this PR directly."""
"neutral","Extra space after `(` and before `)`. If block should always have braces `{}` even for single lines."""
"neutral","Extra space after `array(`"""
"negative","I disagree. Passing """"::somestring"""" would be invalid either way and the developers fault (you cant possibly cover all mistakes possible here). But using the type safe check we would at least result in a meaningful exception: """"trigger_error(__d('cake_dev'"
"neutral","AUTHORS is alphabetized by last name"""
"neutral","But instead"""" seems redundant. I'd say say """"Instead"
"neutral","I don't think this syntax is valid reporter.stories_filed is an integer"""
"neutral","What's the rule for *F()* versus *``F()``*?"""
"neutral","I would name it Logger instead. Or at least I would try to avoid exposing the name trait on it as it is different from interfaces in that they act very much like a class"""
"neutral","did you mean to use this somewhere?"""
"neutral","Yeah, the import itself is very likely non-necessary, too."""
"neutral","Please add parentheses around the `and` block, precedence isn't obvious."""
"neutral","Done even though GH doesn't collapse this outdated diff."""
"neutral","same phrasing as above"""
"neutral","This is a BC Break"""
"neutral","Isn't this a behavior change as well, the count could be > 1 now and pass."""
"neutral","I suppose that this code should be moved elsewhere, no?"""
"neutral","Ok, I'll do that ASAP"""
"neutral","these use statement should be removed"""
"neutral","I think that check this in set and get is redundant. We the check in the setter is enough"""
"neutral","Same about the translation."""
"neutral","to get an object with the given parameters even if it doesn't exist."""
"neutral","Should be `if (`and `) {` as per the [coding conventions](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)"""
"neutral","Just out of curiosity, why it is better ?"""
"positive","i copy pasted this code from the xlifftranslator :)"""
"neutral","Missing `{` and `}` as per the [coding standards](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)"""
"neutral","Why is the `-d dist` needed? I thought dist is the default?"""
"neutral","Why not have the _setupFilesystem() method return a list of variables that you can unpack with list().  That solves the duplication and variable scoping issues."""
"neutral","This is made special this way. Let me try to explain my thoughts about this: Most response objects the framework will send, are PhpEnvironmentResponses, so this one has the highest priority. However the priority is low, so if you attach a custom response"""
"neutral","remove Permission. prefix"""
"neutral","So we could leave it as `.php`."""
"positive","Thanks! Fixed. You think after all those code standards commits I would have caught this. :)"""
"neutral","Considering there's a default, and `getEncoding()` simply returns the property, I'd just use `$this->encoding` here."""
"neutral","should probably read: `@return ExtensionInterface|null The default extension or null if no extension should be loaded automatically`"""
"negative","Sorry, misread the diff again, you're referring to the bottom line. It's not needed here, but I wanted to ensure that model was available to all operations, as that's something that the SQLite backend has proved is useful (for example, if renaming a table"""
"neutral","Well, the original plan was to have this in 1.5 and develop the migrations as a separate app that could then just be dumped into contrib, but it's become apparent that migrations are going to need more extensive integration into Django, so I'm not sure wh"""
"neutral","Oh, no, see what you mean now. Fixed."""
"neutral","It's for future use - I suspect there'll be a need for migrate to know if it's being used for testing or not. It's passed in as a parameter in db/backends/creation.py, line 343."""
"neutral","add a link for Field -> :class:`~django.db.models.Field`"""
"neutral","How is the best way to query this, then? UPPER on both sides of the equality? Or can you have tables with different case but the same name?"""
"neutral","Ah, that makes sense (I didn't realise it was required, even though I tried it that way during testing).  I've opted for a new named feature, `requires_literal_defaults`, and then a couple of new lines of code in `column_sql` and `alter_field`, along wi"""
"neutral","then the subdomain is 'www'"""
"positive","I think the mask config option is useful.  I just think that chmod() has no chance of side effects in a multi-threaded webserver unlike umask()"""
"positive","lol, I left that variable in there and forgot about it :P"""
"neutral","You 're right i 'll fix it"""
"neutral","in subdir, so, add """"_"""""""
"positive","You are right."""
"neutral","Interchanges *class-based* and *class based* (side note: Does this warrant a distinct note in the Django specific terminology for documentation?)"""
"neutral","Is exec actually used anywhere besides in this file?"""
"neutral","Again, this case is really specific as without being able to write in the `cache/` directory, nothing can happen. So, debugging is not really useful in that case."""
"neutral","idem"""
"neutral","Same comment as last -- rename to `assertNotHasResponseHeader`"""
"neutral","Oh, I didn't know."""
"neutral","You can simplify :  $attribute = $method; if (preg_match('/^get/', $method)) {         $attribute = substr($attribute, 3);         $attribute = lcfirst($attribute); }  And remove the """"else"""""""
"neutral","well the problem is that """"datetime"""" also doesnt exist in english, it should be date in english too i guess, even if its not perfectly accurate i wouldn't know a more accurate word for it."""
"neutral","Warning about Coding Standards: - no tab - ident with 4 spaces - bad syntax for if look [PSR-2 5.1](https://github.com/php-fig/fig-standards/blob/master/accepted/PSR-2-coding-style-guide.md#51-if-elseif-else)  ```php if (is_resource(/* ... */)) {     /* ."""
"neutral","Extract the above into a separate method, and then call and return from that method: ```php protected static function createAdapterFromItems($items) {     // do the work from inside the conditional, and then:     $adapter = static::getAdapterFromMana"""
"negative","too much indentation"""
"neutral","Field with initial underscore _paginator"""
"neutral","previous exception"""
"neutral","Does it work the same way for numeric keys ?"""
"neutral","Next time, don't in this PR, leave trailing commas in array elements"""
"neutral","According to http://tools.ietf.org/html/draft-ietf-httpbis-p5-range-22#section-4.2, Content-Range is undefined on response codes other than 206 and 416.  Unless chrome needs the Content-Range header to be present on this 200 response, this set_header call"""
"neutral","Test that the markup includes the name correctly."""
"neutral","Aren't we generally using dashes (-) as space equivalent in file names in ZF?"""
"neutral","This has moved to the zf2-documentation repo."""
"neutral","Switch these two lines around, so that the last case is the default."""
"neutral","Sort this constants with the old first"""
"neutral","Here you should use the constant defined in AbstractMessage"""
"negative","I'm a little worried about this part, $rstFile is an arbitrary filename without the arbitrary extension. But xmlFileNameToRst has hardcoded an special treatment to exclude the xml extension  For example: $docbook = 'foo.bar'  ```php $rstFile = RstConvert:"""
"neutral","Right, fixed."""
"neutral","i'll stop repeating all of these, search/replace:  `s/foreach(/foreach (/g`  `s/if(/if (/g`"""
"neutral","\ No newline at end of file"""""""
"neutral","This can be replaced by: `return ($object instanceof $type)`"""
"neutral","I think we need a default implementation of this interface available -- and perhaps two (one for FirePHP 1.0, one for the pre-1.0 version). That way, developers will not need to create it themselves, and it can be a drop-in solution."""
"neutral","Missing type Traversable"""
"neutral","A constructor always return a class instance"""
"neutral","What is this? !! = true?"""
"neutral","ussing assertEquals($expected, $validator->isValid($color)) make the data provider reusable by other tests"""
"negative","Is weird see a `max` method when one of the arguments is called `max` too"""
"neutral","I see. I tested using rand(8, 4) and with rand(4, 8) the first only show values between 6-8 and the second show values between 4-8  What I want to say? I want to say that the order matters so, IMHO, you have three options:  * throw an exception when the v"""
"neutral","You should replace 255 for $maxLen"""
"negative","This actually makes the code harder to read. The previous line fit within the 120 character limit.  If it _did_ break the 120 character limit, the better change would be:  ``` foreach ($this->_rules['allResources']['byRoleId'] as     $roleIdCurent ="""
"neutral","Thats only a helper method and should not part of an interface"""
"neutral","break the array values in multiple lines.  You can see the coding style here http://framework.zend.com/wiki/display/ZFDEV2/Coding+Standards"""
"neutral","I added the type hinting for $db"""
"negative","I see what you mean now, this is very strange. Let me try to fix that"""
"neutral","`if($connection && $connection->getFieldValue() ==  'close') `"""
"neutral","Because the hostname will often be used to set a port or connect to a socket it could make sence to parse the hostname about port and socket, too"""
"positive","Sure!"""
"positive","If you could do some profiling, that would be great. I'll merge as-is for now, and we can revisit if needed."""
"neutral","https://github.com/andre-d/reddit/commit/20345bd280dd430e2159588065209dc1ba427059#commitcomment-2179577"""
"neutral","Seems like it should be set as an error that the controller can, optionally, check.  EDIT: validator -> controller"""
"neutral","ThingJsonTemplate is for wrapped things as far as I know, I will need to look into the difference."""
"positive","I meant where exactly in all of the statements in the `try`. That's basically what I said :P"""
"neutral","I've been working on overhauling the JS code organization, and the mishmash of initialization code in `reddit.js` is best considered legacy. Could you please move this initialization code to its own file/object like `r.timeago` (see `r.analytics` as an ex"""
"neutral","It's fine to inline the params here:      text = text.replace(html_entity, '')"""
"neutral","@leprechaun This should be:  ``` BotoConfigLocations.append(os.path.join(os.getcwd(), """".boto"""")) ```  This avoids an invalid path on Windows.   Also spaces after or before parenthesis aren't preferred according to PEP8 which I believe @garnaat is trying to"""
"neutral","We try not to change the function footprints unless absolutely necessary. Why is it necessary to have both secuirty_group_ids and security_groups?"""
"neutral","some debug print statements, I think."""
"neutral","so why the reload?"""
"neutral","Fine"""
"neutral","SQLite \`db:structure_dump\` and \`db:structure_load\` tasks now support being run"""
"neutral","since it is a shallow clone, it wont work @prathamesh-sonpatki"""
"neutral","Please add a blank line before `Example:`"""
"neutral","I think comparing the SQL would be more expressive:  ``` Model.order(id: 'asc').to_sql == Model.order(id: :asc).to_sql ```"""
"neutral","This doesn't seem to be thread-safe."""
"negative","hmm. wasn't aware of that.   On Wed, Sep 4, 2013 at 9:45 AM, Parker Moore <notifications@github.com>wrote:  > In features/step_definitions/jekyll_steps.rb: > > > @@ -142,11 +142,11 @@ > >  end > > > >  Then /^I should see """"(.*)"""" in """"(.*)""""$/ do |"""
"neutral","Why this isn't raw_post too?"""
"neutral","fixed"""
"neutral","why not ``lang_template['hide_untranslated'] = getattr(settings, 'CMS_HIDE_UNTRANSLATED', False)``"""
"neutral","I agree, but there are a lot of very long lines throughout the file - if hard-wrapping is the right thing to do I think it should be separate from any content change"""
"neutral","see above"""
"neutral","I tried to, but this would require importing modules at runtime which requires configuring settings and this clashes with settings configuring in the single test. I'll try other ways to discover the tests"""
"neutral","this should probably be a ``DeprecationWarning``. The feature is already deprecated in 2.3, and will be killed in 2.4, so in accordance with Django's deprecation policy, we should warn loudly in 2.3."""
"neutral","Do not need to use full URI, just add `/`: `/upgrading_ruby_on_rails.html#upgrading-from-rails-3-2-to-rails-4-0`. Also may you split line to multilines to have 80 width."""
"neutral","django-reversion, not django-revision."""
"neutral","I'd say no, because:  * It then requires maintenance in two places should it change. * If a user has been following the setup from 2.1.x, they probably already have it. * you can always link to it as part of the mention."""
"neutral","I've just updated this feature."""
"neutral","I mean the 'cms' template namespace. It should only be used if you specifically want to change the builtin templates, never for your own 'normal' templates. Same goes for 'menus'. """
"positive","Yeah, that's reasonable. The clearest way of doing it might be to iterate over the dict items and set them in context. Or we could do it like below. What do you prefer?      context_dict = context.push()     context_dict.update({         'installed_plugin"""
"neutral","should use re.escape on those bits"""
"neutral","can we have string formatting using %s here? the + operator just fails too often compared to %s"""
"neutral","The initial code has not used regex so I have opted for this. I also do not see much difference. It could fail only if somebody would have admin attached under something like ``/123/admin/cms/page/``."""
"positive","well since it's an undocumented feature, I'd say break it. To do it like Django does ;-)"""
"neutral","I think this is checking false to avoid keys with `nil` value to be a failure"""
"negative","Sorry, I looked like you were adding the entire header file in a patch. But why are we updating this header file? Shouldn't the tag have the correct version already in it?"""
"positive","oh, thank you very much ;)"""
"neutral","We can drop this. It's more or less a relict from the process of creating this formula."""
"neutral","I don't think we need this comment."""
"negative","That describes what options get generated for the homebrew formula itself.  We want to add the guard to the line because if the user doesn't request lua, we don't want vim to pick it up on accident (which it might do if it is already installed and we se"""
"neutral","drop the parens"""
"neutral","this block is only needed if both, python and python3 should be linked?"""
"neutral","version is scanned from tag name"""
"positive","This is cool, I didn't realize lib is under versioning. Then I think the two lines can be simplified to `lib.install Dir['lib/clang']`."""
"neutral","Need to use the full path to the binary under test: `system """"#{bin}/k5start"""", """"-h""""`"""
"positive","@jeremy I'm going tomorrow for vacations won't be possible until after that :( sorry. @carlosantoniodasilva was checking to see if he can split commits. Do whatever you guys want with this branch, take it over :). Completely destroy it whatever :P. I wan"""
"neutral","Just `@data.delete(""""layout"""")` is fine here. If the key does not exist, we'll get the default value."""
"neutral","It's to be consistent so you can use the same layout for pages and for posts if you want.  - [convertible.rb](https://github.com/mojombo/jekyll/blob/master/lib/jekyll/convertible.rb#L100) - [post.rb](https://github.com/mojombo/jekyll/blob/master/lib/je"""
"neutral","We need to do a proper `fails_with` here. Will let another maintainer suggest a fix here."""
"neutral","These can be `(buildpath/'srcdir').install %w( config driver mk tests timeout)`"""
"neutral","We should always build both static and shared versions."""
"neutral","It invokes `git-tracker help`, which just spills a message to standard out. The test then assert that the expected help text was written to standard out.  We used to have sub-command, `test-command`, which did basically the same thing, and only existed """
"neutral","Well, there is no active developement or versioning.  What should be correct version in this case?"""
"neutral","Is this needed?"""
"negative","Sorry, s/It was/It wasn't/"""
"neutral","I was putting 30 in as an example that is different from the default of 10.    See https://github.com/wesgurn/gitlabhq/blob/6252951c52be7908fcb01f79af9ee39263faefbc/config/gitlab.yml.example#L43  We can change the 30 to 10, but was trying to show a di"""
"neutral","Please submit this as a separate pull request just for a nettle version update."""
"neutral","What is this step doing?  The backtick syntax captures the output into a string, so things that need to be executed in the shell and where you're *not* using the stdout should be done as:  ```ruby system """"go get jp"""" ```"""
"neutral","You are right in that we don't use the argument again, though."""
"neutral","Not sure I follow what do you mean"""
"neutral","This comment also is a repetition."""
"positive","That's better, thanks!"""
"neutral","Should check if it's forked, and display old way if so, try to extract to a helper merge_request_email_helper for these displays"""
"neutral","This need a refactoring.  ```ruby association_name = association.to_s record_class = record.class  merged_options[:root] = association_name  if record_class.to_s.underscore == association_name.tableize.singularize   merged_options[:type] = record"""
"neutral","Do we need all this setup?"""
"negative","Sorry, maybe this was the formatter that I used too (as the indentation), was not my intention to make this... I'll rollback... Thanks"""
"negative","I'd rather we don't break up lines by dots.  It's annoying to figure out who the recipient of the `map` like this.  Why are we checking `respond_to?` on `to_sql` here?  The previous code did not do that."""
"neutral","Whitespace changes?"""
"neutral","I think we can remove the `pos` variable. I'm not seeing it used anywhere."""
"neutral","It looks to me like """"Your session expired."""" and """"Please sign in again to continue."""" are independent clauses, so it is, in fact, incorrect to combine them into one sentence with only a comma.  Other correct ways of writing it are: Your session expired; """
"neutral","You could delete all the other code in that method and the `base_kramdown_configs` method then, couldn't you?"""
"neutral","Maybe we can """"cache"""" it this way:  ```ruby @confirmation_period_expired ||= self.class.expire_confirmation_token_after && (Time.now > self.confirmation_sent_at + self.class.expire_confirmation_token_after) ``` """
"neutral","This is not going to work. The module is included before the configuration options are applied."""
"neutral","`if event.target.nodeName isnt 'A'`"""
"positive","And this was passing? :)"""
"neutral","You have to because it defaults to `element.last` so if it goes to `extract_values_from_collection` it will go to the last value which is incorrect. Like I said, the current default value for for `value_method` when you don't pass a value is `:last` Pleas"""
"neutral","1. maybe admin_users_path 2. too long string with condition at the end. Please make it more readable"""
"neutral","Just out of curiosity, is this the same `std` from above? Should they be capitalized the same?"""
"neutral","please fix indentation"""
"positive","ok. its clear now. Also i'm glad we got rid of `@history_path`. I'll merge it now - hope it works :)"""
"neutral","Fix the indentation please."""
"neutral","It seems you forgot to also add it to the [diff inline form](https://github.com/NARKOZ/gitlabhq/blob/9c75fcbef16e68dd3898545fc5d11b1261de1a26/app/views/notes/_per_line_form.html.haml#L33)"""
"neutral","why p without .row_title? It cause unnecessary top padding """
"neutral","@petere Whichever is preferred. I can re-add the extra line upstream if that is idiomatic Homebrew."""
"neutral","Maybe we should add the dependency as you said and assume an installed version from bundler as a backport. I can't see a better solution.  @rsampaio, ideas?"""
"neutral","Creating project in admin area should not automatically add admin user to masters"""
"neutral","move it to namespaces like `lib/tasks/gitlab/update_hooks.rake` and also include it to gitlab:app:setup"""
"neutral","This means we are modifying the original options, no?"""
"neutral","Didn't you mean `:as => :minus_path`? Actually, you don't need the `:as` option at all for that test."""
"neutral","There appears to be a filename -> content mismatch here. Shouldn't the UTF-8 be in the front matter?"""
"positive","lolwut"""
"neutral","Yeah. I thought the same thing. I'll change it now"""
"neutral","Instead of create match objects, could not use the `!~` operator?"""
"neutral","I see.  That does not seem like a good feature of `Array.wrap`."""
"neutral","Blank lines before and after `depends_on ...`"""
"positive","That's cool! Fixed in ff847dc"""
"neutral","I'd vote for app/assets/javascripts/profile.js"""
"neutral","Doesn't matter at all. Just remove that line."""
"neutral","My problem from yesterday would be solved but what if the user has install a possibly broken gcc or clang somewhere else on his system? We will get unsolvable bug-reports because `xcrun` finds stuff that is not in the `PATH`. I'd even go so far to conside"""
"neutral","Perhaps this `""""t('.make_something')""""`"""
"neutral","we can nix these view and request specs"""
"neutral","yes, I see"""
"neutral","I think it would be too hard to put all this information in the banner. We should document it in the USAGE though. Now that we use {} for extra information, we could even change the banner to: `field[:type][:index] field[:type][:index]` and put the remain"""
"neutral","`--install-scripts=#{bin}` for formulae (like this one). The `share/python` is basically for python modules installed via pip by the user."""
"neutral","Hm.  How about:      note.update_attributes(:unread => !! opts[:is_unread] )"""
"neutral","But there can be just one role. It's actually role(s)."""
"neutral","Fixed to be:  ``` ruby if addr && !addr.empty? ```"""
"positive","It's """"supposed"""" :-)"""
"positive","All of these classes and methods, actually :)  Do you have a readme outlining the command structure and switches?"""
"neutral","What’s a better way to test it, then? `pdfsqueeze` without any arguments seems to exit with a non-zero status code (`1`)."""
"negative","Possibly it will break. And we can easily add these things. I suspect though that such bugs were oddities in GCC that no longer apply. Superenv only does `-Os -march=native` anyway. What I should do I guess is put a warning in for these so at least we can"""
"neutral","There is no way for us to know the root of your Octopress directory, as `lib/` will be distributed as a gem, much like `jekyll`. Do you know of a better way to find this directory?  As you can see from the diff, this used to be an absolute directory rel"""
"neutral","I haven't seen any issues with it -- perhaps that's a Ruby 1.8 vs. 1.9 issue?"""
"neutral","These should be as a list to protect against spaces in the paths, i.e.  ```rb system """"install_name_tool"""", """"-change"""", ... ```"""
"neutral","Thanks, I was looking for the function that doesn't get grumpy when the path already exists."""
"neutral","Can you refactor this to only look for orientation when we need it? As it is now, it'll be parsing out orientation always."""
"negative","I struggled a bit with this one, but I think it's reasonable to expect interpolation keys, in a path, to be separated by non-word characters."""
"neutral","    assert Paperclip::AttachmentOptions.new({}).respond_to(:[])  Bonus, you get to use `(:[])`, which looks like a monkey."""
"neutral","Too late now but you didn't meant to return `nil` here. Perhaps it should have been `""""""""`?"""
"neutral","This line is missing in the latest version, causing `uploaded_file` always nil. Is this intended?"""
"positive","I assume these are debug puts? ;)"""
"positive","Oh, you're right. Misread."""
"neutral","Use the full path to the executable, e.g. `#{bin}/root`."""
"neutral","This is done automatically when declaring a dependency on a keg-only formula."""
"neutral","I would DRY this up a bit and calculate the width before calling `ImageRow.new` within the if statement."""
"neutral","`#{etc}/nikto.conf`?  We don't want config files in bin."""
"neutral","But Makefile.in is only regenerated by automake, no?  This should use `inreplace` rather than sed, e.g.  ```ruby inreplace 'Makefile.in', /<regex>/, '' ```"""
"neutral","(for future performance optimization) - we should try to use `ChannelBuffer`s as much as possible throughout as it allows us to reduce the amount of copying we do."""
"positive","love this.  we'll move it under finagle-example when it's ready for prime time."""
"neutral","`prefix` is the formula's own prefix, and libiconv and gettext aren't linked into `HOMEBREW_PREFIX`, either. It would need to be `#{Formula.factory('libiconv').prefix}`, etc, since libiconv and gettext are keg-only brews."""
"neutral","given that this could be arbitrary data, do we want to do a hex dump instead? (ChannelBuffers.hexDump(commandName))"""
"neutral","`bin.install 'torrentcheck'`"""
"neutral","Yes, sorry, originally I had a 1s gate installed so the retry interval needed to be higher."""
"positive","Awesome. A migration guide already. :wink: """
"neutral","Nevermind, I see that it's handled differently."""
"neutral","Okay -- figured it out and committed that.  (Still can't find it documented, though.)"""
"neutral","Yes"""
"neutral","Yes, that was clear; I was commenting only on the coding style: either use a guard to the left of the arrow or place the conditional on the next line, that makes it easier to see the difference between the two (which is exactly what you just explained)."""
"neutral","problem was: `Props(new StashQueueReportingActor)`"""
"neutral","I tried both. The parallel one failed. But, I didn't look into what exactly was causing the failure though."""
"neutral","This makes the code examples in the docs more clear even if it's less DRY in the specs."""
"neutral","thx"""
"neutral","perhaps define `""""""""` as a constant somewhere, `NoMailboxRequirementGiven`"""
"positive","sounds great"""
"negative","collect that sh!t"""
"neutral","alright, do you prefer to do the removal inside the above loop with `watching -=` or as a for-yield and remove all afterwards with `watching --=`  doing the sendSystemMessage inside `filterNot` feels wrong"""
"neutral","nope: this is not an Ordering, try out `Int.MinValue compareTo Int.MaxValue` to see what I mean"""
"neutral","fine, a separate clone can also be used (convenient for other reasons as well)"""
"neutral","I'd probably prefer a simple if:      val interval = routeeProvider.settings.retryLookupInterval     if (interval.isFinite) // Retries enabled        retryTask = Some(context.system.scheduler.schedule(interval, interval, self, RetryTick)(context.dispa"""
"positive","no, but thanks for asking :-)"""
"neutral","ChannelRegistry and ChannelRegistration needs some scaladoc/comments about expected behavior"""
"positive","oh, right, of course"""
"neutral","no actorSystemResource here?"""
"neutral","`obj.getClass.getName` ?"""
"neutral","Yes, it's the strategy for the router itself."""
"neutral","ok"""
"neutral","So why don't we remove the interestedInResume list then? Isn't fail fast better?"""
"neutral","eclipse formatting due to the `;` break it to two lines, or enclose in `{}`"""
"positive","I like this name change!"""
"neutral","Ok, I'll fix them."""
"positive","code is better than documentation :-)"""
"neutral","So it is always guaranteed that all `nacked` are sorted before all `nonAcked`? It seems that that would be the common case, but I was not instantly sure that it is a given."""
"neutral","extension added in 0270e90"""
"neutral","super.postStop?"""
"positive","I think you are right, I will change to `<code>` http://stackoverflow.com/questions/14537311/tt-vs-code-elements-when-writing-java-docs"""
"neutral","ok, but doesn't that pollute deadLetters for the normal case, when it is terminated?"""
"neutral","You might want to re-read the implementation of `askWithDeathCompletion`"""
"positive","Lol :)"""
"neutral","`currentlyJoining`, `joiningInProgress` ?"""
"positive","Good! I see there's still no explicit exit on version, but `system """"#{bin}/djvu2pdf -h""""` should pass `brew test` in the new version."""
"neutral","Why keeping the noMessage here?"""
"neutral","I actually checked that, it is always an   OrderedMemoryAwareThreadPoolExecutor"""
"neutral","I actually find the `case m @ (MemberDowned(_) | MemberRemoved(_))` more readable.  Is there a performance benefit?"""
"neutral","okay, thanks"""
"neutral","I don't get you. The bundle provides correct Manifest. Is it a question of Scala versions? The problem we have is to use several versions of Scala (2.9 and 2.10) in the same container. By default, the bundle is resolved with the higher version and the re"""
"neutral","if the manager always is the parent you don't need the constructor parameter, but that is perhaps not the case"""
"neutral","No exception is thrown, it looks like that the OS accepts the connection   and so the client does not fail."""
"neutral","after checking the byte-code for Ryan’s “Catcher” variant I think that is the best option right now"""
"neutral","I agree, I will change it."""
"positive","So this was the missing path. Nice work!"""
"neutral","This promise juggling seems quite brittle, whose responsibility is it to complete it? Is it safe to call the exception-throwing ``success`` | ``failure`` | ``complete`` methods etc.  How about having ``setMode`` return a Future[Boolean] instead, and doi"""
"neutral","Yeah, I think so"""
"neutral","This doesn't go in the install section. It floats around with `options`, `patches`, `depends_on`, etc."""
"neutral","`:` is not a valid character in URI path elements, and we need to use protocol descriptors in there"""
"neutral","Shouldn't we validate the max-tries value?"""
"negative","that's what I get for copying and pasting!"""
"neutral","Is there a null object for MetricsGossip so we don't create a new empty one?"""
"neutral","Probably costs as much to do:  for(i <- v.inbound.averageValue; o <- v.outbound.averageValue) yield ((i,o))"""
"neutral","Why @volatile (docs)"""
"neutral","no, it's the same for all, but that is a possible improvement, as mentioned in the comments about DataStream"""
"neutral","yes, it's possible to define other impl in config, and then it must gave constructor with ActorSystem parameter, and I wanted this one to follow the same rules. I can add a comment about that reason."""
"neutral","    s""""cpuCombined must be between [0.0 - 1.0], was [$x]"""""""
"neutral","publishes"""
"neutral","Are you sure about this one? I have tried some little things in the sample project (with the change above), and it never looked for 2.9 anywhere, always 2.9.1."""
"positive","Done :)"""
"neutral","Yes, OSI terminology also used by IEEE. I will add comment to explain."""
"neutral","they click on the link above, and pick one http://repo.typesafe.com/typesafe/snapshots/com/typesafe/akka/akka-actor_@binVersion@/"""
"positive","Then we're on the same page :-)  Alright, could you do me the favor of squashing the commits into 1 so it's easy to cherry-pick it into 2.0.4?  Great work!  √"""
"neutral","Say what? I'm challenging the choice of having """"var target"""" in the class body, this is completely unrelated to whether the code is used in docs or not."""
"neutral","ok, fine"""
"neutral","Doesn't that do a copy of the original collection? Would it be preferable to have a """"foreachChild""""-method instead?"""
"neutral","yes, that would feel better, they are triggered by these watches, right?      systemGuardian.sendSystemMessage(Watch(guardian, systemGuardian))     rootGuardian.sendSystemMessage(Watch(systemGuardian, rootGuardian))  there is some initialization order to """
"neutral","Yes of course.  Whatever happened to `|blaha|` substitution in these blocks? The Akka version should be a replacement string. """
"neutral","ah, I thought it was your old self..."""
"neutral","That's the plan. I just wanted to keep it separate from the rest until   everything settles."""
"neutral","What does that mean?"""
"neutral","Is this public API?"""
"neutral"," > What is the purpose of this object?  Contains message classes, constants and a handful of functions that are   used at several places."""
"neutral","John pointed out that the keySet is a mutable view, so it is automatically refreshed from ZK."""
"neutral","It was originally that way, not sure why. After refactoring per your suggestion below, not sure that does anything, so removing."""
"neutral","On second thought: using `attachChild` means that the provider will treat this call as if possibly done out of the wrong context (`async=true` as for top-level actors) and use RepointableActorRef instead of LocalActorRef if one target address happens to m"""
"positive","yes that could be hard :)"""
"neutral","default should be from the config not in code"""
"negative","Alright, let me know when things are ready for review, I've got an insane amount of code to review"""
"neutral","same here"""
"neutral","No it's fine."""
"neutral","Instead of the getOrElse you could simply do + senderOption and it will be Some(path) or None which is just as informative."""
"negative","no, ! should not throw exceptions in 2.1"""
"positive","awesome documentation in here!"""
"neutral","Link to the script or even better, to a doc section that explains the script. """
"neutral","that was also changed for failed remote sends"""
"positive","Fixed, good point."""
"positive","good catch, thx"""
"positive","Also a good point, I think I prefer `whenStarting` and `whenStopping` to make it clear that the callback is executed before that overall action is finished."""
"neutral","Maybe a short comment here that explains why we care about the uid? """
"neutral","Fixed in the commit https://github.com/derekmahar/akka/commit/0e0c55010af9476e9b2981e4b3c2030641b03f10."""
"neutral","Find the error"""
"neutral","Pondered it, shifted it around at the back of my head, and I still lean towards making it explicit that a `throw` is happening here. I’ve added one sentence above, WDYT?"""
"positive","Good documented. """
"neutral","The idea with a factor of something else is that there is less knobs to learn how to turn. But I'm fine with either. """
"neutral","Why assumed to be normal/terminating, leave as abstract"""
"neutral","This is included in the next line automatically."""
"positive","Nice. """
"neutral","Also in case you need it somewhere else"""
"neutral","Because if I did it in Scala the Scala Compiler said Method classLoader needs to be a stable, immutable value. But I explicitly intended the ClassLoader to be ThreadLocal and very much mutable (but thread safe)."""
"neutral","Because the address we depend on is loaded on demand. We are guaranteed to call this lazy val only when the address is initialized."""
"negative","That piece of code is not obvious what it's good for"""
"neutral","I agree, frequency is not the right term"""
"neutral","escalate"""
"neutral","See comment on ```ByteArrayIterator```."""
"neutral","I don't think it should, yet"""
"neutral","`protected[akka]` is weaker than `protected`, so what are you saying? Subclassing applies to ActorSystem or ActorCell, so I don’t see a problem which emerges from this line."""
"neutral","No need to repeat the name of the documented element.  A factory to create MessageQueues for an optionally provided ActorContext"""
"positive","LOL"""
"neutral","One liners please"""
"neutral","Yeah, just add additional commits."""
"neutral","does it matter which exception is thrown?"""
"neutral","Also `man1.install 'gpg-key2ps/gpg-key2ps.1'` IIRC."""
"neutral","I would write `WildcardTree.empty` here in any case"""
"neutral","The first thing the user would do in transform they would cast it so partial function seems to be good from the usability point of view. ie. override val transformResponse = { case msg: CamelMessage => msg.bodyAs[String] }   so if we change it to (Any) =>"""
"neutral","Ok, no problem. Just out of curiosity: why are Symbols a bad thing here? """
"neutral","you mean the problem lies in their implementation using WeakReferences and their associated extra GC cost, right?"""
"neutral","This should most definitely go into test/resources and not main/resources"""
"neutral","don't understand the above, why not just sender ! self"""
"neutral","removed def system from Camel trait, it is not needed in the end for the user. (you can always get to the system using the normal routes) Added a comment that Camel is shutdown when the associated ActorSystem that uses a Camel extension is shut down."""
"neutral","No need - as header is set by camel only if previous call failed"""
"neutral","it is only used in test, moved it there"""
"neutral","done"""
"positive","This is so badass I don't even know where to begin"""
"neutral","what happens if negative or 0?"""
"neutral","?"""
"neutral","maybe mention which thing is changed, `m.copy(name = …)`"""
"neutral","here, too"""
"neutral","Is this test run automatically? In that case why do we have so many spec wrappers for other junit tests?"""
"neutral","so, what’s the rationale for not suspending the actor in this case? Or should it in fact be implicitly Resume’d? (I mean in the Directive sense)"""
"negative","I don't like this at all. It's the provider who should provide these, don't like the leakage."""
"neutral","I don’t know, I just copied your code into a new file …"""
"neutral","just verified that the bytecode generated with and without `final` is identical … (vals are always private final fields)"""
"positive","good point, will do, including specific section in migration docs"""
"neutral","Public class?"""
"neutral","I'd still recommend having this final and calling the other with Duration.Inf, then the implementation of that can deal with Duration.Inf as it wants"""
"neutral","I don't know if we can omit it nowadays, but otherwise how does it find the prefix for homebrew?"""
"neutral","Might want to include some more debug info about which actorref didn't manage to activate within how long."""
"positive","to be cool:)"""
"neutral","Like something you put in your configuration file"""
"neutral","In the end it does actorFor so it should be fine with ActorPath. Will try to change that in separate refactoring.  On Wed, Jan 11, 2012 at 7:36 PM, viktorklang < reply@reply.github.com > wrote:  > > + * Please note that providing both 'nrOfInstances' and """
"positive","Nice! Please comment that this prevents props and context to be closed over below."""
"neutral","So you cannot share the same RouterConfig between multiple Actors?"""
"neutral","What if the collections' size is Integer.MAX_VALUE?"""
"neutral","Why does that look so cludgy? can't / just skip nulls and """"""""s?"""
"neutral","use:       new Props(JAdvancedCalculatorActor.class)"""
"neutral","Perhaps a ref to the remoting docs could be of interest here."""
"neutral","Is this threadsafe?"""
"neutral","changed to id"""
"neutral","Fixed"""
"neutral","Not only that, but I don't believe that Lift uses akka futures anyway. """"or"""" is definitely better than """"orElse"""" though I still like """"race."""" """
"neutral","final class?"""
"neutral","Null-object pattern"""" sounds more academic"""
"neutral","MAke it so that the dispatcher to be used is specified through the constructor, in that way it'll be easier to configure it later."""
"neutral","Netty"""
"neutral","no, the only thing which must be protected against concurrent enqueue() (which is a read) is shutdown()."""
"negative","DO NOT USE THIS EXCEPT INTERNALLY IN AKKA"""
"positive","sexy"""
"neutral","Do you really want to force the size to know if empty?"""
"neutral","Drop all constructors except for this one"""
"neutral","Alright, I'll revise the code accordingly."""
"neutral","The thought was that this class has nothing specific to zipkin in it.  It's really just an async facade on the hbase client."""
"neutral","never mind, I thought this was a network call."""
"negative","what's the point of this dependency?"""
"neutral","What part of the code does this comment refer to?  Seems like above, but maybe below."""
"neutral","Yeah, you're right.  I didn't really understand Futures when I wrote that."""
"neutral","Ideally we want all style in the stylesheets"""
"neutral","You can keep the pretty match at the cost of a local val."""
"neutral","Have you tried pulling in the same version of finagle that we use for the rest of the project? Too different?"""
"neutral","Can this use the preprocessing util?"""
"negative","Indent this, gets hard to read otherwise"""
"negative","Perhaps I'm being pedantic, but I'd prefer the new validation to be added in a separate commit from the reshuffling. Ditto for other new code this commit that I might not have seen."""
"neutral","Watch out, you'll be crossing paths with [MCFTIDE](https://github.com/scala/scala/commit/a205b6b06#L40R128)"""
"positive","Sometimes I wish for Perl-like imports: `import global.build.Syntactic*` :)"""
"positive","Thanks for reminding me, a few more places can be converted to use `isHole(name)` instead of direct access to `holeMap`"""
"neutral","Maybe it's best to disentangle the changes a bit: a) refactoring of type inference boilerplate, b) sharper intersection types,  c) propagation of singleton types."""
"neutral","Could you elaborate on this comment? Should we do this or not? If so, how?"""
"neutral","This appears to be only used in log output. If so, we should avoid calculating it in normal operation."""
"neutral","Typo."""
"neutral","`... together with flags that have a direct equivalent in Scala code`?"""
"positive",":+1: :+1: :+1: Thanks @paulp, will keep that in mind! Would it make sense to turn `-Xlint` on in all the ant build?"""
"neutral","You would have to find someone who suddenly finds himself with lots of free time on his hands."""
"neutral","Indeed, I didn't really seek out the """"second order simplifications"""" which this must have enabled in pattern matches."""
"neutral","How come we got same tests multiple times here?"""
"neutral","When @adriaanm's tuple matching optimization lands, or sooner if this method isn't called much:  ```scala (ftpe1, ftpe2) match {   case (MethodType(_, rtpe1), MethodType(_, rtpe2)) =>     rtpe1 <:< rtpe2 || rtpe2.typeSymbol == ObjectClass   case _ ="""
"neutral","`v map f` is a value, though, so maybe it'd be better to pass it using regular parentheses: ```scala     onComplete { v => p.complete(v.map(f)) } ```"""
"positive","You're right @phaller the """"attempt"""" doesn't add any value here, I'll fix that as I re-point the PR. Thanks!"""
"neutral","Apparently missing the `s` interpolator."""
"neutral","On Wed, Apr 24, 2013 at 11:44 PM, Paul Phillips <notifications@github.com>wrote:  > In src/compiler/scala/tools/nsc/doc/model/ModelFactory.scala: > > >            case aClass: DocTemplateEntity with Class => > > -            (aClass.primaryConstructo"""
"negative","Unfortunately that would still be too much: as symbols mostly come from different SourceFiles grouping is not benefitial."""
"neutral","In a number of situations we keep issuing more errors even though they are related/caused by the very first error. To avoid generating a lot of error messages we just pick the most specific one, i.e. the first one."""
"neutral","a) the main reason for sharing buffers was the existence of silent mode, otherwise we would have to copy errors in a non-trivial way. Does b433bdba5aa7d89470 help in understanding why we introduced it? b) I don't see any example where class or module typ"""
"neutral","Perhaps:  ``` mkString (s""""`case ${clazz.name}("""", """""
"neutral","Please don't remove parentheses from single-expression methods, they serve an important defensive purpose."""
"neutral","Ooh, a reason to bring mmap and map2 together in mmap2!"""
"neutral","Care to elaborate? Enclosing method here is `doTypedUnapply` which is very large method and I don't see why it should be inlineable.  Calling small methods that do not allocate objects is totally fine and recommended practice. JIT will take care of that"""
"neutral","could we change this (and `inAny` / `inAll`) into vararg methods?      def inNone(x: Mode, xs: Mode*) = this & (xs :\ x)(_ | _) == NoMode"""
"neutral","Yes, readability suffers somewhat. On the plus side, shorter methods are favored by the JIT compiler. In fact, that was a consideration that led to Range.validateRangeBoundaries, but on closer inspection it brought its own disadvantages (basically, making"""
"negative","Let's please assume this didn't happen"""
"neutral","I believe it should be InetAddress.getByName(null)."""
"neutral","From what I understood, if `tryTupleApply` returns true, then the subsequent logic in `tryNamesDefaults` will choose tuple application and won't go for named or default argument applications. Right?"""
"neutral","We could probably go either route here successfully.  """
"neutral","Maybe """"to properly detect blocking and ensure that there are no deadlocks.""""?"""
"neutral","Does this show up elsewhere?   Seems a useful method, but I could be wrong."""
"neutral","Where is the source for this? (I'm not familiar with tests having binary dependencies like this.)"""
"neutral","`lazy val`, I agree."""
"neutral","why does it matter?"""
"neutral","It seems that `time` is in fact required to be a `FiniteDuration`, because e.g. `isOverdue` fails if `time` is not a `FiniteDuration`; if so, this should be checked statically by making `time`'s type `FiniteDuration`. Consequently, you'd have to move `fro"""
"neutral","I'm not sure what this is doing, but isn't it going to be misled by    (x)(y, z)  vs.   (x, y)(z)  Those flatten to the same list, and have the same number of sublists, but do not correspond.  Maybe this is handled somewhere else."""
"neutral","Ok.  When we see the """"WHY ISN'T THIS WORKING"""" email, I'll cc you."""
"positive","it's okay to leave this for a future commit, but it would be great to restructure this method so we don't need these returns"""
"neutral","It also uses formals to take BYVALmode off when typing by-name arguments ."""
"neutral","On Fri, Jul 20, 2012 at 4:43 PM, Vlad Ureche <reply@reply.github.com> wrote: >> @@ -242,7 +242,7 @@ trait ModelFactoryImplicitSupport { >> >>            available = Some(search.tree != EmptyTree) >>          } catch { >> -          case _ => >> +         """
"neutral","What about literals such as $null, $true and $false?"""
"neutral","The problem that I see with putting """"internal"""" in the name is that some of the `Throwable`s that are ruled out are not necessarily internal, for example, `InterruptedException` or `OutOfMemoryError` (like other `VirtualMachineError`s). I don't have an ide"""
"neutral","Can you tell xcodebuild to build to a different directory? This should get built within the `buildpath`."""
"neutral","Did we loose something here?"""
"neutral","Yes I will. Documentation will come in the RC phase."""
"neutral","Fixed. """
"negative","It deviates quite a bit from the Akka version, and Akka is in RC1 now.  We should sync before it's too late.  https://github.com/jboner/akka/blob/master/akka-actor/src/main/scala/akka/dispatch/Future.scala#L25"""
"neutral","Typo: """"will be interpreted as _an_ escape character"""""""
"neutral","Typo: """"The _names_ of the groups"""""""
"neutral","On Tue, Jan 3, 2012 at 6:50 AM, Josh Suereth < reply@reply.github.com > wrote:  > I saw it in the sample.  It's not enforced though.  I really wish git > commit hooks could be attached to remote repositories and mandated to each > member so we *could* enf"""
"neutral","See how this is done for TypedActors (i.e. children TypedActors)"""
"neutral","better move this into the missing “else” clauses in order not to send multiple messages unnecessarily"""
"neutral","hmm, not so sure it would actually help; I’d leave this in as a marker for potential benchmarking sessions, though"""
"neutral","that exception in postRestart would be the direct equivalent of a `require()`; I’d include it to be sure"""
"positive","great, I'll change them all over the place in a separate PR, to make it a visible style decision"""
"negative","ah, now I get you; hmm, too many Runnables nested here"""
"neutral","Is there a test that validates the behavior when this throws an exception?"""
"neutral","has it now … I didn’t see any warnings"""
"neutral","Yes, but it is only called on each node when it joins or leaves the cluster."""
"neutral","Document as internal."""
"neutral","Yeah, I made it private to and renamed it to limit what could get here. I can't think of any valid need to `newDefDef` or `newValDef` with an inherited symbol."""
"neutral","This doesn't affect the edit profile page?"""
"neutral","missing space between descr. and return"""
"neutral","this was suggested initially but it is a BC break"""
"neutral","Do not chain  bang (`!`) methods. I don't now it for sure in ActiveSupport/Rails, but stdlib behaviour is to return nil if there are no changes made."""
"neutral","If you're looking at reducing output to the useful, have you looked into using  the 'brief' formatter ? It seems to do just that (look for the  formatter section in https://ant.apache.org/manual/Tasks/junit.html )"""
"neutral","Why this change? (I don't see any mention in commit message about this)."""
"neutral","@elupus ping... Good to merge?"""
"positive","@stloyd wow, I was not aware of this method! I update the PR now, thanks."""
"neutral","Well, you can already do it with a instanceof check: ``if ($child instanceof self) {``. It will exclude buttons which are using a different implementation"""
"neutral","the action mailer link is wrong"""
"neutral","Could you please wrap these additions around 80 chars?"""
"neutral","@jacknagel Got it. But for reinstall to reuse this code, install_formula should really pass on this exception, so I'm planning to put the catch part in the block from install in next commit."""
"neutral","No, I am going to write the creator about this though, and will update the formula if they agree."""
"neutral","This is already pretty early (before anything gets downloaded). I moved it immediately after the requirements checks, but all that means is it doesn't print the `Installing foo` header. Also changed the message to """"Unrecognized architecture for --bottle-a"""
"neutral","Yes, I agree."""
"neutral","We have an option for installing with the default names, in which case `gtar` won't be available. You might want to conditionally apply this change based on how gnu-tar was installed, though I suppose that would break if the user reinstalled tar without t"""
"neutral","Done, see 3e039fabd75a7e46bef5e99357d908867dd0f5c9"""
"neutral","shouldn't you check that it is a subclass of Request ?"""
"neutral","Last I spoke with @tenderlove on this subject, he suggested to make visit_AddColumn public for now. Aaron, what do you think about adding another object to schema_definitions to handle this?"""
"neutral","No need for the if()'s"""
"neutral","Client::enableProfiler() with profiler existing profiler service is removed from the container Client::request() -> fatal error, although it should just continue without profiling"""
"negative","uh, what a sense makes `user` here at all? I shall not copy code..."""
"neutral","no need to use ``else`` as the ``if`` returns"""
"positive","I mean definitely not of course ;-) see [this](https://github.com/symfony/symfony/pull/3403/files#L3R147)"""
"neutral","Clearer to avoid `keys`, just pass the args list."""
"neutral","one line is clearer here"""
"neutral","Fixed in 6bbf72c3c0c974c19d86."""
"neutral","Right .. we still have a few places where we didnt rename Account to User"""
"neutral","Remove the comment"""
"neutral","It's not much, but there is http://edgeguides.rubyonrails.org/contributing_to_ruby_on_rails.html#follow-the-coding-conventions"""
"neutral","> If the file is required simultaneously by two threads, the old setup would risk adding the same subscriber twice.   Good point. One final question: shouldn't we check in `method_added` if the new method is public or private?"""
"positive","Also avoids taking the lock.  We can spare the 4 bytes :)"""
"neutral","The methods `get()`, `set()`, `has()`, `all()`, `clear()`, `remove()`, `replace()`, `isEmpty()` and `keys()` [are missing](http://symfony.com/doc/current/contributing/code/conventions.html)."""
"neutral","Err:509"
"neutral","I think """"Method requires wallet"""" or something explicitly mentioning why it is disabled is more useful."""
"positive","Thanks, true. I added tests for all 3 Java base classes now."""
"positive",":-)"""
"positive","will be replied *with* ;)"""
"neutral","The CraftQueuedProcess is a Runnable, which has a run method. In that run method the CraftQueuedProcess calls the accept method.   Therefore, because this does not break, the CraftQueuedProcess if statement here calls accept, then on the following line """
"neutral","Missing license header"""
"neutral","http://pastebin.com/3BdHqHDQ <- there are some more - but those in that pasty are the ones where i am sure it is safe to change them..."""
"neutral","This is inconsistent with the other UNIX implementations. The caller is responsible for not passing in NULL."""
"positive","`/>` is unnecessary with this doctype ;)"""
"neutral","I'll let someone else from the @Bukkit/pull-request-handling-team comment - removing the references is OK, but it makes for a larger diff."""
"neutral","scroll"""
"neutral","So this loads docvalues? and touched the terms, termsenum, tv etc?"""
"neutral","2 times “doesn’t => do not”"""
"neutral","Why did you change this?"""
"neutral","I still don't get why we can't use ByteBuf here .. Could you give more details ?"""
"neutral","Seems sensible to me"""
"neutral","BTW, one more thing, add a section to the migration guide also, since it looks like we promoted the constructor for the Java API documentation."""
"neutral","Not sure if we need to do that it's just one entry per field though."""
"neutral","Why are we renaming these functions? If we stick the original func name, we will have less code to worry about. No?"""
"neutral","In overall php variables are camelCased, while array keys are written with underscore."""
"neutral","OK, I think I see. Gonna try moving them inside the class as statics anyway, which seems better."""
"neutral","ditto with `OneByteString`."""
"neutral","(NoAck(null) eq NoAck) must be === true"""
"neutral","Yes, of course, I suspect we have a few tests that are broken due to this false assumption. You do have to agree that something called ``remaining`` that isn't relative unless in a specific context is a recipe for problems. (someone moves a within block o"""
"neutral","true, but then i would also need to be host, methods and schemes attributes instead of elements. see https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Routing/Tests/Fixtures/validpattern.xml"""
"neutral","sprintf is not necessary here."""
"positive","Returning early for `if (Configure::read('Cache.check') === true) {` would be great too!"""
"neutral","Makes sense, I haven't tested getters/setters yet"""
"positive","Perhaps reversing the previous decision is best. Having isset() and the ArrayAccess interface work as expected is more important than handling null values. Perhaps a separate method could be used to see if a property is defined?"""
"neutral","should maybe be moved to a different interface?"""
"neutral","It is literally impossible to satisfy [#12838](http://bugs.jquery.com/ticket/12838) without new API surface. We may opt not to do it, but we will not find """"another way""""."""
"neutral","Hmm, I don't have admin rights to create that alias - can you do that?"""
"neutral","It is nicer this way, especially if you are stepping through with a debugger."""
"neutral","remove @package"""
"neutral","please remove before committing"""
"positive","Yep, great work!"""
"neutral","beeing => being and singup => signup ?"""
"negative","I don't really like this code as it makes assumptions about the parent object and does explicit casts. Why not use a signal 'verifyMessage(QString addr)'?"""
"neutral","`/** */` to make a documentation comment."""
"negative","@riking You made me think I was going mad there, what with your talk of class variables! But yes, both are unnecessary."""
"neutral","I ended up using `strtotime()` as the various formats that I saw in the wild and in the specs resulted in icky code. However, strtotime() seems to be able to sort everything out."""
"neutral","Include a newline at the end of the file"""
"neutral","What is `subline`?"""
"negative","This doesn’t look like an optimization to me; I expect the performance is nearly identical. And the benchmark you linked to applies to an earlier change (to preallocate the array rather than use push), not to the change you are making."""
"neutral","One of those is the htmldiff output, not markdown and cannot really be applied in the template"""
"neutral","callbacks"""""""
"neutral","No as some of the more global checks are overridden by some of the more local checks, this is on purpose."""
"positive","Ahhh, I think we should be fine without it.  Seems pretty obvious..."""
"neutral","If we already have the list of available migrators, it should be nice to print them, so people don't really need to run `jekyll --help` to check the migrator's name. Something like this would be more helpful:  ```ruby puts """"Invalid migrator #{migrator}."""" """
"neutral","Superfluous comment."""
"neutral","indentation"""
"neutral","typo"""
"neutral","I don't know why is this needed. /cc @weierophinney """
"neutral","No need for the extra line."""
"neutral","https://github.com/Gacko/TrinityGacko/commit/f25ff104efee8150a52d906b2bedd9587b022527"""
"neutral","Thanks"""
"positive","Ohh nice :+1: """
"neutral","Hmm, kinda unnecessary, but OK. """
"neutral","I'd suggest using '2.6.1.1' as version number, as '_' is will be used to mark formula revision in @jacknagel's #19920 ."""
"positive","just extract method, man :)"""
"negative","Really? You need to test that?"""
"positive","re: """"Use Props.empty instead guys."""" Genious. And obviously it's in the docs... I just read it... :)"""
"neutral","I think this one is less efficient than a separate `div` and `%` (because of the intermediate array). Could you check?"""
"neutral",":+1:"""
"neutral","This is not very readable plus has unnecessary merge with empty array. Better to replace with this: ```php if ($merge) {  $this->_inputDefaults = array_merge($this->_inputDefaults, $defaults); } else {  $this->_inputDefaults = $defaults; } ```"""
"neutral","```php $requestTime = null !== $this->kernel      ? $this->kernel->getStartTime()      : $request->server->get('REQUEST_TIME_FLOAT', $request->server->get('REQUEST_TIME'));  ```"""
"negative","We had a solution (ffmpeg event) but unfortunately this part was not accepted upstream. Michael said that it would break some other functionality. Comparing new and old state is the only idea I have so far."""
"neutral","``` raise unless candidate == missing_name || candidate.starts_with?(""""#{missing_name}::"""") ```  This line introduces a conditional. I think we should try to verify both paths with a test-case to see that there are multiple possibilities."""
"neutral","Didn't try it but maybe the following code may work:  $inputCollection = array_fill(0, $this->getCount(), $this->validationGroup ?: array_keys($this->inputs));"""
"positive","thanks! ;)"""
"neutral","Yeah, a little bigger but cherry-pickable, and we might as well keep the two branches in sync on patches like these unless there's a good incentive the other way."""
"neutral","the else if must be in its own line, add a linebreak after the }"""
"neutral","remove the empty whitespace"""
"neutral","Is this thread-safe?"""
"neutral","This was pulled from the old makefiles and gitian descriptors. It's required for deterministic builds."""
"neutral","sure."""
"neutral","No real reason to introduce _one time_ variable."""
"neutral","There is no time calculation done anymore in getoverlay. Only the assignment for filling the fields in the overlay structure. Or what do you mean?"""
"neutral","[264] UpdateType: CreateObject1 [264] GUID: Full: 0xF11002F44B003725 Type: GameObject Entry: 193611 Low: 14117 [264] Object Type: GameObject (5) [264] Update Flags: LowGuid, StationaryObject, GOPosition, GORotation (848) [264] GO Position GUID: 0x0 ["""
"neutral","Shouldn't this decorator live in `django.contrib.auth` somewhere instead of here?"""
"positive","Ok, cool :)"""
"neutral","I agree. It should never get called given the rest of the code so there's not much point in it being there."""
"neutral","If you want you can, if not I can go through and fix the old code. There isn't a phpcs test for this which is why it is inconsistent."""
"neutral","What if you had 2 fields:  * 1 string with 1$-dollar signs * 1 string with 1€-euro signs  would these 2 not get the same id?"""
"neutral","Is this good to go then?"""
"neutral","in the ``polls/views.py`` file"""" """
"neutral","improvements*"""
"neutral","You can write these as `__len__ = new_method_proxy(len)` and `__contains__ = new_method_proxy(operator.contains)`"""
"neutral","I'm not quite sure what """"context"""" you're referring too here. If you're talking about a template context, you're overly specific. `cached_property` is also usable and useful outside of templates contexts."""
"negative","I'm not sure I like the idea of changing this document to be so broad; it dilutes the utility of someone coming to look for info on caching, specifically. There's *so* much to say about optomization that over time it'd basically overwhelm the more focused"""
"negative","Registering half of the locale stub only looks like a bad idea"""
"neutral","@bladealslayer its a possible workaround. if you push your version to rubygems - I'm ok"""
"neutral","remove newline"""
"neutral","the context file not being found is handled in src/node.js"""
"neutral","Ahhh. Right."""
"neutral","@Skixbmc @Karlson2k  ```""""%s\%s""""``` should be ```""""%s\\%s""""``` right?"""
"neutral","No, look at https://github.com/xbmc/xbmc/pull/3326/files#L3R180. I need Lock to survive after function GetAndLockConverter, until UnlockConverter is called. This is the main reason for lock."""
"neutral","yes, currently it's working with !IsEmpty(), but as stereoscopics stuff is anything else then trivial/straight forward I prefered to provide a infobool (which isn't working atm it seems, no idea why) to abstract this and wrap any future logic change. Can """
"neutral","You could lose this log if you want (just make the log below start with """"Loading items:"""")"""
"neutral","Hmm, its FOS_facebook auth break all"""
"positive","Hi,  I not find tests, but they start issue https://github.com/FriendsOfSymfony/FOSFacebookBundle/issues/79 but fix not work :)  2012/3/22 Drak < reply@reply.github.com >  > > @@ -79,11 +110,35 @@ public function regenerate($destroy = false) > >       */ """
"neutral","Or you meant """"swallow NonFatal, rethrow Fatal""""?"""
"neutral","I don't think that tabs can occur there, also there should be at least one space, correct? Then I'd do: [ ]+"""
"neutral","Doesn't this belong to the other `WithBackendTest`?"""
"neutral","hmm, how can we make a route in that file public if the standard security setting sets everything in it as non-public?"""
"neutral","Right, as you said above, people will have to change the default security rule, which is fine. So, the only thing that we need to figure out is another name for unsecure. I think `_internal_public` is fine."""
"neutral","`scala.Cloneable` is a subtype of `java.lang.Cloneable`. Both would work, I think it doesn't matter too much in the end: anyway the `@cloneable` annotation is deprecated now."""
"negative","Does not make the code any more readable IMHO."""
"neutral","Shouldn't this and the following methods be called `openSession`, `closeSession` etc. to be consistent with the naming in the rest of the framework?"""
"neutral","@return self"""
"neutral","when tests running with Netbeans (all tests in folder) - this is problem because in Mvc/Controller/TestAsset/ exist the ZendTest\Mvc\Controller\TestAsset\Request class. """
"neutral","I see... looks like an old PHP version issue (early 5.3 versions)"""
"neutral","Nope: http://3v4l.org/geAhT"""
"neutral","Can also be a View\Variables object I assume? Also, should that array be an associative array?"""
"neutral","Would adding libelf as a dependency be a cleaner way to provide this header?"""
"neutral","The colon is not part of the version here"""
"negative","Yes :("""
"negative","Satoshi is a very bad person to learn C++ style from :poodle: If you want an example of well-structured, readable C++ I can recommend reading source from LLVM. And I'm not sure either, it doesn't warrant changing all the functions I guess... maybe just l"""
"negative","Yea, I really really don't like this either. I landed on doing it this way because I figured it would be easiest to implement across the board.  I don't think that keeping m_pixels around is safe universally. My fear was that some implementations (espec"""
"negative","Yeah sorry. If there's weren't a ton of other changes here I'd fix it but it's not worth it at this point."""
"negative","I am sorry, didn't look carefully enough. I get confused every time when I look into this part of the code so maybe it's a good time change it to something more meaningful. LookAndFeelResolution is the resolution the user has set. It changes e.g. when tog"""
"negative","Missed that during the rebase.... sorry - fixed"""
"negative","what a shame.... :("""
"negative","Better, let's kill it and use the same header we use in `src/`.  Apparently I forgot to update this back in January.  My bad!"""
"negative","I miss C++ :("""
"negative","That's too much worrying. I'm going to restructure it so it does the right thing without having to."""
"negative","Oh, sorry guys. Got distracted by other things. I'll split my submodule branch and push up some options today."""
"negative","Also, I'm not sure how I feel about this being within the ServiceBusMessageBus class, feels more like a ServiceBusConnection function.  However it is this way in other scaleout providers :("""
"negative","Seems unclean. Is this because we're abusing the default HubManager for all scenarios?"""
"negative","I though i said no globals :("""
"negative","Oh sorry -.- my fail"""
"negative","Maybe it's strange, I am spell script noob :( I've tried it this way and it works. I really don't know how to do it other way"""
"negative","Really? sorry, I did not know"""
"negative","I hate it when this happens :angry: """
"negative","Not really. There's not much to flame about. That is the code convention we use in our source, hence all PRs need to abide or we risk ending up with a messy code base :neckbeard:  """
"negative","Oh, that's sad :( I don't know if I supposed to do so many commits, but I will do it anyway."""
"negative","spaaces :("""
"negative","Don't do that.  His comments are bad.  Bad @feildmaster, bad!  Also, those types of comments need to go at the end of the line."""
"negative","Using sync here does not sound right... we not want to block!"""
"negative","Ah I see.. sorry did not spot this via the diff. I should have reviewed it in more details :("""
"negative","Alright, that's just sad."""
"negative","Oh, sorry - disregard, please."""
"negative","Yeah... I don't like this either but too many tools are failing at the moment so we have to sort-of monkey-patch them."""
"negative","This was an accident with ctrl + f. I reverted the others but forgot about this one :("""
"negative","Hope you didn't hate me too much for not having commented there in the first place :/"""
"negative","I truly hate this function. """
"negative","I really do not like default arguments, it complicates code and doesn't fit C++ style used by node...  Can I ask you to use enum for this?"""
"negative","I'm sorry. Really discussing like that about 5, respectively 2, lines of code? I can restore it, if you *really* want to."""
"negative","ah sorry, you use it in the bundle class. But this seems like a weird way"""
"negative","I finally removed all the `RouteHandler` crap. I don't like it. I'll find a better way."""
"negative","The logic here is wrong - you should assign the return value to a separate variable.  I think this code will fail to behave as expected for port 0 or 80!"""
"negative","adding a new method in an existing interface is, unfortunately, also a BC break :("""
"negative","i will do a new PR to fix this. sorry!"""
"negative","I fucked up my commit sorry...."""
"negative","oops too fast, it needs to be reverted !"""
"negative",":embarrassed: Yes I recall, but I usually miss the occasional code-style, since it is not how I usually write that code. I just left the code-styles I missed as a later activity, after this is approved. Hope you don't mind that. I'd take care of this in-d"""
"negative","Sorry, sorry :(. Because it was a very simples change, I didn't tested it. I forgot to use $this-> so, the line is : return $this->generateUrl($route, $parameters, $absolute);   On Thu, Nov 1, 2012 at 10:58 AM, Christophe Coevoet < notifications@g"""
"negative","Hmm... not really liking either way. Just feel like there's too much critisicm on these micro-details that don't really pertain to the style guide."""
"negative","woah keen eye.. that's crazy yes - i messed up!"""
"negative","Template is bad name, I was planning to change the name, but I hated TemplateManager too.  For now I moved it to TemplateManager, I'll appreciate better suggestion"""
"negative","Ah! I was looking at the wrong place to fix this error!"""
"negative","Ah, my bad... I confused 'double' for a noun! This sounds good."""
"negative","Oh sorry!   Just need to add a reference to the youtube page in docs/source/userguide/settings/plugins/index.rst. That's this page: http://www.thinkupapp.com/docs/userguide/settings/plugins/  Also the developer guide you wrote isn't linked anywhere in"""
"negative","I wish PHPStorm had context specific docblock template... :("""
"negative","I had it return true, not the same as having it actually work :angry: but then as you said if we write a compiler then this is a micro optimization that is not really worth spending much time on"""
"negative","I'm sorry, but there are more important things than an additional whitespace after an annotation tag I guess. The time of the people that are comitting is valuable and most of them don't get paid for their effort. I'd rather like to see their resources sp"""
"negative","Sorry, missed this spot the first time !"""
"negative","@vicb: I somehow fail to come up with an elegant solution regarding explode etc. - any suggestions?"""
"negative","This is going to end poorly. I don't like overloading conditions like this, it will break eventually for someone somewhere."""
"negative",":("""
"negative","my editor is the culprit!"""
"negative","It is too bad a trait cannot implement an interface :("""
"negative","That was the reason I started to extract stuff into a Trait, found out the hard way it was not possible :("""
"negative","I'm glad I'm not the only person who hates Cache::set(). That method is all sorts of silly. I'm on board for removing it if others are. It adds a pile of complexity to Cache for almost no benefit other than making the calling code more complicated as well"""
"negative","Oh noes, code style. :( I'll be super careful about that in the future. Too many projects here."""
"negative","I did... in this case just don't write anything in the docblock. I've encountered too many times where the ``@return void`` annotation was wrong.  I guess that's one of those things where opinions just differ. Like coding standards in general. I leave"""
"negative","I too dislike having huge lists in classes and the memory overhead. Can't we come up with a better way to avoid the extra memory cost for those who don't need this feature by having the list load conditionally from a config file and/or through `Configure:"""
"negative","Derp, I missed that sorry."""
"negative","Resetting validation after it finishes will just break it :("""
"negative","oh yeah just realized it sorry, I will PR again"""
"negative","Ah, true. I forgot about that. Browsers... :("""
"negative","I don't see why you all want to have strange syntax :'(.  There is some incoherencies on that radian. All those things extends from AbstractPluginManager. In fact RoutePluginManager could be called RouteManager..."""
"negative","I prefer route_manager. There are some inconsistencies on that across the framework :'(. I'm going to change that."""
"negative","Sorry, I missed your comment before committing :(  I intentionally left this detail out and linked to the full docs to avoid duplicating information (maybe that's dumb)."""
"negative","I see. In fact, I worried this change. (because break FOSFacebookBundle and ...)"""
"negative","Indeed, it's a typo.  It isn't a syntax error — or the tests would have failed loudly.  Sorry for not noticing your comment before pushing the commit :("""
"negative","This line spacing is really awkward, please don't make unrelated changes like this, especially when they make stuff uglier."""
"negative","This whole method scares me, and not in a good way. We need to find a new API for this to work, because monkey patching all this state and then cleaning up is a mess, and very very fragile."""
"negative","At a minimum this is the wrong place for this: objects shouldn't have their own methods for monkey patching their state. I'm seriously skeptical of whether this should exist at all, it's too much of a mess and too fragile."""
"negative","Oops. My mistake !"""
"negative","Unfortunately you can't use the shorthand ternary like this, as isset() returns a boolean. :-("""
"negative","That not have any sense. You don't create a test with accidental wrong values. Check this because seems that you have a lack in the test design."""
"negative","Another bug introduced by alias abuse. Tests for this file fail."""
"negative","I don't touch this :/ bad manipulation sorry How i can change that ? i can update my pull request ?"""
"negative","d'oh! Spaces, not tabs.. even had it underlined. Sorry to make you go through all those!"""
"negative","Gah. I'm an idiot. I undid this particular change in subsequent commits. In case it's not painfully obvious, I'm still figuring out git."""
"negative","At this stage I'm not sure the rails core wants or cares about this fix. :( cc @fxn @steveklabnik """
"negative","ugh stupid search"""
"negative","Argh! Sorry! Obviously hadn't had enough coffee this morning. Just noticed another one…"""
"negative","@mislav  @adamv  creating a ~/.cabal/config will happen as a matter of course when installing any haskell libs. that is a bad reason to use --global.   --global will create confusing problems for none expert haskell users """
"negative","Oops forgot indentation :("""
"negative",":( Not enough caffeine this morning. Fix coming shortly. One of those days already."""
"negative","Hm... no I don't think it does. Totally missed that!"""
"negative","Tried to follow teh link but I was unable to squash both commits into one. Will create  a new pull request, sorry for all the work :("""
"negative","But I really hate doing this. How can we move this out too?"""
"negative","Unfortunately not. :cry: """
"negative","Oh, I mean, it's still a bad idea, but just saying.  I think it's a terrible way to write code, but I'm not in charge around here."""
"negative","You're right :( :version tells me it's 7.4a BETA."""
"negative","gah, yep :("""
"negative","WHO DECIDED WE WERE GOING TO USE MM/DD/YYYY I JUST SPEND 2 HOURS DEBUGGING THIS CRAPOLA I HATE CUCUMBER %^@$(!&^&@$&*!*(@!@%^#$%^!@%^@!#!$#@#!@#!$!!#(*(*&!@)$:"""">{>"""":"""""""
"negative","I'm worried that this is no good in case someone has a space in their file path"""
"negative","Ugh, right. I haven't noticed this small detail. :("""
"negative","I'm very sorry, it's my mistake. I removed this line, could you please review this again?"""
"negative","OK, but I just discovered the built binaries this way behave differently. :( Seems like further investigation is needed."""
"negative","You're right. It's a fourth value. I have hideously embarrassed myself by getting it backwards."""
"negative","um. this is wrong :-("""
"positive","No problems at all, thanks for reviewing the changes :)"""
"positive","Nit: missing new-line after license :)."""
"positive","It's not *that* severe if we allow wallets to be stored at arbitrary locations on the file system as in multiwallet-qt. It would be quite severe if _path happened to be the datadir :)"""
"positive","Thanks for clarification :), fixed."""
"positive","Yeah, when you remove the custom class definiton via Qt Designer our BitcoinAmountField get's converted to a QLineEdit field. Try for yourself, if you want to be sure :)."""
"positive","This should be changed to dynamic units via ``model->getOptionsModel()->getDisplayUnit()``, remember my recent pull :)."""
"positive","No thanks, I'm happy to see this merged ;)."""
"positive","in the future you can ignore the stuff generated by roxygen2 like NAMESPACE and Rd files, and just send me the R code; I can run roxygen by myself. That will make the pull request shorter and easier to review :)"""
"positive","Agreed - thanks."""
"positive","done!"""
"positive","and for `knitr-lang.md` too :)"""
"positive","~90 LOC just to avoid a goto?  I think that speaks for itself :)"""
"positive","I still prefer RAII. Make the compiler do the work of making it leak proof. Safer *and* more convenient."""
"positive","What is this doing here? Thought this is Mac OpenSSL related :)."""
"positive","Haha, the original comment used """"will let us use"""", which I incorrectly copied in 6b8de05d."""
"positive","yes, yes and YES!  Code reuse for the win! :)"""
"positive","I'm sure you didn't mean to do this :)"""
"positive","setEncoding is what node has, so yes, I guess adding charsets support will be natural evolution of this method :) But it's out of my scope, at least for now."""
"positive","If you take a look at some other Qt files, you'll see this is already the case in several files, which I also couldn't compile. If you are able to come up with a solution that works, that is fine :)."""
"positive","Can you indent these and the 2 below with the above line :)?"""
"positive","Because the old text """"src/qt/res/src/*.svg"""" had covered the newly generated src/qt/res/src/bitcoin.svg i had to """"rewrite it arithmetically"""". :) I think it's okay like this."""
"positive","I'll add a ToDo in my local build :)."""
"positive","Hey, good catch!  I'll remove them."""
"positive","Nothing about this? :) This is probably the most important point for me: keeping an eye on the code as it grows it's very important to me."""
"positive","Can we keep a space after starting comments :)?"""
"positive","Fine, same is true for me thinking about Linux ;). End of OT then ^^."""
"positive","Now I got it yes, my brain told me hey, when S<b>U</b>CKS4 and -proxy, SetLimited(Tor and IPv6), which currently is not the case ^^. But I like the idea, as really no one expects a non-proxy connection, when -proxy was set. If you want me to integrate tha"""
"positive","So everything fine here :)?"""
"positive","Indeed, I just used what was there. Sometimes I have not that wide view/knowlegde you have in the area of coding :)."""
"positive","That Commented out code should be removed, if not used :)."""
"positive","Didn't know that, but I think the names are more speaking than a simple -1 :), look how we guessed what that -1 means here. Would not have happend if we used the error codes."""
"positive","Wrong fork. :-)"""
"positive","I agree.  Thanks for looking into this.  Should be good to pull once that change is made."""
"positive","Good catch :)"""
"positive","Sorry about that. The new things are just so shiny!"""
"positive","Should I go and buy a can of paint ? :)"""
"positive","Looks good with those changes thanks @davilla"""
"positive","No, it's not architecture, it's CPU family. In log we get """"x86 64-bit"""". I think it's better than """"x86_64 64-bit"""" :)"""
"positive","sure, sure :)"""
"positive","Thinks I found a better way. :)"""
"positive","Just rechecked. Except this place, disabled state is replaced with """"Infinite"""" state (disabled state in other words). :)"""
"positive","It's not a problem as this function is used only from TestCharsetConverter.cpp :)"""
"positive","Hehe, yeah looks good."""
"positive","You can't just throw this one away :)"""
"positive","++i. Maybe I'll stop doing these ones :P"""
"positive","Noted, lets deal with it later :)"""
"positive","Excellent, thanks."""
"positive","A perfect timing. Just a second before my commit :)"""
"positive","Why this change? :smile:  """
"positive","Oh, understood :) I think you're right, swapping buffers around won't make this cleaner."""
"positive","I like what I'm seeing here, :+1: """
"positive","I came to the same conclusion last night. Great minds, @vmg. Great minds."""
"positive","Nice! That actually makes it much more readable, thanks!"""
"positive","Okay. That should save some time, and it doesn't break the existing tests, so I guess it's okay. I wasn't sure how hard to make diff try on this, so I just turned everything on. :smile: """
"positive",">it's possible that this will return the wrong answer  @scottjg Yep. I was a little bit afraid of something like this.   Awesome review, btw :heart:"""
"positive","Fixed as well. *Very* nice catch!"""
"positive","What a *lovely* addition. Mind boggling we didn't have this before."""
"positive","Classic JGit.  Oh well. Thanks for taking the time to look into this. I've reverted the assert to the old one. :)"""
"positive","Oooh, I really like your second suggestion. Stay tuned."""
"positive","@arrbee's implementation is significantly more elegant. Please use it! :)"""
"negative","Using regular expressions to do this seems really inelegant, but I don't know a better way"""
"negative","This is ugly..."""
"negative","sorry I did not realize you were already there..."""
"negative","sorry. forgot to commit my changes for `knitr-lang.md`"""
"negative","And I still don't get the meaning in german from that weird english description..."""
"negative","Do we really want to increment a full major version...not that it matters, but it seems excessive..."""
"negative","@stupid-boy Free what buffer?  They're already static strings chilling in .data. @Karlson2k I'm not concerned about performance. I'm concerned about ugly and unnecessary .c_str() calls."""
"negative","@Montellese Can't find any overload for std::string. :( EDIT: found it. Strange overload: CStdString in input, std::string on output."""
"negative","Feels a bit weird having this be part of the public interface.  If CRenderSystem just depends on m_batches then maybe a helper function which returns those should have the side effect of calling MergeSimilar before doing that?"""
"negative","Oh right. Crap."""
"negative","Although correct, it's a bit weird and not immediately obvious that this Copy method is doing a shallow copy of the FileItem base class properties, but not the actual list members..."""
"negative","I can't find an rb_reg_new_str in the C API anywhere. :cry:"""
"negative","Well, this is a tricky issue. If the original document was ASCII-8bit, returning UTF-8 strings for the intermediate steps is risky. That's why I didn't like the idea of transcoding in the first place."""
"negative","Yes, stupid of me.  I would have sworn, I did think about freeing it and I saw similar code which did not free it, so I copied that pattern.  But I cannot find that example code anymore, so it is probably a figment of my imagination.   Anyway, git_buf_fr"""
"negative","My mistake. Once again. *sigh*  Fixed!"""
"negative","This is totally my fault. I was working off an old old start on a status example that I had. I'll fix it!"""
"negative","So...  I think it's a little odd to have one callback that takes a direction and then two callbacks, one for each direction.  It seems like either the filter callback should take a direction, or we should have two `should...()` callbacks..."""
"negative","Actually, with the removal of case insensitive comparisons, this is obsolete!"""
"negative","Damn, I screwed up my mental math. You're right."""
"negative","I don't like this, seems redundant and in the wrong place. We already have `git_odb_read_header` which does exactly this."""
"negative","I don't like that idea because the zone index handling is already awfully long. I defined a new macro `UV_PLATFORM_HAS_IP6_LINK_LOCAL_ADDRESS` and protected the helper function with `#ifdef` instead.  Perhaps we could move `uv__parse_zone_index` to plat"""
"negative","Actually, this is really an accident. I'm sure I fixed this because it was wrapping in my editor and saved it without thinking, but I would generally never include a change just to alter indentation. Sorry! """
"negative","Yeah I was kind of irritated about the m4 directory.  I forgot about set."""
"negative","Eh? this is weird. You should never ask codec for pts. """
"negative","Argh! My bad. Thanks for having spotted this.  BTW, why commenting out the code instead of removing it?"""
"negative","I'm wary about this. The rounding strikes me as arbitrary, why did you choose this exact value?"""
"negative","but can still invoke sounds weird. Leave that part out."""
"negative","This worries me. We could certainly use a more efficient way to consume data from a buffer, don't you think?"""
"negative","This is the only one that bothers me. If an old compilers fails to optimize a static `strlen`, that's ok, the code will run a bit slower... But if an old compiler fails to optimize this one, this will just not compile. We need to change this to a numeric """
"negative","This is a real bug! zlib can modify data pointed by ->next_in so you __cannot__ just cast out the qualifier if you don't want to get SIGSEGV."""
"negative","If we make it static it'll make unit testing it ugly.  I'll have to add unused Resolve overrides to take in min/max Version numbers.  Still want it static?"""
"negative","I can't remember why this is lazy. Seems like a waste. """
"negative","weird formatting. Remove the spaces before and after the parenthesis"""
"negative","Thanks for the tips but I tried both and always get refresh 0    :-(  I added you to the repo as collab, be free to try other variations"""
"negative","100% bug, shocked it wasn't caught before"""
"negative","Sleeping is a weird variable name what about receivingMessages or ignoringMessages"""
"negative","again the wrapping thing here is weird - though I might not be understanding it correctly. """
"negative","This spacing looks weird."""
"negative","Second. It's weird, as I'm sure I've already fixed this file. WIll double check."""
"negative","Don't like it, either. Ok, we'd better stay with deserializing parameters before passing to the `Invoker` - it's much cleaner. But I'd get rid of static extension methods in favor of something like. `IParameterResolver` interface + implementation, that'd """
"negative","Wow this formatting is horrible. Fix it."""
"negative","I really don't like the __arm__ keyword. This is nothing arm related it is IOS related"""
"negative","weird reindent, so can't see what changed."""
"negative","really? damn"""
"negative","Ugh. Betting it's not blizzlike."""
"negative","Because this is something utterly boring and tiring to work on ?..."""
"negative","What are you saying? :|"""
"negative","useless and broken compile"""
"negative","oh I see sorry I understand wrong the documentation i'll fix it now"""
"negative","The indentation is also weird for the [Category] attributes and some of the new tests"""
"negative","the indentation is weird on this line"""
"negative","The indentation here is weird. It's not aligned with the rest of the code."""
"negative","I'm nervous now"""
"negative","Darn, I needed to remove the Host part since the self-hoster uses a + for the host name now (to allow for remote access).  My bad that I forgot to run the unit tests :-(  So I guess the self-hoster needs to use its own private IsCaseInsensitiveBaseOf() wh"""
"negative","Would HeartbeatsPerKeepAlive be too wordy of a name? I'm worried that people will assume that KeepAlive represents a time span in seconds without reading the docs.  Also, is there any reason we shouldn't just make this a uint autoprop instead of doing a"""
"negative","I wonder if there's a better way to do this. This feels a bit dirty."""
"negative","I'll move it to a new pull request... but when you merge a pull request all the commits get squished anyways... it's effectively like just moving this it's own commit. """
"negative","He said it's disturbing, not that he wouldn't accept it. I agree, it's disturbing.  The idea of having to destroy and recreate an entity just to get it to change orientation is a ridiculous concept.  However, I see why it was done for Paintings; Because"""
"negative","You changed the line comment, so the diff is weird"""
"negative","That's a frikkin' merge conflict, man!\</accent\>"""
"negative","Oof, missed this before I pushed my last rename commit, sorry.  Hang on.  You're absolutely right, and I've noticed this since I wrote the original code a week ago."""
"negative","Shame on me. You are absolutely right. I reworked the commit according to your comments."""
"negative","you are right,my bad..."""
"negative","We shouldn't use a composite buffer - it's known to perform pretty bad and it will make hotspot confused because of one more ChannelBuffer implementation to consider."""
"negative","If all who contribute translatable strings to the source would be a little more straight there would be no need for this. It really annoys me, that we have strings that have incorrect grammar or punctuation.  At least for the string """"Error: Transaction cr"""
"negative","Just assert?  This fprintf() + abort() style is kind of weird.  (I know e.g. NODE_UNWRAP() does the same thing.  Also kind of weird IMO.)"""
"negative","continuation-local-storage is a horrible name for a module, it's so very easy to make a typo...  (I'm only half tongue-in-cheek, it's way too long for a core module.  child_process is already 5 characters or so longer than I like.)"""
"negative","There may be too many APIs related to path handling. Sorry! I just extracted this one since it was such a common pattern in the code."""
"negative","I am embarrassed that I forgot this"""
"negative","API here is a bit weird.  cb functions should pass err as their first argument.  Better to just call fs.writeFile with the supplied cb, than to force a throw."""
"negative","Hmm weird, must have gotten messed up while refactoring."""
"negative","I fear I may have originally introduced that, mea culpa. I'm fine with leaving it as-is for now, `make jslint` doesn't complain and we can fix it up afterwards."""
"negative","Oh, indeed. That's a bug, really..."""
"negative","Don't do this. This will break horribly if node.js ever adds multi-isolate support."""
"negative","I'm afraid that won't work well with overriding it."""
"negative","Another gem. :angry:"""
"negative","Removing debugging seems like a bad idea."""
"negative","I did indeed run the test outside of the jQuery test suite. Because haven't installed all grunt plugins and was eager to make this pr. Should have known better. If something can go wrong, it goes wrong."""
"negative","Doh!  ![facepalm](http://i.imgur.com/jF5ib.gif)  Now I'm understanding @dmethvin's remark about global settings being a bad idea. Ok. I'm walking out the door. I can look at refactoring this later."""
"negative","regex abuse.  just do: `process.platform.match === """"win32""""`  also excessive parens"""
"negative","It *is* a magic number, and... no. The choice of how good a fit to demand while protecting ourselves against nontrivial loops is arbitrary."""
"negative","The new github editor does really weird things sometimes. This is one of those times."""
"negative","Being explicit is faster then coercion, I suspect that extend is a perf sensitive operation..."""
"negative","This is pretty dangerous, don't you think so?"""
"negative","Since the test is a bit weird, should the issue been mentioned in a comment / test message?"""
"negative","This is terrible to read.   Ditch the underscores.  Needs padding spaces for readability"""
"negative","Sorry, I tend to deal with a mixture of 2,3,4 spaces and/or tabs for indenting between JS and Perl.  Drives me crazy..."""
"negative","But this adds a call to the stack for poorly performing browsers :\   I'm thinking the net win in your other PR affords you a few bytes if you need them"""
"negative","my bad, fixed in b08e417"""
"negative","Sorry, that was lazy... :/"""
"negative","Well, lets do it this way then `options.fd !== undefined ? ... : ...`. I really dislike `in` keyword."""
"negative","That is so weird."""
"negative","Well, this looks really weird. `null` is not `Error` instance, you should change this strange *exception*."""
"negative","Wow, how depressingly true. http://jsperf.com/argument-slicing"""
"negative","Bound functions are particularly horrific in V8 for some reason. http://jsperf.com/argument-slicing/2"""
"negative","@isaacs please see this benchmark (https://gist.github.com/3265554), in order to get properly disappointed after making such statement!."""
"negative","the use of === for these doesn't make sense, consistent or not it's not worth a pull-request for pointless stuff like that"""
"negative","what will workerID do? worker.uniqueID looks weird"""
"negative","It seems weird to me that this is setting the form field value after getting called by `search_field_disabled` which just read that value. I couldn't really think of a cleaner way to do this, though, so I'm not 100% sure what to suggest to make it better."""
"negative","oh, you're absolutely right -- sorry for my confusion! That makes sense, it should add `word.length` to get the next match."""
"negative","This exception message looks weird to me"""
"negative","This looks weird to me. It does not allow validating variable names at all and depends of the place where the compiled expression is evaluated"""
"negative","hm, that is a bit vague indeed. Maybe it should just throw an invalidargumentexception instead? It doesn't make much sense to pass -5 or 10 as a value anyway. Allowing it only works confusing"""
"negative","I think hints are specific to the ORM. So having them in the generic DoctrineType looks weird to me"""
"negative","Thanks @stof, it's fixed. I should stop making PR late at night... :/"""
"negative","A service named ``absolute_url`` is a bad idea IMO. It does not descibe at all what the service is about.  thus, making the alias target the abstract service looks weird to me"""
"negative","@bschussek sorry, i'm still confused. Is it `$string.$string2` or `$string . $string2`?"""
"negative","It is not possible. :( may be, we can introduce a little **optional** coupling by allow the end user to give a translatorInterface to `getErrorsAsArray`  so from the controller `$form->getErrorsAsArray($translator);`"""
"negative","imho, using a assignement here is confusing and not really needed"""
"negative","an upgrade instruction starting with ``Added`` looks weird to me."""
"negative","the naming here is indeed weird, but the duplication makes it hard anyways."""
"negative","what is the goal of this abstract class you are introducing ? This looks weird as you are not even uisng it for the instanceof checks"""
"negative","hmm, actually, we already have 1 compiler pass using a different namespace than in bundles :("""
"negative","This sentence looks weird."""
"negative","The name is weird IMO. This is not a stack"""
"negative","creating a new descriptor inside the descriptor looks weird to me"""
"negative","This looks weird to me. Adding the tag when it does not have the translator ?"""
"negative","hmm, indeed, sorry."""
"negative","Sh** I thought it would went unnoticed ! Any idea how to test in a simple way ('stack' should not be tested)"""
"negative","oops, sorry about that, that's already what you've done."""
"negative","i was just curious, sorry for that"""
"negative","To me, this is an ugly way to see if there is a previous script tag that needs to end. Granted it's likely suitable and the break scenarios are rare (though possible), I personally would use something different. Not my call, though.  Edit: Whoops, this """
"negative","Some stupid goof in cleaning whitespace sometime over the past year. Read: OOPS!"""
"negative","The FormRegistry being new in 2.1, it seems weird to have a deprecated method in it"""
"negative","It does not work :(  ```bash $ time php UnitTest-e8af5d1.php | grep -E '^F' F 0/abc F abc/0 F abc/0/def ```"""
"negative","why closing the PHP tag and opening again just after ? It seems weird"""
"negative","This one looks weird - use a tab for the indentation."""
"negative","We don't write code for auto-doc generators, we write it for humans, and those comment blocks are wasteful and hideous."""
"negative","It does look weird. I assumed this is the way it should have been displayed when looking at the FAQ. I have changed it to one line now."""
"negative","Postgres or PostgreSQL, please. Postgre looks weird, and I've never seen it used as such."""
"negative","Renamed, though ... both look weird to me."""
"negative","I see. I'v only looked at the diff, sorry."""
"negative","Weird formatting here!"""
"negative","i'm realy confused with github... i can't edit my edited file"""
"negative","This line must be replaced with:      sscanf($str, '%s@%s', &$name, &$domain);  It was actually my mistake when I suggested it - sorry about that."""
"negative","wtf, you mean **else if** based on **elseif** ? because **else if** is a totally diferent thing compared to **if**"""
"negative","@jrbasso I tried that, does not work :("""
"negative","Because I hadn't seen that, this is very out of place :( Will fix in a few."""
"negative","This actually have a pattern name, but it is ugly and confusing: Flyweight factory"""
"negative","This is bad, returning early is a good thing."""
"negative","nooo, why you hate on Wooohoo ! :("""
"negative","Oh God. I'm having trouble with PRs on GitHub. Awkward. I'll better make another one using a fresh copy of Symfony."""
"negative","Odd, it might be the test being wrong... I remember spending some time fixing the multi insert in sqlite so I was quite surprised it did not work."""
"negative","I totally missed that, my bad. I'll get that fixed."""
"negative","only one space between sentences (barbaric, I know...)"""
"negative","This is confusing. Please break it into multiple lines."""
"negative","Oh that is a bit silly."""
"negative","Right sorry, removed."""
"negative","Can we add a default return? throwing an exception sounds a bit too much for view related code"""
"negative","Now this is just scary."""
"negative","I believe this change could have some unintended consequences. Query.setup_joins() has an allow_explicit_fk parameter, and this change will likely break that code. (I haven't tested this, but seems likely...)"""
"negative","Having a destructive get() seems like a bad idea.  Why not just call set() afterwards to clear the block.  I'd like to avoid duplicated functionality."""
"negative","the naming of these 2 services is weird. The first one uses the extractors but the second one is not an extractor. It uses loaders"""
"negative","bad indentation"""
"negative","I am sorry. Can you provide any reference to how to cross referencing these sections from the docs in another project?"""
"negative","Indeed. Very annoying. I'm not sure of the best way to remove it, though. Suggestions?"""
"negative","The sentence is weird. It should probably be rephrased to be clearer."""
"negative","This points to something weird: if I do `dumpdata --pks 2,3,4 app` I'll get _any_ object of any type with PKs of 2, 3, or 4. That's... weird. I think a better approach would be to make `--pks` only work if you've specified a _single_ model. So `dumpdata -"""
"negative","Otherwise the poll admin asks the user to enter the number of votes when creating a Choice, which is distractingly weird."""
"negative","I see a lot of changes like this one that add a lot of extra whitespace between the parameter type and name -- and in most cases, it doesn't even appear to be for aligning purposes. I'd argue that if you're aiming for better consistency in this PR, these """
"negative","Sure that makes sense. I also broke the build - AllTests fails because of classnames - so I'm fixing that as well."""
"negative","Ohh, I didn't realise this. Sorry my bad - I will amend now."""
"negative","Here's how I would have written it: https://gist.github.com/3911240. Hopefully it's not worse than the previous version. """
"negative","This comment is pretty useless"""
"negative","This seems like a poor idea, and probably should not exist."""
"negative","I hate it when long lines are split, since all modern editors auto-wrap nicely, and it makes the line harder to read for me if it's split."""
"negative","That is odd, having immediately executed everything so far."""
"negative","That's what I want to do eventually, yes, but it's too much to accomplish in one release as it would break a hell of a lot more stuff."""
"negative","Closing connections as side-effect of running assertColumnExists is dirty. For example anybody using transactions will have a nice surprise waiting..."""
"negative","Can you give me an example of a route? Because I'm pretty sure we don't need this weird `~` support."""
"negative","I really don't care much if PHP4 people can't run tests.  I'd rather be able to ensure code isn't buggy than ensure compatibility with PHP4."""
"negative","Yeah, that's right. My bad. Commit 788a7e4 corrects this issue."""
"negative","The visibility is missing and the default value seems weird"""
"negative","That's weird. If I added this at some point, it was probably to fix something."""
"negative","I agree in principal, but the implementation is honestly a bit ugly and confusing, which is not your fault, just a byproduct of what you're trying to accomplish (https://github.com/symfony/symfony/pull/99/files#L0R52).  I'm also not sure I agree that the """
"negative","I don't like the default value: if the parameter is optional, you should use null. And if the value is null, you set a default value. I don't think that we need to define a default priority (we don't have a default priority in our priority filter)."""
"negative","My bad... I fixed it."""
"negative","sorry, will fix that"""
"negative","Ah, I finally see -- you're setting the revision id params and overriding the page name param with the appropriate name. Coulda saved me a lot of time if you'd replied to Logans' and my comments with clarification! :("""
"negative","That's what I get for hand-copying the patch after spending all night on a plane.  Thanks for catching that.  :-\\"""
"negative","This is very bad and will break a lot of things"""
"negative","This doesn't look ver good =("""
"negative","Reformatted, sorry about that!"""
"negative",":confounded: """
"negative","sorry, totally my bad"""
"negative","oh, I missed the comment bits, my bad."""
"negative","My bad example is at fault for that one, sorry @antonio!"""
"negative","@pixeltrix ah yes my bad, haven't thought of this"""
"negative","Ah, sorry this diff isn't very clear. The above is for the documentation for the ``fields_for`` method. Here's what it looked like before:  ```ruby       #   <%= form_for @person do |person_form| %>       #     First name: <%= person_form.text_field :"""
"negative","@mattr- I'm worried this will only evaluate until one of them returns `true`."""
"negative",":confused: Why is it `page` and not `post`? Seems weird to me."""
"negative","This comment confuses me."""
"negative","That depends on whether or not https://github.com/mxcl/homebrew/pull/21744 gets merged or not, I think. :\"""
"negative","Changed it to just be `length > 1`. Not really useful to anticipate weird stuff here."""
"negative","Sorry, that's my fault.  I'll revert this cleanup and add few more tests for those cases."""
"negative","I'm no native speaker but the last part feels odd: """"and are working to keep.."""""""
"negative","sorry -- this is my first formula and that was an extra line of copy/paste -- Deleted"""
"negative","allowing fork project for guest role is bad. Guest role does not have access to source code"""
"negative","turbolinks :("""
"negative","this one requires a better solution. Its unsupportable code"""
"negative","@zzet sorry, it's my fault"""
"negative","You are absolutely right. This should be reverted. My bad."""
"negative","Using --bind all by default is a security risk """
"negative","Wow, this is pure brain failure on my part."""
"negative","Yeah, what the crap is going on with that last line!  Let me fix that right now."""
"negative","Yes, sorry for that. There was only one line in diff and I missed it."""
"negative","sorry. I've understood."""
"negative","The brackets were my fault ... sometimes I just cannot break free my mind of my python roots..."""
"negative","This pseudo-maintainer is kinda confusing."""
"negative","Yeah. :/ It feels dirty punting, but..."""
"negative","I am not overly excited about this, but the syntax differs too much to apply this directly in the abstract adapter. :-("""
"negative","What's with the odd slug format? `jekyll-1.0.0-released`? Just thinking SEO. (same for the other two posts)"""
"negative","Whoops, sorry. I'll fix."""
"negative","yeah, I agree it's kind of weird ... do want me to remove it?   I'll fix a new empty line that just [got in] (https://github.com/rails/rails/commit/b2a59388b2ad281ccce1f72dd5fda09ca746dc32#L0R29) today anyway..."""
"negative","Without the if/else, a bajillion tests fail. :/"""
"negative","This makes things a little more complicated. I suppose I could move the modification to `to_liquid`. Otherwise I'd have to clutter up `dir` really bad."""
"negative","I'm not sure how I feel about this. I'm down with making everything HTML5, but the IE stuff feels like cruft. :/"""
"negative","Honestly I prefer the original code, it's easier to read and has no excessively large lines of code"""
"negative","formatting got a little weird here..."""
"negative","Oh sorry, I didn't see that."""
"negative","expire_after is what is already used internally... :( I am merging this!"""
"negative","This isn't nice really. It should default to one of these."""
"negative","... but when `statisfied?` is called, the build environment is not yet set up, so it is not satisfied :-("""
"negative","I must agree. My bad. Will fix."""
"negative","@phene Ouch!  @mschulkind and @phene, I am very willing to break backward compatibility. @mschulkind nailed it when he said """"I fear there is code out there relying on this"""". Given that someone will complain, which users do we not want to complain? What ar"""
"negative","oops, I missed with my dupe pull req. ignore my previous comment (already deleted). sorry"""
"negative","Ugh, sorry. I guess we're using  ```ruby `which pg_config`.chomp.empty? ```  in formula. My bad."""
"negative","ah, my bad. i must have missed it when i was merging my formula. """
"negative","I'm concerned that this code is too functional at such a low level. I can imagine it being a hotspot. Obviously we will see when we do performance testing but usually you want C-like code when doing operations like this one to avoid a lot of CPU and memor"""
"negative","Does this regular expression work if I have ? within quotes? I also don't know why we are doing the replacement rather than leaving it to the server? This seems pretty dangerous."""
"negative","i'm sure the protocol has something to say about this, right?  probably it's even configurable? :-("""
"negative","Oh crap, sorry about that. Let me fix it up quickly."""
"negative","Well…crap.    On my terminal it doesn't actually make the text white.  It's just bold lime-green.  (My default is green text; it's difficult to tell if it is using the “bright” green or normal green.)  Well, my other idea was to use `ohai`.  Would that wo"""
"negative","I find this weird. Why do we only recur on mode == Poll?"""
"negative","stupid IntelliJ. I usually remove these but this slipped through..."""
"negative","I need `override` or """"The compiler says NO!"""". I could change the name, but that feels weird."""
"negative","weird …"""
"negative","Yea, all this is extremely weird."""
"negative","Yes, it did not cause message loss just unnecessary retransmits."""
"negative","ah, I'm so stupid -- or this api is so stupid I got it"""
"negative","sorry, I was confused: should have looked at some more context around the diff"""
"negative","semi-colon cancer strikes again"""
"negative","But the comment """"in case the Exiting gossip never arrives"""" is wrong!"""
"negative","Just a quick question. Why didn't we allow `Exiting` nodes to become unreachable before? That feels weird."""
"negative","Of course not. Silly me. To fast cut'n'paste."""
"negative","Looked too expensive..."""
"negative","the reason was to keep `isOlderThan` clean, but I agree that this is a bit ugly I don't know what is best?"""
"negative","I find this confusing, if identifyRequest is Some, you're both going to reply AND DeadLetter???"""
"negative","I don't like this. This is run for every actor and is going to generate a lot of garbage."""
"negative","yes I can't understand that `;` is so popular just because it is in a match case. :-("""
"negative","Ok, so let's be paranoid."""
"negative","Isn't this weird?"""
"negative","This is wrong! The previous was a plain ask, i.e. reacting to a reply. gracefulStop reacts only to termination and not to a reply."""
"negative","ah, sorry"""
"negative","Ah sorry, so the ask implementation does it for me, then I'll just use recover."""
"negative","This might be tricky. Taking a look at the script, it looks like it exits 1 on printing version or help, so we can't distinguish failure from success without doing a real run against a real djvu file."""
"negative","My bad, it's gone now"""
"negative","oooh … yeaaah …  sorry, you’re right, of course. Damn but these Futures can be confusing."""
"negative","Ah, sorry. You changed the collection to `ClusterDomainEvent`. Missed that."""
"negative","My SSD wants to live :("""
"negative","I tried that and got a weird exception. I can look into it again but it was hard to diagnose."""
"negative","yeah, was a huge wtf moment for me"""
"negative","Isn't it weird that it works with java.lang.Integer but not RichInt?"""
"negative","Sorry man :("""
"negative","my bad, missed the part where it's OK for it to be none :/"""
"negative","I don't remember where I read it, but I think Paul Phillips said that mapValues was horribly slow."""
"negative","  PlEASE STOP SENDING ME EMAILS!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!  Best Regards, Alicia Harrison Marketing Manager PH 310-669-8800 Palos Verdes Footwear, INC Volatile,Very Volatile,Volatile Kids,Volatile Kicks, Volatile Handbags,S"""
"negative","sorry, stupid comment, it was `within`, which already does dilated"""
"negative","OUCH! (I really would like to have compiler support in catching these: `context` must not ever leave the actor’s context, because that would be completely illogical ;-) )"""
"negative","Ah, sorry about that, noooow I get it. :(  Good call. But please add a comment about things like that so happy cowboys don't Boy Scout too much in the future."""
"negative","Y U NO LIKE? :("""
"negative","wow, that one is ugly, but I'll change"""
"negative","Wow, isn't that a bit confusing?"""
"negative","A little caution here. The `SbtMultiJvm` plugin is hardwired for ScalaTest :(  Has been from the very beginning. """
"negative","Yes, you're right. It actually is kind of weird looking. Should I change it?"""
"negative","that is sad"""
"negative","If removed, all of the metrics multi-jvm tests fail because clusterView.clusterMetrics.size is always 0. So if we don't want it enabled yet then another test strategy is needed :( """
"negative","I don't like this."""
"negative","ouch, I blame my scrapped Eclipse workspace for losing this piece of configuration"""
"negative","Yep, it will be 130 :("""
"negative","Sure. Just looked weird. """
"negative","yes, my bad"""
"negative","I think this is a non-issue, I'm more scared about `nodeFor`."""
"negative","Sounds like something we should avoid, creating brittle code to satisfy testability seems wrong."""
"negative","That is ugly anyway. Screw Chicago, the only good things that have ever come from Chicago is Michael Jordan and Chicago style pizza. """
"negative","I liked your previous self better :("""
"negative","I always get that wrong! argh"""
"negative","weird line break."""
"negative","This is too broad for my taste: you cannot assert that the exception originated from a specific action. (this is a consequence of “not having function literals sucks”)"""
"negative","sorry for teasing: it’s not legal Scala :-( The closest you can get is `Σinterval2` (since the raised 2 is not a legal character for an identifier)"""
"negative","I do not like this one. It's better if it was a Zipper or something, you risk having millions and millions of actors being put into this string, creating a huge blob that OOMEs"""
"negative","Sorry man, must've been tired"""
"negative","This config comment is confusing"""
"negative","I don't like that syntax at all. It's not type safe, and therefore doesn't prevent silly misstakes or help in refactoring      """"foo"""" must be('defined)     cluster.convergence must be('definod) """
"negative","I agree, I don't like it either. I hate symbols in general. """
"negative","Hmmm, this is a bit.... suboptimal  Can we come up with a clean solution to this?"""
"negative","damn I need to configure spelling in emacs, this is embarrassing..."""
"negative","I'd probably escalate this as this is a serious security issue"""
"negative","I don't like suboptimal solutions when the optimal solution is known and only 5-6 lines of code away"""
"negative","I don't like micro optimizing things that is obviously not a bottleneck, but I will not argue more. You know we have a AtomicReference in Dispatcher?"""
"negative","It is very weird to argue for switching to Unsafe here. I'm with Patrik.  1. It is not needed in this place 2. If you still think it is - prove it with a real-world benchmark - D. Knuth applies  3. It adds complexity to the code, e.g. unnecessary baggage"
"negative","and that wasn't caught by tests? scary"""
"negative","NonFatal is a really nifty trick!"""
"negative","Is there an elegant solution for this problem or we should drop it on the floor like we do now? Poor java guys..."""
"negative","doesn’t work: there is no system available while constructing MailboxType :-("""
"negative","WDYM? Are you ironic? What is wrong? Please provide understandable feedback. """
"negative","Holy shit, github has completely fucked my review :("""
"negative","Because I'm stupid. Fixed. """
"negative","Yeah, I’m feeling so BAD today."""
"negative","Damn. Missing the else. Thanks Patrik. Sloppy of me to let this one slip through. I'll fix ASAP. """
"negative","This is most likely a bad default"""
"negative","Still don't like this one"""
"negative","This code above smells weird"""
"negative","I think it's really bad, especially with PinnedDispatchers, since they create a new Dispatcher for every actor. We must fix this"""
"negative","hmmm, weird..."""
"negative","I find it a bit weird to have a method called """"toValue"""" that returns a key-value pair..."""
"negative","Damn clean, Mr Kuhn, damn clean!"""
"negative","These two are :("""
"negative","this looks like some copypasta of some bad code I wrote and didnt test :("""
"negative","Why not aligned indents ? :("""
"negative",":\ Maybe Retry should operate over Future[T] so it can respond to errors accordingly? Can use  ``` future.transform {   case Return(r) => r   case Throw(t) => // log the error and try again }"""
"negative","Yeah I think we should make the interface return `Future[Unit]` :\ I'll file a ticket"""
"negative","Indentation gets a bit weird here"""
"negative","Still intended? I'm a bit dizzy after all the iterations."""
"negative","Nvm, I can't even remember what I meant by writing this. My bad."""
"negative","Looks like that with the proposed refactoring of `Hole` and `Placeholder`, this method will collapse into a bunch of one-line cases!!"""
"negative","Fixed, sorry for my sloppy patch :("""
"negative","When I did my sweep of dead code, I was pretty aggressive. Some things which were plausibly useful, just not yet being used, were included."""
"negative","that was my favorite ScalaDoc :("""
"negative","I must have gone blind. Sorry."""
"positive","Ping - see extract_strings_qt.py in in share/qt, perhaps you can rework how that script outputs this file, if you really care :)."""
"positive","@luke-jr See #2217 ^^ someone just needs to do this."""
"positive","That's a good point! I'll update the name to just `System`."""
"positive","When I now read the first comment all that makes sense ^^ you are such a patient person :-P.  With your new code we would pass hSocketMax == 0 to select(), when -proxy is invalid (no BOOST_FOREACH pass), I'm not sure if this is valid. But you are right, w"""
"positive","@t-nelson  return 'int' is good solution. Can distinguish between failed and '32' bit. And easily extendible in future for 128-bit :) I don't see any issue. If someone need to distinguish between 32 and 64 bit then ifdefs can be used. If someone would l"""
"positive","No toe-stepping bobo1on1 - it's open-source and team-work :)   Until the DSP's and other enhancements get in, do you mind if I tweak a few things? The volume amplification can happily stay in the stream, but I do think the limiter should run on the fina"""
"positive","the folks on the ruby-talk mailing list also recommended `rb_reg_new_str` as well and it actually works!"""
"positive","make that N330 pretend it's a single core with no HT and you should see any issues :)"""
"positive","Nice catch!"""
"positive","Oooh, thanks!"""
"positive","Looks good. Our usual idiom here would be `!error` instead of `error == 0` - would you update that? Then I think this is good to merge. Nice catch!"""
"positive","Right you are! Fixed!"""
"positive","Sir, yes sir! :smile:"""
"positive","When I was thinking about #1629 I naively assumed that we'd have to do some heavy lifting in the index for case sensitivity.  I'm not at all sure why I didn't think of this.  Nice!"""
"positive","1.5 sounds great."""
"positive","That would be ideal. I don't want this bullshit prefix stuff in libgit2. If you could just set the prefixes you need in libgit2# everybody would be happy, including the TortoiseGit guys."""
"positive","Yeah, good point!"""
"positive","@ben @arrbee Bam! It now returns fully fledged references when the expression looks like a reference :wink: """
"positive","It seems like you got quite a few braces-on-their-own-line around this file. Can you push them up? ^^"""
"positive","Haha, come on, you can declare the `git_tree` here instead of doing this."""
"positive","So much better. Why do you put up with me? :grin:"""
"positive","By the way, I was going to suggest `PTHREAD_MUTEX_RECURSIVE` but then I read http://www.zaval.org/resources/library/butenhof1.html and realized that was just a lazy suggestion. :grinning: (That's a pretty fun read, though.) """
"positive","I'd rather see this implemented as `git_branch_set_upstream(branch, NULL)`. Can you make it happen? :)"""
"positive","Oh. I see you're exporting this. Hm. Add a `git_` prefix then. :)"""
"positive","Is GCC charging you money for auxiliary vars, @arrbee? I'll throw in some VC so you can use one here. :p"""
"positive","@vmg you know I love the picking of nits.  They have been moved."""
"positive",">I'm really glad to see that filter gone  So am I!"""
"positive","Nice name, buddy."""
"positive","Nice catch! :chestnut: """
"positive","Well, do it then. :-)"""
"positive","Ah, okay. Can you update the comment with that? :-)"""
"positive","Fixed!"""
"positive","Nice, I like it."""
"positive","Yes, it should. Good catch. Addressed in bnoordhuis/libuv@9896947."""
"positive","All of it. :-) Use two spaces, not four."""
"positive","Super classy. This will probably come in handy elsewhere, too. :heartbeat: """
"positive","Doesn't hurt but kind of superfluous. :-)"""
"positive","I'd just replace this with two calls to `add_work()`. Less code, easier to read. :-)"""
"positive","Yeah, that would be nice."""
"positive","Yep, will add in a separate commit.  Thanks for reviewing the code, it is really appreciated :)"""
"positive","Is link to wkipedia article enough? :)"""
"positive","This test suite looks sexy. :+1:"""
"positive","Jeez Russ, great points as always. I've encountered this problem in the past; now I remember why we cannot export a function that returns a `git_tree_entry`.  We need to work around this. Put your thinking cap, @arrbee... How about pooling the memory for """
"positive","@arrbee Would you like me to draft something along these lines? ^^"""
"positive","Nice. I didn't know about that call. Thanks!"""
"positive","wow that's such a philosophical question :) At the end of the day it makes very little difference, but yeah, only create the member if a value other than undefined was actually passed. Note, don't use the test you have there (the truthy test), just expli"""
"positive","Feels good man."""
"positive","These are the same as Ruby's. Awesome!"""
"positive","Well, the test was not previously recursing into directories and I decided that led to a very shallow test case. So I tweaked the test to be more thorough - and I removed my emacs backup file as well. :-) In retrospect, I probably should not have combined"""
"positive","Sure, I'd be happy to. I have mixed feeling about this, but the way I was using it, I was having to shove so much stuff into a big structure for the callback to work right. Let me look again if I can rewrite it cleanly now that I have everything else work"""
"positive","I've just noticed all these `int`s. Our static analyzer throws warnings against using non-`size_t` for array offsets. It'd be great if we could switch these... Already enough warnings as it is. ^^"""
"positive","pts is in microseconds, so.. 50 to 100 is not much :)  I prefer the m_started change.  If you could squash all the commits on that branch together and push them forced to same branch again i'll merge it."""
"positive","Aren't JS time spans always in milliseconds? :smile: """
"positive","definitely!"""
"positive","huh, no idea ^^"""
"positive","I like that idea even though it has nothing to do with this bug :smile: """
"positive","Really... :smile: """
"positive","Nice catch. Leftover from the evolved development :)"""
"positive","lol that would work wouldn't it? :+1: """
"positive","in my opinion, a better solution is to write `count = MAX(count, 2);` instead of having the if() at all, and when people ask for 1 points it still gives them 2 :) but this is fine as well."""
"positive","Yeah. I think it's good to handle it but still complain. I simplified the message tho."""
"positive","Just do it for yours for now, it'll set a good example =)"""
"positive","the double forward slashes - seems sort of strange :)  was that intentional?"""
"positive","ahh got it :) looks good to merge!"""
"positive","oh boy, <3 github diffs lol"""
"positive","because i'm a boss  That was a mishap from a previous iteration of the method :)"""
"positive","yup, good catch"""
"positive","Oh yes! Good catch =) Will send updated PR after lunch.   #  Tim  via phone  On 12 Jul 2013, at 13:10, Theodore Watson <notifications@github.com> wrote:  > In libs/openFrameworks/gl/ofVbo.cpp: >  > > +} > > + > > +//-------------------------"""
"positive","I obviously meant this :smile: """
"positive","Tho it makes the trace look nice :smile: . Keep this one."""
"positive","True true :)"""
"positive","That comparison. :)"""
"positive","I want to reach a consensus on this, but I agree with you Taylor. += FTW!"""
"positive","OMG, the C# compiler was able to figure out the generic type parameter? Color me impressed for once. :)"""
"positive","Cool. Looks good."""
"positive","Never mind. That check would be redundant :)"""
"positive","So funny, i thought the exact same thing. Doesn't really matter, its' cached anyway. I can change if you really feel strongly about it :)"""
"positive","What happens if the task completes just before the if runs? We'll never runs the continuation :smile: """
"positive","Hahaha what was i thinking"""
"positive","Will potentially do this in the future in another pull request.  Good idea though =]"""
"positive","Good thing he has Git Extensions. So easy to remove ;-)"""
"positive","lol just refreshed page for me and I'm seeing all the comments on the comments, I think GitHub needs to be more Real time! =)"""
"positive","Assert is still ok, just perhaps needs to be done on a separate line. I.e. save the return value of snprintf and assert it on the next line. No sweat :)"""
"positive","Oh cool, I hadn't seen that. As we use more Poco native stuff that seems like a good convention to follow."""
"positive","saw the ofSite PR, thanks :)  removing """"Element"""" might be enough. let's see if anyone else has a feeling for what makes the most sense.  ``` bool setElementToChild(int index); bool setElement(const string& path); bool setElementToParent(); bool se"""
"positive","Sweet didn't even notice :smile: """
"positive","I like this mutable keyword. Only the cache is updated for better performance next time round, so perfect use case I think. I'm happy to do this, but how does it sit with OF convention? Does it work on all OF compilers? Also, the bHasChanged flag will be """
"positive","of course :) fixed locally"""
"positive","Some comments in here would be awesome"""
"positive","Just pushed update with a comment detailing that section =)"""
"positive","That's what I meant by slightly changed =)"""
"positive","I changed it after re-looking over it =)"""
"positive","I'd use """"strDevice"""", but that's personal :)"""
"positive","i grew up in the days before you could rely on the order compilers evaluated logical expressions :-)"""
"positive","Glad you fixed it"""
"positive","There, I fixed the two cleanup-issues :) Sorry about the sloppyness!"""
"positive","great - okay, makes sense.  thanks for going through these all - yay, less yellow triangles! ;)    feel free to merge!"""
"positive","> yay, less yellow triangles! ;)  do you even see those? ^^ I thought warnings were disabled on XCode (and the build server [seems to agree](http://videosynthesis.net/oftesting/testruns/20130214_164427-v0.7.4/))?"""
"positive","Exactly that :)"""
"positive","`MethodDescriptor` I like. Make it so!"""
"positive","Now this is beautiful LINQ :smile:"""
"positive","Sure, though I'm sure we'll only ever have one hehe."""
"positive","ah okay - didn't realize that the MAC_OS_X_VERSION_10_7 isn't define on 10.7 running 10.6 SDK.  nevermind then - what you propose is fine!"""
"positive","yup - I just did that. but unearthing some more potential bugs.  this is like a gift that keeps on giving ;)"""
"positive","yep :)"""
"positive","would be great if you used ofLog here instead of cout. :-)"""
"positive","this part was already in script file, only reordered, so diff looks very colored :D"""
"positive","thx, corrected. Its pretty good if thats the biggest flaw youve found :p"""
"positive","thank u. i'll add it."""
"positive","ye thanks ;]"""
"positive","ahh, its ok :) then GJ"""
"positive","yea forgot the space after if mate :]"""
"positive","Done, sorry but visual studio does not add a space on if/while/for etc. :)"""
"positive","Try fix Gargoyle, and Ill take a screen :D"""
"positive",":) np"""
"positive","We definitely wouldn't reject your pull-request if you did ;) cheers!"""
"positive","I stand corrected! Cheers   On 7 November 2012 10:04, Sergey Bogdanov <notifications@github.com> wrote:  > In src/ServiceStack.Common/ServiceClient.Web/ServiceClientBase.cs: > > > @@ -904,10 +904,8 @@ public virtual TResponse PostFileWithRequest<TR"""
"positive","Yes please do, would appreciate it =)"""
"positive","Actually, nevermind. I can fix this up. :smile:"""
"positive","I'll make it consistent :)"""
"positive","I'll change it to your wishes, but I still think combining multiple usings like this is perfectly readable -- even better readable than using multiple braces :-)"""
"positive","To make it work :)  It was unhappy if you tried to bind to localhost, and 127.0.0.1; it would only respond on 127.0.0.1. But if you just use localhost it would respond to both. <shrug />. I had a quick poke through the code, but couldn't find anything o"""
"positive","> You are right this is quite possible. However would you ever be able to deserialize it to the object type you passed?  Very good point!"""
"positive","Ah cool. Thanks!"""
"positive","Who knows :) Will change."""
"positive","Fair enough. I'll redo the entire thing, it was a bit hefty in the end :)"""
"positive","Good man! =)"""
"positive","I think this was the only comment you skipped =)"""
"positive","No idea =)"""
"positive","some xml comments in here would be good :P"""
"positive","Let me know :)"""
"positive","There's still the other file =)"""
"positive","Now it should be good (fingers crossed) :-)  I processed both files. """
"positive","Yes, good idea!"""
"positive","Could you elaborate why this is needed? That is, why is a static constructor needed. No idea why so I am curious :)"""
"positive","yeah I like the idea of detecting leaks"""
"positive","The else isn't really needed since it's implicit - there is only one way to go if the if is not entered. Not a deal breaker though =)"""
"positive","I learned something new in clojure core.  that hasn't happened for a while :) """
"positive","Okay, that makes sense. I'll change it to debug.  Better explanations would be nice, would definitely be a neat feature."""
"positive","that would be great, thanks, can't find any documentation on this feature."""
"positive","i build my project using maven so there is no ABS library folder per se (get recreated for each build) so this might not be applicable. thanks for your help anyway!"""
"positive","We need to think about optimizing here for the most common case. Which is a single alias. In this case, we don't really need to allocate a list. Might be an overkill, but stil.. :)"""
"positive","Right, then parsedFilter is also Nullable :), also, for completeness, you can mark the filter() and parsedFilter() methods as Nullable"""
"positive","Umm, there's plenty in there that don't :P"""
"positive","Ah, good. Okay, leave it as is."""
"positive","https://github.com/EdGruberman/CraftBukkit/commit/9c2f7ab206aa1e580dd8f3cbd34a202c59fbc64a >what's in 'a' name? that which we call a merge...  :-)"""
"positive","We only use this. in NMS code to follow the style there and in places where people forgot they weren't editing NMS code and put it in anyway. :P It is also used when a parameter overrides a field, of course."""
"positive","Magic constant without it being a constant :)"""
"positive","javadocs please :)"""
"positive","good catch.. yeah :)"""
"positive","ups.. missed it. Thanks :)"""
"positive","I see ok :)"""
"positive","Rest looks good.. Please update pull-req and I will do some more tests and then merge in :)"""
"positive","looks good now..."""
"positive","Brings this branch up to date with the master commit. It was missed in the previous commit, fixed in master, and this brings 3.x back in sync.  Feel free to rename the commit message :)"""
"positive","you can just commit and push your stuff... the pull-request is updated automatically. Just let us know once we should review again. And thanks again!"""
"positive","thanks,I am clear more about this now."""
"positive","Yep. I actually edited my comment. :-)"""
"positive","Ok makes sense.. I will take care!"""
"positive","I'm fine with having `freeInboundMessage(..)`.  :-)"""
"positive","Or just not allow nulls in there at all :-)"""
"positive","I always find blind casts dubious :-)"""
"positive","+1 to @normanmaurer although its PITA when we add more methods :-)"""
"positive","good idea :)"""
"positive","I think it would make """"more sense"""" to let 08 extend from 07. At least it sounds more logic, even if it will not matter :)"""
"positive","Oooh, I see you created a new wheel! That's pretty badass, but I recommend sticking with something that might even become intrinsified: http://docs.oracle.com/javase/6/docs/api/java/util/Arrays.html#fill(java.lang.Object[], int, int, java.lang.Object)"""
"positive","yes it is :)"""
"positive","Ok, this can be removed :-)."""
"positive","Can definitely recommend this powerful method: http://docs.oracle.com/javase/1.4.2/docs/api/java/util/Collection.html#isEmpty()"""
"positive","It's about class :-)"""
"positive","As you know we love contributions ;) And thanks again for all the work!"""
"positive","Could we keep this constructor?  It could simply call `this(maxObjectSize, ClassResolvers.weakCachingResolver(classLoader))`.  And then let's backport it to 3.2.  I'm tempted to include this in 3.2.7. :-)  Thanks a lot for a quality patch!"""
"positive","Thanks for pointing it, I will do the changes :-)"""
"positive","Or maybe it's a peculiar method name. :-)"""
"positive","good catch. made the patch: https://github.com/joyent/node/pull/5952"""
"positive","This is excellent clarification"""
"positive","Thanks for the extra pair of eyes"""
"positive","I stand by my comment. :-)  The caller passes the return value to strlen().  This code looks suspect."""
"positive","forgot :D i'll fix this soonish"""
"positive","Why change indenting everywhere?  Anyway nice new feature!"""
"positive","'both' implies two, not three. :-)"""
"positive","Oh nevermind - I get it.  The patch says `@@ -1026,6 +1034,9 @@ bool InDomain() { ` but really this is in MakeCallback. Good!"""
"positive","ooh, cool. thanks"""
"positive","This comment could be a little more elucidating.  Also, prefer present rather than past tense.  Also also, you can fold it into the while statement's conditional, right? :-)"""
"positive","I even had `registerGetHookIff` at the beginning but @timmywil preferred shorter names. :) I can change it but let's agree on sth first."""
"positive","That's fine.  Keep in mind there will be two new literals, Binary and Octal, but I doubt we'll have to worry about that anytime soon :)"""
"positive","Well, in that world `Number.isNaN(obj)` will work correctly too :)"""
"positive","True, nice catch!"""
"positive","Well, okay. :-) `kSSL2TwoBytePaddingBit` would be even better."""
"positive","I appreciate that you took the effort but we have a snprintf() function on Windows, it's in src/node_internals.h (which gets auto-included.)"""
"positive","interesting. good to know."""
"positive","When it comes to maintain assertion count, your preferred version wins. :smile: . It also makes the code neater and follows the same style as the preceding assertions."""
"positive","This doesn't work like you think it does. :-)  Put parentheses around `this.server.listeners('resumeSession').length > 0 || this.server.listeners('newSession').length > 0`"""
"positive","Good call. Simplified."""
"positive","aye, good catch"""
"positive","This is irrelevant to the actual necessary changes, but it's a definite improvement—nice one."""
"positive","Nice use of the bizarre array argument :)"""
"positive","Let's shift the conversations to the relevant PRs    btw, thanks for breaking these up :)"""
"positive","Lets keep it for fun and history."""
"positive","Rationale for this specific value would be appreciated. :-)"""
"positive","awesome. thanks. never tried that because I figured the `const` signified that I couldn't change the pointer after the declaration."""
"positive","I was sold basically as soon as I hit submit. Tests updated, and jQuery is now marginally more consistent!"""
"positive","bnoordhuis/libuv@5232bbb - great minds. :-)"""
"positive","ok sounds good... I'll update it to do that (hopefully I can figure it out :p)"""
"positive","Good catch, I missed that. :)"""
"positive","This is a nice way to do it. """
"positive","Haha, switched, have you?"""
"positive","Thanks for feedback. Fixed."""
"positive","Very good point! Fixed."""
"positive","Zeroing errno is superfluous but otherwise LGTM. You're right that uname() can return anything non-zero but I think Solaris/SmartOS is the only UNIX that actually does that. :-)"""
"positive","That's why it's so nice to have that many pairs of eyes looking at this code :) Thanks!  https://github.com/jquery/jquery/commit/1c77259d06e49ccaedbd0f7adf968e10748dacc0"""
"positive","Cute name :)"""
"positive","done, it saves 15 bytes or so and it definitely looks more elegant. """
"positive","that's beautiful, finally it will be impossible to fork-bomb yourself."""
"positive","Patches are welcome."""
"positive","The convention we're using for support related comments is:  ```js // Support: IE(version) // Explanation ```  This will make it easier to identify these in the future :)"""
"positive","I'm really looking forward to destructuring in ES6—all of these `xhr.foo` properties would be easily cached like:  ```js let { status, statusText, responseText } = xhr; ```  Hooray for the future!"""
"positive","This comment made the transition verbatim from 1.4.x without anyone noticing :P"""
"positive","This wouldn't work because getting responseText for a request fetching binary data throws an exception in IE9 :P"""
"positive","Neither did I, @scottgonzalez steered me in the direction and it caught on :)"""
"positive","Ah-ha! Good to know :D"""
"positive","is there anyway we could split this over two lines? :)"""
"positive","Wow, thanks for that bench @gibson042! IE6 is just pitiful, but we knew that. Okay, I think we should go ahead and do this thing. It will be a good file size savings and also in-memory usage will be lower since we won't be creating frag cache entries. The"""
"positive","I'm on it!"""
"positive","Woah. Fragment cache gone just like that. Amazing. """
"positive","Love what you did there."""
"positive","Mmmm, good idea."""
"positive","`jsonProp` is pure brilliant!"""
"positive","True that. However when that happens you have a much bigger problem. Node won't even start any more :)"""
"positive","No, it wasn't; nice catch. Fixed."""
"positive","That's a good thought. Hm."""
"positive","Okay. A comment would be nice, otherwise LGTM."""
"positive","thanks for your patience, here is the new pull request:  https://github.com/jquery/jquery/pull/1005"""
"positive","cool, will do. got that technique from the previous code. :)"""
"positive","added the two necessary checks. thanks for pointing this out."""
"positive","Its safe, at least from a unit testing perspective! I also don't see why it wouldn't be safe. An I missing something?"""
"positive","Yes, this is best:  ```javascript exports.PORT = +process.env.NODE_COMMON_PORT || 12346; ```  Hooray!  A bikeshed!  Let's ALL paint it!"""
"positive","Oh, that's a good point, it might not be our instance! Your property check is looking a lot prettier now."""
"positive","Yea... and if PR discussions was stored in git repositories too... it would be visible that this one was actually the first one :)"""
"positive","@gibson042 this is really nice :)"""
"positive","This is so much nicer to read <3"""
"positive","Almost perfect ;)"""
"positive","@mathiasbynens I love it :)  Feel free to add additional instructions for anything that isn't covered but should be"""
"positive","I love hot paths."""
"positive","You realize that's from a revert, don't you? :-)"""
"positive","No, it's not. :-) But you should then make sure this test works with a custom build that has ajax excluded."""
"positive","That is an excellent point, but probably out of scope for this batch of changes. I'll open a new ticket."""
"positive","Sounds like an amazing idea, likely a @mikesherov project?"""
"positive","Excellent; this is much nicer than the way I had it and almost the same size. You can save a byte gzipped by testing `scale !== 1` first, for a total size increase of 35 bytes."""
"positive","Great, let's merge!"""
"positive","ha, nice touch"""
"positive","True, thanks for reporting the mistake :-)"""
"positive","@mikesherov haha, yikes! thanks for info :)"""
"positive","ohhh this is neat :)"""
"positive","Yay!"""
"positive","@gibson042 Good catch - thanks."""
"positive","Add in the deprecated reference, so that I can test & merge this ;) Nice work as usual :)"""
"positive","Cool. I'm out of town until Tuesday, but I support both this change (with comment about i <= 1) and re-deprecating isResolved/isRejected. :)"""
"positive","Great explanation. I figured it was okay, seemed too obvious to be a bug."""
"positive","It would be helpful, if you get a moment. -> http://www.opera.com/browser/next/"""
"positive","Yeah, I actually have that already in my local repo's amended commit :)"""
"positive","on the contrary, that was a great suggestion, I just simplified the code because of that"""
"positive","Thanks for being so responsive to the suggestions!"""
"positive","Can you add a comment that outlines the handling and overloading of the API - thanks."""
"positive","I can't put this together right now, but would greatly appreciate someone else doing so."""
"positive","@gibson042 thanks for compiling that information, super helpful. I can't get to this today, but I will surely try to work with this data ASAP... (please do the same if/when possible :D )"""
"positive","very clever :)"""
"positive","I actually like the ability to specify the default options at one place, and overwrite them as needed. In some cases, this can greatly reduce the amount of duplicated code. (Maybe I'm doomed, but at least I have readable programs ^^.)  Without looking a"""
"positive","You're right, thanks :)"""
"positive","Looks good to me :)"""
"positive","Ah I see, thanks Ben!"""
"positive","Performance wise, it's probably a good idea to catch these regex's."""
"positive","much better now"""
"positive","Indeed, that's why I asked you :)"""
"positive","LGTM. Landed in 1f4e0c0 - exactly one year after the last commit. :-)"""
"positive","Nice! I did this late last night, so not surprised I missed that, will fix shorty"""
"positive","Show us on your github and we'll take a look. :)"""
"positive","It's redundant. `typeof v === """"object""""` would obviously match an array or an object :)   And yes, all tests pass """
"positive","Now *that* is perfect!"""
"positive","Oh, thank for explain.. but still, there is not """"slice"""" symbol in core? I think yes (but don't verify) :-)"""
"positive","yeah.. just add a new commit to this branch and we'll do this. :)"""
"positive","hooooooray :)"""
"positive","OK, so just check for undef it is... I'll make sure the unit test passes here. Thanks!"""
"positive","Yeah. I copied this from timer_wrap :-). Will change. """
"positive","Thanks for clarification!  I've changed it to the version with hyphens, so everything should be fine :-)"""
"positive","I like the `*` trick, nice one!"""
"positive","I definitely want to see this work... so thanks for the patience and persistance.  The dead code removal isn't what I'm concerned about, I'd prefer to not have two code branches to maintain in the source :)"""
"positive","So what if you didnt put it there? Be the hero Corey!!!! :D"""
"positive","^ that line and this one :)"""
"positive","It's helpful when debugging to not have to go to the bug ticket.  Please be more descriptive as to what these tests are doing.  Also, tests should follow style guidelines as well.  Thanks for the hard work!"""
"positive","Thanks rwaldron, I really wanted to be able to turn my idea into a viable solution, but as I said I'm really glad both of you helped to make it happen. I'm happy enough to be quoted in the release note, so I'll remove those two lines if jaubourg doesn't m"""
"positive","Would be good to have feedback about that from all of the core team I think."""
"positive","Awesome, thanks dude"""
"positive","It's quite surprising that this even compiled on newer versions of OS X. Compilers and linkers are way too lenient these days. :-)  EDIT: Right, this file is excluded from the build, that's why."""
"positive","Yep, that makes perfect sense"""
"positive","Thanks for your comments and tests!  (Aptana is driving me nuts, I'm currently searching for another IDE)"""
"positive","That'd be great - thanks!"""
"positive","Yes, much more descriptive.  Done!"""
"positive","Beautiful. :)"""
"positive","It's a nice opinion."""
"positive","Was a common optimization on IE. I think we can pass. @mbostock is smart about d3. I congratulate your holistic."""
"positive","Nice idea!"""
"positive","Good idea!  That means we’d be future-proof if Firefox ever add onselectstart, which makes me happy.  I marginally prefer `event`, I think, as this seems more lightweight than behaviours (even though it’s only used by behaviours at the moment)."""
"positive","Perfect!  Done."""
"positive","Agreed. It is rather silly to set it conditionally. Anyway, should be good to go. Thanks for the suggestions."""
"positive","Going to leave this place now but will be back online soon ;) I usually go by DiogoSnows Thanks a lot!"""
"positive","Yeah, great point."""
"positive","No problem, thanks for your review!"""
"positive","oh, well wtf haha yeah it's fine as-is then minus eachWorker"""
"positive","Ah ok, missed that. Mind just automatically goes there when I see that :)"""
"positive","In fact I apply the cppling onto it, and I made some corrections. Only following the google cpplint :) rules.  http://google-styleguide.googlecode.com/svn/trunk/cppguide.xml?showone=Casting#Casting  """
"positive","Yeah, I had that to start off with. :) On second thoughts, it's nicer to keep this future-compatible with *-closed interpolators (as well as being shorter) so I've updated it."""
"positive","That worked perfectly, thanks!"""
"positive","Not really, just a few billion times faster. :)"""
"positive","haha this is some hella-awkward misunderstanding of operator precedence, yay parens """
"positive","Which method is """"faster"""" is hard to say as the JIT of course is very magical :)  But I'm not too concerned about that -- I'm more curious about your comment above:  """"Change all access or definition to HttpDataFactory to the new AbstractHttpDataFactory"""
"positive","true, though once could just be the same as `.max(1)` as a bit of extra sugar. just throwing ideas out there while we're at it :D"""
"positive","I actually like it quite a bit. Im just trying to be conservative."""
"positive","Yeah, I had it like this to start off with but I got carried away trying to make everything line up nicely. :)  I'll put it back how it was and see what you think."""
"positive","Fun trick: you can use `Object` instead of `function(d) { return d; }`. But the identity function is probably more readable. :)"""
"positive","Nice, less typing is always welcome :-)"""
"positive","I use the prefix `d3_{module}_{class}` to avoid naming collisions. It's a bit verbose, but it gets minimized anyway. :)"""
"positive","Hehe, hadn't quite grokked that, thanks :-)"""
"positive","Yeah. I looked at doing that. I'll revisit it again. I'm sure we can get it nice and clean ;)"""
"positive","Save here :)"""
"positive","I'm really liking the block string syntax here. Very readable :)"""
"positive","I figured there'd be a few. Thanks!"""
"positive","Let me know how you feel once it becomes clear that no one reads this thing :)  If you come up with nicer wording, I'd appreciate it being fed back upstream (along with any other improvements you guys make) so other people using the guidelines can benef"""
"positive","Yeah. What @stof said :smiley: """
"positive","You're right. I was thinking that the plugin version returned different data, but it does not. Whee!"""
"positive","That is indeed a good idea, but my time is just running out (and I am only on smartphone anyway). Will add the test as soon as possible!"""
"positive","You're right, misunderstood the setup. Thanks!"""
"positive","@lanthaler @schmittjoh you're absolutely right. I'll propose a PR soon with this only feature (the accept-* headers parsing) and I'll use `preg_split` which is awesome."""
"positive","@Tobion and what if `$e->getCode()` returns an airplane? Your exploratory testing skills are amazing. If only those could be translated into test cases :)"""
"neutral","@Salja , If I remember correctly, the children immediately after kindergarten do not trust to manage nuclear weapons (or store of sexshop - no big difference) - they have long for this study and take exams. or am I wrong?"""
"neutral","On Thu, 10 Jan 2013 11:03:10 -0800, rsa wrote: > @billy1arm [1] , If you have not realized, this """"developer""""  > completely > (by some last commits) destroyed the possibility of further work on > the code - that you yourself have yet to learn. As for workin"""
"negative","Sorry, I thought my comments were sufficient:  ``` If the code includes a valid, prologue position strict mode pragma, execute code by injecting a script tag into the document. ... Do the injection.   Otherwise, avoid the DOM node creation, insert"""
"positive","As you see we frequently forget to update these references, master should be fine for now. But it might be a good idea if we start moving functionality."""
"neutral","We could just use a direct static buffer and so safe the memory copy... Or I'm missing something?  Am 07.07.2013 um 09:15 schrieb Trustin Lee <notifications@github.com>:  > We do memory copy anyways because it's from heap. So, just allocating  > a new"""
"neutral","Yep... I guess this should be faster  Am 07.07.2013 um 10:30 schrieb Trustin Lee <notifications@github.com>:  > We can do that, too. We'll have to duplicate and retain it every time. >  > On Sun 07 Jul 2013 04:18:22 PM KST, Norman Maurer wrote: > > """
"positive","@rsa Do not worry at all :) Though I didn't enjoy all of your comments you did usually comment about content which I respected and often considered important feedback. Me not continuouing here has nothing to do with you nor your actions at all. """
"negative","Or maybe even int? Should have notice   It :/   Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github.com>:  > Doh. Using long for waiters is way too much in my opinion. short should be enough. >  > — > Reply to this email directly or vie"""
"positive","I already ended up with short because 32767 waiting threads sound plain  wrong :-)  On Thu 09 May 2013 12:39:48 PM KST, Norman Maurer wrote: > Or maybe even int? Should have notice It :/ > > Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github."""
"neutral","Don't forget to delete `jQuery.scriptorder` afterwards. Use `window.*` in the future so they are easier to catch."""
"neutral","That source is not reputable, as they have published numerous erroneous statements and frequently allow code examples to become out dates. Furthermore, Chris Heilman is not an authority on the subject matter, nor does he back his claims with even the sligh"""
"neutral","@trustin @normanmaurer think you two"""
"neutral","`System.currentTimeMillis()` seems to be there from long time though https://github.com/netty/netty/blob/85e16840841bf036c0ce1b094e5d33aa47731f90/common/src/main/java/io/netty/util/HashedWheelTimer.java#L407"""
"neutral","For note: http://getmangos.com/community and login to see all old posts"""
"neutral","for handling real group of pets summoning need to do a huge hack this code variant..."""
"neutral","no idea if thats actually correct but... in your (rsa) commit the same should have beeen done for gender as well. Or move area check to first place"""
"neutral","well - for compilers supporting the override keyword, the token """"override"""" triggers the override keyword, which marks a function to overwrite (polymorphism) a function. This helps to track changes in the signature and similar. Actually all derived function"""
"negative","I think rsa is right in this case. I did a hack of a job here. :(  Here is the correct patch: http://paste2.org/p/2052729 I'll fix the other part in SD2 and ACID  I apologize for this mistake."""
"neutral","Alright, here it is http://pastebin.com/ZLeTtzsf  As you can see in sniff, the spell target destination is also set to caster's position (this is only case when dest = caster, no normal case in there)"""
"neutral","Because the user need to-do it for every used handler and there are also handlers that are final and not allow it. For example you could not change the buffer type of HttpClientCodec as it is final and just """"wrap"""" the encoder and decoder."""
"neutral","I would defer to @trustin and/or @normanmaurer on this, as the literal 4 being used in place to represent the number of bytes in an integer is quite widespread."""
"neutral","Saved another 12 with that event.js whack, so minus 48."""
"negative","Hmm, sorry for forgetting credits - lost them while rebasing :(  First and biggest credit goes to virusav, as he wrote an original patch. Also credits goes to NeatElves and Infernos for problems research Also to crackm for inspiration and tests!"""
"positive","Maybe jshint should get an option to whitelist this, so we could use comment-option within this function.  Either way, this is a pretty nice hack to get around that :wink2:"""
"negative","@rsa Then suggest one, don't be a dickass once again."""
"negative","@rsa In this case do shut up and do not bother us from your worm den. Thanks for the url anyway."""
"negative","bad hack :( your must set stacks on max (already true limited) for triggered only, not cyclic recast in real (see sniffs). @zergtmn - triggered spells true selected by spelldifficulty - 66228, 67106, 67107, 67108."""
"positive","don't bother. It happens now and then to implement something wrong (as hack), but replacing it with another hack won't happen :)"""
"positive","move this in SD2/EAI - hack much more, then current commit :) all simple object interaction like this must be realized by spelleffects or procs - see sniffs.  PS curious why you started to worry about the quest, which in the current core is still impossib"""
"neutral","forget to add: Creature::ForcedDespawn crashes should be fixed now"""
"neutral","SpellEntry &#42;entry = const_cast&lt;SpellEntry&#42;&gt;(spellProto);  i tought mangos devs were against this kind of hacks"""
"neutral","Maybe then better move like assigments in single place after dbc load with comments... If we move to this way apply not avoiable hacks (note: not nice bad understanding but in result fake data in dbc) then better have its in single place. If answer at orig"""
"neutral","@casualjim I noticed the changes in this commit caused my basic auth implementation to break, since it's not calling my `unauthenticated()` in the `BasicAuthStrategy`. I used something very similar to the example here: https://gist.github.com/732347.  Is"""
"neutral","changed code also send all info except password to console. Also this is success connection case, in error case reported mysql error string instead as old code do. """
"neutral","I guess Scmoo's talking about e. g. `.password foo bar bar` command. The password will appear in Server.log, am I right?"""
"neutral","I was more refering to the passwords of sql-access which are displayed in server.log on startup, but the other one as well and this line [code] while(head[largs] && !isWhiteSpace(head[largs]) [/code] remembered me of a tokenizer.. """
"neutral","also tested with playerlimit=0 by 4 same time login, work fine."""
"negative","We should always use real declarations. Using unused args as var declarations is hacky. """
"positive","\o/ I'm a hacker!"""
"neutral","arg used as hashed player pointer in function. it can't be logical arg"""
"negative","@trustin even then the impl must take care to stop looping as keep looping is just not right.. """
"positive","Nice, I remember I did some uber-hacky change to fix damage on missile spells lol now thats a clean fix :D"""
"negative","script existence conflict with setting `creature_template`.`ScriptName` <-- I don't think this is a good idea: the only conflicting is if the assigned script has a GetAI hook; - for other cases (quest-*, gossip, spell-dummies) there is no conflict, and th"""
"neutral","setted explicit...  same files for error but following error message...  2>c:\documents and settings\administrator\desktop\mangos\src\game\ObjectGuid.h(275) : error C2664: 'std::tr1::hash_value' : cannot convert parameter 1 from 'uint64' to 'const Obje"""
"negative","really weird, because i can't see how """"return hash_value(key.GetRawValue());"""" (ObjectGuid.cpp: 275) can possibly require any constructor, let alone an uint32 one...  Only reason i can think of is that the compiler doesn't know """"hash_value(uint64)"""" and de"""
"neutral","@trustin I think I did not explain it well..   1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore"""
"neutral","In that case, `HttpMessageDecoder` will raise a `NoSuchBufferException` because it cannot find any inbound buffer next to itself.  A user must keep the pipeline valid otherwise it will always get the `NoSuchBufferException`."""
"neutral","Sorry I missed something:  1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, SomeOtherMessageHandler, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore  As """
"neutral","If i access the /deploy_keys on a project and there is a key that is always assigned to multiple Projects, i see the key multiple times, think you must call uniq or do a group deploy_key_id via sql   If i add the key, the -@enabled_keys remove all duplic"""
"negative","Ah missed that !   Am 18.12.2012 um 08:33 schrieb Trustin Lee <notifications@github.com>:  > write(message, future) has the same instanceof check, so it's redundant. >  > — > Reply to this email directly or view it on GitHub. > """
"neutral","@trustin I think your commit message and the change don't """"match.. Maybe forgot to commit some change ?"""
"positive","Yeah… we should keep them in a ConcurrentMap in the meantime.. will change it :)  Am 14.12.2012 um 10:45 schrieb Trustin Lee <notifications@github.com>:  > Until channel is non-null, AioServerSocketChannelConfig must keep user-configured options. I see"""
"neutral","Why not put `.split( """" """" )` in hoverHack, too?"""
"neutral","Same as everyone else. Debugging, and the occasional crazy hack."""
"neutral","LineBasedFrameDecoder strips \r\n and \n"""
"positive","@trustin good point.. I think if the dependency is marked as optional it will get imported with the optional tag automaticly via the bundle plugin"""
"negative","Actually, turning `--follow` on unconditionally may be a bad idea. Git mantainers currently acknowledge that it is a 'bolted-on hack', and performs badly in complicated cases, like renaming a file in multiple branches and merging, or deleting file in a bra"""
"negative","Basically supplementing one hack for another sadly. In this particular matter it doesn't really have much of a choice. This credit is given to a player that is on a vehicle; as vehicles are rather fucked up they won't accept the credit from SMART_TARGET_AC"""
"negative","@Vasago Vehicles were really fucked up before Machiavelli and Shauren brought in their changes, they were good changes, they just didn't interface very well with the hacks that were already there before, it has been cleaned up since then, but they still ne"""
"negative","And obviously stating the conspicuous isn't going to hasten the issue being resolved. If people don't like the system that much, they're welcomed to dive into a plethora of sniffing and hours of fixing."""
"neutral","Yeah.. Will backport just been busy   Sent from my iPhone. Excuse any typos....  Am 30.07.2012 um 10:08 schrieb Frédéric Brégier<reply@reply.github.com>:  > @normanmaurer should be set also in release 3 in Cookie.java and DefaultCookie.java and Cooki"""
"neutral","@trustin could you gve some more details why exactly you need to access the eventloop via reflection ?"""
"positive","@trustin ah I see.. So its to make sure the Runnable is always run in the one that is """"assigned"""" to the Channel.. That makes sense and also is what we want to keep our nice thread-model :)"""
"negative","Apparently, every browser we support do allow an opening html comment at the start of inline script tags, exemplified by the fact it worked in 1.5.2 when we were still using script tag injection. Sadly, this feature is popular enough to have a library like"""
"neutral","When I was doing an add-on (http://img535.imageshack.us/img535/2131/wowmap.png)  using your source code, I found a little mistake. You have replaced the symbols """"X"""" and """"Y"""" in the following lines: https://github.com/mangos/mangos/blob/master/src/game/GridM"""
"neutral","That part is from your vehicle code whats on rsa repo now.  I wonder why u didnt implement more spell fields for creatures, as vehicles use more then 4 spells."""
"negative","Why are you obfuscating your browser sniffing.  Better to be honest about it with .browser"""
"positive","Didn't forget. :smiley: I don't have push access to RubyGems for redcarpet."""
"neutral","Why did you remove the check of valid ssl packet ? I think it makes sense to have them in place in case a non secure client tries to write something"""
"neutral","rsa, passing NaN values as input parameters will definitely cause issues with any geometry functions. Just because they expect them to be valid. RandomMovementGenerator<Creature>::_setRandomLocation() is the last function in call stack which triggered call"""
"neutral","You might be missing a """"}"""" somewhere in SpellEffects.cpp, when you did the merge there must have some conflicts that you did not correct right.  rsa was saying that...when you merge yourself you need to learn how to merge in the correct manner, its not the"""
"positive","Forget a """"}"""" I doubt it because the log gives me problems on several lines. I'll see to resolve this and I'll let you know. ;) All went well for the other files it's strange anyway =)"""
"neutral","no need to change signature of assignment operator."""
"neutral","A bonus of script injection+eval is you can capture the return value from the eval(....) code too"""
"neutral","There are tickets actually. They are all related to Firefox not executing the string passed to globalEval synchronously when using script tag injection and non-async scripts are being loaded (jdalton confirmed to me this was fixed in firefox a few months a"""
"neutral","Ben, we have an email address that you can send exploit info to. It's exploits@joindiaspora.com"""
"neutral","I have seen something strange: Yesterday i was trying to compile last RSA commit, who also added CMake support, and, although i managed to build the solutions files for VS 2008, when i started compiling, i got an error: VS doesn't recognizes an argument na"""
"neutral","may offer this: https://github.com/rsa/mangos/commit/fdf656d23a114f5dd3fd17ec77b7ae766bade4a2 not need with current mangos code, but required for thread-safe. tested, worked fine."""
"neutral","Why has ENABLE_LOG been removed?  This was needed in a couple of issues. For example: http://stackoverflow.com/questions/13049346/android-facebook-login-doesnt-work """
"neutral","@trustin interesting.. If that really make so much difference we may want to """"backport"""" this to 3 branch so we include it in 3.5.0.. WDYT ?"""
"neutral","Didn't we move this method to FrameDecoder ?"""
"neutral","We used the method in the """"replace(..)"""" impl. But I think we could also implement it without them. So if you like we can move them to ReplayDecoder.."""
"neutral","Ok - thanks for the info.   I've been running node v0.8.9 with deps/uv patched with this since I sent the original query.  I looks only looks marginally better:  29271 ?        Ssl    0:02 Haraka (master) cn=2428 cc=0 cps=0/0.17/8 29273 ?        Sl   """
"positive","well TLD never been fast :) the way is is originally designed it cant run fast without such things like multiprocessor usage and SSE optimizations. unfortunately. the fern based detection is really nice technique (quite memory expensive though) but i will """
"neutral","Reverting this without fixing the issue in #7608 just breaks all versions of Opera again. The reason for why curCSS is split up should probably be commented here too in order to avoid forgetting why it exists in the first place. rwldrn had an alternative p"""
"neutral","Just out of curiosity, why `uv_buf_init` should take `unsigned int` instead of `size_t`?  On my machine, the compiler complains about > warning: implicit conversion shortens 64-bit value into a 32-bit value  using in `uv_alloc_cb`."""
"positive","I cherry-pick this above existed master code and it only different from added by function name and not affected to work code changes. So if i miss some more advansed version rsa prefer hide it from us ;) """
"neutral","This commit seems to break compatibility with API 11-. onActionMode* appeared on API 11 only. When running on Donut, I have an exception :  ``` W/dalvikvm(242): VFY: unable to find class referenced in signature (Landroid/view/ActionMode;) E/dalvikvm(242): """
"neutral","on signing and creating key hash lot of times according to instructions given, i am getting same invalid_key error for 100s of times. I did everything to debug but no success."""
"neutral","Why `window.String` instead of `String`? They're reliable globals in the language (not just in the browser API), also whitelisted in JSHint.  Or is this to allow better minification? Afaik it can only optimise the host object name that is locally aliased"""
"neutral","From running coverity, line 185:     for (Signature signature : packageInfo.signatures) {  android.os.Bundle.getByteArray(...) dereferenced while null"""
"neutral","Hi Norman and Trustin,  Looks good to me.    I had this problem in the examples and created my own HttpResponseDecoder.java to get around it.  https://github.com/netty/netty/blob/master/example/src/main/java/io/netty/example/http/websocketx/client/We"""
"positive","Hi Vibul,  Yes.  Let's remove WebSocketHttpResponseDecoder.  It would be great if you could fix it up and check any possible regressions.  Here's the new commit which handles 101 code more precisely: 279d859c7ef09f69a64f2a7627660cdfe008fe9c"""
"neutral","I agree -- will create a new pull requests with:  Object frame = null; try {     frame = decode(ctx, channel, buffer); } finally  {     headerBlockDecompressor.end(); } return frame;"""
"neutral","for the cookie on websites, we use """"fbs_{app_id}"""", the idea being that only instances bound to the same app id should share data"""
"neutral","we should remove authorize() and just have login() with an optional set of permissions. in most cases apps will want to tos the user and request permissions in one shot."""
"neutral","After meddling with this for a while, it doesn't seem like it will work: the URI builder URI-encodes the parameters, which includes the access_token.  Since the access_token contains special characters (e.g. '|', '%') this breaks the requests.  It doesn't """
"positive","thx very much Vladimir, found this http://www.hellboundhackers.org/articles/914-c-c++-memory-structs-objects-and-unions.html - would never think that such thing is even possible."""
"neutral","This is not the only place scaled health needs to be sent, There are 2 other places that send Packet8 which you consistently forget to patch with the scaled health sending.  Health Packets are also sent from FoodMetaData and ItemFood.  Not doing this break"""
"neutral","I assume you're talking about Debian? Then it's probably less relevant to you (unless you also maintain kFreeBSD packages) but we added some kqueue specific stuff plus lots of minor bug fixes and platform hacks."""
"neutral","One assumes you're aware of the following:  Set<T> weakSet = Collections.newSetFromMap(new WeakHashMap<T,Boolean>));"""
"neutral","Step by step development of optimal, when the code was originally developed in the right direction. If this piece of code is fundamentally incorrect and based on the Hacks, the attempt to modify the step will only worsen the situation. As in this instance"""
"neutral","You do not forget that the field UNIT_FIELD_CRITTER (not player field) is not used by mangos, but instead put hack m_miniPetGuid?"""
"neutral","You right i not remember about UNIT_FIELD_CRITTER (in fact first time read about), BUT I not """"put hack"""". I update _existed_ field to ObjectGuid. Start use UNIT_FIELD_CRITTER field if it related to minipet can be good step but independent from this or late"""
"positive","I'm all for this change, quick question though: for a plugin that is specifically designed to override $.ajax (eg. http://github.com/appendto/jquery-mockjax), would the better process be something like this?      var _oldAjax = $.ajax;     $.ajax = func"""
"positive","Good to have this. Though checking blocks will not be superfluous until the server is in control of this flag, since hack clients manipulate this a lot both for hacks like flying, criticals, nofall.  A step towards this to work would be to have the clien"""
"neutral","if has_items deleted in this place, his must be deleted in query code (PLAYER_LOGIN_QUERY_LOADMAILS) else all values after [5] is broken. solve - https://github.com/rsa/mangos/commit/3962fb4af354093cbe6594935882962e0cecc5f0"""
"neutral","@jdalton: I think the John's point is: If rgba in css is simply not applied, than same behavior is expected in JS too. Maybe because rgba could be used as a """"progressive enhancement"""" hack... """
"negative","rsa i not meaning as fix your horiable hack written wihout attempt understand real problem.  My patch in gist fix _real_ porblem with wrong """"future"""" msecs time in object last update field. But not resolve all porblems.  You pointed """"fix"""" just """"recorrupt"""" b"""
"neutral","rsa, how your multi-threads related to clean mangos sources? Object created in same threads that Map::Update run. If muti-threading will be added to mangos core it will be per-Map mutitreading and then Map::Update still will called in same thread as objec"""
"positive","rsa, i glad to heard that you can configure your own compiler and, stop talking about multithreading, clean mangos sources has no MTMaps,   """
"neutral","I can offer http://github.com/rsa/mangos/commit/06342c16b4583672e2c8a1c03ac2cc45fb66087c as a logical continuation. tested and worked."""
"neutral","not sure why I had to do this on the RPi as linux works correctly but some of the functions were coming up missing   here is a hack that worked for me in hopes it helps https://github.com/jvcleave/openFrameworks/commit/235cd7760c419fb3b6ff33651005ec2f36"""
"positive","@jeresig - Welp sucko, when they fix it then something like a weak inference + version sniff will do. As for them not fixing bugs because it will affect a js lib; that is my new pet peeve, browsers should fix bugs and let libs fix there own bugs :P"""
"neutral","@Trustin:  What do you think about also commit this to 3.2 branch ? Its a low risk change, so I think we should do.   WDYT ?"""
"negative","@asofold  >This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not any help at all. If you stil"""
"neutral","oh.. and I pulled the plug on dwarfforges... http://dev.bukkit.org/server-mods/dwarfforge/"""
"neutral","@mbax actually I can't because I didn't really mean a PR was rejected. I just thought that because when implementing Entity it was left out and it's actually a good method to have, doesn't even have obfuscation... Makes more sense reading the packet that's"""
"neutral","@bergerkiller https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2270043 > @Wolvereness  Cont. You mentioned plugin developers using the hack described by Afforess. I recommend that instead you include thi"""
"neutral","Possible hacks to get around this Commit: http://www.hastebin.com/yowuhepufu.m  It will require you to manually define which classes have to be loaded using this hack. This will be an utility function like such:  public static void loadNmsClass(Strin"""
"neutral","as a side comment... dwarfforge broke several times due to bukkit changes... not because of nms...  so let's see what is discussed here  a) A commit which will require plugin developers to recompile and change their plugin when mc version change every """
"positive","@dddeeefff That feature in demand lately is being implemented in the ItemMeta system. So yes, that is being done. :)  @Darkhand81 The 'burden' put on developers is negligible with exception of huge hacky libraries that break every update anyway (meaning"
"neutral","My e-mail has a lot of """"test"""" from GarretSidzaka also a """"can i please haz posting i is tesing that i is unbanned of dis thread delete me its just a lil spam"""" and even the comment where he linked the Bukkit Forms thread (that got deleted)."""
"negative","Don't forget, @bergerkiller, that some plugins rely on these big NMS plugins.  This commit is killing a lot more than 10%.  About a third of my plugins use NMS or OBC code."""
"neutral","> Server administrators, because they need to, will become adept at changing the class name references themselves, right out of the distribution jar. A new grapevine distributing hacked jars could be born. Now what?  They do this anyways. Server owners h"""
"negative","@GarretSidzaka with all due respect, none of your comments are contributing a single thing to this discussion and it looks like you are either misinformed or do not understand the situation at hand. At this point you are simply spamming this discussion and"""
"negative","@GuntherDW People like @GarretSidzaka are spamming the commit link everywhere apparently, so that's going to attract people who don't know the things you mentioned."""
"negative","My thinkings about this: 1) It makes the lives of some devs harder then needed. Not only do I avoid NMS/CB code cause of such breakages, but also I try to use deobfuscated variables/methods only if possible. By doing that I avoid breakages pretty good, no"""
"negative","@Runemoro Clients crashing because of a packet change is the BEST CASE scenario. It could have spaghetified the world. It could have deleted the whole server folder. The trouble with using the obfuscated NMS code is that you can't control what your methods"""
"negative","@blha303 It's also saying """"We don't trust you to do your job properly"""""""
"neutral","@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2293438 >@TnTBass what about plugins that use non-obfuscated NMS methods/fields? """"Collateral damage"""" ?  Just because we gave them a name doesn't me"""
"neutral","@grum 8f12382#commitcomment-2294912  >    The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API.  >    Maybe we should just do that.  I was considering jumping ship to a di"""
"negative","@asofold  Sadly, this is probably good news for hackforums.net's swarm of hacked minecraft clients. Maybe it's a good time to join them and sell hacked clients. (/sarcasm)"""
"negative","It is easier to complain about a change then it is to actually do some research and provider users with a good solid working system that even if a plugin uses a method from an obfuscated vanilla code it will force them to correct the code before it does da"""
"neutral","@mbax - I interpret obfuscating the package names per compile version/dynamically as 'locking' in a similar fashion as... general obfuscation. At it's core that's exactly what's going on.  Obfuscation of package names. It's not really any different than mo"""
"negative","Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone."""
"negative","@EvilSeph   > Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone.  A valid comment? But no one can contradict opinions with that of the royal majesty. You've proved this to us throu"""
"negative","@mcfacilitator While that comment was phrased rather harshly, do you have anything to say against it? They have made it clear that CraftBukkit is volatile and should not be trusted between releases, yet many plugin devs choose to ignore this and imply to """
"negative","@Steveice10  1) I've already said that people do not care about changing the versions in their plugins. There are many other issues that are a lot worse than this.  2) It's still hackish whether you use reflection or not."""
"negative","they gave up deleting comments and marking spam.  then they gave up talking to us.  then they gave up reading this huge ass thread of sorrow"""
"neutral","@V10lator - right, I was just calling it out as a form of obfuscation, although apparently other people disagree with that statement.  In addition after being told that Bukkit isn't trying to 'lock up' NMS/OBC,  EvilSeph comes in and posts exactly what I s"""
"negative","Why are people still complaining about this commit exactly?  Yeah I complained and hated this commit, no shit.  But think about it, hack clients have to update on every MC update anyways.  And for those who don't use MCP (me) have to update anyways!  D"""
"negative","@grum  I think perhaps my using of the word 'trusted' has given you the wrong idea, and the desire to be a jackass. When I say 'trusted' what I mean is 'Plugins which I can resolve a problem with with a fair amount of ease, that I know could become unstab"""
"neutral","So write a tiny bit of code to rename the nms/obc references to their versioned counterparts and unleash it on your 'trusted' plugins. Feel free to make a public tool out of it as well and perhaps keep a 'you can hackily update the plugin using this tool'-"""
"neutral","@Qix- > If you guys would use MCP's deobfuscations this would [not] be a problem in the first place.  This is an interesting point I haven't seen brought up before or discussed but I've been wondering the same. On the surface it seems like using MCP's m"""
"negative","It's obvious that this upset a lot of us, but like the Bukkit team wanted, we just sucked it up and moved along. Let's let this commit's comment section die, shall we? It's been dead since the 5th of Jan, keep it that way. Forge comments probably go in the"""
"neutral","Yeah, that's something that'll need to be changed in the i18n files, this at least solves the part of #3048 that I think everyone would agree should be fixed. The other part of the issue (rendering the password input as a regular text field on failed login"""
"negative","@jamespadolsey  oh, duh! I'll just go over to the corner and hang my head for awhile for forgetting about that. I suppose it may be still worth adding a method to do the comparison, as a convenience and """"nudge in the hey use this direction"""" for plugin auth"""
"neutral","@irae: I see that your posts aren't coming through. You should file a Github support ticket, sometimes people get put in the spam filter accidentally and need to be freed."""
"positive","Wow! Big thanks, finally I can remove a whole bunch of hacks from my scripts ..."""
"neutral","Do you really expect the client to disconnect (and the player to be unloaded) between lines 33 and 43, or between 43 and 50? If yes, then there's now an exploit to avoid damage by disconnecting between 44 and 50..."""
"neutral","Fix for other exploit with global cooldown. On the client side, you can replace column recovery time in spell.dbc with 0, and player can cast instant spell with no cooldown a lot of times. Maybe it's not the best way to fix this, but it's work. http://pa"""
"negative","?? This makes no sense. Why is importing git repos from github/gitorious/sf an issue?  git clone repo git push repo to new remote  All done!  Or even better, login to server, add new project, cd to repo  git clone --bare repo  All done!"""
"neutral","yes, but if there's a key the server keeps asking for the key password whenever i run the release script so i can't fully automate it unless i switch to https"""
"neutral","will you do this in the near-future, or should we open an issue for that, so that we don't forget?"""
"neutral","It's a hack I think..."""
"neutral","GRUNT is the client's name of the login protocol that MaNGOS relies on. Look at the connection.log file in the logs directory for the client."""
"neutral","Turns out IE6 leaves a 1px faint trace of the text because `color:transparent` isn't supported by IE6/7/8 (but IE7/8 hide the text properly anyway). So if you to 100% remove any trace of text in IE6, you might have to throw an IE6 hack in there."""
"positive","Using event delegation, the dom can be interacted with before onload fires.""""  Can you explain this briefly?  Thanks!"""
"neutral","I see - so using delegation you don't need to wait until the document is fully parsed to start attaching your event handlers.  It begs the question, though, about which library functions (for any library) are safe to use before the """"ready"""" event."""
"neutral","we try to remember, but when we push broken code we need to fix it as soon as possible (we don't have a versioning scheme) and in that stressed moment forget about ci.  also, it's difficult to explain ci to open source commiters, and when a commmit needs"""
"neutral","also additional compile errors at linux  if g++ -DHAVE_CONFIG_H -I. -I../../../src/game -I../..  -I../../../dep/ACE_wrappers -I../../dep/ACE_wrappers  -I/usr/include/mysql -I/usr/kerberos/include    -I../../src/shared -I../../../src/game -I../../../src/g"""
"neutral","Great, but as I understand this is don't work for Gitlab instances which uses LDAP or OAuth. I understand correctly?"""
"neutral","Also can be written as:  ```ruby class UserLogin < UserBasic   expose :private_token end ```"""
"positive","no, my players doing this in duel. PvP priest vs warrior and priest win with spam of one button :lol: he also said """"noob"""" to this warrior xD I will try to test it self tomorrow, maybe i will find a way how to reproduce, i think it's no hard and related t"""
"neutral","So for example RSA's scripts where they developed a Boss_Spell_Table is useless or will be not compatible?"""
"positive","For the sake of my learning process, do you mind me asking why moving it a few lines down makes a difference? I'm not trying to be rude or offensive about it, I'm merely curious. :)  EDIT: I think I get it, it's because the pdamage variable is assigned a n"""
"neutral","Also, currently it is the ONLY use of account.v/s fields, leaving the fact that the whole auth system is exploitable right now."""
"neutral","I mean the functions not fails, but _is_ a fail, because it is really returning Salt, not SessionKey."""
"positive","Omg someone hacked DasBlub's account xD"""
"neutral","Yes, not match) i  found only 69412 in 3.3.2 useful spell . With this commit this spell should work correct.Like many other in 3.3.3 with old EFFECT_CREATE_RANDOM_ITEM that moved to EFFECT_CREATE_ITEM_2   Thx. )) BTW, it is hard to stop spam in log (you c"""
"negative","hmm why are there forums? ... ah yes because it is not polite to spam comments @ commits...."""
"neutral","sLog.outError(""""Spell %u triggered by aura spell %u too deep in cast chain for cast. Cast not allowed for prevent overflow stack crash."""");  don't you have to provide an id for the spell? %u %u is expecting an unsigned integer ... sLog.outError(""""Spell %u t"""
"positive","And a long time to wait vehicles, which also work normally in a patch..."""" One big hack can't be """"normal"""" patch ;) without dependence work it or not..."""
"negative","what problem with its? except clean horribale hackish way for detection... only one good: maps not big differen in diff versions, so one time need do..."""
"negative","i'm dont enter to forum 2-3 last month ;~~( i'm re-register many times, but on login get message """"your type incorrect username or password"""". restore password by email also not worked..."""
"neutral","We need to signal """"done reading but no data yet and not EOF"""" for crypto streams."""
"neutral","sure, I am fine to change it to whitelist mode UNLESS it is development or test"""
"neutral","> ==4123== Invalid read of size 8 ==4123==    at 0x102FEA0: std::vector<unsigned char, std::allocator<unsigned char> >::size() const (stl_vector.h:626) ==4123==    by 0x102DB19: ByteBuffer::size() const (ByteBuffer.h:381) ==4123==    by 0x13377CC: unsig"""
"positive","AddSC_generic_pet_scripts() still needs to change :) and do not forget about ScriptLoader"""
"negative"," /Suicide...  I just hate RBAC ._."""
"neutral","Don't forget about faction/race change and character customize."""
"neutral","What do I need (what tool, settings, manual, knowledge) to get it fully working like authenticator?"""
"neutral","Using SSL version: OpenSSL 1.0.1e 11 Feb 2013 (library: OpenSSL 1.0.1c 10 May 2012) Using ACE version: 6.2.1 http://pastebin.com/f16AYKKD"""
"neutral","Note: """"CRYPTO_THREADID and associated functions were introduced in OpenSSL 1.0.0 to replace (actually, deprecate) the previous CRYPTO_set_id_callback(), CRYPTO_get_id_callback(), and CRYPTO_thread_id() functions which assumed thread IDs to always be repres"""
"neutral","nwsw is correct, there is an abstraction layer, and you simply need to use BaseFacebook and provide the three hooks to set/get/clear session data. Using $_SESSION makes it work out of the box, without having to store the access_token in the cookie."""
"neutral","$appapiid = 'xxx'; $appsecret ='xxx';  $facebook = new Facebook(array(   'appId'  => $appapiid,   'secret' => $appsecret,   'cookie' => true, ));   $session = $facebook->getSession(); var_dump($session);  results in: NULL"""
"neutral","most of the web uses '&', why do you use ';'?"""" - it is shorter, it reads better, it just looks nicer and does not require encoding the '&'  about the cookie: i do not know where it is used exactly - but a better approach would be serialize() or json (ht"""
"negative","I have been going nuts this morning - code that worked last night doesnt this morning. I think its because I was using a combination javascript and php libraries and the php library was using the session cookie stored by the javascript library.  PHP getSes"""
"neutral","It basically tells the server to convert all int's into strings. This is necessary because we use 64bit ints on the facebook side, but many PHP installations are still 32bit -- and fail terribly when trying to json_decode 64bit ints. By requesting strings """
"neutral","yeah, sql please xD Loading C++ scripts Script named 'spell_summon_memory' does not have a script name assigned in database. >> Loaded 2297 C++ scripts in 214 ms """
"neutral","@Xxxhackerxxx You have an outdated source."""
"neutral","I did Naxxramas few weeks ago, it was an orb. I also tried it the """"old"""" way by cleaning all wings, and the areatrigger wasn't teleporting me.  PS: Those sniffs are from 4.3.4"""
"neutral","Not anymore. Movement flags are now assigned dynamically and this controls whether the creature can ever get DisableGravity flag"""
"positive","@fedehacker So if you replace """"c.deleteInfos_Name = NULL"""" with """"c.deleteInfos_Name IS NULL"""" issue is resolved. Nice catch @dimiandre :)"""
"neutral","@Ascathor, not necessary, this caused by the github's pull request policy, we can't select which to pull, hope github could solve this problem in the following update, forget it, please view the """"files changed"""" tab, haven't this kind of thing happen to you"""
"positive","excellent fix... 2 little problems tho. you forgot the spawn of KUTUBESA and dont forget to set up his creature_addon too. thumbs up, works good!"""
"negative","Sounds kinda hackish."""
"neutral","@rsa @boxa @mns have contributed alot in this time to TrinityCore """
"neutral","Well we are unable to login warpten, it crashes as soon as a player enters world"""
"neutral","Thx, was thinking about it, but wasn't sure, will remove it next time I push something if someone doesn't remove it by then. Don't want to spam board with short corrections."""
"neutral","Heya u sayed Fix multiple permissions and remove multiple config option… but where is the config option for RBAC ?"""
"neutral","Hi Gina,  `oauth_access_token-client_id=12345-client_secret=dummy_secret-redirect_uri=http%3A%2F%2Fmytestserver%2Fmythinkup%2Faccount%2F%3Fp%3Dfacebook-state=testiferricous-csrf-token-code=thisisatestfauxcode`  The length of this file name is **testife"""
"neutral","Gina, I was looking at this change because it triggered a merge conflict in my SiteStreams branch.  I think this might have a typo -- $pw is set, but $pwd is undefined and not set.  I'm guessing the line should use:       isOwnerAuthorized($username, $pw) """
"neutral","There turns out to be one more issue here -- this deleted line defined $owner, which is used below.  So seems that it needs to remain.  It's used by       Session::completeLogin($owner)   @AaronKalair , @ginatrapani"""
"neutral","It is a hack, but it is a necessary hack. The spell used to make the quest eligibility flag active is client side, so this is one way of circumventing it."""
"neutral","Should this function really be called ReloadRBAC, it doesn't actually reload anything. """
"neutral","RBAC wiki page already has the new permissions"""
"neutral","rbac_group_roles"""
"neutral","The damage fields are just aproximations, since they can't be taken from sniffs."""
"neutral","Its not actually about being before the cookies.  The problem is that you need to guarantee that SSL is loaded BEFORE both cookies, and more importantly, static assets.  In this current configuration, if serve static assets are turned on, they are not upgr"""
"neutral","If you could figure out how Hoptoad used to figure out a way to jump to the top of the middleware stack, we should do that for SSL."""
"neutral","I am getting confused with what is considered 'best practice'?  In the Boilerplate template you advocate paulirish.com/2008/conditional-stylesheets-vs-css-hacks-answer-neither/   In this revised reset, normalize you are now reverting back to CSS hacks for """
"neutral","Does anyone know what that hack is actually FOR? That's inherited code from, what, Yahoo? What's the purpose? (I've always been curious)"""
"neutral","Hm I think I'll be sticking to using the .ie6 and .ie7 classes rather than resorting to hacks. The only real benefit is that you don't have to repeat the `<html>` tag, but with a bit of server-side script it's very easy to generate those first few lines. """
"negative","I disagree with this change. With conditional classes, it was very clear what styles were applied to which browser. CSS hacks don't have inherent meaning, which decreases maintainability in my opinion. They're probably fine if you're the only one writing t"""
"positive","In case it wasn’t obvious from my article, I’m all for reducing the number of conditionals used. :) The use of the `_` and `*` hacks is a no-brainer, really. Love the `.oldie` class by the way – I was thinking of using that when I wrote the article but dec"""
"neutral","I believe if users check out this URL they expect to see the same code. Perhaps we should add a little bit more info here — something among the lines of “we’re using a minimal variation of this technique combined with safe CSS hacks”. """
"positive","I personally like the old way better, just because I will never ever remember all those hacks when I need them."""
"negative","+1 for reverting - these hacks are ugly and unacceptable. Specific classnames for each version of IE is much simpler to read and comprehend at a quick glance."""
"neutral","`Oldie` insures no past or future browsers that have broken parsers could ever possible apply the IE hacks, but I like `lte-ie8` better.   I would advise just using php(that's my preference) to convert between the classes and hacks on the fly.  Just right """
"neutral","Also, it is simplier setup for new pod runners, as SSL is required.  If you want the optimization of doing it via reverse proxy, you can enable it in the settings, but this is about creating the right defaults for Diaspora in a domain we can control."""
"neutral","Ahh, no. That was from when it was called CookieCollection, which is the same class name as in System.Net."""
"neutral","`g.src=('https:'==location.protocol?'//ssl':'//www')+'.google-analytics.com/ga.js';`"""
"neutral","I dunno. But it i think it opens an XSS vulnerability in IE6. I haven't test yet but if someone wants to confirm use """"javascript:alert('xss')""""  as the src attribute for an image. (or just load this page with IE6)  HaX0r = <img src=""""javascript:alert('XSS')"""""""
"neutral","yes, it's intended. It's a protocol less notation, that uses HTTPS when the website itself uses HTTPS or else it uses HTTP when the website itself uses HTTP. So you'll get no differences in protocols used, when using SSL."""
"neutral","Kyle..  Fair point.. So webkit doesnt cache assets served over SSL. They blogged about this over a year ago and said they'd work on it but havent yet: https://bugs.webkit.org/show_bug.cgi?id=26777 Tough issue.. Cacheability is key but until we have a backe"""
"neutral","darn, no I only noticed: 4a136cc is the SHA of the commit we had trouble with last time - this shouldn't be in the repo anymore... maybe one of those machines you used still had the polluted repo on it?"""
"negative","Seriously, stop commenting on commits for no serious reason - you're spamming all of these people: https://github.com/EllisLab?tab=members"""
"negative","I wasn't aware that expressing an opinion on committed code based on information from the PHP manual in an open source project was """"spamming"""" everyone. I also wasn't aware that it notified every single collaborator, so cram your elitist attitude and have s"""
"neutral","hi! what was the reason why you reverted the fix in ce9b22e038ca16b581a16722436327bef206cbdf with this commit, @gameoverhack? See also #559"""
"neutral","So much win with the [NoScope fix](http://msdn.microsoft.com/en-us/library/ie/ms533897\(v=vs.85\).aspx#1) here *(minus the UA sniff)*. +1 from [the future](https://github.com/jquery/jquery/pull/718#issuecomment-4796946)!"""
"neutral","sounds like you guys used other peoples forks/branches that modified the db schema. revert their changes or start fresh with a new sickbeard.db (or hack db_version down.. but stuff may be broken as we cant predict what other peoples fork/branches may have """
"neutral","This broke oauth.feature somehow."""
"neutral","I think this broke OAuth2, diaspora-client seems to dislike oauth2 0.5"""
"neutral","made a pull request its a hack but at least fixes it on IOS"""
"positive","Thanks @andrew-d Given the apparent rize in spammers making GitHub account and trying to sneak stuff in via Pull Requests, this might have come off as sketchy had I even noticed it ;)"""
"neutral","Indeed, I was quite fond of this functionality for I used the ssl connection with a signed certificate for remote connections and the non-ssl connection when I was on my own lan."""
"neutral","Is this needed because oauthlib is not currently up to date on pypi?"""
"negative","mm, weird that seems to work in android, let me take a look  El 16/02/12 12:44, lukasz karluk escribió: > this line is also throwing an error on iphone, GL_UNSIGNED_INT is undeclared. > > --- > Reply to this email directly or view it on GitHub: > ht"""
"neutral","this line is throwing an error on iphone, GL_UNSIGNED_INT is undeclared."""
"neutral","Could you please install an https certificate for momo? If money is an object, you can request a free valid certificate(s) here: http://www.startssl.com/?app=1"""
"positive","My CI server agrees :)   --  Kenneth Reitz   On Friday, April 13, 2012 at 4:39 AM, Bradford Toney wrote:  > Python 3.x doesn't support .encode('hex') >  > ---  > Reply to this email directly or view it on GitHub: > https://github.com/kennethreitz/requests/"""
"neutral","I was planning to change this to use binascii.b2a_hex tomorrow morning (which is all .encode('hex') does anyway), expect pushing!"""
"neutral","It's fine, it's a Ruby 1.9 hash.  https://peepcode.com/blog/2011/rip-ruby-hash-rocket-syntax"""
"neutral","@andhapp can you elaborate on the problem you're facing that led you here? I am also ending up here and wondering why `password` and `remember_me` aren't part of the default permitted parameters."""
"neutral","Maybe Jlogger?  cheers On May 14, 2013 7:30 PM, """"Parker Moore"""" <notifications@github.com> wrote:  > As the commit message says, it was a hack to get around pygments.rb's use > of the Ruby stdlib Logger. I guess I should rename this class, but I > co"""
"neutral","this breaks tls-peer-certificate on windows"""
"neutral","I agree that we should do a smooth change, although it will not break production environments (a already set password with a length of 6, still works, right?) . So, I propose we do this:  * New applications come with this new definition (but it can be chan"""
"neutral","This breaks many plugins which use Players as keys in HashMaps and keep them even if the player logs out & back in again. Maybe you should add a way to make a player's entity id persistent as long as the server is running? (I'm opening an issue as well if """
"neutral","Reason for this hack is the same as the one for ICC teleport spells, which is documented here https://github.com/TrinityCore/TrinityCore/blob/master/src/server/game/Spells/SpellMgr.cpp#L3399"""
"neutral","DoCast(colossus, SPELL_MERGE, true); is too hack :P  but that problem is in CheckCast for SPELL_EFFECT_CHARGE (i think is bad pos z)"""
"positive","Same here.  I've been running this commit for maybe a week without issue.  It would be nice to see the new mojangles flex their muscles and fix this at the source, but a hacky fix for now is still appreciated also!"""
"neutral","One more spell must be casted when Mutating Injection expire - 28206"""
"neutral","In fact suggested unrelated patch also rejected, becasy we need in general fix how tartet mode pairs wotj with SELF2 target mode instead adding hacks."""
"neutral","private static final int CHAT_STRING_LENGTH = 119;  Should be  private static final int CHAT_STRING_LENGTH = 118; (dont forget you add Color to it -> 2 Chars!)"""
"positive","I think there's a missing enum, the one where RBAC_PERM_* is defined Indeed, i can't find any """"RBAC.h"""" That aside, really awesome work ;)"""
"neutral","Level 4 is Console only. If you have a modified core you'll have to add that rbac settings yourself"""
"neutral","@Spp- Thanks for the fix.  In rbac_security_level_groups if the group 1 has security 1 > it can use commands with security 1 right? Is my understanding correct?"""
"neutral","hi spp. please help me http://img836.imageshack.us/img836/4622/99076218.png flood in console"""
"neutral","I'm using """"!aNULL:!ADH:!eNull:!LOW:!EXP:RC4+RSA:MEDIUM:HIGH"""" and Chromium's flip_server is using that too and looks like most of google servers are configured that way too. But that won't work without setting SSL_OP_CIPHER_SERVER_PREFERENCE flag on SSL con"""
"neutral","@Paradox - this a security feature (firewall, but not really configurable), connections coming from your own address will be always dropped (imagine me being the attacker, sending packets to you with your own IP) - if networks are configured properly, such"""
"neutral","hack reverted."""
"neutral","This change wasn't supposed to be pushed here, its used by RBAC commit (not pushed yet)"""
"neutral","Some plugins """"freeze"""" players at their location, e.g. because they get jailed, didn't authenticate yet or similar. To achieve this freezing, the player gets constantly teleported to his original location, over and over.  Closing inventories on same-world"""
"neutral","Injection should go through the constructor for dependencies that the class *requires* in order to function, only *optional* dependencies should use property injection. Is this the case here?"""
"neutral","i vote we white-list the obvious ones, and `res.setHeader('x-foo', 'bar', true)` for the others"""
"neutral","So how will the writeHead merge handle multiple headers?  If it's an array then append, otherwise overwrite?  There's some nuance here maybe.      res.setHeader('set-cookie', 'single-value');     res.writeHead(200, { 'set-cookie': ['more', 'cookies']});  I"""
"positive","ok does not forget this comment :)"""
"neutral","This should be wl.lock() (and wl.unlock() below), maybe even use synchronized in line 143, as add() does it too when assigning to outer[]."""
"negative","I did not change the text, just swapped them... so if this were sniffed it's still correct. (Little issue, three commits... damn... I'm feeling bad...)"""
"neutral","compile error related to void AddObject(Corpse *object) { HashMapHolder<Corpse>::Insert(object); } detail :  ../../../src/game/ObjectAccessor.h: In static member function âstatic void HashMapHolder<T>::Insert(T*) [with T = Corpse]â: ../../../src/game/O"""
"neutral","Needed for incoming RBAC commits (Role Based Access Control)"""
"neutral","FAIL! mem leak....  ==15128== 107 (24 direct, 83 indirect) bytes in 1 blocks are definitely lost in loss record 268 of 754 ==15128==    at 0x402B9B4: operator new(unsigned int) (in /usr/lib/valgrind/vgpreload_memcheck-x86-linux.so) ==15128==    by 0x8A"""
"neutral","Oh - and keep in mind - HashMapHolder stores _actual objects_, not pointers."""
"positive","HashMapHolder stores pointers to type specified in template ;)"""
"negative","How about fixing hashcode too? :/"""
"neutral",">What's a hashcode?  http://en.wikipedia.org/wiki/Java_hashCode()"""
"neutral","What's a hashcode?"""
"neutral","Yes, they are still necessary to support HTTP pipelining (server side) and connection pool (`Agent`, client side). `_buffer()` keeps data until a socket is assigned. When a socket is assigned, `_flush()` writes the buffered data to the socket.   The follow"""
"neutral","@bnoordhuis - No, with HTTP pipelining, a following response is created before a preceding response is closed (a following response does not have a socket). When the preceding response emits `'finish'`, its socket is assigned to the next response."""
"neutral","Contrary to popular belief, the Bukkit team doesn't have access to mojang's code. All the deobfuscated names are chosen by the team and have no relation to mojang's potential names."""
"negative","Maybe you don't understand. They *can't* look at mojang's code because they only have access to the *decompiled, obfuscated* version, not the original."""
"neutral","Couldn't catch in sniff this aura, but it should use aura as the quest version of that npc. In sniffs it was the gravity enabled, but I'm sure it uses that aura."""
"positive","are you sure this sound is the right one (EE_Malygos_EndPhase01.wav)? the sniff parser can also interpret something wrong ^^"""
"neutral","Notch should add this in the vanilla server. It crashed our vanilla server twice because Notch forgets to check things >_>"""
"neutral","@yetanotherx Only if they tried to /tppos to a position more than thirty-two thousand kilometres from the center of the world, I would assume. This check won't kick users who are trying to use speed hacks or noclip, just jerks who send huge coordinates tha"""
"neutral","The """"interesting"""" variable names are due to Mojang's code obfuscation."""
"neutral","Well, it's just Java's obfuscation in general."""
"neutral","Afforess, no. This class already existed. It already did that. All I changed is an exploit allowing them to specify any name they want, despite them not actually being that account. Basically, log in as Afforess&meepmeep will let you through, even if your """
"neutral","This is a general fix to the server, rather than a bukkit-introduced exploit, correct? Do you guys have a separate avenue to draw stuff like this to Mojang's attention or do you have to go through the awful getsatisfaction route? This could be widely devas"""
"neutral","This is an exploit that allowed you to use any name even when online-mode=true."""
"neutral","I discovered this myself earlier today with the assistance of sk89q, unfortunately while trying to track down a separate worse exploit which I will not go into detail on."""
"negative","Instead of just slamming a """"synchronized"""" in front of every function and calling it a day, couldn't you have switched away from using a HashSet and used one of Java's thread-safe sets. I believe java has concurrent maps."""
"positive","Sorry - i meant synchronize ( my_private_object) and not (this).  That being said, I have had great success using ConcurrentHashMap and would recommend if possible using it :)"""
"neutral","Raphfrk is working on a few fixes for chunk-management (correct unloading) and I think he'll incorporate ConcurrentHashMap in his fix. I think he'll put up a pull request soon."""
"neutral","Ooh, I did not know about ConcurrentHashtable yet. Why not use that for all the object-caching too?"""
"neutral","As I've said before this is a custom hash-code class for chunks.  Tell me how to fix it, but telling me to use class <OtherClass> is unhelpful."""
"neutral","is hack, summon is with spell ...  ID - 6479 Wolf der Klingenmähnen Effect 0: Id 56 (SPELL_EFFECT_SUMMON_PET) BasePoints = 1  Multiple = -4,00 Targets (32, 0) (TARGET_DEST_CASTER_SUMMON, NO_TARGET) EffectMiscValueA = 3939 """
"neutral","Please revert the parts of this that are hacks.   @baric you need to use SAI and do an on spawn / cast for those creatures..."""
"neutral","Because there are no primitive hash(set|map)s in java."""
"neutral","@Krogonos, this was scripted long ago. Or in other words the achievement criteria wasn't supporting the credit and now is, so some strange script had to be done to get it, that it is what I assumed, otherwise the hack wouldn't be removed for no reason afte"""
"neutral","That's what obfuscation does. We do our best to unobfuscate but only for class names. This is a mojang thing, not us."""
"neutral","I think I spoke too soon here. I can't really find an example of obfuscated overloading outside of net.minecraft. So nevermind. But maybe some commenting when changes are made would be a good idea. That way it's easier to figure out the how-and-why of a ch"""
"neutral","const_cast is mostly const_hack as for me"""
"negative","Hack."""
"neutral","Please revert this part. I fixed this blizzlike from sniff here https://github.com/TrinityCore/TrinityCore/commit/ab8d99d57328a80153c03cc06713656ccb6ba32c Last quest is missing but I'm working on it atm."""
"positive","Yep. Hacks go out! If something don't work ->fix it in right way)"""
"neutral","think, that Vincent mean that it is a hack. Spell Attributes dont working as indeed"""
"positive","@kandera. So, rewert this hack and use my patch http://paste2.org/p/2207052 =)"""
"negative","Ignore all this spam, sorry. I simply edited the line: if(!loginDatabase.CheckRequiredField(""""realmd_db_version"""",REVISION_DB_REALMD)  To a different table and in that table made the appropriate info. Sorry."""
"negative","Ugh...we're inheriting from `Devise::PasswordsController` and this was kind of surprising for us, considering it landed in a patch release."""
"neutral","This change breaks routing that worked with subdomains in the past (2.0.4) as it redirects a failed login request to /users/sign_in as opposed to /[subdomain]/users/sign_in.  Can this change be removed for the 2.1.0 release?  It's the only breaking chang"""
"neutral","Why does everyone who hacks on Jekyll have to use the same Ruby version? Jekyll is [supposed to be compatible](https://github.com/mojombo/jekyll/blob/cc0f84197afc4b73781e2a800ea4d1990605981b/.travis.yml#L2-5) with all sorts of Rubies.  I think this file """
"neutral","onlinetime is spammed anytime worldsession opcodes are handled... its not like it is supposed to work i intend"""
"negative","Meh. Ok. For now then we can't support mysql/1.9. It's more important to maintain proper equality of utf-8 strings in other configurations.  That said I don't think it's a good long term solution. I'll hack at it and see if I can make it work somehow. """
"positive","Nice!  Simple and powerful.  You went for a slightly different approach than I did.  I _was_ thinking QUERY_STRING should always be decoded first, so we would accept something like  index.php?controller/method%3fparam=value  But I prefer your code he"""
"neutral","Fails in Chromium 1{4,5}, Firefox 6 when browser validation is on (with simple_form)   Input source:      <input class=""""string email required"""" id=""""user_email"""" maxlength=""""255"""" name=""""user[email]"""" pattern=""""\A[^@]+@([^@\.]+\.)+[^@\.]+\z"""" placeholder=""""login"""
"neutral","SSL is used so that GitHub does not cache the image."""" - http://about.travis-ci.org/docs/user/status-images See https://github.com/travis-ci/travis-ci/issues/231"""
"negative","I agree with Tim on this, anything implemented so far just seems really hackish, and ultimately from experience many modules rely on their own state"""
"neutral","  // Pass it through the system. This will also over-write previous internal caches.  This is hacky as well, isn't it?  Looking at that code, to reload existing module, this may work as well:    module.loaded = false;   module.load(module.filename);  but y"""
"positive","Yes, it would be really cool if you could update the wiki. But don't forget to say it will only work from version 1.4.0 forward!"""
"neutral","Done. https://github.com/plataformatec/devise/wiki/How-To:-Allow-users-to-edit-their-account-without-providing-a-password/7c78d5bbca25ac87c7cf11e7ef4e2f0864180556"""
"neutral","This seems to have broken all generators. How should a generator 'whitelist' files that it generates to prevent them from immediately being cleaned?"""
"neutral","Invalid doc reference:  user_guide_src/source/changelog.rst:209: WARNING: unknown document: libraries/encrypt  Should be <libraries/encryption>"""
"positive","This this. I started to play with it a bit but I guess it's better if I leave you do the overall design first, I feel I'm just adding more hacks ;)"""
"positive","Yeah. It's coming :) I'll probably refactor this and do a UI.Menu/UI.MenuOption or something, this is too hacky."""
"neutral","Fix that the problem while saving characters ?  cause when you log out and then login all your things are not saved and you have to start again"""
"neutral","I'm having some problems with Paperclip 2.1.2 (sudo gem update isn't finding newer versions...)  When I try to @validate_attachment_presense :image@ it doesn't work. I've managed to hack it, like so:  <pre>   before_validation :validate_image    pri"""
"neutral","@jnicklas, as I wrote my message I wondered how many people from the EU would make comment.  What I really wonder is why the authentication library should handle the i18n at all. Surely this could be handled by rails.   In my opinion the generated views"""
"neutral","This solves map, but can I use the same hack for all the other *maps?"""
"negative","This required hack code in many places for lie faction to client (patch existed at forum) that affect performence of normal mode. Not nice for official sources. """
"negative","If there was an option for that people won't care to fix their shit... For instance, this is coming from `ColladaLoader` sending undefined parameters. If we don't show that message chances are we would forget about it."""
"neutral","Didn't really need to do anything special as anyways rendering was already done per material-specific parts, remember geometry groups?  Maybe we can just forget about this for now, anyways before it wasn't possible to have object with different face orient"""
"positive","Everything else has been converted to single quotes, this one had been overlooked. Nothing groundbreaking I know but in the interest of consistency and keeping PHP CodeSniffer happy I fixed it."""
"positive","I was thinking last night we should maybe build some of this into appconfig, so we could just say AppConfig.service.twitter? or something like that.  I have made many typos with these damn hashes.. :P  #justathought"""
"neutral","I think maybe we should consider changing """"anchor"""" to """"hash"""", since that's the language used by window.location, and JavaScripters are likely to be somewhat familiar with that object.  (By that same logic, we'd have hash, host, hostname, href, pathname, po"""
"positive","You should consider it, because you will get better contributions. Trust me once your used to it, things are much easier to read. I do understand that people are set in their ways, but hey someone has to break the mold :P """
"positive","and don't forget to add AddSC to ScriptLoader.cpp too ;-)"""
"neutral","The timeout should be the socket timeout as well as connect timeout so we don't block indefinitely on job injection. Not sure how to do this in finagle."""
"neutral","Here's what we're seeing:  <pre> #Version: 1.0 #Date: 17-Mar-2011 22:48:25 #CRC: 49526060 #Fields: operation arguments action-timing result-count Rob:setName rob_bob - - </pre>"""
"neutral","From sniff:  ```txt ServerToClient: SMSG_GOSSIP_MESSAGE (0x2035) Length: 58 Time: 08/21/2012 07:11:32.504 Number: 3511 GUID: Full: 0xF1307DA9000041E1 Type: Unit Entry: 32169 (Arcanist Braedin) Low: 16865 Menu Id: 10666 Text Id: 14791 Amount of Options: 1 ["""
"neutral","Confirmed from sniff: """"Queue for Wintergrasp."""""""
"neutral","@Spp- So if i want char dumps in seperate file, and character logins/logouts in seperate file how to config? With your suggestion it just puts all in 1 file.  So with Logger.Character=34,3,Char it logs logins/logouts with IPs, but we need seperate files fo"""
"neutral","Heya  small startup error on this repo  2012-07-29 09:44:55 Loading Creature Addon Data... 2012-07-29 09:44:55 ERROR: Creature (GUID 5) has movement type set to WAYPOINT_MOTION_TYPE but no path assigned 2012-07-29 09:44:55 >> Loaded 83856 creature addons i"""
"neutral","This fix still needs a sniff for gossip_menu_option with menu_id=8440 and probably a fix for:  ``` Gameobject (GUID: 164258 Entry: 184839) not created: non-existing entry in `gameobject_template`. Map: 530 (X: 3053.800049 Y: 7089.589844 Z: 155.934006) Requ"""
"neutral","Uhh, I didn't notice this. Will revert later (unsigned int in sql needs 10 digits to be represented, not 11 (it doesn't really matter but I like to keep it consistent))"""
"neutral","I'll dig through my sniff and post a fix probably this afternoon after work."""
"neutral","according to click its a hack  https://github.com/TrinityCore/TrinityCore/pull/5828"""
"neutral","She now spawns even if you haven't killed both rimefang and spinestalker. XD http://img23.imageshack.us/img23/2783/wowscrnshot061512101546.jpg"""
"neutral","there is no live 3.3.5 anymore. these are the correct stats. trust me im doing the research"""
"positive","Hackfix* :p Or workaround-fix \*pricking off\* """
"neutral","*hides*  Anyway, there were no sniffs available for this quest, I just found the invisiblity spells and figured this way was MUCH better than the previous one. As for @vlad852, they should ALWAYS have the gossipflag, but since they walk really fast due SPE"""
"positive","Hack:p"""
"neutral","spell_dk.cpp: In member function SpellCastResult spell_dk_death_coil::spell_dk_(): spell_dk.cpp:756: error: GetExplTargetUnit was not declared in this scope  Did i forget something ?   """
"negative","i think it is better to use a dbc hack than using dirty exceptions"""
"negative","i dont like dbc hacks at all."""
"neutral","we had exception for dmg spell an now for triggered spell in these functions, thats clean code? for dbc """"hack"""" we have one function to override dbc values, it is separate, open the function an you see instantly what spells are modified, try find exceptions"""
"neutral","nope. float is fine. float is also signed and the melee damage one works right"""
"neutral","no it does not require cooking to get the quest but the zoneorsort from sniffs is still -304"""
"positive","is not Reforged Hammer of Ancient Kings and need -100 chance and <3 watchers?  Fragment of Val'anyr = 45038 item entry^^"""
"positive","Note for Linux: Do not forget to re-run CMake before compiling. :P"""
"neutral","The DBC is not often the law. Recall that were designed to work with client."""
"negative","I think this is a hack, 3kid is right... 0.5714 should be the dbc lava burst coef."""
"negative","is hack ..."""
"positive","will never work  bool Load(SpellInfo const* /*spellEntry*/) will never called  and use of load function is hack :D"""
"negative","with this line, it is hack"""
"neutral","LOGIN_DEL_EXPIRED_IP_BANS double?"""
"neutral","Warnung 1 warning C4018: '>=': Konflikt zwischen 'signed' und 'unsigned' D:\bf-trinitycore-git\src\server\game\Events\GameEventMgr.cpp 828 """
"neutral","With PrepStmts you don't have the problem of SQL injection."""
"neutral","What about vehicleIds? How did you parse these? I have quite a number of sniffs but am not able to parse a single vehicleId..."""
"neutral","I think this is not necesary because buff is given by the mount. Also if you remove this line the """"fly hack"""" motion without mount is fixed. """
"positive","Here's a screenshot of her saying it :)  http://images3.wikia.nocookie.net/__cb20070313201454/wowwiki/images/d/db/Aurosalia_willyoustop.jpeg"""
"positive","This guy deserves a cookie."""
"neutral","LNK2019: unresolved external symbol """"protected: virtual void __thiscall ByteBufferException::PrintError(void)const """" (?PrintError@ByteBufferException@@MBEXXZ) referenced in function """"public: __thiscall ByteBufferException::ByteBufferException(unsigned int"
"neutral","rehash isnt implemented (i think...) so that cause error compiling"""
"negative","quit spamming my notifications please, kthkbye"""
"neutral","Before you couldn't change the realm after loging out, you had to relog. Now you can change realm after logging out."""
"neutral","SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",  login.c_str(), login.c_str(),pw.c_str());"""
"neutral","QueryResult *check = loginDatabase.PQuery(       """"SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",       login.c_str(), login.c_str(),pw.c_str());    ?"""
"positive","If the internet wasn't full of spammers maybe :) I think github is fine, just needs some extra tweaks."""
"neutral","No - but you can still do [[""""Set-Cookie"""", """"cookie1""""], [""""Set-Cookie"""", """"cookie2""""], ... ] Perhaps how you suggest is better though..."""
"neutral","I agree with you except for the use of the word """"all"""", wiredesignz.  I'm saying that a blanket statement should not be applied to method signatures just because of what files they live in.  Care and thought should go into the decision based on each method'"""
"negative","Yeah, I also can think just of some ugly hacks :S.  I'll try to do at least something to restore examples ..."""
"neutral","It's totaly weired. I think there is a caching issue. Suddenly there are the other languages strings in the cached hash. Only for :javascripts though. If you want to reproduce: Open two browsers, login in with two different users, change the language of us"""
"positive","I tried with Chrome/Window/Nvidia and worked fine, then I tried Firefox/Windows/Nvidia and turns out my card is blacklisted there. Interestingly, it works fine on Firefox/Linux/Nvidia. I guess Linux drivers aren't that bad after all! ;)"""
"neutral","Nothing has changed.  Firefox was / is ok, Opera I don't dare to try WebGL enabled build, it kills my computer.  """"Hack"""" was and is needed for Chrome stable on Windows, at least on ATI cards. Chrome 12 stable that should have fixed this will come soon. I th"""
"positive","I'm using similar method in GLGE but instead of checking the whole string I'm generating a simple 6 byte hash form the string and comparing that. Not 100% perfect but faster and it should work 99.999999...% of the time ;-)  see: https://github.com/supere"""
"neutral","I get you now, using something like the GA code would be a easy fix for that like you suggest:  ('https:' == document.location.protocol ? 'https://ssl' : 'http://www') + '.google-analytics.com/ga.js';  If the AppConfig[:pod_uri].protocol exists that is"""
"positive","Yup, it's commendable effort ;).   I was also tempted to start from scratch, just it's so daunting task. There are many hacks cumulated in WebGLRenderer, it just grew organically with each demo :S"""
"negative","There is a problem when running this new FaceMaterial example with WebGLRenderer.   I'm already too tired to sort it out now, but the problem is apparently coming from faces which do not get randomly assigned material, which means their material is undef"""
"positive","Superb! Can't wait for the day when the spells are not hacked all over the core anymore"""
"negative","Agreed with Vincent-Michael, at the moment many of those scripts were written people did not know how the spell system should work, as an example you can take script for righteous defense, which is an extreme violation of spell system rules."""
"positive","There you go  ![Cookie](http://upload.wikimedia.org/wikipedia/commons/e/e5/Crystal_Project_cookie.png)"""
"neutral","Tested this on retail, also fixes summoning through doors exploit"""
"negative","need support with spells: ID - 71715 Snivel's Rocket ID - 71712 Summon Snivel ID - 71762 Summon Snivel ID - 71744 Summon Snivel ID - 71763 Summon Snivel ID - 71751 Summon Snivel ID - 71765 Summon Snivel  we need sniff for horde/alliance :-/ """
"neutral","Don't forget to rerun cmake, guys."""
"neutral","He should also sell the dalaran lighter ONLY after having finished his tour, but i don't know for how long.  not having spellwork installed, but he can also « forget » some lights in dalaran. dunno if the spell is a procchance, so just adding this as a s"""
"neutral","need to change to  +(@RefC,20544,0,1,1,1,1), -- Scroll: Scepter of Beckoning    38  +-- Decoded Twilight Texts:    39  +(@RefD,20676,0,1,0,1,3),     40  +(@RefD,20541,0,1,0,1,3),     41  +(@RefD,20545,0,1,0,1,3),     42  +(@RefD,20679,0,1,0,1,3)"""
"neutral","I can't find SAI for www.wowhead.com/?npc=23859... didn't you forget to convert his script?"""
"neutral","sniffed ofc"""
"neutral","2012-01-03 22:23:45 CRASH ALERT: Player Smetano has viewpoint 0 4 when removed from world  2012-01-03 22:23:45 CRASH ALERT: Player::CreateViewpoint: Player Smetano cannot remove current viewpoint!  spam in console"""
"neutral","and u wont forget it until cata"""
"neutral","Zuluhed the Whacked, not Zuhuled the Wacked. Same typo everywhere in this commit."""
"neutral","causes signed / unsigned mismatch in Spell::update patch fix:  ```code Core/Spells: Fixed signed/unsigned mismatch caused by f8a13b401d  --- a/src/server/game/Spells/Spell.cpp Thu Dec 22 11:37:30 2011 +0100 +++ b/src/server/game/Spells/Spell.cpp Thu"""
"neutral","> warning: comparison between signed and unsigned integer expressions"""
"neutral","And most of other spells can be hardcoded. Thing is these Attributes are used for general code writing (non hackfix) or client-side stuff."""
"neutral","Please try https://github.com/TrinityCore/TrinityCore/commit/28d1cc9cfe8ba1b7f30f0d918b40eaf6d54170b3  @QAston, please pop on IRC when you get some time so we can hash out the details."""
"neutral","crash log ends with """"ACCESS VIOLATION"""", nothing is there... i just catched that """"VisitNearbyCellsOf """" in console output"""
"positive","so, does this fix the issue with spells getting interrupted / 2nd gcd if you e.g. spam mind flay in high haste areas / lightning bolt?  if so, this would be great!"""
"positive","Lol at people who would call everything a """"hack"""" just because it's not done with 200 lines of c++ but 2 lines of .SQL but still doing the same thing...."""
"negative","@Chaplain: no, it wont have any effect because the original handler was already executed before summoning (hence the bug) so this indeed is a hack"""
"negative","its full of hacks (including that +200 to LK height)"""
"neutral","he means more working quests, hackfixed ofc"""
"positive","Shauren did forget something ... *screenshot* :p"""
"neutral","@LihO: fixed many spells (mostly with trigger spell effects), remove of many ugly hacks., effect handling is now logical and consistent."""
"neutral","this hack is not needed anymore"""
"neutral","error_page  497   https://<%= @url %>  www.<%= @url %>:7894$request_uri;  or sometime of the like here will fix the resque web redirect to non ssl """
"neutral","I just have a question: Is there any NPC or GO that is ever casting a TEST spell? I know that something with TEST attracts people' attention just like red button signed """"Do not touch"""", but they do that on their own responsibility."""
"neutral","delegates (or their equivalent) should be used as much as possible, saves having to change the code in a bunch of places, and accidentally forgetting one or introducing a typo in one spot or something. GJ"""
"neutral","@warhead http://img9.imageshack.us/img9/8233/trinityupretaildown.jpg trinity up, retail down."""
"neutral","i dont think so. looking at sniff of the lich king fight, this aura is explicitly removed before terenas casts mass resurrection"""
"neutral","Ultimately, they should just say """"Facebook"""" and """"Twitter"""". Then we could place the text """"Login with"""" somewhere nearby"""
"positive","Typo ^^.  IsInWhipserWhiteList -> IsInWhisperWhiteList   ;)"""
"neutral","well true but there are a lot of zones that are currently not assigned to graveyards while they do have graveyards on retail so i believe that this commit will cause a big problem if the DB team won't start working on it  for instance, there are some par"""
"negative","sorry my mistake, fixes possible access violation but it's not really related to that segmentation fault in #1489"""
"neutral","It's not about custom fixes or hacks - it can be rewrited. But many spells which were working before this commit are not working now (for example Ebon Plague, Mind Sear, Desecration etc.). Devs are doing really great job here. But i think there shouldn't b"""
"positive","In retrospect, this is not a bad move. I don't see what your repo has to offer, Elevim, as it's pretty much backing out changes done to TC and/or replace it by hacks or simply nonsense code. (Only did a quick survey). The real contributors to this project """
"neutral","I don't really care about custom hacky code, I'm sure we all know that, but, I do agree that there needs to be some rules put into place and followed that properly deprecate things, as mentioned in the post above mine, and big changes should always be push"""
"negative","Did you absolutely mean to put a password in this commit?"""
"neutral","That password isn't actually the password, it's just a random string, so I don't think I'll filter-branch it out.  Thanks for your vigilance, though."""
"neutral","The thing is, writing """"good"""" scripts means analyzing sniffs from retail and replicating those events, to the last packet - in addition to basic codestyle etc. The majority of the contributors out there doesn't have access to any sniffs, and we - the TC tea"""
"neutral","enforce it configside with GM.LoginState = 1"""
"neutral","Here is crash:  ObjectAccessor::ConvertCorpseForPlayer() d:\wowserver\sources\trinity\src\server\game\globals\objectaccessor.cpp: 278 + 0x8 WorldSession::HandlePlayerLogin() d:\wowserver\sources\trinity\src\server\game\server\protocol\handlers\character"""
"neutral","@WarHead Encounter already starts when someone pulls the trash in front of her, this is to prevent exploits where the players start healing the boss without pulling the trash."""
"negative","because hack shit methods must die."""
"positive","Lots of scripts have to be redone / cleaned up, take a look at Ignis, and particularly the related achievements. Let him take his time ;')  And Lopin, don't forget the base SQL updates ^^  Thank you for your hard work :)"""
"neutral","@ cryptix The user might not be a root, but he might have sudo privileges, because he might be in the admin group that is in the sudoers, but not necessarily root, in fact if the user is root there will be other issues, so its better to check for sudo priv"""
"negative","STOP SPAMMING COMMITS WITH """"PLEASE FIX X CRAP"""""""
"positive","There is a backdoor in this commit, i'll give a cookie to the one who finds it first:P"""
"neutral","ERROR: Script named 'spell_gen_shroud_of_death' does not have a script name assigned in database."""
"neutral","Can you also fix saving items in Equipment manager? when you save there some items they are not saved after relogin. Thank you."""
"neutral","@pek2011: Isn't there a locales_gameobject table designed specifically for localization ?"""
"neutral","direct mysql injection.via command line."""
"positive","boss_xt002.cpp(813) : warning C4018: '>=' : signed/unsigned mismatch :)"""
"neutral","Didn't you forget to insert the criteria_data for them?"""
"positive","please please pick channeled & haste as next :-P https://github.com/TrinityCore/TrinityCore/issues/1775 maybe this can help somehow http://code.google.com/p/trinitycore/issues/attachmentText?id=3126&aid=-1464619473789336599&name=mindflay_hack.txt&token=ab1"""
"positive","Shauren, you are.. woah. (I bet my inbox will be spammed by replies of github!)  EDIT Isn't it just sad that Shauren has to fix the dirt made by someone else? Just my thoughts.."""
"neutral","why is a hack for me work excellent , is like other script (sindragosa), and don't need more complications An answer all spells which are in dbc(like are defined) have theyer attributes and should be using for script of the boss/npc?"""
"negative","Talk about being unthankful, SignFinder. 1) I can't find a Pull Request with such patches 2) We don't need stuff full of hacks because it is working, it does not mean it is working right. Thank you."""
"negative","DDuarte Not conceited, it is a sin. Remember why at the time Trinity was separated from Mangos, namely because of the dispute of hacks. Trinity without hacks = Mangos"""
"neutral","Its git hash. We dont use rev ids. """
"positive","This fixes an exploit where the ToC floor could be destroyed. Thanks Tobmaps for testing."""
"positive","Old Exploit, thank you very much!"""
"positive","Yeah!. Anything against WPE is a good fix. I think this is the last Hack for wpe that was working."""
"negative","Aren't all those datas stored in hash maps ? And thus, does this really fix a huge waste because of empty entries ? :/"""
"neutral","    So no more rogue stealth being broken by warriors' damage shield after a sap?  this bug still exists, you can find hack-fix for it in my fork"""
"neutral","i have no idea, maybe its for fixing DK loosing items randomly? or is it to avoid hacks with wpe for swapping items, who knows.  can somebody give more information on what this really fixes?"""
"neutral","Yes he does spawns from a viking ship, remove this hack"""
"neutral","http://www.cplusplus.com/reference/clibrary/cassert/assert/  """"This macro is disabled if at the moment of including assert.h a macro with the name NDEBUG has already been defined. Therefore, this macro is designed to capture programming errors, not user o"""
"negative","note: this is a hack, if you have a better way then please tell us"""
"neutral","Players are opening the chest with spell 61437, might be possible to force that to be casted by the player on gameobject use. And tbh, I rather see sniffed positions then """"working"""""""
"positive","Oh what a hack. Perhaps you should spawn gameobject 202275 instead :P"""
"neutral","Cant push from here but:  -- Remove hack gameobject_template and spawn correct one  DELETE FROM `gameobject_template` WHERE `entry`=300149; DELETE FROM `gameobject` WHERE `id` IN (300149,202275); INSERT INTO gameobject (`guid`,`id`,`map`,`spawnMask`,`phase"""
"neutral","My research is based on sniffs and, sometimes, on common sense. Anyway, if the Hover Disk shouldn't work like that it can be corrected later, when Malygos fight is implemented.  About the 2nd issue, it will be corrected soon."""
"neutral","i didnt forget anything."""
"neutral","No. From now on all spellclick flags will be assigned statically by the datbase by default (core will override in some cases). Reason for this is that npc_spellclick_spell is also used for NPC's as passengers on vehicles (as defined in vehicle_accessory), """
"neutral","Most enter vehicle commands are CMSG_SPELLCLICK. I'm working right now on removing the vehicle hacks related to that and add proper spellclick data for vehicles. """
"positive","sweet hopefully no more gcd exploits"""
"neutral","Like I said in tracker: This works on talent change. But other problem - after hiting +10mobs at same time, 11129 aura gets stuck at 2nd charge, and it doesn't decrease, leaving mage with 100% crit all the time.  So this only fixes 50% of exploit."""
"negative","uh... after these commits my core crashes whenever someone login."""
"positive","this is some fix for forge of soul pls commit someone :D http://www.trinitycore.org/t/trinitycore/ticket/285#comment:1"""
"negative","dont work :-( here http://img249.imageshack.us/i/damagex.jpg/ an example of switching frost presence and blood presence (gives + 15% extra damage) from two death knight. left-dk in core with this commit, right - dk with core without this commit. Without t"""
"neutral"," Unit::HandleDummyAuraProc: Spell 49028 have not existed triggered spell 1206 anyone know what that is? console getting spammed by that"""
"positive","Interesting that you get key violation errors during runtime on DELETE and UPDATE queries. I'll investigate this, thank you for your feedback."""
"neutral","i used this way to remove duplicates  DROP TABLE IF EXISTS `character_inventory_copy`; CREATE TABLE `character_inventory_copy` (   `guid` int(10) unsigned NOT NULL DEFAULT '0' COMMENT 'Global Unique Identifier',   `bag` int(10) unsigned NOT NULL DEFAULT '0"""
"neutral","Spp, is necessary update the table """"lfg_dungeon_encounters""""?? because before  that commit the reward was assigned correctly!"""
"positive","The emphasis is on IF. :) Anybody can simply add that spell to eg. SAI. The crash log should come from some kind of fun server.  Anyway, feel free to drop out that (maybe hacky?) check, but in that case you should drop out the check in Spell::EffectActi"""
"neutral","CMake Error at cmake/macros/FindGit.cmake:24 (message):           Git was NOT FOUND on your system - did you forget to install a recent version, or setting the path to it?       Observe that for revision hash/date to work you need at least version 1.7"""
"neutral","nope Brian, that still didn't correct libraries still gone missing...using win server 2k8 / vc100.   whats missing, that got removed, that has now killed auto locating of SSL on win systems?  and remove the time/date on your patches, u just  pushed and it """
"positive","@antirez : I noticed you never but the reported-by/signed-off-by lines to your commits. My humble suggestion is that this might be a wonderful opportunity to do so:  ```` .git/COMMIT_MSG:  [...]  Reported-by: foxx <email> Tested-by/Acked-by: charsy"""
"negative","Well, now users do have a good reason to cheat.  I would leave an """"official"""" hole with `debug.setmetatable` for hackers, but I believe that others should be plugged in now.  1. Add `mt.__metatable = """"redis.strict`"""" to plug `setmetatable()`. 2. Use `ge"""
"neutral","Here is a second semi-official hole (unpluggable, unless you forbid `setfenv/getfenv`, which I do not recommend — it is useful).  `setfenv(table.concat, { """"I'm a smart one"""" })`  Ah, and a third one, which really should be used instead of all these hack"""
"neutral","Point taken, I think instead of modifying the code I'll document what you said under the scripting documentation, and show that it is possible to easily hack the scripting engine to create global variables, but that we just avoid that this is done accident"""
"neutral","The point with 3. is that we don't provide support for loading code, so this is in the unspecified area of what happens if you do debugging stuff, hack with the interpreter, and so forth. I think that it's perfectly valid coding advice for environments whe"""
"neutral","Removing this class seems to have broken ServiceStack.OrmLite.SqlServer:  Could not load type 'ServiceStack.Common.Extensions.ReflectionExtensions' from assembly 'ServiceStack.Common, Version=3.9.38.0, Culture=neutral, PublicKeyToken=null'."""
"neutral","@vlastv Please read about the form-urlencoded serialization of form data for checkboxes: - when they are checked, they appear in the submitted data, and the value is the one set in the input (which may even be an empty string IIRC) - when they are not ch"""
"neutral","If we trust [these statistics](http://w3techs.com/technologies/details/pl-php/5.3/all), 5.3.3 is used by 20%+ of the web servers running on PHP 5.3. I guess I need to find some work-around then."""
"negative","Ew, sometimes I forget that there are bindings for languages not written in C. :/  I'll fix this in the dev branch, thanks."""
"neutral","oh I thought ```getClientIp()``` was blindly getting the first entry of this header when REMOTE_ADDR is a trusted proxy, but it's not the case apparently, this header can be in an invalid state but it'll be validated on the fly (getClientIp), you're right """
"neutral","Maybe Javascript is better than C about this, but you're both re-assigning n and using its value in the same expression.  That seems like it relies on undefined behavior in the Javascript implementation."""
"neutral","and maybe do this only on server side - for avoid potential exploit"""
"neutral","@drak You still have to define ``session: ~`` in your config. Otherwise, you simply don't have the service definition for the session (just like removing ``csrf_protection: true`` removes the CSRF provider, and removing the ``router`` section removes the r"""
"neutral","@schmittjoh I also suggested using a setter in the PR. the main reason to use the constructor is probably that MonologBundle does not support changing the channel when the logger is injected through a setter currently but I want to support this case too so"""
"neutral","As a PSA to anyone else, you'll want to clear the pending notifications array after sending them because `after_commit` can be called multiple times. If you don't you'll end up spamming your new user with multiple copies of the email message. Also `after_c"""
"neutral","This occurs when the Firewall redirects me on ``kernel.request`` as the request has not been added yet in the stack of the profiler."""
"neutral","@api will be in effect when 2.0 is released. I've changed the signature to allow better extensibility in the future, like passing an object."""
"neutral","Should be `The CSRF token is invalid. Please try to resubmit the form`"""
"neutral","ResponseHeaderBag::hasCookie() and ResponseHeaderBag::getCookie() were removed""""  why?"""
"neutral","No worries. I often forget the docblocks too."""
"neutral","Why is the Sanitize class deprecated? Is there anything else that replaces it?"""
"neutral","our implementation does two things: 1) it checks the ip also against a whitelist, for this it needs access to the ip property 2) also instead of returning true/false in matches() it returns an HTTP status code depending on why there was no match, which o"""
"neutral","Please revert this merge. The assets helper, which requires an HTTP request, is now directly injected whereas before it was lazily loaded. This is causing all sorts of regressions."""
"neutral","The FormTypeExtension removes the CSRF field from any non-root view -- doesn't that make all these extensions moot?"""
"neutral","kris, forget about the condition thing, the second part is still right..."""
"neutral","How would you disable CSRF on a form then ?  There are probably better solutions than what I have proposed, you should submit a PR when you have a working one."""
"positive","You mean erlang, right :)  This is why we need people to remove the SHA-1 blocks and on bottle updates for now until I fix the revision increment issue. Also probably want to remove them manually otherwise so the new bottles don't immediately 404. Still"
"neutral","Those changes can then be reverted again with https://github.com/cakephp/cakephp-codesniffer/commit/469b0b6a9c5eb4861eb3df440fa86854132e88da"""
"negative","Oops... forget about this !"""
"neutral","Don't forget PyPy."""
"neutral","What kind of CodeSniffer are you using for the corrections? Will that be partly open source for user land code, as well?"""
"neutral","thx. even more interesting would be how to get the sniffer to automatically correct those smells (manually would probably drive you insane for more files and is not worth it). shouldn't be too difficult to accomplish."""
"negative","You said in the issue you were just going to fix using `install_name_tool`. I already dislike that we build `debug-and-release` in the prefix but it's OK to have that sort of hack as an option but it's nasty to do this for all builds."""
"neutral","Basically we need to sniff stdin and if there are bytes available to be read, pass `-` when invoking `clang -E`."""
"neutral","But subversion is not Qt, it does not take hours to compile, it takes 56 seconds on my Macbook Pro (i7, 2012). Maybe several minutes on older hardware.  Also, only Admins seem to have the right to create and upload bottles to http://sourceforge.net/proje"""
"negative","I hate them too. Anyway, please add urlencode or rawurlencode in _writeUrl(). If you decode it, you must encode it again."""
"neutral","brew install little-cms2 is throwing error """"SHA1 mismatch"""":  <pre> ==> Downloading http://downloads.sourceforge.net/project/lcms/lcms/2.5/lcms2-2.5.tar.gz ######################################################################## 100.0% Error: SHA1 mism"""
"neutral","I have a problem in AbstractToken.php  Notice: serialize() [function.serialize]: """"id"""" returned as member variable from __sleep() but does not exist in PATH/vendor/symfony/src/Symfony/Component/Security/Core/Authentication/Token/AbstractToken.php on line """
"negative","I see that `ykpers` has been in this repo longer than this one. Why did you choose that name over this one? It's totally cryptic. I see the linux packages are split: debian uses `yubikey-personalization` and fedora uses `ykpers`. Seems crazy to me to perpe"""
"neutral","Isn't bumping iterations just a superficial tweak to add some processing time to otherwise quick hash algorithms?  Ideally, we'd want to use algorithms with a much slower execution time, in order to make each crack attempt too slow to be reasonably done en"""
"neutral","I think this is not in sync with the `Assetic\Extension\Twig\AsseticExtension::__construct` signature.  I get a warning:      Warning: Invalid argument supplied for foreach() in .../vendor/assetic/src/Assetic/Extension/Twig/AsseticExtension.php on line"""
"neutral","It's designed to strip the same prefix as the OS uses, then it uses substring to trim the leading slash or backslash or whatever.  Partest does successfully normalize slashes in general.  If it fails I guess I'll retract some portion of this comment.  On F"""
"neutral","make it more clear: If a formula spam defines a 'without-foo' option another formula can `depends_on 'spam' => 'with-foo'` and it works as expected. Similar to how `build.with? 'foo'` did it already. I know that what you suggest is something different, tho"""
"neutral","Should I write an `audit` test for these kind of mistakes?"""
"neutral","Why does the remember-me cookie default to `httponly` but not the session cookie?"""
"neutral","The `Cookie` class in `HttpFoundation` also default to `httponly`."""
"neutral","There is an issue with this new test, in the case the used test settings are not set to use a MD5-based password hasher. `create_users` called in `setUp()` will use the hasher from current settings, then `authenticate` will fail because of not matching has"""
"neutral","@fmela That is not enough to enable SPDY support. Installing with `brew install nginx --with-spdy` and have a `nginx.conf` with a `listen ssl spdy;` and proper ssl statements will start with the following warning and disables SPDY support: `nginx: [warn] n"""
"neutral","Making the class abstract would also enforce the method signature, as explained [here](http://engineering.shopopensky.com/post/inheritance-in-php-or-why-you-want-to-use-an-interface-or-an-abstract-class).  But I agree; I don't see why Command isn't abstrac"""
"neutral","I agree in theory with the interface, but how would that look and what would the interface be? Having an interface with only an """"execute"""" method signature defined feels like a weak interface. I'm not saying it's a bad idea - but I'd like to see how it woul"""
"neutral","@adamv @asparagui Any objections to making this version `2.1.6`?   @adamv I'm thinking of making an audit rule to get rid of `v` prefixes in versions to change the bottle filename format slightly to add regex parsing of the version."""
"neutral","According to @stof [comment](https://github.com/symfony/symfony-docs/pull/1686#discussion_r1543373) no exception should be thrown or the exception should be caught in the 'PreAuthenticatedListener'."""
"neutral","Another point is usability. Imagine having two different Bundle.php files open at the same time in your editor (don't forget that applications will potentially have dozens of custom Bundles!). It's very easy to edit the wrong Bundle.php if you are not extr"""
"neutral","If `$this->name` contains invalid PHP class name characters everything will obviously break. Since the `name` property is derived from the project's directory, perhaps sanitizing `name` either here or in the constructor would be appropriate? I've been usin"""
"neutral","@nickdesaulniers It prevents nss from being automatically symlinked into /usr/local/bin, yes. You can find its sandboxed prefix by doing `brew --prefix nss`, or you can use `brew link nss` to link it manually."""
"neutral","@adamv I notice you cleaned this up -- I had actually copied the string interpolated version from existing Formula...  If this is the preferred way would this be worth adding to brew audit ( I want to poke around in there for separate reasons anyway...)"
"neutral","But don't do `brew link nss` or things that link to openssl will fail."""
"neutral","Eclipse claims that this type violates the """"Unique Particle Attribution"""" principle for XML schemas. http://en.wikipedia.org/wiki/Unique_Particle_Attribution  Can we reformulate this type to avoid this?"""
"neutral","Ok, I need to look into this more. Without this change, on Python 3 it was failing when it tries to feed Py3 ``str`` objects to hash construction in ``learn_cache_key``, saying they needed to be bytes."""
"neutral","Sorry but this breaks the build. The SHA1 is incorrect.  From the mosh mailing list: > mosh 1.2.3 has been released. > > The source code is at: > https://github.com/downloads/keithw/mosh/mosh-1.2.3.tar.gz > > SHA-1: 3bbcc560a5968806681465d83758d5c"""
"neutral","The standard usage of a """"Form"""" is usually:      if request.method == 'POST':         form = MyFooForm(request.POST)  Since """"AuthenticationForm""""'s __init__ accepts an extra """"request"""" parameter it becomes a little non-consistent since you have to use: """
"negative","Nuts. This is something I forget regularly with Ruby. The yield is so subtle."""
"neutral","Checksum doesn't match for me either: ``` ssimon@lagrange ~> brew fetch aws-sns-cli ==> Downloading http://sns-public-resources.s3.amazonaws.com/SimpleNotificationS ######################################################################## 100,0% Downloaded """
"neutral","Should I add an audit check for use of md5?"""
"neutral","Eventually, but maybe not yet:  ``` $ git grep """"md5"""" -- Library/Formula | wc -l     1345 ```"""
"neutral","Breaks CSRF middleware in python 2.7"""
"neutral","Most likely this is due to the fact that Tastypie is doing `simplejson.dumps(data, cls=json.DjangoJSONEncoder, sort_keys=True, ensure_ascii=False)` and passing a `DjangoJSONEncoder` which is no longer a simplejson encoder anymore, so simplejson passes to i"""
"neutral","Did you intend to only whitelist the AbstractDownloadStrategy class? Pondering replacing with  ```ruby when Class then @strategy ```"""
"neutral","I think the call to `xcode-select -print-path` is causing some spam for users who only have the CLT installed:  ``` ➜  library git:(master) brew install libspatialite Warning: Experimental support for using the """"Command Line Tools"""" without Xcode. Some form"""
"neutral","`brew audit` uses this to audit patch URLs, which is broken now."""
"neutral","But why Vector? Couldn't it bee an Array, too? You index it with idx(...), but that returns a value exactly in the range 0...n-1, so I don't see the need for a hash trie. WDYT?"""
"neutral","I can take a stab at that. Will try something like:      private val (nodeHashRing: Array[Int], nodeRing: Array[T]) = {        val (nhr: IndexedSeq[Int], nr: IndexedSeq[T]) = nodes.toIndexedSeq.sortBy(_._1).unzip        (nhr.toArray, nr.toArray)     }"""
"negative","yeah, it's definitely outside of my comfort zone also. Correct me if there is a better way, but adding this compiles fine (without warnings also)      class ConsistentHash[T <: Any: ClassTag]       private val (nodeHashRing: Array[Int], nodeRing: Array[T])"""
"neutral","to make it very clear that this has nothing to do with `hashCode`"""
"neutral","`hashMapping` it will be"""
"negative","why the trouble? identityHashCode should work fine most of the time, and the path comparison (which is extremely cheap also, in the most probable case) is only used on insanely large boxes with more than 4billion objects on the heap. UUID is waaay heavier."""
"positive","The includecode thing is an addition we have done. It is compiled and run in the ordinary builds, not in the sphinx make phase. Yes, it suddenly make the documentation much more maintainable and also serves the purpose of user api verification.  Thanks for"""
"neutral","Constructor of HashedWheelTimer should take Duration instead of value and unit parameters"""
"positive","Overall: Great work!  I'm a bit worried about performance though, having everything encoded in one field means that the contention on the cache-line that holds the status will be greatly increased. Also, the inline:ability of """"become"""" is questionable. W"""
"neutral","This is why I had asked on the mailing list if we can always trust the Scheduler. We need a timeout long enough to allow the Scheduler to do it's thing and complete the Future before it expires. If something were to delay the Scheduler then we would end up"""
"neutral","He Viktor,  the code isn't the prettiest but it deals with the ambiguity replication vs replication-factor.  On Tue, Jul 19, 2011 at 11:25 AM, viktorklang < reply@reply.github.com>wrote:  > Dude, this is a total hack. > There _has_ to be another way > > --"""
"neutral","consist of without adding 's' is for plural.   Pada Nov 22, 2012, at 22:10, Damu112 <notifications@github.com> menulis:  > I actually think that it was correct before (""""Header name must ... consist of only letters, numbers and hashes."""") >  > — > Rep"""
"neutral","Causes a compilation error here  ``` RBP.cpp: In member function 'unsigned char* CRBP::CaptureDisplay(int, int, int*, bool, bool)': RBP.cpp:103:14: error: 'DISPMANX_SNAPSHOT_NO_RGB' was not declared in this scope RBP.cpp:103:39: error: 'DISPMANX_SNAPS"""
"negative","Argh.. annoying. Suppose we must blacklist ATI here then. Can we get driver version somehow and blacklist 13.04 and older?"""
"positive","No problem. Just see this page: http://forum.xbmc.org/showthread.php?tid=141158 I see you already signed up on Transifex. I added you as a coordinator of the Dutch translation team.  Cheers, Attila """
"neutral","In that case the problem was probably related to the fact that the windows (osd or fullscreen) still are getting a chance of handling the action. My first guess was that it was due to the unconditional delegation to player, now it looks as if it's because """
"negative","Just imagine how embarrassing it is for the guy that reviewed it who signed it off!"""
"neutral","No. We start from next in queue. Look further up. Then search from last decoded until we hit next in queue. So we should never reselect current due to timestamps."""
"neutral","yes, we should consider moving unbind/StartDecode into ReleaseBuffer and control the state in RenderManager."""
"neutral","Looks a bit hacky but I can't think of a cleaner solution right now so feel free to inject."""
"neutral","unsigned int"""" in order to get rid of the sign-compare warnings in line 240 and 242."""
"negative","This totally broke uses where a song doesn't have an album assigned or has an empty album (when not using musicBrainz). Was this EVER tested with something else than musicBrainz? And who signed off on this? This MusicBrainz merge really broke too much shit"""
"negative","Nevermind, totally misread the change. Sorry. </github_spam>"""
"positive","Good catch. When deleting the configured auto login profile this returns NULL and XBMC is no more. I will add a check when deleting the profile and set m_autoLoginProfile to -1 when auto login profile is deleted. I will also add a check in GetAutoLoginPr"""
"negative","hack, hack. Why is this information useful to the user?"""
"neutral","@jmarshallnz - unfortunately this doesn't do any good to the rendering. The confluence home screen comes up almost empty. http://img703.imageshack.us/img703/8836/screenshot000f.png  I had to revert this to make it OK again."""
"neutral","dwParam1 is unsigned, the code will always set three stop bools false?"""
"negative","Yeah it should... External player is a hack. We are not really adding to much special casing for it.  But it aught to have kicked it off to external player. Could you post a log?"""
"neutral","It does not flush the queue but the codec reset does flush ffmpeg. As a result quite a few packets get lost and decoder requests packets from queue."""
"positive","This one can really spam log when playing wav files....not that anyone should ;)"""
"neutral","Shouldn't the example say something like `<a href=\""""/foo/bar\"""">...`? Although it may be different with non-canonical routes, right now the example makes it seem like the url hash is being ignored."""
"neutral","@DDDamian, I reverted these but moved the entire chunk to LOGDEBUG as I see no reason to spam xbmc.log with this info in release mode where logging is turned down to a dull roar."""
"neutral","@opdenkamp: can we make CEC also less spammy ? On the PI it logs a lot."""
"neutral","sinkLock should be held while querying m_encoder as it could be swapped out from under you."""
"positive","I have never seen seg-faults tbh. But i also do not run from launchd of course. The signing thing is fixed now at least as it seems ;)"""
"neutral","https://github.com/xbmc/xbmc/blob/83112d01a9c65fcef2d97dcc85380aa60cf7f1c1/xbmc/guilib/Texture.cpp#L228 was ment how it is. The omx jpeg decoder was developed for and on the PI. Until we did not test it on other plattforms it is bound to the PI."""
"neutral","haha, no. I don't trust a global search and replace on something like this. Now to do our plain Makefiles that are not autogenerated."""
"neutral","When it crashs in that else. See if what is used here unsigned int mixSamples = std::min(ss->sampleCount, samples); (i mean - which value is smaller). Also does it crash due to writing to buffer or due to reading sample_buffer?"""
"neutral","This masks the original exception backtrace and outputs the true error on stderr instead of in the exception message. Instead, this should rescue the gem activation error and raise a `BcryptMissing` error with this message.  Better yeah, get rid of the r"""
"negative","Because I always forget. :'( I'll put it in next time."""
"neutral","A empty query(using where) should just ignore the condition returning to normal query, intead of a exception or return 0 elements. Do not you think?  Post.where({}) is somethink like SELECT * FROM posts (WHERE NO CONDITIONS).  If a have a dynamic hash """
"neutral","On Sat, May 19, 2012 at 9:11 PM, Martin van Beurden <reply@reply.github.com> wrote: > eh why? It's not shared, the fileitem is created and destroyed in PAPlayer and values assigned through CFileItem's assignment operator, it's the only pointer that ever"""
"neutral","I have uploaded the libgcrypt-1.4.5.tar.bz2 to our mirrors already, we can look at all those once the restructure is done"""
"neutral","sourceforge link? didn't we pull everything onto our mirrors for depends?"""
"neutral","Which include is pulling this in?  I don't see #include """"libavutil/audiodecoder.h"""" anywhere?"""
"positive","As a side note, it'd be awesome if we did not rely on cookies for that, though, but I couldn't stop to think of any other way yet."""
"negative","Whoops.. That ain't good though. We can't really drop support for lucid yet.  We could have used sha routines in ffmpeg instead. Might be more complicated I suppose. On Mar 27, 2012 12:40 PM, """"Arne Morten Kvarving"""" < reply@reply.github.com> wrote:  > for s"""
"neutral","Why reimplementing minitest's [`refute`](http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-refute)?"""
"neutral","Then shouldn't `lib/action_dispatch/journey/core-ext/hash.rb` be removed as well?"""
"neutral","Actually I don't think anyone would write `.where(""""something like 'some value%'"""")`. It is more likely to be something like `.where(""""something like ?"""", params[:name])` to protect against SQL injection. For this particular case I see how """".like"""" would be use"""
"negative","Hmm, this seems odd to me.  If the directory is scanned (and I assume scanned with """"use foldernames for movie lookups"""" enabled) then the item itself should have metadata assigned, and thus the videoinfotag should have correct m_strFileNameAndPath available"""
"neutral","maybe move into demuxer so all hw decoders can benefit ?"""
"neutral","Did you mean to include the iso9660:// part for all systems?  Prior to this it was only for non-Windows.  Previously:  ``` GetDiskUniqueId: Trying to retrieve ID for path D:\VIDEO_TS CMediaManager::HashDVD - Adding file content for dvd file: VIDEO_TS"""
"negative","@wsoltys  Sorry bother you but i still get no git version http://paste.ubuntu.com/782072/ also got some annoying virus warning. see xbmc forum"""
"negative","Sorry, I forget to add reason in commit message.  This is break multiple tests in AP test suite and the failures can't resolved quickly, I tried to handle the issue using exactly in the same way that is done in the PR but I started having troubles since """
"neutral","Let's wait for a real world case for that. Also if we need that it should be handled in dvdplayervideo. Ie if just ignore vcflushed until new packets have been decoded after a vcflushed."""
"positive","You're a smart cookie @jonleighton."""
"neutral","well, when that stalls. It will continuously try to hurry up. We should probably change that, so it isn't allowed to request drop of frames unless there is something queued to decode."""
"neutral","@neoflex - the new changes will render the requirement to have an empty database useless, as you will need to give the xmbc db credentials sufficient access to create new databases.  @Zxurian - custom DB names are being deprecated. as it stands now, ever"""
"neutral","Why is this a module? I see it being included a single place and it clearly is heavily dependent on being included into this exact class because it has a data dependency on @concerns. I'd imagine it's not designed to be used anywhere else, so why bother?"""
"negative","Hmm.. yup that file ffmpeg decoded one frame, but the fps is part of the header so it's actually valid.. crud. i wonder how to resolve that"""
"neutral","Isn't Rails supporting Ruby 1.8 Hash syntax anymore?"""
"positive","Oh forget it, `config_attribute` is being defined below :)"""
"neutral","I think the problem is with the line unsigned int f = (unsigned int)floor(value) in CTimeSmoother::GetConvergent(), floor() returns a double, that should be rounded to unsigned int instead of casted. """
"neutral","I prefer the old style. I think Ruby went backward with the new hash syntax.  But, make :development a string, then it looks better.  ```ruby gem 'capistrano', group: 'development' ```"""
"neutral","Just figured out what happened. We do a (time_t)(milliseconds / 1000) in the pthread code. Where time_t could be a 32bit signed int. The value there just won't fit.  There aught to be an assert somewhere about too large values being passed down."""
"neutral","Yes I tried the real time priorities but this failed. Assigning a RT priority to the render thread breaks the system. Thus you need a way to assign lower priorities to other threads. Nice levels can be changed for every thread, light weight process. With a"""
"neutral","Ah, okey. I just went with what mpc-hc does in CopyScalingMatrix: http://mpc-hc.svn.sourceforge.net/viewvc/mpc-hc/trunk/src/filters/transform/MPCVideoDec/FfmpegContext.c?revision=3123&view=markup  They have some work arounds there as well that might be w"""
"neutral","Just tested the commit. As expected, it breaks playback on Mobility Radeon 5145 (~4570, UVD2). However it does fix playback for both the 3450 and 3850 which to me clearly indicates that the patch must be activated for UVD/UVD+ (L4.1 limited) decoder cards."""
"positive","@grumpit and @drogus thanks for the replies.  I still think the fluid form reveals the intention better than a where clause with a hash, even though I'm usually all for shorter code :-)"""
"negative","Since I really don't understand this cryptic lines I just post the error output for you to review: ``` 2>C:\Development\xbmc\xbmc\utils/GlobalsHandling.h(184): warning C4346: 'xbmcutil::GlobalsSingleton<T>::?$Deleter@V?$shared_ptr@$RX@BAAB@@boost@@' : depe"""
"neutral","`abs` will have a better performance than `to_s` and any string modification.  I would use `abs`. The collision you mentioned is very unlikely to happen. Before this patch there was `hash.abs` call which could have collisions as well - and there was no bug"""
"neutral","yes should be fine. Docs here say it's an unsigned type:  http://en.cppreference.com/w/cpp/container/vector   On 26/08/2013 2:52 AM, Christoph Buchner wrote: > hm, you're right, it would be the more precise/correct choice. however, > we have uint in these """
"neutral","Yep, I cannot fix auto from XBMC as the picture flags will (obviously) report the video as progressive after decode stage, so I give up on that. The fix on the other part of the problem works however fine. Will now check how to handle the automatic scaler """
"neutral","Hi, you need to add the """"withCredentials"""" flag after xhr.open(""""post"""", url, true); (line 729 in your changed file). Otherwise it will throw InvalidStateError in IE10 (and safari mobile 5)"""
"neutral","It's ALSO for display. Although I doubt the practical use of your case, especially considering what this fixes (copying from URL encoded VFS's), reverting maybe a little drastic. I think a far better fix is simply adding a check performing an IsInternetStr"""
"neutral","The reason we need to decode is when one has an eg. http source on the left in the filemanger and a local drive on the right files like """"01 - track.mp3"""" will stored on the http source as """"01%20-%20track.mp3"""" and literally(!) copied to the local drive. The """
"neutral","The first thing is if you URLDecode you need only URLDecode the filename, not the entire thing, right?  After all, the rest of the path comes from a filesystem that is NOT to be URLDecode'd.  The second is whether it should be done at all.  As elupus point"""
"neutral","Is something like this: https://sourceforge.net/apps/trac/xbmc4xbox/changeset/30905/trunk acceptable?"""
"neutral","Having GetFileName() return an urldecoded name for internet streams seem valid.."""
"negative","it does, but currently we don't decode (CURL::Parse()) for some reason. i have absolutely no idea why we don't."""
"neutral","@cptspiff: Yeah this would be the best future solution although this can't be easily/quickly be implemented. @elupus: Do you mean we should move the URLDecode() call + URL check to URIUtils::GetFileName() instead to make it more generic?"""
"neutral","and arnova, i'd rather see this non-critical issue around for a little longer than adding a hack that nobody will ever clean up later..."""
"neutral","I think the reason why we don't have ::Parse() URLDecode is that it could cause problems when manipulating the CURL filename member and then re-using the CURL object. It would be better then to put this in URIUtils::GetFileName(), I guess.  Since I didn'"""
"neutral","```mysql UPDATE `quest_template` SET `PrevQuestId`=0 WHERE `Id`=8345; UPDATE `quest_template` SET `NextQuestId`=0 WHERE `Id`=8330; ``` Don't forget to press return after last line. I also removed the ' """
"negative","ok, but just do some test. Create some npc and set them wp. After it just do relogin near them. With my fix and without. I kill about a week for find reason of client crash (i recheck all bits in reversed client). But may be problem was in orientation. I c"""
"neutral","[ 85%] Building CXX object src/server/scripts/CMakeFiles/scripts.dir/Northrend/FrozenHalls/PitOfSaron/boss_ /opt/RC_TC_BUILD/src/server/scripts/Northrend/FrozenHalls/PitOfSaron/boss_forgemaster_garfrost.cpp:56:31: e /opt/RC_TC_BUILD/src/server/game/Misce"""
"positive","Another warning: """"warning: comparison between signed and unsigned integer expressions"""" ;)"""
"neutral","in sniffs have we only sound id :/  ```sql DELETE FROM `creature_text` WHERE `entry`=39428 AND `groupid`=2; INSERT INTO `creature_text` (`entry`, `groupid`, `id`, `text`, `type`, `language`, `probability`, `emote`, `duration`, `sound`, `comment`) VALUE"""
"neutral","Here I have a question, was this missing flag accidental or do you planned this?  The issue here is that the session code generated by the hash was being returned in hex representation, then afterwards it was coded into another string by the function bin_t"""
"neutral","Comment: Short circuiting is available if:  - no full comparison requested, only validation for a certain ordering (ordering ne FullOrder)  - state Same has already violated (see states and allowed transitions in my comment below) and the requested orde"""
"neutral","Yes, it's the node hash."""
"neutral","config unlikely needs it. There is no confusion there since if you pass the config as the string, then you would have use the full command-line options already.  cookies.txt is a good name, that's the convention browser uses to store the cookies (regardl"""
"neutral","I have been trying to figure out how this is ACTUALLY linked to the """"phantom"""" class to make use of it. And it is not. At least, I can't see how.  In here the loaded configuration is injected into a """"arbitrary created"""" WebPage object. That object is then lo"""
"neutral","@oriolgual there already is https://github.com/oscardelben/words-about-code/blob/master/2012/04/rails-internals-secure-password.md"""
"neutral","Ok, my scenario is that the authentication services are running on a different domain (secure.domain.com). In order for HtmlRedirect to work from domain.com, I need to specify the absolute url.  I'm trending toward copying and customizing `AuthenticateAt"""
"negative","Unfortunately, I found someone using this [in the wild](https://github.com/nbudin/devise_cas_authenticatable/blob/master/lib/devise_cas_authenticatable/routes.rb#L16).  I'll file a ticket up stream, but should we make this a warning?"""
"neutral","if u need uint try typedef unsigned int as uin :dancer:    add to DBC.h  ```typedef unsigned int uint;```"""
"neutral","RequireSSL is on the httpCookies element. http://msdn.microsoft.com/en-us/library/ms228262(v=vs.100).aspx  If you set that value and you are hosting with asp.net, it will come through on the cookie.   If you are using HttpListener then we do need to ma"""
"neutral","I think the best way is to create a vfs module which is exactly the same as the os. or io one, then when you have that it should be fairly simple to just inject ours when they try to import io (the link I gave shows how to do that). that way its transperan"""
"neutral","I agree with the concept of the change that scopes should be encapsulated in a proc/block in order to prevent errors from execution  However, why is the method signature of 'scope' and 'default_scope' so different?  They should both either take a block or """
"neutral","The problem is that we haven't specified a public API but the documentation and examples show it is ok to inherit from the sanitizer and override a method like `process_removed_attributes`. Considering that many people are writing plugins due to the mass a"""
"negative","void SpellMgr::LoadDbcDataCorrections()   so wut ?  its really needed. without that the dk teleport has too inmba radius, runeforges are fucked due too small radius, many aoe spells doesnt work anymore as well"""
"neutral","yes it'd be more complicated I think: I really don't know the details so don't trust me but as I understand it if you want to sync audio on video you'll have to feed it with timestamps and set some compensation. The compensation / async is set at swr_init """
"neutral","@Tie-fighter That's the thing: he should have reported, not exploited. What if everyone at GitHub had had a day off today? GitHub would be open to be exploited by anyone. He would've been able to get his point across just as well, were he to post a blogpos"""
"negative","@Tie-fighter How is deleting posts, posting as other people and commiting into repos you're not allowed in not exploiting vulnerabilities? Sure, he didn't do any real harm (except to the deleted post), but IMO the right course of action would have been to """
"neutral","@DouweM I think exploiting is (in this context) when you use a vulnerability to (""""to"""" as in """"on purpose, not by accident or carelessness"""") achieve a personal gain or inflict a loss on somebody else. I consider what he did is a proof-of-concept, he demonstr"""
"negative","@DouweM But if it were his own repositories and posts he would be allowed to delete and commit... And if he created a second account we would have probably violated the ToS as well and somebody would hang him for that... dafuq dude :(  bbl..."""
"negative","What would seem to be going on here, is that he was banned because github feels humiliated about what happened here (see how popular this is on Y combinator's hacker news?), and is reacting emotionally or trying to save face at the expense of the truth.  """
"neutral","![](http://img689.imageshack.us/img689/7277/15620874.jpg)"""
"neutral","I'll just add a couple of points, in case this is still relevant:-  * Regardless of whether you think Rails should handle this differently, this is not a """"0 day attack"""" or an exploit of a """"Rails security hole"""". The mechanism to secure Github is there wit"""
"positive","if i were github, i'd send this guy truckloads of flowers, booze and money for saving their asses. if @homakov sold that exploit on a blackhat market, github -- and its paying customers -- would be in some really deep shit, maybe even on the brink of bankr"""
"negative","@klondike Of course Github has the *right* to ban @homakov, claiming otherwise would be absurd. Banning white-hat hackers sends the message that you're more concerned with saving face than actually fixing things and a company whose entire userbase is made """
"neutral","Actually, this one is hacked by Lei Feng from China.                                                         Mar 5 2012"""
"neutral","put this in your initializer and forget all about it:       ActiveRecord::Base.send(:attr_accessible, nil)"""
"negative","He can hack...but can he spell?"""
"neutral","That would be nice, but more complex. We can't detect mid-stream sample rate changes without calling the decoder (unless the container informs us of that, which e.g. mpegts doesn't do), which we currently don't do at all when passthrough in use. And if t"""
"neutral","This was added to fix the error on http digest - it tried to reauthenticate when questionmark was added to the query and also it was trying to reauthenticate on params change. Can you provide an example of failing request?"""
"neutral","Ok, I'll do, the misbehaviors are when you use a different credential[:uri] on the server side, due to Rack manipulations"""
"neutral","No idea ... I just used static as recycle is also static... Maybe we should also change recycle?  Am 04.06.2013 um 05:26 schrieb Trustin Lee <notifications@github.com>:  > Why not just a member method? For example: >  > releaseAll(int decrement = 1)"""
"negative","@trustin ups thanks... stupid osx :/"""
"positive","This _is_ that ticket :) This commit is my fix of Roland's branch. But there is a hack where we behave like a Failed was received like a user message."""
"neutral","How about calling this property $setcookie so that it's self-documented?"""
"neutral","Add a call to ```session_id($new_id)``` here to make sure we really start the new session. This will cause a new cookie to drop, but that is fine as long as our ```sess_time_to_update``` window is larger than our ```sess_forward_window```. Also, if we have"""
"neutral","We can add an ```else``` here to destroy the session safely if we get a request after the window has close. Note that calling ```sess_destroy``` rather than ```session_destroy()``` will cause any cookie with a valid session id to go away, which means dropp"""
"neutral","In this condition, the current session has the old session ID and the session data contains only the forwarding data. We want that cookie to be replaced with the new value. Did you encounter a problem with the forwarding during testing? Perhaps I overlooke"""
"neutral","The session_id() call is probably a better solution than setting $_COOKIE directly. I'll change that."""
"positive","Well, since you have such a cute and proud dog as your best friend, I trust that you've done your numbers right. People with animals tend to have the necessary empathy and holistic thinking needed to properly assess complexity and eliminating bias.  Cons"""
"positive","Cool I've made something similar http://www.emoticode.net/c/inject-any-command-inside-an-elf32-gnulinux-executable-file.html"""
"neutral","OK, github crippled my source code. Here's another trial:    public void Page_Load(object sender, EventArgs args)    {     Configuration config=WebConfigurationManager.OpenWebConfiguration(""""~/vdir1"""");    AuthorizationSection sect=(AuthorizationSecti"""
"neutral","case 9:            if (this.results_showing && !this.is_multiple) {this.result_select(evt);}             return this.mouse_on_container = false;             break; Do not forget break statement , otherwise on tab control will not be transferred to next"""
"neutral","I will.  we have support for List<T> and Dictionary<T>   coreclr safe deserialization now.  Unfortunattly we did not find a way to support HashTable deserialization without making its protected constructor public, which I expect is enough to not want that """
"neutral","This changes the meaning of the code, aside from the switch from private to public.  The original code uses delegation to make `#attribute` always do whatever `#read_attribute` currently does — so if the behaviour of `#read_attribute` is later wrapped or"""
"neutral","If I remember correctly, my objection was about unnecessarily changing the interface of `require('crypto')`.  Which binding it lives on is irrelevant.  We should be able to DRY this up."""
"positive","Yes, it is! And I want to remove one from `node_crypto.cc`, but @isaacs disallow it."""
"positive","Very nice!  I'm quite sure I'll forget about this by the time I would need it, though;-) Could you add some words to the CHANGELOG so people notice this little gem?"""
"positive","Before I pushed the new view stuff I told Grumpydev that I had a feeling I was forgetting something.. this was it... I had ran into the locked view issue myself while testing out the new view code. Thanks! =)"""
"positive","Thanks. I needed to spare the next poor schmuck from deciphering a late night chat transcript between you and Viktor ;)"""
"negative","Why does this function take a $str parameter? It doesn't look like it's used anywhere.  Also strange: in the comment it's called $file but in the function signature it's called $str.   Let's either remove the parameter entirely, or name it something more"""
"neutral","Looks like we're running the wrong controller here, we want to test the PasswordResetController"""
"neutral","This is ok, you might want to use GHashTableIter and MonoGHashTable iter to avoid defining these GHFunc-s."""
"neutral","`copyIsArray` is only assigned in *some* passes through the loop, for example it won't be assigned if `jQuery.isPlainObject(copy)`. Did any unit tests fail when you run them?"""
"neutral","Rails is decidedly in favor of the Ruby 1.9 syntax. For the most part, Rubyists and Rails-ists tend to use plain symbols for keys in hashes, not objects. I don't see any places recommending other objects as keys, only a few people deciding to use it that w"""
"neutral","As a fair warning, we **won't** be accepting pull requests that converts from 1.8 to 1.9 syntax (like the hash or proc syntax). It will just mess Git history and add a bunch of noise when we must focus on 3.2 regressions."""
"neutral","@danilsomsikov Have you signed the CLA yet? http://jquery.github.com/cla.html    oldIE also refuses to allow expandos on text (and probably comment) nodes. On all modern browsers I think it's fine to set them. So in a 2.0-only beautiful world we wouldn't"""
"neutral","Bro, we are freezing the hash otherwise Ruby is going to dup it internally in order to use it as key. Since _set_detail is unlikely to be called after the first template is rendered, the freeze version should perform better. amirite?"""
"neutral","Testing with a less pathological case, the `#encode` implementation is slower, but avoids tons of object allocations: ``` #s = [192, 60].pack('CC') + '<>&""""' s = '<script>alert(""""foo & bar & baz"""");</script> Laborum next level organic nihil cardigan.' ```  ``"""
"neutral","i just hit an issue with this code today - https://github.com/ahoward/rails_default_url_options/pull/1 - and also - https://github.com/customink/central_logger/pull/28  it's faster, but it breaks the interface completely: passing HashWithIndifferntAcess """
"neutral","In the case of options is present, this will slow down a little bit:  ``` ruby require 'benchmark' require 'active_support/core_ext/hash/keys' require 'active_support/core_ext/object/try'  options = {}  puts Benchmark.realtime { 1_000_000.times { (options """
"neutral","@josevalim it consumes less memory when the strings are keys to a hash.  If the keys are strings, hashes will dup them unless they are frozen.  ```ruby  require 'minitest/autorun'  class HashTest < MiniTest::Unit::TestCase   def test_hash_key_dups """
"neutral","You may even remove `&block` from signature and use `Proc.new` instead of `&block` in a place where it's passed through. Of course, that would make the code more unobvious, but will avoid expensive implicit `to_proc` in half of the cases.  Just a thought"""
"neutral","Yeah, I got it. To get the api integrity."""
"neutral","I think it could be better to use `case` instead of `if` because it is easier to extend, it could catch errors (when it is not a hash nor a record), and it could be easier to read.  ``` ruby case record_or_options  when Hash    options = record_or_options """
"positive","thanks! I've learned something today. :)  ``` ruby case record_or_options when Hash   options = record_or_options   options.assert_valid_keys(:etag, :last_modified, :public) else   record  = record_or_options   options = { :etag => record, :last_modified ="""
"positive","@whitethunder, I told them, but they don't trust me. Seriously, project is an excellent name. More, I'm looking forward for a method like """"user"""" or """"company"""". Also a great idea would be methods """"topic"""", """"post"""" and """"comment"""". =)"""
"neutral","For those who were asking, it looks like this patch handles serialized columns, because Column#type_cast decodes encoded columns in current master.  This wasn't the case in 3-0-stable, which is why Valium's implementation is (only slightly) more involved"""
"neutral","@normanmaurer I think you or trustin may write an post on you website about the release() and retain(); this may be important things to understand in netty4,and you may need to make it clear to the readers. Thanks."""
"neutral","Comparing RFC 3986 (http://tools.ietf.org/html/rfc3986) to RFC 1738 (http://tools.ietf.org/html/rfc1738), we come across the explanation for the differences between OAuth and URLEncoder:  Tilde (~): * Described in 1738 as a """"reserved"""" character that mus"""
"neutral","Because here we decode IpV6 address and are waiting for 16 byte array return value, and with this part of your code you decide that we have ipv4 address in ipv6 notation and instead of returning 16 byte array return 4 byte IpV4 address. The main example t"""
"neutral","It's an unsigned int, so %u would be right. I wonder if we can somehow get the gcc type checks/warnings for printf to work for strprintf."""
"negative","DOH! I started that test before I realized that there was already a test, (named testDeactivatedUser), that just needed to be updated. I should have deleted the testLoginWithDeactivatedAccount function. I'll fix and send through another pull request."""
"neutral"," I agree with kaerast and I'd prefer not to put in these changes.. in general i want this .htaccess to be a set it and forget it thing.. but these in particular come with an expectation that you know what's going on..  I can see cases where the cookie f"""
"neutral","Ben, I don't know were you got the idea I was talking about images in a page, forget standard images ([img/]) and focus on the LINK/favicon.  The trick I described is aimed to solve a problem with browsers requesting """"favicon"""" even if you don't have one in"""
"neutral","it certainly was not """"fixed"""" in this matter for a reason.. xbmc ui shall have utf8. not latin. needs the appropriate decodes followed by encodes to utf8"""
"neutral","Client handler?  By the way, SPELL_EFFECT_DETECT is only used with one spell and in a lot of sniffs I couldn't find a single reference to that spell."""
"neutral","It was originally a hack that was only safe for android, so it had to be special-cased when patched. That's not the case anymore. Will make it 013."""
"neutral","say please how you get this data? from sniff?"""
"positive","I only trust you and you and me are... you know <3  Anyway, I found many errors in other patches and the fact that I check each single structure I can also update WPP with them."""
"neutral","How about keeping the duck typing, but simply blacklist `String` instances? `respond_to?(:each) && !is_a?(String)` kinda thing."""
"neutral","This is not thread safe. We should probably keep a hash where the key is the thread id and the tags the values."""
"neutral","@flippingbits: Actually, yes. The values in the Hash are stored in AR serialization in the format they arrive in. So if you set an integer in your tests / console you're fine. But when you're getting input from a rails form, it'll be a String because no ma"""
"neutral","I guess I'm missing it. This patch allows support for all scenarios. If the user has PHP_AUTH_* then the appropriate AUTH_* gets set in the header, and """"AUTHORIZATION"""" is still set. If the server doesn't support PHP_AUTH_*, then its not set.  """
"positive","Awesome work!  Let's:  1. hide `ByteInput` and `ByteOutput` implementations from users. 1. remove `TooBigObjectException` and use `TooLongFrameException` as other decoders do. """
"positive","TooLongFrameDecoder can't be used as it is not a RuntimeException and also not extend IOException ;)"""
"neutral","``cookielib.CookieJar`` API compatible object"""
"neutral","OK, fair enough, it was like that before your edit.  I guess my question is: is it logical to send an not-yet-authorised user to ```loginRedirect```?  From the class comments it appears that ```loginAction``` is used to typically display a login form, wh"""
"neutral","ill check sniffs to see if its triggered or not"""
"positive","Sounds like we have a volunteer to maintain bcrypt-ruby!"""
"neutral","@guilleiguaran if you are going to revise it, I think it would also be a good idea to add a comment in has_secure_password itself, explaining why the gem call is there."""
"negative","Without checking the version, we must make our code compatible with every version of bcrypt-ruby.  That is *very* bad.  I'd rather just remove brcypt all together than support every version."""
"neutral","Perhaps move `has_secure_password` to a new gem `activemodel-bcrypt`, which gets added by default to newly-generated `Gemfiles`? Until rubygems adds optional runtime dependencies...."""
"neutral","@yfeldblum, FYI the message raised if you don't have bcrypt-ruby in the Gemfile is:   ```bcrypt-ruby is not part of the bundle. Add it to Gemfile.```   and the message raised if you have a wrong version (""""< 3"""" in the example) is:   ```can't activate """
"neutral","@tenderlove appears to be involved in maintaining [coda-hale/bcrypt-ruby](https://github.com/codahale/bcrypt-ruby/commits/master). Perhaps he can add a `BCrypt::Version` constant and release bcrypt-ruby-3.1.0? Then it should be straightforward to add the `"""
"neutral","Even if rubygems is there, we cannot assume that bcrypt ruby is coming through the gem. It could as well come from vendor/bcrypt-ruby.  And we don't depend on bundler as well (that's why it is a rails gem dependency). It is simple a convenience, people a"""
"neutral","Is this hash supposed to be unique?"""
"neutral","It's interesting that cache records will only be removed from the cache when the cache fills up. Can't we remove entries safely before, after a block that verifies the signature is added to the current chain?   Proposed code:  static bool GetValidSigCache("""
"neutral","Why is takes 50 msec to verify 100 signatures that are stored on the cache ? Shouldn't it be in the order of 1 msec ? Maybe the timer is not accurate enough?"""
"neutral","Hack for stopping <ie9 from attempting to work half broken.  Could also do browser detection."""
"neutral","Breaks lot's of tests.   <pre>   1) Error: test_highlight_should_sanitize_input(TextHelperTest): NameError: undefined local variable or method `allowed_attributes' for #<HTML::WhiteListSanitizer:0x1010af260>     /Users/arun/checkouts/rails/actionpack"""
"neutral","```ruby def to_params   @to_params ||= to_hash.map do |key, value|     """"#{key}=#{value}""""   end.join(""""&"""") end ```  FTFY."""
"neutral","Objects have their SHA-1 sum which determines their filename, though you could argue that a collision is not something that we handle."""
"neutral","This doesn't seem to be in `v3.1.0.rc4` even though that was released two days after this commit. Any idea when this will make it into an RC?"""
"neutral","Let me know if this commit (linked below) also fixes the problem.  I think we should avoid doing any of that work if the toolbar isn't injected to begin with, which is the only reason we're updating the content length header in the first place.  If we do i"""
"neutral","actually, this *will* wrap at 2038 on linux if it uses 32 bit signed time_t by default (which I think it does)."""
"neutral","Some providers follow the RFC and check if the field `algorithm` is included in the header. But the majority assume that the algorithm used is `MD5` and assume it as the default one, without considering to add it to the header."""
"neutral","It's [contradictory](http://pretty-rfc.herokuapp.com/RFC2617#representation-of-digest-values). I think that if the WWW-Authenticate Response Header provides a algorithm field we should return it."""
"neutral","Could you please reword this commit message to something like """"Check mock modhash value for testing""""?"""
"positive","Nice. Easy to forget :-)"""
"negative","Yeah currently the end developer has to manage cookies between requests on the same client instance.  The more I think about it, the more that feels like a bad idea.  Once I'm done with the authentication strategies I'll implement a per instance cookie jar"""
"neutral","Possibly - it depends on how they're written. If they're tests like:      get :set_cookie     assert_equal 'value', @response.cookies['key']  then they'll still work as the response cookies are set. Also if developers have been consistent in how they """
"neutral","Yes - test_process.rb needs a require for cookies middleware, fix coming."""
"neutral","I usually use single quotes for Hash keys -- it's easy to change them if you prefer."""
"neutral","How is this better? isObj is assigned boolean value, and """"is object"""" describes the the nature of that value well."""
"neutral","Also fixed the struct of SMSG_POWER_UPDATE and SMSG_LEVELUP_INFO. Note: Power value can be negative as of Eclipse, therefore I had to change some unsigned integers to normal."""
"negative","Pretty much hackfix, rather specify knockback immunity in spellauraeffects.cpp"""
"neutral","No, it does nothing with respect dvdplayer's existing video codecs. It's aimed at giving hardware decoders more info so they can better react to player speed changes like play, pause, ff, rw."""
"neutral","@spastorino, please don't forget to push this to exceptron as well!"""
"neutral","The order of the hash is not preserved on Ruby 1.8.7. This means those tests frequently fail on Ruby 1.8.7."""
"neutral","Without urlencode the request works just fine. on PCH aswell as on windows. saw no reason to url encode it. Unless you have a specific reason why it should be encoded?  for the API the protocol and port can not be changed by the user. port is fixed to 80"""
"neutral","@richardhoffman that's like telling people to just convert binary string results back to a Buffer when using crypto functions. Sure you can do that, but why would you want to do it?"""
"neutral","If you're starting a new app on 1.9, we're already doing other 1.9-specific things. Like the scaffold generators create 1.9-style hashes that won't work on 1.8. I'd rather have a clean Gemfile that doesn't pretend that the app will work on 1.8 out the gate"""
"neutral","@tenderlove, first assignment is superfluous, isn't it?  ``` ruby @cookies[key.to_s] = value ```"""
"neutral","Shouldn't it be _even_with_an_empty_cookie ?"""
"neutral","this issue was originally raised in ticket #13364 http://trac.xbmc.org/ticket/13364. the patch attached there is a hack and should be ignored, however the rest of those details provide an example of the problems that can arise due to the current order of i"""
"negative","I know what you mean. There's no privacy model in python though so it's really  unnecessary. I fell into the same trap not a few months ago. Also, don't close  this pull request. By pushing to the same branch it will update the Pull for  you, (just in c"""
"neutral","array_merge is not recursive - it will not even descend and process the problematic numeric array - that's why it 'passes' but the original purpose of the Hash::merge -- that is not fully clear to me anyway -- is probably not fulfilled by array_merge..."""
"negative","It is required to return HashWithIndifferentAccess instead of just plain regular Hash??? I mean what value does it bring in to the code???"""
"neutral","Why does it now need to implement CakeLog all of a sudden for `$logger->config()` to run? Can't it check for the method if it exists instead of forcing to be an `instanceof` BaseLog? Breaks scopes for custom loggers that only implement CakeLogInterface but"""
"negative","It is a bad idea to increment the id because this will generate unnecessary diffs when new translations will be added by dumper.  This is the reason I said the id should be a hash of resname or equal a resname attribute"""
"negative","It did all the work; sad part is, it was a hack too."""
"neutral","Why do you need the strSettings (one presumes you can't have that if strContent is empty?)  I presume strHash can be set on intermediate folders where strContent (or exclude) is not set, so that one seems OK."""
"neutral","Thx  jackpoz that porting this and sorry but very interesting things http://sourceforge.net/p/ascentemubackup/code/1635/"""
"negative","I think we should:  1. Revert this 2. Send patches up stream to `test/unit` that fix it for 1.8.x 3. Write a plugin so that people who are not on 1.9 can opt-in to this functionality before 1.8.x is fixed  I am very -1 on adding these hacks.  It's brittle"
"negative","to DS and RV need dinamic VMAPS but we not have this, only way is some hack solution and commit not for this"""
"neutral","You forget about ASSERT in AddToUpdateQueueOf and remove owner from SetState in in SetItemRandomProperties: ``` cpp void Item::SetItemRandomProperties(int32 randomPropId) {     if (!randomPropId)         return;      if (randomPropId > 0)     {   """
"positive","lol, maybe a forget by me, thanks for confirm that works North ^^  PD: still selling all things without achievement requirement? as I see this.. RequiredGuildLevel; RequiredAchievement;"""
"neutral","How is this supposed to work as BCrypt::Password.new returns a hashed value, but unencrypted_password is the plaintext version of the password?  How will they ever be ==?"""
"neutral","http://bcrypt-ruby.rubyforge.org/classes/BCrypt/Password.html#M000009"""
"neutral","`values` hash has `Arel::Attribute` objects as keys and not attribute names therefore `primary_key` (which returns `Arel::Attribute` for primary key) should be used instead of `primary_key_name` which is String."""
"neutral","I think this commit should be reverted because even for @attributes.dup attributes_before_type_cast[""""title""""].replace(""""bye bye original string"""") does affect @attributes hash  My new patch is here http://pastie.org/1348840"""
"neutral","It's to do with the fact Django is now WSGI compliant so gunicorn is wrapping Django's own WSGI rather than hacking around inside django as it used to need to. I think it rather substantially reduces the amount of code on both sides."""
"neutral","@josevalim What was the rationale for this change? It breaks nested conversion from BSON::OrderedHash."""
"neutral","Just to clarify, the way the change breaks BSON::OrderedHash is that it won't convert BSON::OrderedHash objects that are values within the top-level hash.  From what I can tell, under current and previous code, using Ruby-1.9 should maintain the order, w"""
"neutral","What do you say to just allowing all nested objects of subclasses of Hash to be converted, like the old behavior?  Otherwise, we can check every object if it responds to #with_indifferent_access and call that.  The second option would have a slight per"""
"neutral","I don't think so. But I think the issue is that one Flash/Cookies/Session are a hash with indifferent access and that was causing them to modify OrderedHash if any was stored. In any case, I do think that modifying all subclasses of hashes will potentially"""
"neutral","with_indifferent_access() is public API and if someone wants to explicitly convert an OrderedHash to one with indifferent access, he should be able to. So we should go with option 2 but instead of explicitly opt-in, we could make explicit opt-out for backw"""
"negative","This is busted busted busted.   With this code I can precompute likely bitcoin wallet passwords and apply it over and over again against every wallet I steal. I can even make a nice wallet rainbow table.   You've misunderstood how salt works and what its f"""
"neutral",":-1: You forgot the mastery reforge code."""
"neutral","I just see that when you logout and login the mastery and spec spells are no learned. So, you have to reset your talent a make your specialisation again to get them."""
"neutral","I think `html_options`'s values also are escaped in `content_tag` method when using options[:sanitize] == true."""
"neutral","Ah... No - the pathInfo contains the stuff between the servlet-mapping and the query-string. From the spec:  \[pathInfo\]: a String, decoded by the web container, specifying extra path information that comes after the servlet path but before the query stri"""
"negative","This is not a good approach to fixing issue #750. See pull request #757 for a better approach to fixing the issue. My script fails to do any real integrity checks. If someone uploads a malicious script (eg: A .exe with the extension .jpg) it will fall thro"""
"neutral","This should check password_allow_blank for the specific class and not in Devise."""
"neutral","the test or in the implementation(ActiveModel::Serialization#serializable_hash)? If we do it in test, we are not actually checking any order. this test will always be passing because of `sort` call.  """
"neutral","This does not work, because the valid_password method will fail if the user is authentified via LDAP. """
"neutral","Fixed the syntax for checking the presence of email and password with mongoig"""
"positive","hehe is not login here -> logic"""
"neutral","Interesting. I though @felixge had some plans to hacksaw in here?  (Sorry, posted from the wrong account. It's me, @piscisaureus)"""
"neutral","If the value is base64 encoded it may end with a string like this:      UVNIn0=""""  In that case the last = sign is stripped from the token value, which causes problems downstream. Wondering if you have suggestions on how to fix or work around this probl"""
"neutral","The JSON gem, ActiveSupport and yajl-ruby's JSON gem compatibility API all override that method. If someone includes 'yajl/json_gem' *after* ActiveSupport has been loaded, the above code will work but not the way the caller expects since the options hash f"""
"negative","This looks like a perfect opportunity for dependency injection. Have you considered passing the loader and recorder instances in as arguments? If you wanted to go all the way, you could even remove the dependency on `connection` and instead pass in a schem"""
"neutral","I may be reading this wrong, but it looks to me like you'll end up with unpredictable results when renaming a column while adding a column with the same signature. In that situation, you should probably explode and ask the user what to do.  Imagine I hav"""
"neutral","ah, `#{shared_path}/log` is at least predictable and can be added to a sudoers.d file to allow passwordless deploys"""
"neutral","One drawback to outputting directly is you cannot send headers/cookies/sessions which makes it no different than using the command line runner."""
"neutral","hello again rbac"""
"neutral","Since it's going to be a hack anyway, can the Tempfile compatibility issue be solved like below?     def is_a?(klass)        Tempfile.ancestors.include?(klass) || super     end"""
"positive","+1 :D  I can't count times when I forget about adding multipart to forms ;-)"""
"negative","@fxn you haven't actually given any rationale as to why you think it's actually a good idea, just endless appeal to authority.  Why is returning 0 instead of true a good idea?"""
"neutral","Then the OP was going from Rails 2.3 to 3.1 and had this hash      :ajax_request => request.xhr?  and so that code is relying on the value, while the predicate is just an ordinary Ruby predicate that says nothing in its contract about the way it says t"""
"neutral","So maybe we could do AR attributes method faster? Or have a new method called attributed_hash? My point is that ActiveModel ahould rely on a method (like attributes_hash) instead of an instance variable as API."""
"neutral","This doesn't work. If you have the case of `password` and `password_confirmation`  If `password` is set to 'test' and `password_confirmation` is `nil` you will not get an error message. It should be reverted to the previous logic"""
"neutral","e-mail web crawl bots -> spam?"""
"neutral","The execution time still depends on the length of the password, doesn't it?"""
"neutral","didn't the conditions hash go away with AR 3.0? should that be """":where => {:name => 'defaulty' }"""""""
"positive","Ok, that makes sense lol.. although I wonder how hard it would be to do it the other way around (authenticate via LDAP with OmniAuth).. just a thought, I haven't tried it myself."""
"positive","(: We're saving every password additionally as SHA-512 crypt to be able to check it with dovecot or openldap."""
"positive","Glad to see this documented.   We've been using this as part of the sbt-remote-control hacktower (shims)."""
"neutral","@ichoran Is it intentional that allReader is never used? This should be indicated in some way - and quietly assigning the side effecting operation to an unused val leaves a lot for the code reader to work out."""
"neutral","A keyword arg (such as to_address and body in your modified version) infers that it is optional. A positional argument, or a parameter, is required (source, subject). Adding a check to make sure an optional keyword arg is specified violates the whole point"""
"neutral","If you think something is a hack and it isn't documented as a hack, please ask about it.  The method should be called topLevelClassName, but as far as I know, its implementation is consistent with the Scala specification (assuming dealiasing).   If you kno"""
"neutral","Perhaps simplest to delegate to Tuple3 here?  Something like:  ```scala def hashCode = (ivyPatterns, artifactPatterns, isMavenCompatible).hashCode ```  I will merge and then make this change myself if you agree."""
"neutral","Boto expects messages to be base64 encoded by default, but in this case, we don't care about the content. Without this line cq ends up with error like """"boto.exception.SQSDecodeError: SQSDecodeError: Unable to decode message"""" when we try to erase non-boto-"""
"neutral","You're right - `from.getPath` makes much more sense. And `URL` doesn't handle encoding, so I think this line should look like:      val toFilename = from.toURI().getPath() match {  i.e. the URL should be decoded, which I can document."""
"neutral","If I do this, I will end up with two `gunzipURL` definitions with the same signature. What would you advise?"""
"neutral","Give one of them a different name.  (What that name should be, I don't know.)  Also, the first new gunzip method should probably also be gunzipStream for consistency (and with the same signature collision problem)."""
"neutral","Agree with josh and mislav - putting IE hacks into Rails is the opposite direction it has been moving.  If Rails is going to have IE hacks in core, then browser-independent functionality like pagination and ssl_requirement should move back into core.  Plug"""
"neutral","There are actually quite a few hacks already in Rails for Internet Explorer. I think most users expect Rails to make Internet Explorer behave as expected, without having to understand the problems that give rise to the issues in question, as long as we don"""
"negative","off in development mode"""" -1  When I am going through the hell of fixing IE rendering bugs I am working in development mode. I want pages to look exactly the same when in production. I don't want to add a IE hack to find out it creates another bug in pr"""
"neutral","can i ask i see in code what they do, but why exploit or what?"""
"negative","Hmm, don't like this in here at all - it's assuming we're going to want to use the cache for everything, which we don't - we only need do so for slideshows.  I'd prefer these functions returned a vector<string> and then the fileitemlist with encoded items """
"neutral","Wouldn't it be better to make the image width and height unsigned instead of the cast ?"""
"neutral","It is probably best to stick with `java.util.LinkedHashSet` until fix from https://issues.scala-lang.org/browse/SI-5767 is available on all versions we compile against. (I don't think we call remove, but still.)"""
"neutral","`encode('idna')` does not work with jython 2.5.2 and only partially with the bleeding edge.  [This](https://gist.github.com/1035947) is a pure-python punycode encoder/decoder, can we use that instead? I can patch it up to support full IDNA if you want.  It"""
"positive","My stream-of-consciousness thoughts on the matter:  - Correctness: I'm pretty confident my implementation works okay but cpython's has seen more production use, no doubt about that.  - Speed: should not be an issue since you're only going to encode a few h"""
"neutral","It might be best to do a source compatibility hack here instead of copying the constant.  In Analyzer.scala, there is a class Compat.  Maybe add:  ```scala val DummyValue = 0 def hasMacro(s: Symbol): Boolean = {   val MACRO = Flags.MACRO // will be DummyVa"""
"neutral","I guess, reorder should be also added to ActiveRecord::Base delegations."""
"neutral","Ok. `audit` should catch this, then."""
"neutral","it seems like this is a BC break: """"Service """"security.firewall"""" must implement interface """"Symfony\Component\EventDispatcher\EventSubscriberInterface""""."""
"neutral","JMSDebuggingBundle overwrites the firewall to provide information on which firewall is active/which listener was called/handled authentication.   On Wed, Nov 7, 2012 at 5:41 PM, Fabien Potencier <notifications@github.com>wrote:  > Honestly, I didn't"""
"neutral","I can't figure out what's going on here, so maybe there's some reason you don't have to worry about it, but what about hash collisions?"""
"neutral","@bartocc yep, it's a hack. I need to stick to 1.9.1 -> heroku"""
"neutral","all_hashes"""" method is gone with this merge. Is this ok?"""
"neutral","Not that I know of. I just posted this: http://support.github.com/discussions/site/2529-spam-account . I see other people reporting spam the same way."""
"neutral","After this ref I got many      NoMethodError: undefined method `stringify_keys!' for #<ActiveSupport::HashWithIndifferentAccess:0xb621fc94>  Errors running my tests with url generation.  Greetings Johannes"""
"neutral","This signature looks a bit restrictive, however I couldn't find a way to make it work on generic scala.collection.BitSet without exposing internal methods 'word' and 'nwords'."""
"neutral","shouldn't these lines be:  raise """"You must set config.cookie_secret in your app's config"""" if config.cookie_secret.blank? request.cookie_jar(:signing_secret => config.cookie_secret)  since config.secret was changed to  config.cookie_secret"""
"negative","Ok, taken a look - unfortunately they don't decode for some odd reason, so I can't really hook it up anyway.  The orientation mapping should be:  90 -> 5, 180 -> 2, 270 -> 7."""
"neutral","    ivar_table.allow_forgery_protection = true"""
"neutral","Session secret is now unneeded since it'll just use cookie signing. I could see having a global key, but that means changing your key invalidates all your signed messages, rather than just your cookies."""
"neutral","Is this preferred? for (unsigned int i = 0; i < m_items.size(); i++)"""
"neutral","I think it stands for unsigned long long."""
"neutral","Break up this line, it should be <= 80 chars.  Zero the password and the salt after you're done with it."""
"neutral","That's only if """"anyone who doesn't know rails very well"""" uncomments every suggestion in the Gemfile without thinking about it or researching it first.  I agree that the capistrano gem dependency might do well to be assigned to the :development group (or """
"neutral","win32: 'sqrt' : ambiguous call to overloaded function while trying to match the argument list '(unsigned int)'"""
"neutral","don't forget xbmc.gui/xbmc.json api bumps here too as (if?) needed, i guess one for the whole shebang is enough.  I would guess that lots of skins have hard-coded hacks for .tbn stuff?"""
"positive","You made it on top of hacker news. Congratz."""
"neutral","Was this extracted? Or just given the boot?  AASM is broken in Rails 3 (though easy to fix), so is there no current state machine solution without some hacking?"""
"neutral","Is Hash yaml serialization busted on 1.9?"""
"neutral","Hey what happened to the EncryptedCookieStore?"""
"negative","d'oh! that's one down. don't forget about """"mail"""" => """"male"""""""
"neutral","The original project is on sourceforge (http://fsv.sourceforge.net), but it is quite out of date. It was forked by @mcuelenaere (https://github.com/mcuelenaere/fsv) and he got it working (see his notes here: http://blog.maurus.be/index.php/2011/12/its-a-un"""
"neutral","This is not a versioned tarball; the sha will break if the file is updated. Is there a stable release for this software?"""
"neutral","at first I thought that the file was indeed not gzipped, until I tried this from an other location. It seems I am on a network where the firewall unzips every http request. Ffffuuuuuuuu  edit: the reason why it gets extracted is because ruby-lang.org set"""
"positive","oh I finally see the problem. Well thats not how its supposed to work for sure :). We should be able to solve this better though by redesigning the tracker a tiny bit. Essentially we want to ask the tracker if we need to render + flip or if we can stay on """
"neutral","`const unsigned char*` or `const uint8_t*`."""
"neutral","Em... no, http://www.homeport.org/~adam/ssl.html"""
"neutral","filter_parameter_logging :password is enough  http://github.com/rails/rails/blob/master/actionpack/lib/action_controller/metal/filter_parameter_logging.rb#L32"""
"neutral","Shouldn't be modifying the options hash destructively here and with reverse_merge! below."""
"neutral","ditto  I can't find arel 0.1.1 neither on RubyForge nor on GemCutter and, consequently, I can't install activerecord-3.0.pre.gem :S"""
"neutral","@isaacs don't forget this."""
"neutral","I looked a bit into it. Basically UnCurry assumes that every `Function` tree has a type of the form `TypeRef(_, FunctionClass(n), targs)`, which is true without plugins. I agree it's a bit of a hack, but I don't see a much better option. And at least it's """
"neutral","The reason I conditionally disabled threads was that the ffmpeg/vaapi demo at http://www.splitted-desktop.com/~gbeauchesne/hwdecode-demos/ ensures that avcodec does not init multiple threads.  If you are saying the call to avcodec_thread_init is redundan"""
"neutral","+1 on inject from me."""
"neutral","If you're worried about string comparison timing attack vectors here, one good strategy is to remove the attackers control or ability to guess of the actual content being compared. http://gist.github.com/479111 is a little benchmark I wrote to show how SHA"""
"positive","I meant [here](https://github.com/gitlabhq/gitlab-recipes/blob/master/nginx/gitlab#L10) :) Is this an opt-in change or you believe it would be better if all people should use it? If it is an opt-in then forget my comments."""
"neutral","You're assigning -1 to an unsigned int. Also: indent error."""
"neutral","There's also still a test missing for blank credentials instead of `nil' and how about one with multibyte characters? (“café"""" vs “cafe”.)  Cheers"""
"neutral","@DASPRiD this introduced a bug where query params get url decoded."""
"neutral","In ruby 1.8.6 and prior, date.rb has a bug wherein fractional seconds above 59 result in an invalid date. Try a """"2005-02-27T23:50:59.275038"""".to_datetime and you'll see what I mean. Should we hack this to ignore fractional seconds above 59 when on broken ru"""
"neutral","I don't understand this commit. I just did: <code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSupport::OrderedHash >> alternate.kind_of?(Hash) => true >> alternate.kind_of?(ActiveSu"""
"neutral","Github ate my comment. Let's try this again: ================================  I don't understand this commit. I just did: <pre><code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSup"""
"negative","I can't trust code from somebody who don't know their alphabet"""
"neutral","`brew audit frei0r`, this version tag might not be needed."""
"neutral","Not sure if this is a diff parsing error, but it looks like there's an extra 't' at the end of this hash."""
"neutral","Not a diff parsing error. There's an extra 't' at the end of that hash."""
"negative","@tilsammans: If the attacker is executing *custom browsers* on the user's computer, there's *nothing* we can do about it.  They could also be running keyloggers, screenshotters, botnets etc.  This is for protecting against CSRF attacks, not a silver bull"""
"positive","What about local XSS attacks?  With unescaped output, something akin to the MySpace worm is enabled by this change.  Granted, Rails coders *always* remember to escape output!  :)  But was the intent to remove a layer of defensive programming?"""
"neutral","@vrybas: instead of explicitly skipping the filter you should do:   protect_from_forgery :except=>[:aircrafts_by_manufacturer]  I'm also reasonably sure that you could do something along the lines of  protect_from_forgery :if=>:some_method_which_retu"""
"neutral","@ultrasaurus:     skip_before_filter :verify_authenticity_token, :only => [:aircrafts_by_manufacturer] ?"""
"positive","or.... you're hacking in too deep, depending on the name of instance vars that are prepended with an underscore (very private instance vars?)... ;)"""
"neutral","The new logic will never be met (Mid(1) just drops the first character from the string).  The old logic is """"more correct"""" in that it was designed to detect """"D:\"""" or """"D:"""" and fail on """"D:\foo\bar"""" or """"/foo/bar"""".  Ofcourse, that's not ideal under anything n"""
"neutral","Ha! I looked to do the same thing. I came up empty handed since mmap's functionality is built on top of the OS paging mechanism - which I don't think there's any way to have control over (short of hacking the OS).  I would've guessed Windows is the same"
"neutral","`brew audit`, this shouldn't be needed."""
"neutral","The functional test's session is just a mock and never get turns into a real session id or cookie."""
"positive","Looks great, 10x :) But I'm missing something but in HttpAuthentication::Digest.validate_digest_response you can just pass the controller.request, instead of the whole controller object, because you only use the request there. And if I'm then in HttpAuthe"""
"neutral","`brew audit pydoop` should mention this is not needed"""
"neutral","Can't assume `/usr/local` or version 1.1.1; use `Formula.factory('hadoop').libexec`.  (Or, do something to work with non-Homebrew installed Hadoop, such as sniffing for the HADOOP_HOME env var first before setting it, though that would also need to be do"""
"neutral","Please indicate if there is a failing test case, or if the problem is related to an overlapping commit.  I can re-factor the exception use in authenticate_or_request_with_http_digest easily enough. All other exceptions are used to provide useful failure """
"neutral","I would suggest dropping the """"scoped_"""" preffix, as it IMO improves readability:  <pre>User.by_name_and_password.find(:all)</pre> <pre>User.by_name.by_password.find(:all, :order => 'created_at')</pre> """
"neutral","Josh,  Not sure if this makes sense, but we've been using CookieSessionStore with a persistent session_id for a few months to be able to track features such as visitors to resource X also viewed resource Y etc.  Sole motivation being API compat with ot"""
"negative","My bad, it's not """"dasherize"""".  The issue is line 223 of hash/conversions.rb - adding """"underscore"""".  Same problem, though, and a major change in functionality."""
"neutral","@raggi we need to get in touch. I don't want to start hacking on some of that stuff if you've already done the hard work.  Please email me, josh at joshpeek dot com"""
"positive","Did you forget to run the test after correcting fourty_two to forty_second? ;-)"""
"neutral","I'll let others hash out the appropriate method name, but I agree that it should at least support arguments like #send."""
"neutral","I don't think this should be turned on if the server doesn't have a certificate. Not all servers do, and it broke my ExceptionNotification, so I realized it two days late."""
"neutral","Actually, maybe not. I see that encode actually encodes all the attributes if body is blank. What if I want an empty post?"""
"neutral","I've got a plugin that does the same, but the string sanitizing seems better.  You should take a look at http://github.com/Bounga/acts_as_nice_url/"""
"neutral","I'm updating to Rails 2.2 and I got a lot of deprecation messages like:  DEPRECATION WARNING: @change will no longer be implicitly assigned to change.  This deprecation check seems to be a little overzealous.  If I set an ivar @change in the action and"""
"neutral","The documentation wasn't updated. So encode has to_xml's documentation.  Also, why is the API changing in a point release (2.1.1)? Shouldn't this have waited until 2.2, and a deprecation warning added in 2.1.1? """
"neutral","granted, you'd have to do it like  foo = (bar if baz)  for the example here, which is maybe a little weird. I think I was thinking of situations where I did this behavior when assigning ivars, which of course relies on their defaulting to nil anyway. """
"negative","Performance work you say. i18n lookups are 60 times slower than Hash access methods, dispatch process still relies on a lot of redundant wrappers around request. And you are doing performance work by removing 5 string instances in a method that is not nece"""
"neutral","I'd take zed's comments with a few grains of salt, some good stuff there and the traditional hyperbole.  The DB connection issue is real and remains outstanding.  That's why we need the connection pool branch from nick sieger before we're 'done' here. """
"neutral","I think most of Zed's problems will have gone away.  However, in my own [none rails] tests about a year ago, the problem of methods 'mysteriously' being assigned to the wrong thread occurred, and also that of sockets sometimes reading input from another [d"""
"neutral","wouldn't inject be more succinct?  e.g.  <pre><code>   filter_chain.inject(Array.new) do |filters, filter_item|     filters << filter_item if filter_item.before?     filters   end </code></pre>"""
"neutral","Gotcha, I see now that `hash(x: Any)` will do that at runtime. In any case, you might add the essence of your comment as a source code comment."""
"positive","I wanted 'second' when I'm iterating hashes.  But 'third' to 'tenth' sugar doesn't seem to taste that sweet. :)"""
"neutral","The usage string should read """"Automatically provide the *password* from database.yml"""" """
"neutral","This leaves the MySQL password in the output of ps. The same is true in the case of the environment variable used for postgres."""
"neutral","in the case of cross-referenced environnements (or just environnement aliases) like:  all:     adapter: postgresql     development: all    database: dev    login: ...     pass: ...  production: all    database: prod    login: ...     pass: ..."""
"neutral","Is there a specific reason why you didn't keep the backward compatibility with a signature like `protected function outputRoutes(OutputInterface $output, $routes = null)`, and a test on $routes? That would have been particularly useful for FOSJsRoutingBund"""
"neutral","-Itest adds to the load path so you don't have to hack relative paths in every test. This isn't external loading of dependencies at all; it's a simplification."""
"neutral","I am attempting to utilize mass-assign for my models, but can’t get the update_attributes to work correctly when I have association_collections as child models. My create methods work fine, since the hash passes in an Array value for these collections. I."""
"neutral","I understand that these functions are designed to mimic String equivalents, but I think that Array#from should either return [] or raise an exception if it is invoked with an index that is out of bounds.  """"pete"""".from(4) # => """""""" """"pete"""".from(5) # => """""""" %"""
"neutral","upstream publishes md5's (see http://www.scala-lang.org/downloads) so I figured it was safer to use their published checksum than download and recompute my own (possibly incorrect) sha.  I guess I can locally compare md5's to verify and then compute the """
"neutral","Here I've simply copied the list of dependencies from the latest mysql.rb (trusting that its maintainers know what they do), and have removed readline accordingly. In fact, below -DWITH_READLINE=yes is added to the compilaton flags unless --with-libedit is"""
"neutral","`brew audit gcutil` and remove this version tag if it isn't needed."""
"neutral","As for Jan 2013  1.3.5 version is available https://codeforge.lbl.gov/frs/download.php/401/fastbit-ibis1.3.5.tar.gz"""
"neutral","`brew audit sc` and remove this version if it is not needed."""
"neutral","This is not a versioned tarball;  either used a versioned download, or ask upstream to provide one. Any checkin to the project will cause the checksum of this archive to fail."""
"neutral","Doesn't this need indifferent access? Wasn't that the reason for #7478?      self.session = HashWithIndifferentAccess.new"""
"neutral","It is not a HWIA, it's a Rack::Session::Abstract::SessionHash.  Also, in All Real Rails Code, the destroy path should be hit. The {} is because of tests. """
"neutral","Use the stable download; this will break checksums when upstream pushes more commits."""
"positive","But it's not the same semantic. AwareTrait are means to inject something. Here we really provides options, not make the filter aware of something. Mmh... I wait for the others :D."""
"neutral","Also need to update the checksum."""
"neutral","You commented out the checksum rather than updating it."""
"positive","Brilliant, I didn't realise that homebrew would generate the checksums automatically. I've amended the file again to include this. Do I need to create a new pull request or should my changes be fine now?"""
"neutral","Yes, we could definitely do that, and the reason I didn't is that .bat next door.  The windows tax, ever present.  If someone is signed up to port such changes to the .bat file, I'll make them. """
"neutral","Instead of this sentence I would prefer: """"Check if the $signature is encoded in base64. Not recommended for performance."""""""
"positive","Good catch :+1: I've been using Ruby 1.9 hashes so much lately I didn't even notice!"""
"neutral","Use `build.universal?`. See `brew audit postgresql`."""
"neutral","According to `fontforge --version`, it is not part of the version number. (In the original sources in fontforge_full-20120731.tar.bz2, there is a typo that prevented compiling on 64-bit systems.)"""
"neutral","ENV is special (it acts like a Hash most of the time, but it is not actually an instance of Hash), so this is the only way I know how to do it:  ```rb class << ENV   alias_method :_store, :[]=    def []= k, v     puts k     _store(k, v)   end end ```  I al"""
"neutral","Don't provide both the md5 and sha1; the sha1 is enough."""
"negative","-1 for doing it in libuv, its too hacky for general users."""
"neutral","Well, we had problems with rawurlencode, because it encodes '/' and other that cause issues with Apache just returning a 404 or 500 (not sure anymore) without even hitting PHP. There's a ton of different ways to plug PHP in a webserver, and every webserver"""
"neutral","Spaces are not encoded here. Neither with + nor with %20. Why do you not want to follow the rfc? Just encode every component with rawurlencode."""
"positive","Yup, agreed, and indeed I was mislead by the other issue (which was the UrlMatcher not decoding). I tested and it seems to work all good now, with full encoding. I just decode the / back and turn %20 into + because it looks better and seems to work just fi"""
"neutral","The issue is, if you encode / as %2F, apache just returns a 404, so this breaks everything. Also the routing allows you to change the requirements of a {var} to `.+`, in which case you can do stuff like: `/foo/{url}` and that matches `/foo/http://foo.com/`"""
"neutral","If """"http://foo.com/"""" is meant to be a variable it should be encoded. And after decoding it you have your needed value again to work with. And if it's encoded <code>/foo/{url}</code> would also match without changing the requirements. I don't see the probl"""
"neutral","@rafaelfranca   In Ruby 1.9.2 -> the exception message is: """"can't modify frozen hash"""" In Ruby 1.8.7 -> It raise TypeError instead of RuntimeError """
"neutral","This goes underneath """"md5"""" (with a newline in between.)"""
"neutral","wouldn't a HashSet make more sense here (and be faster, especially for a small number of trees)?"""
"neutral","I found that a lot of Formulas use git url. If taball is preferred then it is better to write a script that converts all git repos to tarballs+md5."""
"neutral","This leaves the formula with doubled `url` and `md5` fields, which is not valid."""
"positive","As you can see in the SOCI documentation (http://soci.sourceforge.net/doc/installation.html), it is possible to use it with or without Boost. So I think that it must be a user choice ;)"""
"neutral","No, bash patchlevels download their patches from the GNU ftp. They're applied on top of the plain 4.2 tarball, so the sha didn't change. See the source in `#patches`."""
"neutral","i don't know ruby, what does this syntax error mean ? Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND """
"neutral","Error: /Users/dacresni/code/homebrew/Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND Please report this bug: https://github.com/mxcl/homebrew/wiki/checklist-before-filing-a-new-issue /Users/dacresni/code/homebrew/Library/Hom"""
"neutral","Possibly an existing (local) `chkrootkit.rb` that had merge conflicts."""
"neutral","@larzconwell it's dead simple to do something like that in previous rails versions, by doing for example `ActiveRecord::Base.attr_accessible nil`, the thing is that if you have a big app that does not whitelist attributes, it will all break if you turn it """
"neutral","@marcoemrich Definitely true, developers should use attr_accessible no matter what.   @why-el Well an existing application should already have attr_accessible in it, but un-comment `config.active_record.whitelist_attributes = true` into your config/appli"""
"neutral","This version will silently update and break the checksum, which is why we pull a specific version out of Google Code instead.  Maybe make a new patch that uses an updated specific Google Code revision for `url`."""
"neutral","depends lines go after md5, before patches"""
"neutral","If the git:// protocol fails for some reason, try again using http://  This will make the fall back discoverable for people who are not aware that they have a firewall blocking git"""
"negative","the SHA1 hash in wrong! I tried to brew upgrade but got this error:      Error: SHA1 mismatch     Expected: a8e55adb052ff2f253e57c0947b85711a14c4bfd     Got: ccce5ae03f99c505db97c286a0c9a90a926d3c6e""""  I surfed to http://cairographics.org/news/cairo-1.10.2/"""
"neutral","I don't prefer the one over the other, just been more custom to sha1 over md5.  I've tested it locally. And it installed just perfect. And fully able to initiate the shell as well as run some code: `rbx -e 'puts """"Hello world!""""'`"""
"neutral","md5 not good enough for you?"""
"neutral","md5 mismatch   Binarycrayon:Library yudi$ brew install pyqt Also installing dependencies: sip ==> Downloading http://www.riverbankcomputing.co.uk/hg/sip/archive/4.12.2.tar.gz File already downloaded and cached to /Users/yudi/Library/Caches/Homebrew E"""
"neutral","Mike: I'm willing to move openldap to duplicates."""
"neutral","Hash is unsorted and this was great way, how to be sure, that ordering was right. Any chance, this is going back?"""
"neutral","PS not sure why this line is needed. Commenting it out does what is expected...  Update: Nope, it is needed. Without it you do not get hashed asset paths in the css img tags."""
"negative","@daeltar yes, I've implemented the same solution sometimes: a toggler let's the user see what he types if he wants. No email or password confirmation fields. I don't like them personally, they are tedious and add fields. No complaints by users so far.  """
"neutral","Ok, I thought this was only necessary when using the cookie store since the expiration of the data when using say the MemCacheStore is handled by memcached. But the cookie containing the session id needs to be updated if it has been set with an expiration """
"neutral","The md5 doesn't seem to be consistent. It changes each time it is downloaded. Is sourceforge the only download url?"""
"neutral","The MD5 is not wrong. Zsh 4.3.16 was released a few hours ago. Give it time to propagate onto the mirrors."""
"neutral","$ curl -sO http://sourceforge.net/projects/zsh/files/zsh-dev/4.3.16/zsh-4.3.16.tar.gz $ md5 zsh-4.3.16.tar.gz  MD5 (zsh-4.3.16.tar.gz) = 4335dfe1c5e54e489f55ae1860ee2209  $ brew upgrade ==> Upgrading zsh ==> Downloading http://sourceforge.net/project"""
"neutral","Oh forget that it'll be a PITA to add all the mirror data to the download strategy. I'll do it a round about way."""
"neutral","Maybe try running `$ brew audit` on your formula, and you will get some messages.  This can be of some reference: https://trac.macports.org/browser/trunk/dports/net/samba4/Portfile  Ed1t: I had a typo. Sorry."""
"neutral","require 'formula'  class Alure < Formula   url 'http://kcat.strangesoft.net/alure-releases/alure-1.2.tar.bz2'   homepage 'http://kcat.strangesoft.net/alure.html'   md5 '3088aba074ad02d95ea51e705053b9f5'    depends_on 'cmake'    def install     sy"""
"negative","This doesn't make sense; force universal if asked OR if on a 32 bit machine?  Might as well just always build universal instead of sniffing or having a switch."""
"negative","Less likely to be blocked by paranoid firewall configurations."""
"neutral","Please add HEAD: git://git.debian.org/dpkg/dpkg.git  And remove the `# cmake` options. Since this is unneeded for this formula it seems.  Have it passed audit?"""
"neutral","Mozilla build creates symlinks for all files in the """"dist"""" folder hierarchy - Pathname.install copies the symlink, not the actual file referenced... hence the hack with using cp instead of install."""
"neutral","Remove the """"=<cmd>"""" parts; it breaks """"brew audit"""". (Also: run """"brew audit"""".)"""
"neutral","should `git checkout` perhaps run with the full sha?"""
"negative","@trustin Ups sorry forgot to include one file here :/ """
"negative","wrong realization AKA hack. see spells 48586-48589. """
"negative","this problem may appear only in 2 cases - broken script/AI or GREAT HACK in EffectEnvironmentalDMG. need remove hacks and errors from code, but not insert """"gags"""" like this..."""
"negative","trail and error has the downside of making backports for the subprojects real hard. For example its almost impossible to backport lots of stuff from TC because you never know if the backport is wrong or the commit simply was experimental stuff. Trust me, I"""
"negative","sorry to bother you again, but this does not work correctly :(  would this work as a hack in `GameObject::Create` to fix it for first time?      if (entry ID exception)         SetRotationQuat(rotation0,rotation1,1.0f,0.0002f);     else         SetRotation"""
"negative","By looks ugly, I mean that it looks like they are teleporting. As I am teleporting them only a few blocks away, it used to look like they were merely switching tracks. It's both a jarring visual issue as well as now requiring an odd hack to accomplish (sin"""
"negative","@LB  I think that is wrong, simply.  This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not """
"negative","I don't just release a plugin to the public without first thoroughly testing it. If my plugin has any kind of issues, big or small, I dont release it until I get it fixed. Otherwise I would surely lose my amount of downloaders because they would not trust """
"negative","It looks like it took a developer to revert this.  One of my goals as a devloper is to write trouble free apps, plugins, mods whatever....  I go to great pains to do this.  I know that all it takes for an end user not trust my work is to see it blow up on """
"negative","@CelticMinstrel Showing you to be an arrogant ass, whose calling someone a spammer who disagrees with your post, does not support your position or make you look less of an orgre.    LET ME WRITE IT SIMPLE SO EVEN THE BUKKIT CODERS CAN UNDERSTAND:  DIS"""
"negative","@h31ix,  I check my code thoroughly, but I dislike being forced with a hack that just in the end make me do unnecessary work. Instead of checking my code, I'd actually have to take time to calm server admins who don't read, or those who don't understand """
"negative","@grum  >The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API. > >Maybe we should just do that.  ...Wow, are you serious? Im speechless.. as @rehv said, that makes me scared"""
"negative",":( ’twas the little easter egg signature… :/"""
"negative","I just visited html5boilerplate.com in Opera, zoomed in a bit, took a screenshot, and cropped it. Sorry if it’s not authentic enough :(  @paulirish Fun fact (just tested): iOS 5.1 doesn’t support SVG touch icons. :( I’ve reported this as bug #11068792 on"""
"negative","Please, Gacko, stop abusing the -f flag. If you forget something, just commit right after it and fix the file, don't throw dead nodes into the commit tree.."""
"negative","CSS hacks make baby jesus cry. :'(  If it's perfectly acceptable to make use of modernizr to target your CSS at functionality known to be available, then I don't see why it wouldn't be just as acceptable to use something like uacss to target your CSS at """
"negative","Unfortunately people don't read the CHANGELOG. :( Given everyone's feedback, I think the best solution is: make the default to be nil and provide an initializer that checks if `config.password_length` is set. If not, show the user a warning message, saying"""
"negative",":( Sad that it was removed. Related discussion here: https://github.com/Bodule/Bodule/issues/3 If Node is compatible with the syntax `require """"name"""", ->`, we can do some hacks to reuse browser code in Node, and per se. The door was closed long time ago."""
"negative","This line break our apps :(  The only solution I know is change the session key to make their cookies expired. """
"negative","@raggi, The language does have a standard, it's terrible and specifies that the parsers implement these crazy rules.  If you understood the history of JavaScript and how it was never really thought through or designed it would make sense.  Ryan has made """
"negative","This is making it so no one can log in. You're caching the authenticity tokens, which don't cache. :("""
"negative","sorry about forgetting to rebase!"""
"negative","Under linux fail compilation: src/server/scripts/Northrend/FrozenHalls/ForgeOfSouls/boss_devourer_of_souls.cpp:158:79: erreur: ‘CrucibleSummonPos’ was not declared in this scope  :(   """
"negative","It does harm! You hide `const` problem with this type cast. Type cast potentially hides a lot of problem types.  Typecast in C usually points to a hack or a bug. It's better to avoid type cast wherever it's possible. You're writing code for people, not for"""
"negative","Really? I used """"com.middleware.language.LanguageCookieMiddleware' and was told it didn't exist. The CMS started when I removed the line :("""
"negative","This is a bad idea for security imo. The use cases for reading cookies in JS are extremely rare and should be conscious choices, because it's a big attack vector combined with an XSS attack."""
"negative","You're right, sorry. I should have redirected stderr to avoid the spam.  I was checking in this case because new Macs apparently don't have an unset path - rather, they have `/Developer`, which is invalid but not unset."""
"negative","In my experience Jenkins (on our current slow box) will manage to violate this. We generally don’t go below 300ms multiplied by the dilation factor of 5, and we still see spurious failures from time to time. Yes, that’s 1.5sec :-("""
"negative","it's so you can spam hundreds of people with this useless question that could have been answered by reading the damn commit msg."""
"negative","@DouweM sure. And the next one who finds a security exploit and get's ignored will sell the exploit straight to the bad guys... do you prefer that?"""
"negative","If his account has been deleted after failing to get someone to listen to the issue for 3 days - and then safely demonstrating the exploit in the open:  1) That's an outrage  2) It does nothing to encourage people to report issues in a constructive way"""
"negative","Can we keep the constructor signature the same, and emit a warning if someone passes in a proc?  This borked my custom form builder subclass where I just call `super`. :("""
"negative","I agree, 1.8 style supports any object as key and 1.9 style not.  Sure we can change when needed but rails projects will be a mix of hash style :(  Maybe is not responsibility of rails handle this but is a good start!"""
"negative","Noooooo! I actually prefer the old style hash syntax because the new one doesn't support objects as keys. :-(  ``` { author: person, person: [posts] } ```  won't work for example.  ``` { author: person, person => [posts] } ```  is a horrible mi"""
"negative","hack any solution for damage mod talents for H pets? :("""
"negative","No worries. About what, in particular? The fact that RoR is lost or about a pissed of dev jumping ship to a language inspired by the devil?  On 16 Apr 2011, at 23:20, thehack wrote:  > @dfischer Thanks for inspiring me to post. >  > --  > Reply to t"""
"negative","Spambots on GitHub? Now I've seen everything. :(  >"""
"negative","Thanks for the patch, but now it's leaving extra lines. :( I guess the proper fix is to use <%- if %> <% end -%> instead of <%- if -%>.  Another solution, based on 2-3 behavior, is to clean up the attributes hash if no migration_action is given and then:  """
"negative","Ugh. There has to be a cleaner approach than this, even if we limit ourselves to ugly hacks. These """"set a var, bundle it up in a closure, and then do god knows what based on the var state"""" scenarios are really not pleasant to deal with down the road. Or up"""
"negative","@paulrosania: In fact the twitter worm did exactly what NoKarma is describing.  XSS is the stack-smashing of web attacks, if you're attacked you're done.  Nothing can save you """
"negative","MD5 issues here too :("""
"positive","@trustin it's named """"race_fix"""" .... Thanks :)"""
"positive","yeah,thanks trustin."""
"positive","@trustin true enough... :)"""
"positive","from sniff, as your always can see :) true chain 48590->{49586...}->temp summoner->48592. not need manual hack direction, also additional visual there... PS this maked correctly over year ago (not by me)..."""
"positive","impressive virusav :)  But the sql-fill is rather far from optimal, is it?"""
"positive","@trustin thanks!"""
"positive","no sence to dispute with someone, who can read between the lines of sniff :)"""
"positive","Awesome :) n8i  Sent from my iPhone  On 16.01.2013, at 01:49, Trustin Lee <notifications@github.com> wrote:  > Yes. Let me take care of it today. >  > — > Reply to this email directly or view it on GitHub. > """
"positive","@VladimirMangos when you supply """"/dev/rsa"""" as commit author in git you instead put full path to git bins plus /dev/rsa :D lol  can be seen in twitter or here: https://github.com/mangos/mangos/commit/6d0667fb72827b7ad23096dc04def141c12ecaae.patch"""
"positive","lol, engrish will win and replace English! Virus plugged to minds >:)"""
"positive","Oh, I see :)  Can you please merge #247 so that it's easier to build the extension in my vendored Git submodule? Thank you.   On Wed, May 22, 2013 at 11:30 AM, Matt Rogers <notifications@github.com>wrote:  > Didn't forget. [image: :smiley:] I don't h"""
"positive","Well the problem is solved, I had a conflict with the Spell file, not always easy to juggle the modified RSA and mine:) thanks to y ;)"""
"positive","great idea this. could be used to script arenas/bgs/opvp/wg instead of hacking up the core"""
"positive","Found a site on which all the fields have been identified and commented... http://www.madx.dk/wowdev/wiki/index.php?title=CreatureDisplayInfoExtra.dbc not sure how much of it is trustfull, but it might help identifying more of the fields :)"""
"positive","Me, neither.  I just encountered it. :-)  -- http://gleamynode.net/ http://twitter.com/trustin http://twitter.com/trustin_ko http://twitter.com/netty_project    On Thursday, March 1, 2012 at 10:16 PM, Norman Maurer wrote:  > Thanks! I was nothing thinking """
"positive","how about """"Login with Facebook""""? :)"""
"positive","I did indeed. I always forget about the plugins. Thanks!"""
"positive","Yes, if you wish. :-) On Oct 23, 2011 10:36 AM, """"Norman Maurer"""" < reply@reply.github.com> wrote:  > @Trustin: > > What do you think about also commit this to 3.2 branch ? Its a low risk > change, so I think we should do. > > WDYT ? > > -- > Reply to this e"""
"positive","Is this is what I thing, Great this will reduce the console spam a lot  :D I am not sure, but this wasnt affecting performance in a hight loaded server when several users make the console spam this lot of times?"""
"positive","This line saved my ass. Thanks!  I did a fresh install and after that, the SSH Keys added by the users didn't appear in git's authorized_keys file for some reason. (No errors where shown)  With this line it works like a charm :+1: """
"positive","RSA want to say, that if fixed one thing, it would be nice fixing it by more wide way for future development, something like this =) http://paste2.org/p/833860 """
"positive","Oh, thanks. I'm using such patch for 1,5 years, but always considered it as hack :) """
"positive","if we have  GRANT USAGE ON * . * TO 'mangos'@'localhost' IDENTIFIED BY 'mangos' ... So use login """"mangos"""" more correct than root.  No lol."""
"positive","For all the data being moved around Rsa, it hasnt been ... """"that"""" bad lol."""
"positive","you can try to solve this issue and remove this hack :P all spells with this problem are channeled spells"""
"positive","Hurray for replacing hacks with less hacky hacks!"""
"positive","Don't blindly believe EAI scripts we have found some hacks on them :P"""
"positive","It probably won't make any noticeable difference but a continue would be in place, indeed. I actually thought of it but then forget about it again, so nice catch. :)"""
"positive","Improving readability is a big plus. These changes may deprecate a lot of things, but it's for the better. Adapt to change where change is needed. It's not like this is another RBAC or anything... :P"""
"positive","Yep :) Google Webfonts doesn't have Melbourne, which is the open source font I'm using in the image. If I can't find that font hosted externally by a reputable CDN, I'll probably stick with the image (base64 encoded)."""
"positive","When I login my non deleted characters not loaded as well, so I'm unable to play :)""""  Same problem here."""
"positive","lol i think back to top might be on the login page :P"""
"positive","If you are signed in and you are redirected to new_session_path, it will redirect you to after_sign_in_path_for automatically. :) So it does an extra hop but for the user it works the same."""
"positive","Awesome commit-hash: ``dead730`` xD"""
"positive","TKSSSSSSSSS i doing a hack to join into my server... no more hack :D"""
"positive","Obfuscated code :)"""
"positive","Yes :) No more spam in console, and no more wiped signs/chests in 0,0 chunk. https://github.com/Bukkit/CraftBukkit/pull/538"""
"positive","This fixes a movement exploit allowing bypass of this code, Good work."""
"positive","Would be to easy ;) and to unobfuscated :D  Fabian"""
"positive","It wouldn't be in net.minecraft.server or obfuscated if it were new :) The changed lines are always marked with //craftbukkit."""
"positive","P.S.: @Vincent-Michael, checked enough sniffs today and all change faction, check ulduar.txt for example, if not enough will bring videos to show the difference. :P"""
"positive","Great! But why just one character for the functions and variables? It gets kinda cryptic imo."""
"positive","// somedev1 -  6/7/02 Adding temporary tracking of Login screen // somedev2 -  5/22/07 Temporary my ass  jk ^_^ couldn't resist"""
"positive","I didn't know you could invoke warden so easily: `warden.authenticate!` is great.   Even less setup and test code = Bravo!!"""
"positive","@josevalim are you sure that we need this `indifferent_hash.rb` file? :)"""
"positive","Ah, that's very nice! : )  Should the StringDecoder now be documented?"""
"positive","You don't need this change. :) You just need to change the arrays referenced by this hash, which are not frozen, right?"""
"positive","there are hard coded names of databases so if someone uses other names then characters/mangos dont forget to change them :)"""
"positive","Working well don't means working how it must work, that's what it's called a hack :P"""
"positive","I don't have sniff of this quest so I don't have any gossip info but I am trying to get it :)"""
"positive","GOs with gossip without hacks? epic!"""
"positive","because that is a hack good sir. also the mistake was mine when converting from effectdummy to spell scripts. i didnt check what the target had to be and now its fixed :]"""
"positive","@telsamat: just one example: """"StackAmount     tinyint(3) unsigned     NO              0   """" https://github.com/TrinityCore/TrinityCore/blob/master/sql/updates/world/2012_03_27_04_world_misc.sql  So, you did not import all the sqls :)"""
"positive","When you mount a flying mount( :P) and dismount mid air you are able to continue flying, like if it was flyhack. Then you dont lose the flying abilities until you relog."""
"positive","@altherdq I used MD5 initially too but it was very slow, and since it's not being used for security I wasn't really worried about somebody figuring out how to generate collisions :-)  @SunboX you don't need to generate a hash for every string every time."""
"positive","woot! one more exploit gone!"""
"positive","Yeah, I noticed that too. I've only been playing the core about two days though so I wasn't ready to try and hack at that big script. At least the proper reference is there for someone in the future now lol."""
"positive","Problem solved, then. Also, do not forget Subv's contribution :)"""
"positive","Sniff it! :)"""
"positive","Thanks to QAston for his tip about the unit flag and Shauren by giving a hint I couldn't exploit since I didn't know how to exploit it the good way :p"""
"positive","http://img692.imageshack.us/img692/3598/missilulft.jpg PICTURE UNRELATED.  Some people may know where this comes from :p"""
"positive","no its not working :D i found this hackfix which is working perfect (even for grounding totem) :-) Spellmgr.cpp             spellInfo->EffectBasePoints[2] += 30000;             ++count;             break; +        // Charge +        case 7922: +   """
"positive"," @burnham There is not a single creature that have deathstate set :) There was one before this commit (34297), but i could not find that creature in any sniff (a full sniff of kologarn encounter), so he was removed in 2011_06_27_06_world_creature.sql."""
"positive","After this commit, the old hack for Starfall AoE Damage shouldn't be removed? :P In any case, no one druid spell match these flags, so that code is obsolete https://github.com/elecyb/TrinityCore/commit/10c5c8082a5928fc755459c139e290451c8021a5 I also did"""
"positive","Can you write the """"hack"""" for me ? :p I need to fix this problem"""
"positive","I agree, QAston, he really does a good job, I was not forgetting that. But maybe the word """"gratefull"""" was a bad choice for expressing myself :p"""
"positive","Sorry for my last comment vcrx6, thanks for your help. I might have missed out on something for the outro/intro, sounds strange that its not working. Try to test the encounter as if you were in a raid, and skip the gm hacks except .damage :P.  """
"positive","It's Exploit Fix Day!"""
"positive","I love you Shauren, we trust you"""
"positive","For one, TOM_RUS is a trusted member of the community to not just make stuff up. He is a very avid reverse engineer.  Two, YOU get to test it :)  Please feel free to open a Trac ticket if it isn't correct.  -- Brian"""
"positive","im just sayin .  why you taking time to respond lol . i have no idea how this works , im just here for cookies"""
"positive","The problem is not to go from UPnP to JSON via those ids :)  The problem is how from a JSON object containing an id and a path browse the corresponding item in UPnP. So that the UPnP streaming server add this to the hash table and then allow streaming."""
"positive","@gnif - see my """"i'm gonna regret it"""" post in the internal forum thread: http://forum.xbmc.org/showthread.php?tid=141354  I do support davilla's quest on log spam reduction, but obviously don't want to remove what's necessary :)"""
"positive","@MartijnKaijser Lolz - reduced the log spam a bit for you too ;) Was feeling left out not breaking anything during merge :P"""
"positive","Not at all -- I just hadn't considered that an empty hash isn't supposed to pass. No one was harmed under this particular pile-on :)"""
"positive","If I still wasn't explicit enough: 9cc49763934a2ec3016b5bb882c3b8efd2265376 I can either submit a pull request or just forget it :)"""
"positive","anyway :D sth fucked the world login u get an instant kick >.>"""
"positive","Nice find, thanks for pointing this out. Need to be more cautious about XSS and mass-assignment  @brookemckim would you have listened if he didn't?"""
"positive","Please don't forget to update pydoc for new added listitems or etc. Later its gona be pain :)"""
"positive","shauren should hurry with sniffs xD ptr already has 5.x"""
"positive","Why init this one (with true)? The next call ``pwalletMain->LoadWallet(fFirstRun);`` set's it to false after a check anyway? Forget that one, seems true is the correct init value here :)."""
"positive","Please do not forget to update `ChangeLog.md` and adding new files to `package.xml`. Thanks!"""
"positive","Did someone sniff Peacebloom vs. Ghouls ? lol"""
"positive","Dont you trust me? :P (please dont answer)"""
"positive","Tbh no idea, i don't have sniffs for these, just based myself off the sql comment blocks :P  [EDIT] Sems a bit more logical though."""
"positive","Agreed. We need to recheck all generated test to be free of this issue.  This will be the first success story of `AR::B.mass_assingment_sanitizer=` feature. :)  I ll start working on this."""
"positive","doh, I always forget about the gitconfig file. @joseicosta you now have one more commit to Rails :P"""
"positive","This is a bit hackyish :)"""
"positive","> Suspension of a parent implies suspension of children  Uhm, yes, this was originally about hierarchial suspension, wasn't it? There's the flaw in my plan ... just forget everything I said - sorry! :-) """
"positive","don't forget corresponding tests :)"""
"positive","Please don't forget to update the guides with changes like this. In this case guides have been already updated here: https://github.com/lifo/docrails/commit/089ee31aadd881a59ad60b6dcb406600dc331bfd  Thanks!"""
"positive","@thehack your vader meme made me laugh really hard. Your inspiration played off well. haha."""
"positive","Great! There are some things to tidy up:  1) Will sprockets be an ActionPack dependency? If so, we should not forget at some point to add it as a dependency to the gemspec. 2) We need railties tests to ensure the full stack work, including rake tasks. 3) T"""
"positive","@mfjohansson You can use [this](https://github.com/cakephp/cakephp-codesniffer) in future :)"""
"positive","@bzanchet can you file a ticket to have this backported?  I can't do it right now, and if we don't have a ticket, I'll forget.  Thanks!"""
"positive","i love the smell of a hack in the evening."""
"positive","Hahaha, lolinject was funny! I was not talking about your comment, but the thing in general. :)"""
"positive","good, this should be the default :) - but you don't need to specify :password_confirmation as it will be matched by the first :password argument"""
"positive","Trust me, I'm not a Rails committer, and I've been on the receiving side of that badgering. :-)"""
"positive","This is also a big win for cacheability, because we can remove user-specific authenticity tokens from ajaxified links and forms that don't need to support a non-ajax fallthrough.  Very nice!"""
"positive","Really great addition, will save me a lot unnecessary hacking  :)  @tilsammans  As far as I know protected_from_forgery, is for securing the frontend users, from other users/sites/scripts, who tried to pretend  to be the frontend user. I mean that a per"""
"positive","Looks like some kind of funny injection testing :)"""
"positive","btw, activeae was a godsend. the push model = no more low-latency hacks :)"""
"positive","Forget, discussion on #7418 :)"""
"negative","As I said, weird blizz hack."""
"negative","bad work. rsa fully rigth. spell_dbc used loooong time, and don't have any problems."""
"negative","very hackly way... this quest has separate spells on all 4 credits (51974, 51980, 51977, 51982). need implement his, but not hack like this..."""
"negative","If i disable cases 0, 1 and 5 crash move to case 8!!  http://pastebin.com/NMhSRN5D  How i can set GCC to UTF8 encode?"""
"negative","Dont know why devs always turn into """"hack"""" way. Ok these systems had hacks I can understand them, but once I interfere with these systems and """"remove"""" some of the hacks and system is working much worse or even not at all I should not put it there If I am u"""
"negative","changes like this without spells == hack. 13 spells only in DBC, by sniff his much more."""
"negative","It's hilarious how every time GarretSidzaka posts with seeming intention to insult me, he says things that describe none of my posts but most of his.  That a post disagrees with a commit is unrelated to whether the post is spamming, flaming, or trolling."""
"negative","Why does it seem that there is no feasible reason to continue this rant about something that makes a developer responsible for their actions? Christ I'm sick of the email spam. Guess what. This commit is good and effects 75% of the plugins I've wrote. It m"""
"negative","@UltraFaceguy  >The commit removes some outdated and inactive, but trusted, plugins that are integral to my server.   You just made a fool out of yourself and this proves why this commit is needed.  How can you 'trust' something that bypasses the API"""
"negative","I don't understand this change. According to Mathias' post, this new solution still has most of the cons of the original.  The CSS hacks are much less readable, obvious, meaningful, etc. They're harder to notice and more complicated to remember and use. """
"negative","hm this confirms my fears from my second comment. @gameoverhack could you take a look at this?"""
"negative","I agree this is a big ugly hack that will break more than it will fix. The original script should be kept for other systems.  If necessary you can use uname to discover distro/version and switch proper logic using that. (but I guess there are better solu"""
"negative","That's right. Forget me, I'm silly when I wake up."""
"negative",">Where's the hashcode?  Exactly. Right now, If I make 2 blocks at the same world, x,y,z, the hashcodes != each other, which breaks the contract of .equals. Bad Bukkit!"""
"negative","It doesnt matter if it's a hack or not... If THIS bug is alive since 2 years theres no other way..."""
"negative","Do you wanna say it's right script? O_O Ungly hack at all. Shoud be something like: moveinlineofsign -> cast SPELL_SCARED_CHICKEN->use net -> root\stun ->set gossipflag ->gossiphello->cast SPELL_CREATE_QUESTITEM -> despawn. and on reset cast SPELL_INVIS_CH"""
"negative","They weren't broken in TDB11.335.43 ... hash c19a6c7 .. it is scripted in the core, I've watched people kill them. Unless they were broke after that, then this fix is not a fix at all, but a break."""
"negative","is hack :-/"""
"negative","I got it working, but just by hack, still don't understand what's wrong :S  https://github.com/alteredq/three.js/commit/ff5d13d03c4ad2e7a4845189b21d1869a7ac4c45"""
"negative","This commit is the cause of a vicious EmuHacker crash exploit: https://github.com/TrinityCore/TrinityCore/issues/4433"""
"negative","okay... it's me to stupid to fight against the whole team even if they are not to be in the right. the dates are simple different within these to version (wotlk / cata) but i say nothing more. a crow don't hacks another a eye out... like with doctors..."""
"negative","So, if I understand well, TC should stop evolving to a become a better core in order to allow you to keep your ugly hacks ?"""
"negative","The code sniffer didn't barf on brace on new line? :("""
"negative","You mean the tools were written for a future version of the API? That's weird. Also, why do you expect that SHA1 if everytime I download the zip its checksum is fcb6f651275b88f6225ed94f51568936ccba9e6d?  I couldn't ever install these tools without manually"""
"negative","Agh.  That was a dumb mistake.  Thanks for fixing that up.  I'll go back through and audit my other uninitialized member changes to make sure I didn't make another similar mistake."""
"negative","IMO the entire path substitution is a utter hack. I've only looked at it cause amet nagged so hard. Issue @ http://trac.xbmc.org/ticket/11952"""
"negative","yep, it's work, but i need to add user and password for proxy connection=( Can u added this feature. May be --proxy=login:pass@server:port"""
"negative","Omgf, i heard about this exploit TODAY :O  And what can be done about people who already used this exploit to benefit from passive auras? is there a way to """"clean"""" it out? maybe reseting everyone's talents or by deleting certain auras from the character """
"negative","@tarcieri I don't appeal to the authority. We are talking about formal languages.  In Ruby 0 is true. That is a fact. Given that fact, the one that has to justify that it is a bad idea that 0 is true is you. And you need to argue with language designers."""
"negative","I know the patch is only about the model... but my eyes hurt and I run screaming after seeing so many explicit hashes like { """"value"""" => """"1"""" } in the method calls. """
"negative","@ncr what you did seems like a hack. I solved the issue moving from ruby 1.9.1 to 1.9.2"""
"negative","@jameskilton rogue Ajax requests cannot produce CSRF attacks, so this was just an annoyance to people hand-writing JS."""
"negative","Jeremy, don't you think that by removing commas from separators you broke compatibility with older browsers/webservers? As for our project, you did. We have a lot of """"Tampered at cookie"""" exp-s now. Thank you very much."""
"positive","If anyone was getting logged out of their pod while trying to link a Facebook, Twitter or Tumblr account after the 3.1 upgrade, this is why. Glad CSRF was mentioned in the code chat today or I wouldn't have thought about it. :grin:"""
"positive","Is the deobfuscation taken from Mojang's code? That would be pretty awesome."""
"positive","@envygeeks It would seem that you know more about regular expressions than I do. I wasn't aware of that, thank you. I'll go ahead and revert this change. If you'd like to audit any other regular expressions in Octopress, I'd appreciate your input."""
"positive","I hope ideally that this also accepts the syntax of {""""Set-Cookie"""": ['cookie 1', 'cookie 2', 'cookie 3']} too. :)  That's how it's done in Camping, and in my Campy thingo. I think I had read somewhere that some http client (old browsers or some such thing"""
"positive","I was thinking something like MD5, but yours is much shorter ;) """
"positive","already decided ^^  It's better to have it in AchievementCriteriaScripts (like other achievements) and also CheckAchievementCriteriaMeet() is not so Blizzlike (we can almost say hacky)"""
"neutral","I think this should only be accepted if the negotiated protocol version (pnode->nVersion, AFAIK) is below BIP0031_VERSION (60000).  EDIT: Wait, pong itself was only added in BIP0031.Which clients do reply with a 0 nonce? That sounds buggy..."""
"neutral","I wonder why you add `()` to the function names? In case of overloaded functions I guess it could make sense to add the argument types to the signature, but an empty `()` seems unnecessary.  Edit: btw you can use `__func__` to get the current function n"""
"neutral","Personally I prefer if you keep the { and }, don't remove them even if there is only one statement under them. This is a wise safety precaution in C/C++, it can prevent horrible bugs when people add a statement but forget to add {} again. """
"neutral","May be handle the problem immediately, ie do an return error(""""..."""") here (though I suppose when the file is too short, it will fail later anyway when doing `filein >> hashIn`, so it may not matter apart from clarity)  """
"neutral","zlib 1.2.6 is still available on sourceforge: http://sourceforge.net/projects/libpng/files/zlib/1.2.6/zlib-1.2.6.tar.gz/download same with libpng 1.5.9: http://sourceforge.net/projects/libpng/files/libpng15/older-releases/1.5.9/libpng-1.5.9.tar.gz/downlo"""
"neutral","Luke had a pullreq some time ago which introduced this abstraction, yes. I think it's overkill. Also, I want to extend it to transaction hashes too."""
"neutral","If we want to give people a choice about how long the hashes are (using a setting in bitcoin.conf), then surely this function would need to be re-introduced again, wouldn't it?"""
"neutral","Why not a single mapSigHashCache for the whole EvalScript evaluation?"""
"negative","I don't really like the fact that the hash in CBlockIndex::phashBlock is optional. We have a GetBlockHash()... why doesn't it just calculate the hash if it's not available? """
"neutral","Agree, in this case, it's an optimization not needing to calculate the hash."""
"neutral","0.7.0 is a first-time stable release: it's built off master, not a stable branch.  I wouldn't suggest touching the user's PGP setup, but verifying without touching it. If GPG really needs to keep keys somewhere, ~/.bitcoin/.gnupg or similar makes sense."""
"neutral","I found out that setting an invalid -proxy leads to not even entering the BOOST_FOREACH loops, as vhListenSocket and vNodes are empty. That means hSocketMax simply keeps the init value of 0, which leads to 10022 spam.  I also did some research for the fir"""
"neutral","This should be moved into the for loop, IMO: ```C++ for(unsigned int idx = 0; idx < input.size(); removeChar ? input.remove(idx, 1) : ++idx) ``` (also changed idx type to unsigned since it is compared with .size()) """
"neutral","We could define a constant for (unsigned int) -1, as it's a magic marker value we use in many places. """
"neutral","Is this code path ever followed? I mean, will an unsigned integer ever be larger than (unsigned) -1? """
"neutral","Both evaluate to binary all-ones and are equivalent on all architectures with two's complement notation for signed numbers (ie, at least all that  windows supports.. and certainly that bitcoin supports)."""
"neutral","I'm not sure we really need this state. The caller is feeding in characters one-at-a-time anyway. If they care about whether or not there's a literal `@` in the authority, they can check for themselves. The only thing information is used for in `parse_url"""
"neutral","Note: sourceforge shows MD5 and SHA1 sums for files (poke the i-in-a-circle next to a file), and SHA-1 is the default for the shasum utility.  Seems to me it would be better to sign a SHASUMS that contained BOTH SHA1 and SHA256 checksums. """
"neutral","Passphrase"""" was just fine IMHO. We really want users to use a longer sentence instead of just a password. Also, """"Verschlüsselungs-Kennwort zur Dekodierung"""" has too much redundancy."""
"neutral","Probably because it's set using GET_R() et. al.  You could certainly change it to GLfloat and divide by 255.0f when it's assigned above."""
"neutral","Lets only re-add that hack if we find an ATI card that needs it again."""
"negative","Yes, the naming is all pretty terrible. I believe it's because we've gone through several iterations of what """"render"""" actually means :)  One is used for fullscreen rendering, the other is used for video controls.  This is very much a hack, and hopeful"""
"negative","sorry for delayed answer, i have to sleep yesterday because i was tired from paid projects i have and was prone to mistakes. did you mean: bool CGUILabel::Process(unsigned int currentTime) {   // TODO Add the correct processing   bool overFlows = (m_"""
"neutral","problem is that /xbmc/linux/PlatformDefs.h defines 'byte unsigned cha' at 158, RPI's /usr/include/linux/i2c.h uses 'byte' as param name at line 26. reordering includes fixes compilation, as long as param is included (somehow ) before define."""
"neutral","There is a more concise way to write this:  ```ruby case @database[key] when String, Numeric; 'string' when Array; 'list' when Set; 'set' when ZSet; 'zset' when Hash; 'hash' else 'unknown' end ```"""
"neutral","This was based on my experience on Ubuntu 12.04 LTS. Although ruby 1.9.3 was included by default, it lacked (at least) SSL support which lead bundle to choke on use of https in `source """"https://rubygems.org/""""` in the Gemfile.  Also, aren't there possibl"""
"neutral","not needed: you should make sure URIUtils::HasEncodedHostname returns true, then CURL does all this for you."""
"positive","@ben No, Sir. I didn't, Sir. I wish I had, though.  You'll have to **[(git) blame](https://github.com/libgit2/libgit2/search?q=sha+collisions)** someone else ;-)"""
"neutral","The other calls to `MultiByteToWideChar` are the two-pass method that @phkelley mentioned. One is base64-encoded auth header stuff, and the other is constructing a URL, neither of which have a bounded length per se (and 260 characters seems a bit restrict"""
"neutral","Could you please replace this with the encoded hexadecimal values?"""
"neutral","Well the issue is that this callback only really works with libssh2 because if you look at the callback signature: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len, \            const unsigned char *data, size_t data_len, void **a"""
"neutral","Hmm, nothing in the implementation of `git_cred_ssh_publickey_new()` really cares much about the actual function pointer type passed in for the `sign_callback`, but at the same time, it is much nicer to have the public API use an actual function prototype"""
"neutral","> so that you can provide the implementation of signing the data that is passed in the callback.  Can you elaborate? From what I understand, this is just a libssh2 callback for `libssh2_userauth_publickey_fromfile_ex`."""
"neutral","libssh2_userauth_publickey authenticates with the public key bytes and a callback of the form: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len,   const unsigned char *data, size_t data_len, void **abstract);  You must then take """
"neutral","So yes, ```libssh2_userauth_publickey_fromfile``` wraps ```libssh2_userauth_publickey``` but if you have already read and parsed the key, no need to go back to the disk and parse it again."""
"negative","I really don't like CBlocks storing their own reject string, seems like a layer violation. Maybe not directly related to this change, as nDoS does the same.  I'd rather see a CValidationResult which stores such information, which is returned or pass-by-re"""
"negative","I thought that isolating it here might be better than what I was doing with GIT_STDLIB_CALL in hashsig.c, but I can do better. I'll make a `p_qsort_r` and move the glue shit into there. Sorry!!! """
"neutral","This SKIP_LAST2 constant is such a strange strange hack, but the need for it comes from initializing a repository. If the init function has said that it is allowed for the repository to create the full path, then given a request to initialize """"prefix/pref"""
"positive","Ah, no problem really. I kind of started hacking away without taking a look at conventions and code style :sweat_smile:"""
"neutral","I want to call attention to this bit right here. Once auth gets to this level (i.e., we've already gotten a 401 once), this is how the overrides work. The credentials in the payload **always** win if they're present. """
"neutral","Of course, if this is true, then we should be overwriting the whole URL string as well since that is a full strdup() of the original data and could also have the password information in it."""
"neutral","should this be unsigned?"""
"neutral","The current and advance callbacks share the same type signature so the empty iterator just reuses the same function for both, hence it doesn't follow the naming conventions that the `ITERATOR_SET_CB` macro requires. I could probably rename `empty_iterator"""
"neutral","Leave this in the `git_clone` signature. Feels very unnatural here. It's an output parameter."""
"neutral","And in all fairness, I'd also leave `origin_remote` and `local_path` in the function signature. They are not optional, and they are not going to change. So why not leave them there?"""
"neutral","Again `unsigned int *` instead of `int *`."""
"neutral","I'd like to freeze this too. I don't see what else could be added to a signature, and we use it aaaall the time."""
"neutral","Agree with @bajtos. I use the double-indent style for function signatures (but not function calls) too."""
"negative","Oh, okay. Still - don't trust the guy who wrote that."""
"neutral","Well, the eventual goal is to have a full `git_clone` command in the API... But regardless, I'd say this needs to be exported. I'm sure somebody will want to implement some kind of whackass partial clone or the likes."""
"neutral","There are always odd things like `--single-branch` that come up and you should be able to implement without hacking the library. A client might want to copy default config over or do other weird stuff. `git_clone` is great, being able to do it yourself if"""
"neutral","plz don't forget FreeBSD here. or use _LINUX or TARGET_*"""
"neutral","I like this idea, but unfortunately you have not quite achieved functional signature parity between the two versions. If there is no `readdir_r`, maybe we should do something like:  ```c GIT_INLINE(int) p_readdir_r(DIR *dirp, struct dirent *entry, struct """
"neutral","`i` should be unsigned (-Wsign-compare)"""
"neutral","Fixed. I made it a ``size_t`` because I feel it's more consistent, but I can change it to ``unsigned int`` if you prefer."""
"neutral","Unfortunately, the contents of the checkout lines in the reflog are not guaranteed to be a branch name. In my reflog for libgit2, I found:  `<sha>^0`, `<sha>`, `<sha prefix>`, `FETCH_HEAD`, and `<branch>` """
"neutral","One of the most common uses of GIT_UNUSED came from iterating over hash tables when you really only wanted the key or the value. So, I just reorganized the code and made separate macros for key, value, and key-and-value.  I'm not 100% certain that I chose"""
"neutral","On this note.. My thoughts here has always been to separate m_decode and m_render. dvdplayer decodes, calls flippage, it signals app thread new frame, but doesn't make the new frame available for render yet. FlipPage blocks until a new decode buffer i ava"""
"neutral","This is needed to control dropping. Consider we just dropped a frame in decoder, this is at the end of the queue. How should player know that it has already catched up? You can't by just looking at the front of the queue."""
"neutral","In order to get the most out of it the decoder can decode frames in advance (the thread does not block in flipPage). This way the one or other decoding cycle can even last longer than refreshRate without the need of dropping a frame.  vdpau decodes, the"""
"negative","This looks hacky as hell. Can't you hook the reconnecting event and wait on a reset event instead?"""
"negative","I don't trust it"""
"neutral","On Thu, Aug 25, 2011 at 12:44:14PM -0700, carlosmn wrote:  > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_P"""
"neutral","On Thu, 2011-08-25 at 20:09 -0700, peff wrote: > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_PREFIX) + GIT"""
"negative","This is terrible. We cannot duplicate and free a whole buffer just to prevent a cast. If you are concerned about this cast, you'll have to update the entire hashing code so that the hashed data is constant -- that would be a nice thing to have. Without th"""
"neutral","This is a bug in another library, not ours. ZLib does not touch the data pointed by `next_in` (it only touches the pointer itself, to move it forward), but even with that the signature of the pointer is not constant.  There is nothing we can do about this"""
"negative","It's ugly hack, not solution."""
"neutral","Anyway, here's how the method should look:  ~~~~c int git_filebuf_write(git_filebuf *file, const void *buff, size_t len) {  int error;  const unsigned char *buf = buff;   for (;;) {   size_t space_left = file->buf_size - file->buf_pos;    /* cache if it's"""
"neutral","I just change it to my original idea:     unsupported encoding != MPG123_ENC_SIGNED_16 << for path ..."""
"neutral","It is interesting this reference does not include version , culture and public key token. Any reason?"""
"neutral","Shouldn't it take which claim to authorize?"""
"positive","Good call, it wasn't encoded before, looking into why..."""
"neutral","$.param encodes the characters which is why this didn't show up in our unit tests, i'll add a condition to our tests that verifies that strings are also encoded."""
"neutral","Is it ever possible to have a principle that is not authenticated but does have a name? e.g. when using an anonymous user identification module? (User has a name but wasn't actually authenticated by anybody). Even in that case, does it matter?"""
"neutral","    warning C4305: 'return' : truncation from 'int' to 'bool' | ofserial.cpp 551  > writeByte(...) should return an int, like writeBytes(...), and not a bool  Do you say I should change to this?      int ofSerial::writeByte(unsigned char singleByte)"""
"neutral","is this still a TODO? - also for formatting sake it should we have the hash/waffle bar on the next line #############"""
"neutral","because stringstream + unsigned char has problem.. overflow or something I think  http://stackoverflow.com/questions/3356661/getting-a-byte-value-using-stringstream"""
"negative","sorry for the multiple comment here, but this problem could also be avoided by first of all doing a clean separation between DXVA Decoder and Renderer - as proposed in isidrogar's PR 346 (see https://github.com/xbmc/xbmc/pull/346)"""
"neutral","i can, but the query will still be needed because of getting at_login flags. Or should i add it to CharacterNameData too ?"""
"neutral","they are right, i have sniff checked"""
"neutral","spell 54683 not for quest """"going bearback""""?"""
"negative","its hack :]"""
"neutral","It shall heal up to 3 group members for a total of 25% of the damage done, not for 25% each. The total heal is split among the nearby group members, this is correct. Its not a hack eigher because its in the right place to handle dummy effects."""
"positive","Miguel,  Thanks for the feedback. I can certainly look into it more, although especially for cookies it may be wise to always let the application handle bad cookies, since there are so many of them (bad cookies) floating out there. When mono kills the r"""
"neutral","I wrote an application that printed out the headers/cookies that it received from a request, and made sure that it acted similarly in .Net Also ran all the unit tests in System.Net to make sure it didn't introduce regressions.  I was able to compile an"""
"neutral","When I decoded the Serialized objects created by mono and .NET one of the key differences was the use of Collections.List by .NET and Collections.IList by mono and the other was the use of the variable name items by .NET and list by mono. Does mono hav"""
"negative","Sigh...  I did indeed forget that one.  Let me fix and repush the branch without rebasing this time.  Do you want me to get rid of the tabs in the unit test file too while I'm at it, uses spaces everywhere?"""
"neutral","if we change this signature to `string this[string requestDirectory, params string[] allowedExtensions]` then `allowedExtensions` can be passed along to the delegate as well and maintain the same functionality as before"""
"neutral","Could we rename this to `MapStaticContent` please? (Don't forget to update the sample in the comment). After that we're ready to pull it straight in :neckbeard: """
"neutral","The `clientCertificateBytes` variable is given a different name if the different hosts. Perhaps we could settle on one? Possibly the same as the parameter name in the `Request` ctor"""
"positive","Could you add a <remark> tag that explains why this is here or we'll just end up forgetting why and removing it 6 months from now =)"""
"neutral","UserLoggedInRedirectResponse is a static method so I can't access FormsAuthenticationRedirectQuerystringKey property from there if it is non static. Is there a way to get FormsAuthenticationConfiguration from NancyContext?"""
"neutral","I could disj it at the worker.clj level, so that system executor doesn't heart beat.  The semantics of this supervisor function are still consistent  (defn matches-an-assignment? [worker-heartbeat assigned-executors] Yes you need to disj to do matching"""
"neutral","This method is synchronized since javax.security.auth.login.Configuration:getConfiguration() depends on system property """"java.security.auth.login.config"""". We need to make sure that the login configuration object is based on the given storm configuration, """
"neutral","How about the following method? The 2nd parameter is driven from storm_conf. We add it here to make plugin development easier, and ensure all plugins use """"java.security.auth.login.config"""" in storm configuration.        /**      * Invoked once immediate"""
"neutral","Nathan, JAAS configuration is wide used industry standard (http://docs.oracle.com/javase/1.5.0/docs/guide/security/jaas/tutorials/LoginConfigFile.html), and we should avoid invent a new wheel here. For example, ZK is taking a similar approach, see http://"""
"neutral","The default implementation for javax.security.auth.login.Configuration is dependent on system property java.security.auth.login.config. see http://docs.oracle.com/javase/6/docs/jre/api/security/jaas/spec/com/sun/security/auth/login/ConfigFile.html  Auth"""
"neutral","If the class isn't found there should be a runtime error. The user has done something wrong in this case and should be notified – silently using the default serializer is confusing and could be dangerous (e.g., the user was expecting encryption). """
"neutral","I think most proxies will set the """"X-Forwarded-Ssl"""" http header variable, or the """"X-Forwarded-Proto"""" header (set to """"https""""). So you would have to check for this header and return the appropriate protocol. This specific use-case is getting more complex th"""
"neutral","Don't forget to close the parser here in the finally clause."""
"neutral","It's worth noting more; ConcurrentHashMap is useless when our contract dictates we are not thread-safe."""
"neutral","Hmm, how can there be collissions ? If it's the same object class then each object has its value-unique hashcode, if they're equal then they're equal.... unless String's hashcode isn't that reliable.  Or can you suggest a mathematical hashcode for id an"""
"neutral","Hmmm... I think we should add a `//` comment saying that `candidates` is provided as a mutable list. (That's following the practice of commenting **why, not what**.) Or even better, transclude the jline docs - http://jline.sourceforge.net/apidocs/jline/C"""
"neutral","We do not deobfuscate method names except through a renaming process using our internal tools. On top of this, any valid changes made to a Minecraft class need to be marked clearly by the appropriate CraftBukkit comments. In this case, instead of '// Craf"""
"neutral","We do not deobfuscate method names except through a renaming process using our internal tools. Make sure to remove any trailing whitespaces."""
"neutral","Use the obfuscated method, and in all probability it will be deobfuscated next update."""
"neutral","Obfuscated or not doesn't matter.  When CraftBukkit is updated, the update process will repoint any obfuscated name changes appropriately."""
"positive","Nullcheck 'e' here. Yeah I know it's a rare case but it prevents huge bugs in the future.  Also, can we change 'e' to 'event'? Obfuscated code and all :)"""
"positive","Yes! I'll do that.  On Fri, Sep 21, 2012 at 12:57 PM, Kevin Sawicki <notifications@github.com>wrote:  > In app/src/main/java/com/github/mobile/AuthorizationClient.java: > > > @@ -0,0 +1,68 @@ > > +/* > > This class can be removed now right? > >"""
"neutral","`GitHubAccountAuthenticator` sounds reasonable."""
"neutral","Wouldn't it be better to throw a DecoderException here ? """
"neutral","areCookiesNeeded() """
"neutral","Yeah maybe  Am 03.09.2013 um 12:20 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelOutboundBuffer.java: >  > > @@ -224,10 +238,44 @@ private static long total(Object msg) { > >      } > >   > """
"neutral","why ? It makes it easier to construct a new Http*Decoder """
"neutral","@trustin not sure if its better to decrement here or after invokeWrite was called. WDYT ?"""
"neutral","And no even if the encoder produce nothing there is overhead as we need to store it on every encode as we not know if the next call will maybe not produce something"""
"neutral","@trustin I think this should not be part of the pull-req... """
"neutral","Its called for every message so it should be the same, no?  Am 20.06.2013 um 09:03 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/test/java/io/netty/channel/local/LocalTransportThreadModelTest2.java: >  > > @@ -112,9 +111,8 @@ p"""
"neutral","As the attribute should be clean on the sender side, there should not need any trim(). But in case of doubt, we could put the trim again (in the decodeAttributeMultipart then). WDYT ?"""
"neutral","Ah now I understand why I said it looks good now... I said because it looks good now in the Decoder where he removed it at all. I think  we also need to remove it in the Encoder."""
"neutral","We don't do checkstyle in tests... not remember why anymore.. @trustin ?"""
"neutral","@trustin what you think about the TODO ? Do we want to also handle Buf here ?"""
"neutral","Yeah that was the question of tge TODO... Do we want this?  Sent from my iPhone. Excuse any typos....  Am 03.01.2013 um 16:27 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelHandlerUtil.java: > """
"neutral","I think we can just remove it..   Am 01.10.2012 um 10:42 schrieb Jestan Nirojan <notifications@github.com>:  > In codec/src/main/java/io/netty/handler/codec/sctp/SctpMessageToMessageEncoder.java: >  > > + > > +package io.netty.handler.codec.sctp;"""
"neutral","Ok switched to System.nanoTime()… Any other comments ?  Am 26.08.2012 um 16:17 schrieb Trustin Lee <notifications@github.com>:  > In src/main/java/org/jboss/netty/channel/socket/nio/AbstractNioWorker.java: >  > > @@ -220,7 +253,32 @@ public void run"""
"positive","Thanks a lot.  We will have to remove `ObjectDecoder(int)` otherwise. :-)"""
"positive","@trustin thanks for a good feedback, and more importantly for going with backporting it!"""
"neutral","Ok forget my response. I just checked the javadocs:  The memory effects for accesses and updates of atomics generally follow the rules for volatiles: * get has the memory effects of reading a volatile variable.   So yes let me remove it.  """
"neutral","http://checkstyle.sourceforge.net/config_modifier.html"""
"neutral","Why not just subclass SocketAddress and provide a method to retrieve all addresses.  Something like:  https://gist.github.com/1446556  This would also make it less """"hacky"""""""
"neutral","yes. i'll reword that to be less cryptic."""
"neutral","Sure, I was *attempting* to keep out any extraneous linked objects. As NETSCAPE_SPKI_get_pubkey() is a wrapper for [X509_PUBKEY_get()](http://fossies.org/dox/brx.src-1.6.0/x509spki_8c_source.html)."""
"neutral","Close, except it should be `int i = certificate->VerifySpkac(const_cast<const char*>(data), length);`. Also I'd do: ```cpp if (length == 0)   return Undefined(node_isolate); assert(data != NULL); ``` `NULL` should never be returned if `length > 0`. """
"neutral","Can we do it after DRYing crypto?"""
"neutral","`'\r\n' + chunk + '\r\n'` but IIRC that didn't fit in 80 columns. :-) I'll update it to something that's less cryptic."""
"neutral","Use snprintf() and `static_cast<unsigned int>(...)` here.  I know the buffer is big enough but sprintf() sets off alarm bells in most C programmers.  Let's think of the C programmers."""
"neutral","Maybe explain that pixel arrays are like unsigned byte arrays but with values that are clamped rather than wrap around."""
"neutral","I see two issues here:  1) It's easy to overflow length on platforms where size_t is 32 bits. Not directly exploitable but something to keep in mind. 2) length is unsigned here but the length argument to SetIndexedPropertiesToExternalArrayData() is a s"""
"positive","Don't forget a couple checks that are more optimal than the native implementations :) ```javascript // _ to prevent namespace collisions function _isNaN(arg) {   return !(arg >= arg); } exports.isNaN = _isNaN;  function _isFinite(arg) {   return """
"neutral","Actually, better yet, ditch the arg-sniffing in C++ and create `binding.writeBuffer()` and `binding.writeString()`."""
"neutral","Why signed if you don't allow values < 0 anyway?"""
"neutral","That's mostly for me to not forget what comes in which order."""
"neutral","s/int/size_t/ (or unsigned int)?"""
"positive","ah, wonderful `typedef` forget that exists. :)"""
"neutral","The 80 character limit is sacrosanct. Horrible things will be inflicted on those who violate it."""
"neutral","@dmethvin For clarification, you think we're free to introduce destructive changes to the signature of `domManip` in 1.10/2.0?"""
"positive","I think that link is off, but I trust you. I didn't know we moved it."""
"neutral","If you want a boolean but still more compact an expression, you could go for: ``` return !!( list && list.length && ( !fn || jQuery.inArray(fn,list) > -1 ) ); ``` Unless other think it too cryptic (and provided I got the logic right, which is not a gi"""
"neutral","If you find a bug in a browser regarding this point, then please report it to the browser's bug tracker because that would be a violation of the spec. I'm not aware of any problem here. Did you encounter any issue or are we musing with hypothetics for the"""
"neutral","I have signed the CLA.  Codebetter is in process of setting up the hosted automated build (thank you!).  @piscisaureus, @sblom what other bases do I need to cover?"""
"neutral","Wrap in a try/catch block. See the other crypto tests."""
"neutral","Should the result of this deferred chaining map go into a new array instead of reassigning `requests`?"""
"positive","Good to know. On the move today, feel free to hack in the branch ;)"""
"neutral","Unassigned variables should precede assignments (i.e., make this the last declaration). Also, why `type = typeof value` instead of `stringValue = typeof value === """"string""""`?"""
"neutral","Could be simplified to `return type == v8::kExternalUnsignedByteArray;`"""
"positive","Un-assigned vars need to go above assigned vars ;)"""
"neutral","* Returns this.socket instead of zero when this.socket is false-y.  * Should arguably be part of CryptoStream's prototype. It's missing from EncryptedStream now.  * Reports _all_ bytes written to the socket, including the TLS overhead. That's acceptab"""
"neutral","Since `jQuery.fx.timer()` is a new signature, does anyone have any thoughts about changing it to:  ```javascript jQuery.fx.timer( tick, element, queue, animation ) ```  Just thinking for people overriding with their own tick functions, having to extend th"""
"neutral","Also, complete and always callbacks do NOT have the same signature so you won't call with the arguments in the correct order."""
"neutral","jQuery does not, and will not, include """"browser sniffing"""" via the navigator object."""
"neutral","In principle LGTM but a regression test would be good, I'm not able to trigger a memory leak with getPeerCertificate()."""
"neutral","This causes a style guide violation and makes it harder to move towards `onevar`"""
"neutral","`positionPercentHack(elem, name, value)` => `positionPercentHack( elem, name, value )`"""
"neutral","pbkdf2() should throw if `typeof callback !== 'function'`. You don't want your program to grind silently to a halt because you thought you were passing in a callback when in fact you weren't."""
"neutral","Is `null` used as a hack?"""
"neutral","You'd need to escape every regexp special characters (think . for instance) in s.data so that you don't have false negative. Talk about a """"simple"""" hack gone wrong in the convoluted department (not to mention performance and memory issues in older browsers"""
"neutral","Actually I just discovered the null checks are needed.  One of the hover unit tests fail if they are not there.  I think because events triggered programatically (by trigger()) do not have a relatedTarget assigned.  Anyway, all I was trying to say was:  o"""
"neutral","`node.createDocumentFragment && node` could easily be misinterpreted as a code bug (it took me several minutes to figure out that its intent is to ensure `node` is assigned and not simply that operands got inadvertently swapped); I’m strongly inclined to """
"neutral","My point was that there’s no need for:  ```js var gaJsHost = ((""""https:"""" == document.location.protocol) ? """"https://ssl."""" : """"http://www.""""); ```  The scheme-relative URL in `g.src = '//www.google-analytics.com/ga.js';` wouldn‘t work correctly over HTTPS, eit"""
"neutral","You are correct -- beforedeactivate only exists in IE.  propertychange also only exists in IE.  Would you like me to remove the browser sniffing, and while I'm at it, clean up the code as per JQuery_Core_Style_Guidelines, and rebase it (or whatever the co"""
"neutral","Sure, `CC.strip().split()` would be fine. Change it to that and I can merge. Have you signed the CLA?"""
"neutral","Should we restore whatever value was previously set? Note: not the computed value, but the assigned value, `element.style.webkitUserSelect`."""
"neutral","That's not right, `X509_STORE_add_cert()` takes ownership of the certificate."""
"neutral","Don't free `pkey` and `cert` here if `PKCS12_parse()` returned an error. That function allocates memory for the key and the certificate and updates the pointers in the argument list. On error, it frees the memory but doesn't set the pointers to NULL. You'"""
"neutral","Preferably use `-fPIC` instead of `-mimpure-text`. The latter is a linker hack that makes position-dependent code work in a shared object."""
"neutral","Should the signature be (d, i)?"""
"positive","Yes, I removed it as I was thinking the signature root.add(d, i) might be confusing.  I think it’s fine though, so I’ll add it back everywhere. :)"""
"neutral","Oops, I didn't mean to add `i` to the public signature; I was thinking more like this:  ```js root.add = function(d) {   insert(root, d, +fx(d, ++i), +fy(d, i), x1_, y1_, x2_, y2_); };  i = -1; points.forEach(root.add); return root; ```"""
"neutral","> Never mind; I can't send you a personal message - no email address with Github?  I do actually but now that you mention it... I haven't received a PM in ages.  > 1.) We stick with the solution above. We document that setting the honorCipherOrder option """
"positive","Well spotted.  It wasn’t actually necessary since .lineStart always reassigned it anyway, but it’s cleaner and more efficient to only reassign on ringEnd.  Fixed in @623b594cf5d9e413da78e20cadbc00726521718e."""
"neutral","workers are assigned to the `cluster.worker` by there uniqueID, this makes them very easy to find again. If we change this to an array people will get a lot of `undefined` values in there for loop. Also i don't like to have method like `.push()` that indi"""
"neutral","When using `autoFork` workers will be assigned a `workerID` from 0 to `cpus().length`, and the reuse this when the respawning."""
"neutral","you need the try/catch because decodeURIComponent will throw on some failures that the fallback can handle"""
"neutral","FreeBSD can't distribute strong encryption code internationally (out of the US). I wonder if this is tied to that issue: http://www.freebsd.org/doc/en_US.ISO8859-1/books/handbook/crypt.html Or another more likely issue is that OpenSSL makes it clear in th"""
"neutral","pull a _why and make everything as cryptic as possible, that's what good programmers do. job security ftw"""
"negative","again, another style violation for no gain."""
"neutral","Please keep the old signature and add a new one.  We should probably set the default less strict."""
"neutral","Yes it is still possible, but note that both HttpPostRequestDecoder and HttpPostRequestEncoder have the HattpDataFactory as argument, which should be setup to use (or not use) this RFC conforming rule, since this is where (HttpDataFactory) this rule has t"""
"neutral","Instead of sniffing for IE, you can use the IE-specific [`document.documentMode`](http://msdn.microsoft.com/en-us/library/ie/cc196988\(v=vs.85\).aspx) property."""
"neutral","btw, one thing this doesn't deal with very well are certificates with many subjectAltNames.... hrm."""
"neutral","Btw, this still needs to be configured properly... So at lines below we can use c.authorized property to test if SNI was successfull"""
"neutral","This statement seems moderately misleading considering node.js does support client certificates?  I understand what is trying to be stated, maybe it just needs a different wording about the most common use cases."""
"negative","Speaking purely as a consumer of this API, not having a unified behavoir between PSK and certificates for the error handling of a failed to authenticate connection is kinda a bummer.  Is there a better way to unify them so the same code that checked autho"""
"neutral","The issue with doing that is that if the title changes, so do the url hashes. I reverted to using explicit named anchors to ensure the urls don't change when the title copy does."""
"neutral","The toolbar was designed to be able to be rendered several times by avoiding using ids in it. It should be avoided here too"""
"neutral","All classes used in the styles of the toolbar should start with ``sf-`` to avoid conflicting with the styles of the page. We don't control the page as this is injected into the app (the same is true for the name of the keyframes btw)"""
"negative","@stof the only way I can think of to prevent this is to keep the current signature and add a setter to be called after getLoader. I'm not completely happy with neither approach. Any suggestions?"""
"negative","This is wrong as the DependencyInjection parameter bag does not support deep parameters."""
"neutral","But otherwise I would not comply with the signature of the parent class. What would you suggest?   Am 09.05.2013 um 15:03 schrieb Fabien Potencier <notifications@github.com>:  > In src/Symfony/Component/DependencyInjection/ParameterBag/FrozenParamete"""
"neutral","The parameter list does not seem to match the method signature."""
"neutral","1. This should probably be moved out of the if to be set wether CSRF is enabled or not"""
"neutral","Why not use [`$builder->findDefinition()`](http://api.symfony.com/2.2/Symfony/Component/DependencyInjection/ContainerBuilder.html#method_findDefinition)?"""
"neutral","I'd say that if you start dispatching on the outer Dispatcher, that one is responsible for setting the name + inject itself into the Event.  Should one (of the Listeners, f. e.) try to dispatch the same Event object with another name again, we'll be in """
"neutral","you should inject the ``logger`` service and let MonologBundle change it based on the tag. This way, it remains compatible with alternate logger implementations if someone decides to use something else than MonologBundle"""
"neutral","well, I do agree but someone might have hacked Symfony in a way that it would break with this change. So, not sure if it's worth it."""
"neutral","This one must be reverted as using md5 is part of the Digest scheme, so we cannot control what to use."""
"neutral","Yes, if this is also digest auth - that has to use the hash in the spec"""
"neutral","this should be a HMAC, not just a hash"""
"neutral","should be HMAC"""
"neutral","HMAC"""
"neutral","That would violate the **DRY** convention. That is how the encoder retrieves options at the moment, but only for a single value. I don't think it makes sense to repeat the same block three times if they are all going to do the same (getters/setters)."""
"neutral","Should be: `} catch (BadCredentialsException $e) {` to much CS."""
"neutral","I'm not a big fan of the injection of the input here as it means that the helper becomes stateful. I know that because of BC, we don't have many choices, but another possibility would be to just inject the value of the interaction flag. It would still be """
"neutral","What about injecting the Application and adding a `getInput` method to the application?  This means that the application is statefull of the input, but it is already quite statefull of the current command (`Application::$runningCommand`). And it means """
"neutral","@fabpot  Is my fault I didn't think that would be BC (just updated the table to BC). But you don't like the idea of a method isEmpty() at all?  If you like, there is a way of doing this without BC, a new interface ConstraintViolationListExtendedInterfac"""
"neutral","shouldnt salt be optional then ($salt = '')"""
"neutral","As far as I can tell it impossible to test as previously written. `handleFatal` gets its `$error` from `get_last_error` and there is no way that I know of to inject this dependency from the outside.  I added `handleFatalError` to split the code and allo"""
"neutral","In that case, I think that keeping the method private and changing its visibility in a test is a better option (you can do it with [reflection](http://php.net/manual/en/book.reflection.php)). I'd say it's better to """"hack"""" in a test (as you called it), rat"""
"neutral","You forget it `return new Response($handler->getContent($exception));` and `return new Response($handler->getStylesheet($exception));` (whatever the content-type here is)"""
"negative","Not really super-happy with this one - the dumper is probably not part of the compiler, but I don't really know how to set the correct proxy dumper in the `Symfony\Component\DependencyInjection\Dumper\PhpDumper` instance"""
"neutral","More proper would be:  ```php if (self::$trustedProxies) {     if (self::$trustedHeaders[self::HEADER_CLIENT_PORT] && $port = $this->headers->get(self::$trustedHeaders[self::HEADER_CLIENT_PORT])) {                     return $port;     }      if ("""
"neutral","we are not using `yaml_encode` anymore in the profiler but `json_encode` instead. And to avoid blackslashes, you must use `|json_encode(64 b-or 256)`"""
"neutral","Adding the parameter in the middle of the signature is a BC break"""
"neutral","ok, makes sense. i only use the name in the line below, to replace in the driver name pattern, i don't need the actual manager service name.  regarding the problem of default might not be named """"default"""", i would inject two parameters then? the paramete"""
"neutral","Maybe, it would be better to document that `InlineFragmentRenderer` acts like a proxy and user have to add `127.0.0.1` to the list of trusted proxies if he wants to get the real client IP for this subrequest? BTW, since 2.3 you can't trust proxies and ha"""
"neutral","Trusted proxies should always contain the local IP address IMHO... Of course that here is not the correct place to fix this, but I think this should be considered when adding the trusted proxies. I'll remove from here."""
"neutral","you should use ``$request->header-get(Request::getTrustedHeaderName(Request::HEADER_CLIENT_IP), '');`` instead to get the header. This way, it will handle the header properly to keep the name case-insensitive, whereas your code does not."""
"neutral","Uhmmm... any better approach? Is there any way to check `getTrustedHeaderName` upfront instead?"""
"neutral","No... you haven't got me correctly. Method is gonna always exist on `Request` object. The problem is that if the argument exists, it returns it. Otherwise, it throws an `InvalidArgumentException`. Look at the implementation of method `Request::getTruste"""
"neutral","@Ocramius it is out of this scope. I used the same concept of `setTrustedHeaderName` here, which throws the exact same exception."""
"neutral","Moreover, it brings back the vulnerability fixed by introducing the list of trusted proxies, since it bypasses the check."""
"neutral","@kinncj Getting it from the ``X-Forwarded-For`` when trusting proxies is *already* handled by the existing code. The returned ip should always be the closest untrusted ip, not the original IP (as headers can be forged by the client)"""
"neutral","@kinncj As mentioned by @stof, the `X-Forwarded-For` header may be forged by client, so you should not trust its contents. But if you are sure you need this, you can always get the header contents by yourself. Or you could suggest adding something like `R"""
"neutral","This is a BC break as the signature is not the same anymore. You should add another method that enables to switch on/off the HTML extension."""
"negative","should we really rely on reflection to call this method ? It looks hackish to me"""
"negative","Relying on reflection to get the definition looks like a hack"""
"neutral","Symfony keeps the method signatures on 1 line"""
"neutral","As the signature changes, it should be done in master."""
"neutral","The property accessor should be injected instead"""
"neutral","@Seldaek: Using such a path pattern, the `?` gets encoded anyway. So it wouldn't generate a query string."""
"neutral","If checkIp() was able to match against array, I could simplify it to this:      do {         $clientIp = array_pop($clientIps);          if (!IpUtils::checkIp($clientIp, $trustedProxy)) {             return $clientIp;         }     } while ($clien"""
"neutral","Or maybe that looks better?          $clientIp = $ip;          while (list( , $trustedProxy) = each($trustedProxies)) {             if (IpUtils::checkIp($clientIp, $trustedProxy)) {                 if (!$clientIps) {                     return $cli"""
"neutral","Wouldn't that be out of the scope of this pull, given the two other existing places in Cookie.php that already invoke GMT rather than the preferred UTC?"""
"neutral","Is there any reason not to use `array` type hinting for array arguments (`$parameters`, `$cookies`, etc.)?"""
"neutral","typo : authentication"""
"neutral","this is broken on PHP 5.3. The 4th parameter is only accepted as of PHP 5.4: http://fr2.php.net/manual/en/function.json-decode.php"""
"neutral","You should push violation here and add `return` if `null !== $constraint->isbn13`. Same in next check."""
"neutral","I think it's ok that you are the author. To me the author is the one who had the idea/designed it conceptually or contributed large parts of the code."""
"neutral","This class not tagged with `@api`, but I can revert renaming if needed. But this is inconsistent inject *emergency* logger via *deprecation* event listener."""
"neutral","I'm fine with `reset()`. I would like the process builder to be injected by DIC and use it for the creation of multiple processes. Doing so, mocking a process builder would be easier."""
"neutral","After installing symfony during the hack day the test was failing on my machine and an other person on Ubuntu 12.10. So I guessed that it was fixed in a later version of the ICU.   So I made the function more detailed so that also the number behind the """
"neutral","If the method signature is the same as the parent there's no need to redefine it.  I'm not sure why you're even trying to do so. :-)"""
"neutral","if ($this->smtp_crypto == """"tls"""")   >>>  if ($this->smtp_crypto == 'tls')"""
"neutral","`_protect_identifiers()` is supposed to be a protected method, but currently it's public because all the drivers use it for DB forge. There's a `protect_identifiers()` method (no underscore) that I believe exist solely for this purpose - can we use that i"""
"neutral","You need to sanitize this in order to avoid path injections like these:      /%2Fetc%2Fshadow     /../example"""
"neutral","I don't think it should be a notice. The fallback from fr_FR to fr is totally normal for instance, and this would be spamming your logs."""
"neutral","Please remove the priority for the encoders. The order of these 2 is irrelevant (they are handling different formats anyway) and I don't see a reason to make them use a high priority."""
"neutral","It wont delete the ones after, that is not possible in PHP. Any locked buffer will prevent access to any buffers stacked under it (there exists ugly hack to access them, but ugly I said).  The $level !== $previous check will just prevent an infinite loop."""
"neutral","    $secure = (bool) $config['cookie_secure'];     $http_only = (bool) $config['cookie_httponly'];  ... and remove the `if()`'s below, second one is erroneous anyway - there's no `$config['http_only']` setting."""
"neutral","Getting `Warning: spl_object_hash() expects parameter 1 to be object, array given` here."""
"neutral","this should not use concatenation but query parameters (you can have SQL injection through the username currently). Btw, doctrine DBAL supports binding an array as parameter (which is not the case of PDO itself) so it is easy: ``WHERE s.identifier IN(:ids"""
"positive","There are a large number of Components that us it :) Templating, Translator, Config, Console, DepencyInjection, Routing, Security.  Use this regex ```@(return|param)\s+[\w\d]+\[\]``` to search there usage."""
"neutral","While this SHOULD be protected, it's currently used by DB forge and utility classes and they don't extend the CI_DB_driver class. See [line 1181 of my version](https://github.com/narfbg/CodeIgniter/blob/4c598360d646f734d254d45b397bc26984999f0a/system/data"""
"neutral","Pretty much to allow this to be protected when it's all sorted out. I've been switching from `_protect_identifiers()` to `protect_identifiers()` in DB forge/utility for each of my driver-related contributions, but most of them are still pending. It's prob"""
"neutral","All of the methods prefixed with an underscore should be protected, unless you know that they'd be directly called by DB forge and/or DB utility as with the current implementation they won't be accessible from there."""
"neutral","Yeah, I know ... but that's a method that I've only seen in 2 or 3 drivers and in DB forge only, so I figured it's not something standard. Should I still change it to protected?"""
"neutral","might be clearer to inline `$par` here instead of declaring it above.  `$loginUrl = $facebook->getLoginUrl(array('scope' => 'publish_stream, read_stream'));`"""
"positive","The whole point behind previously removing this line was that there's no point behind assigning this variable to the value of one that already exists. :) So, it should be better to update line 191 to:      $uri = substr($_SERVER['REQUEST_URI'], strlen($_S"""
"neutral","seems to be http://twitpic.com/99jcvh/full ![wdt](http://d3j5vwomefv46c.cloudfront.net/photos/full/560215277.png?key=1025257&Expires=1334495541&Key-Pair-Id=APKAIYVGSUJFNRFZBBTA&Signature=JzOTz5ngixLV~-a7HTyoxZwaNmdS3LGs2boVL09dcETGBZKhDOlD41hxCNylilQYDkp"""
"neutral","This line might be going a little too far. It obfuscates whats going on by putting a really really big ternary in the way. Can you roll it back or try to make it a little more readable?"""
"neutral","if the cookie is 'dirty'  we just unset it"""
"neutral","_clean_input_keys($key,true) , _clean_input_data($val, true) second attribute ($cookie) should be true when we want to clean cookies"""
"positive","if cookie is not clean we unset it ;)"""
"negative","I'm sorry, but I dont follow.  Also please note this is very important that this lifetime is not confused with other lifetimes (like cookie lifetime) for example."""
"positive","Agree. Never used automated tools with that, so can't tell really. But i trust your opinion :-)"""
"neutral","That will also allow other sources (PATH and COOKIE). Sure you want to add those too?  Also `$request->get()` is slow, as per the notice here: https://github.com/symfony/symfony/blob/master/src/Symfony/Component/HttpFoundation/Request.php#L460. On the oth"""
"neutral","is it needed here ? This is an object so it should always be assigned by reference, no ?"""
"neutral","@bschussek maybe a fourth optional argument `$propertyPath` default to `null` meaning `current position` and if set explicitly, given property path.  But I think we might consider adding another method ie. `$this->context->addViolationAt($propertyPath, """"E"""
"neutral","Done. I added an `addViolationAt` method."""
"neutral","I would be more comfortable if we can just deprecate their usage. Making `setMessage` as an alias to `addViolation` looks good to me but what about the other two? Would they only return the first message?"""
"neutral","I agree that `setMessage` is not a good solution add should be removed/deprecated because the `addViolation` does the same and is more versatile. If we do that, I wonder what influence does the return value of the `isValid` method have at all? At the mome"""
"neutral","`nested` might not be the best term do describe a tree structure with children, but I don't know a better one   anyway, I would rewrite this method as follows      public function addNestedViolationAt($childPropertyPath, $message, array $params = array()"
"neutral","I would suggest naming it `addSubViolationAt`.  You're right, the following code still saves a variable:      public function addNestedViolationAt($childPropertyPath, $message, array $params = array(), $invalidValue = null)     {         if ('' !== $this-"""
"neutral","I renamed the methods to `addViolationAtPath` and `addViolationAtRelativePath` in the latest commit."""
"neutral","`Relative` would suggest to allow accessing the parent node as with `..` in file systems. We should either support such feature or rename the method to `addViolationAtSubPath` in my opinion."""
"neutral","Well, the proxy methods are currently not easily implemented as the `addViolation*` methods depend on the number of parameters. So maybe discard this idea.  But could someone enlighten me what purpose the return value of the `isValid` method has? (see m"""
"neutral","If we're only storing the first 32 characters of a 64-character hash, isn't it possible to have two hashes that are not unique?  Why not add a unique index to the activation_token field and catch a PDOException on insert that indicates a unique key prob"""
"neutral","Sorry I couldn't check the issues, I was travelling. Regarding the REMOTE_ADDR, yes your concern is true. I suggest we can change md5(microtime().$_SERVER[REMOTE_ADDR]) to md5(microtime().$_SERVER[REMOTE_ADDR].rand()) This will reduce the probabibilit"""
"negative","This sounds really weird. Shouldn't it be an abstract factory instead? (Yes, I don't like the service name being passed to `createService`, it's a violation of the LSP"""
"neutral","FYI, ThinkUp supports assigning custom, per-view CSS in the controller. To do it, you'd take this whole block of inline CSS, put it in its own file, and then in the LoginController add the line:  $this->addHeaderCSS('assets/css/login.css');  Currently thi"""
"neutral","Actually, looking more closely, this CSS isn't specific to login/register? or is it? Right now it's everywhere Bootstrap is enabled, but it looks pretty login-specific. What do you think?"""
"neutral","@tux-rampage Regardless of whether or not *you* feel it's broken, the fact is that the code has been released as-is for the entire 2.1 series, and developers are using it. Changing the signature means breaking other people's code.  `addRole($role, $pare"""
"neutral","When deprecating this, we must throw Exeptions or always silently add missing roles in the `addRoleWithParents()` method. It is essential that we use the roles from the Rbac instance to ensure all privileges will be inherited correctly."""
"neutral","And if that role already exists? I think best the place to instantiate Roles is `Rbac\Rbac`."""
"neutral","DQL injection is possible here. you should not pass the value (which is a user input) using string concatenation. You should use a query parameter here and set the value for the parameter"""
"neutral","@ADmad Very true! testing with ```array_key_exists()``` now.  @markstory @ravage84 It does, but I targeted master because I considered a bug: . throwing undefined index when a key is not in the ```viewVars``` array . returning a JSON encoded array whe"""
"neutral","Won't these changes cause strict errors in applications? Their code might have previously conformed to the old method signatures but will not anymore."""
"neutral","I had it implemented that way originally. The `rijndael` function uses substrings so I decided to make this the same. Being more strict is an option though."""
"neutral","Do you mean run the key through pbkdf2 before using it as the key on the AES-256 stage?"""
"neutral","One problem with pbkdf is the general lack of support. Prior to 5.5 I'm not aware of any commonly installed extension that provides pbkdf2. An alternative to length checks and pbkdf2 is to use sha256. That would mask the original key and ensure the correc"""
"neutral","Another possible good idea is to add an hmac to detect tampering. I know zf2 does this as do a few other implementations I've seen."""
"neutral","This block of code is repeated 3 times in Hash now. Perhaps it would be best extracted into a helper method that does something like:  ```php list($token, $conditions) = self::_splitConditions($token); ```  That would address the duplication in the """
"negative","this way to retrieve the salt seems like a really hackish implementation IMO."""
"negative","Considering the library is designed to work only with bcrypt, it shouldn't be a problem. It could be `<`, but DES should be rejected as well (it's that bad)..."""
"neutral","`getContent()` should call `encodeText()`, not vice versa."""
"neutral","Actually... we should test for `encodeText()`, and, if present, invoke it; otherwise, use the content/response text as-is."""
"neutral","A cleaner way could be to json_encode the string casted $message variable."""
"positive","yes, I wanted to listen to a view render in a crud listener, but couldn't access the view to attach an event, since the view isn't created until render() is called - had to hack around it to make it work :) I expected a View.beforeRender event in any cla"""
"negative","Sounds like hack, but with that difference I wonder if the `call_user_func_array` could be replaced until certain level by the same strategy used in [`Configure::write()` of 1.x version](https://github.com/cakephp/cakephp/blob/1.3/cake/libs/configure.php#"""
"neutral","You should not clear the whole session cookie but only the security stuff (what if the application stores other things in the cookies ?)"""
"neutral","That's because the issue should only occur if the firewall tries to reload the user and this can only be done if there is a username."""
"negative","I'm not comfortable with this code as AFAIR, it means that the Doctrine bundle must be registered before the Security one for this """"hack"""" to work."""
"neutral","@Ocramius No, it's not -- that's a remnant from before I was injecting it via the constructor. I'll change that shortly."""
"neutral","You can use the official [codesniffer](https://github.com/cakephp/cakephp-codesniffer)."""
"neutral","This permits SQL injection. User data should never be interpolated into the keys of a find condition."""
"positive","I like.  It's not obvious in the diff, but does this allow setting the value 'once' like so:  ```php $this->Html->pathPrefix = '//cakephp.org/css'; $this->Html->css('foo'); // http://cakephp.org/css/foo.css $this->Html->css(array('bar', 'spam'); //"""
"neutral","Could you not use array_merge() here? None of the built-in hashers have nested settings."""
"neutral","This looks good, but makes me think we should have originally added methods like `Security::blowfish($input)` and `Security::matchBlowfish($input, $hashedPassword)` or made a separate utility class for Bcrypt that didn't have as difficult to remember meth"""
"neutral","It is needed and is set in [constructor](https://github.com/ADmad/cakephp/blob/8ae3934378e75b2bdc7ac850f7593467fa7e7fc3/lib/Cake/Controller/Component/Auth/BasicAuthenticate.php#L55). I removed the overriding of `$settings` property so that if its keys are"""
"neutral","Hmm, my thinking was all password hasher classes would extend the base class if we are not going to have an interface."""
"neutral","This is not a good idea. If you were to use the ValidatorPluginManagerFactory to manage validators, implementing this interface will inject the application ServiceManager instance via the ServiceManagerAware initializer present in the MVC.  Instead, eit"""
"neutral","10, integers in postgres are signed so one of the bits is used for the sign. It is actually the same in Mysql, unless it is declared as unsigned"""
"neutral","Violates CS -- all conditional statements must be done within a block, ala:  ```php if (!empty($override)) {     // ... } ```"""
"neutral","You can simplify it  ```php if ($services->has('Zend\Authentication\AuthenticationService')) {     $helper->setAuthenticationService($services->get('Zend\Authentication\AuthenticationService')); } ```"""
"positive","The benefit of this class isn't really to forget how to write PHP I'd say :) The main thing is that this provides encapsulation, allows you to run many request/responses within one process (for testing, subrequests, app server in php etc)."""
"positive","The mobile """"hack"""" has been removed. @kriswallsimth added this hack a while back (don't remember why). I'm fine with getting rid of it but this is not entirely BC."""
"neutral","Different styles used in the file. I selected this one, as `@see` is not related to the function signature.  Where can I read guidelines for docblocks? Especially regarding aligning different parts of docblock."""
"neutral","Nit: probably should be capitalized (`_DEPRECATED_COOKIE_SETTINGS`) since it's a """"constant""""."""
"neutral","Better to use the `cake.power.gif` image from `Test/test_app/`. Also as per cake's coding standard there should be a space before and after each `.`. You can use https://github.com/cakephp/cakephp-codesniffer """
"neutral","I'd rephrase: The session cookie is now deleted after flush() is called."""
"neutral","I came across this issue, and just applied a base64 sledgehammer to the output (which is what the Rails patch mentioned in the Trac issue does also).  I did consider the Vigenère-cipher-style approach, but at that point I had already done most of the wo"""
"neutral","This is the signature used in the constructor. That is why I used it in the setter."""
"neutral","That's quite the selection in behaviour. This is all to handle the case where the referring URL & loginRedirect are inaccessible to the user who is logged in?"""
"neutral","Actually for this particular check, I think there may be a simple solution.  When AUTHENTICATION_BACKENDS is set only to the modelbackend (the default), consider a non-unique username-field to be an error, otherwise a warning that mentions your custom b"""
"neutral","Here I think we just should just default to `json.dumps` if no encoder is specified. No need for an extra setting."""
"neutral","I can see a decent reason to use the `DjangoJSONEncoder` as the default as it gives us `Decimal` and `datetime` support for free. These are very common use cases for django sites (especially datetime!)."""
"neutral","Agreed `DjangoJSONEncoder` would be better default encoder class."""
"neutral","`return $readyFds > 0` would suffice here. also, never forget the {} for if statements"""
"neutral","It is trivial, it can be changed if you consider it appropriate... in fact, I just added this here for consistency I suppose.   Cause the easiest way to 'hack' into generating enum values was to use PHPMyAdmin's approach: to use the (already available) """
"neutral","Do you really need `md5`? For me it does only consume CPU with no benefit for this purpose; `spl_object_hash` contatenation is enough."""
"positive","yup.  i thought of that too but wanted to avoid introducing a new option. but i agree it's cleaner and less hacky.  I'll adjust the PR.  Thanks."""
"neutral","I think you can have problems supporting """"/"""" inside a URL if we don't encode it."""
"negative","That's really just a big hack. Also, it's weird to remove these specific parameters and not others."""
"neutral","Actually, your subject line details it: you want to inject the element manager into an existing factory, if present."""
"positive","Sorry, you are right about that, i think we should always unset it in BaseAuthenticate if present in the userdata, not only if its in the conditions."""
"neutral","fixed (i will install code sniffer quite soon!)"""
"neutral","Missing spaces after `,`.  Please use the code sniffer for these types of errors."""
"neutral","`@return $this` is definitely an invalid annotation; phpdoc will not expand it.  On Wednesday, February 6, 2013, Abdul Malik Ikhsan wrote:  > In library/Zend/Permissions/Rbac/Rbac.php: > > > @@ -23,7 +23,7 @@ class Rbac extends AbstractIterator > """
"neutral","Indentation is not correct here. Also there should be space before and after `=`. You can use the [codesniffer](https://github.com/cakephp/cakephp-codesniffer) to avoid such errors."""
"neutral","Indentation is still incorrect, better use the code sniffer."""
"negative","The use of Empty that is imported from models.fields looks very weird until one looks at its definition. Can't you use object() directly?   Edit: No, you can't, Python2 won't let you. Still, the use of a class imported from fields feels hackish."""
"neutral","Can you please rename it to addToWhitelist ? First time I read this I thought it was ment to add fields to a query"""
"neutral","it is for adding fields to a query or to the whitelist?"""
"neutral","fieldList == whiteList though."""
"neutral","But isn't `fieldList` a copy of the whitelist? I think that is what @lorenzo and I are trying to get at.  Perhaps this doesn't need to be a public method?  It is just a helper method after all."""
"neutral","Indeed the fieldList is a whitelist. I too think it should be a protected method."""
"neutral","Yup, knew I'd forget something..."""
"positive","Should be, but as i said already, i'm trying to stick to the already defined phar support lines in DIC: https://github.com/symfony/DependencyInjection/blob/master/Loader/XmlFileLoader.php#L329 ;-)"""
"neutral","Note that is_password_usable() already checks whether password is None, so the double check that used to be here was obsolete anyways."""
"neutral","The ``security.interactive_login`` event is not dispatched by the kernel either, but it uses the same event dispatcher. Having several global event dispatchers adds overhead and makes things more complicated so it has only drawbacks."""
"neutral","you should not retrieve them from the container but use dependency injection."""
"neutral","That's what I told to myself, but it is much faster and easy to read this way. I don't like this kind of naming convention either but I found it better than injecting 4 services or add a dedicated section in the loader to get tagged services. I might be w"""
"neutral","Injecting the container is not using dependency injection. The translation loader are already tagged so just use this tag."""
"neutral","I think that this should be undo too for to have a test with the same salt stored in the object and different algos."""
"positive","You forget about one slash ;-)"""
"neutral","As I previously said, I don't think we should whitelist TLDs. Just like we can not whitelist SLDs. It's too complex for the scope of this validator, people can complain all they want imo.."""
"neutral","I'm -1 on whitelisting. The goal of the URLValidator is to validate that the URL is semantically correct, not that the URL actually exists."""
"neutral","Exceptions should include a useful description based on what the failure is.  Perhaps 'Invalid encryption scheme chosen'."""
"neutral","Why are you treating `$credentialTreatment` and `$credentialValidationCallback` as mutually exclusive? Could we not have both? If not, why not?"""
"neutral","Except that the callable type hint is only available starting in 5.4, and we support 5.3... On Jan 21, 2013 12:35 PM, """"Kathryn Reeve"""" <notifications@github.com> wrote:  > In library/Zend/Authentication/Adapter/DbTable.php: > > > @@ -192,6 +205,18 @@"""
"neutral","open curly rbace in this line"""
"neutral","These should stay at DEBUG level as they are about debugging the authentication."""
"neutral","Maybe you should make it more DRY (by reusing `force_text(data, encoding, errors='replace')`). Later someone may actually forget to change it in two places. Or you think `handler.variable_complete` and `self._post.appendlist` should stay as you proposed?"""
"neutral","Maybe we could raise a `ValueError` if `self.use_ssl and self.use_tls`? The message should also make reference to `EMAIL_USE_SSL` and `EMAIL_USE_TLS` since we default to them when `use_(ssl|tsl)` are `None`."""
"neutral","s/MD5/SHA1/"""
"neutral","I think there are enough tests about forms using the formats machine to sanitize input values. I'd rather specifically tests `sanitize_separators` in a separate `test_sanitize_separators` test."""
"neutral","You have an typo here (parse error), forgot to close bracket. <pre>  if ('application/x-www-form-urlencoded' == $request->server->get('CONTENT_TYPE')      && in_array(strtoupper($request->server->get('REQUEST_METHOD', 'GET')), array('PUT', 'DELETE'))  ) {"""
"neutral","I think we need two maps here. Someone could implement this on different classes like      class XmlEncoder implements EncoderInterface {}     class XmlDecoder implements DecoderInterface {}  The other option would be to only have one interface, and then """
"neutral","Yeah, @Seldaek and I discussed these options briefly. We agreed that separating the Encoder/Decoder is a bit overboard and would lead to a lot of additional methods. As for a supports*() method in the Encoder, that would also work fine for me, but I think"""
"neutral","I'm with lukas on this one, splitting up means a lot of new methods on the Serializer, and doesn't really benefit much besides the extremely rare use case of a Decoder that can not encode, which is the only case not covered currently. If you insist though"""
"positive","I think its quite clear when the person has a look at the interface whats what :) Another alternative would be to rename the DecoderInterface into EncoderDecoderInterface to make it even clearer."""
"neutral","Its simple, duplicating the entire encoder API inside the Serializer to add the possibility of decoder only doesnt seem sensible, given that encoding is in most (all?) cases easier and more important than decode. So we simply make the decision to keep it """
"neutral","Yes, I'm ok with making DecoderInterface extend EncoderInterface, because that makes sense and clarifies how it is. The alternative is just more wasteful and complex for almost zero benefit (you still can implement an encoder/decoder that throws an except"""
"neutral","I think that it is perfectly valid to only implement a decoder. This would be """"closing the door"""" where we don't have to. It's more flexible to have only one interface, and Lukas' use case in the rest bundle can still be supported.  On Mon, May 9, 2011 at """
"neutral","valid or real world relevant? :) again i think duplicating all encoder methods in the serializer to support decoders separately would be insane. if you have a separate encoder and decoder implementation for a format, then you can always wrap them in one c"""
"neutral","Again, the point is that I (and @Seldaek) dont see a decoder only as a relevant use case that needs our attention, especially if supporting it causes such a """"mess"""". On the other hand an encoder only has relevant use cases. So do you have a relevant use ca"""
"neutral","Do you still intend for this to use Cookie (vs. SetCookie)? If so, you need to re-add the import; if not, this should be updated."""
"neutral","may handle the majority of cases **as is, for** projects where authentication needs"""
"neutral","link to topics/auth/default.html#authentication-in-web-requests?"""
"neutral","this seems wrong. This will be broken when using several firewalls as they will all use the config of the first firewall configured to use a max session. So all other firewalls won't be using their config"""
"neutral","When using the `useUploadName` option, should we be doing any sanitizing of the $_FILES['name'] value which will be used as the target filename?   The `basename()` should help, and I hesitate to change the filename too much if the user is expecting all """
"positive","Yeah, true, But I dunno if it would break userland code if init() would not register the Behavior in the Collection, but instead do nothing. But I trust your judgement in these things :-)"""
"neutral","This code assumes that the filesystem uses 'utf-8', because that's what `force_str` defaults to.  Furthermore, under Python 2, when `force_str` (ie. `force_bytes`) is called on a bytestring with as encoding argument that isn't utf-8, it decodes the stri"""
"neutral","This is also wrong, `LANGUAGE_COOKIE_NAME` is the name of the cookie, not the name used in the session."""
"neutral","I know that LANGUAGE_COOKIE_NAME is the name of the cookie.  I think that's the same name used in the session and in the cookie.  The string 'django_language' is in use only three times in the whole django tree... here and two more   django/conf/glob"""
"neutral","Why should we then even trigger the SEND_HEADERS event? We can also register a listener on MVCs EVENT_FINISH and forget about SEND_HEADERS event. You can also remove there unneeded/ unwished headers."""
"neutral","If the default is callable, then the default shouldn't stay in the table. This function may be too low-level to handle this, but it hints that once we've got the specific value, we """"forget"""" that it was callable. I think that in this case, column_sql shoul"""
"neutral","Don't use `Zend\Json\Decoder`. Use `Zend\Json\Json::decode()` instead, as it uses `json_decode()` by default. `Decoder` should only be used in rare occasions, typically when the JSON is known to be in an encoding other than UTF-8, or where you know JS lam"""
"neutral","I'm wondering if this check should be configurable. It's not uncommon to define custom media types such as `application/vnd.my.app+json` -- which would fail this check, but still be something you'd want to automatically decode. The configuration could be """
"positive","I mean:   - import `Zend\Json\Json` instead of `Zend\Json\Decoder` - Use `Json::decode()` instead of `Decoder::decode()`  In other words, continue with automated decoding, just change the mechanism. :)"""
"neutral","@apollo13  I just updated my branch to clean the extra hashes. I raised ``ValueError`` because it's more consistent with the rest of ``ModelForm`` (raises ``ValueError`` when no ``model`` is specified and when ``save`` is called when the form doesn't vali"""
"neutral","Still existing the posibility of `$hash = null`  in such case hmac will throw a couple of warnings and return false  I think that we don't need to check if $hash is null"""
"neutral","i think you should inject small circles inside the zero's, its just badly designed otherwise and inconsistent with the o's."""
"neutral","the code is fine like this. Using call_user_func is slower and it obfuscate the code."""
"neutral","If you're going to implement these, you should likely also implement the EventManagerAwareInterface, which would make it possible to get this auto-injected via the service manager."""
"neutral","Don't forget to remove the comment if it's not used"""
"neutral","Ah right .. the namespace in that file is just incorrect  https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Security/Core/Exception/NonceExpiredException.php"""
"neutral","Can't do this in the LDAP exceptions, as the custom LDAP component exception class does not have previous exception support."""
"negative","Whoops! Looks like something I added as a temporary hack during debugging, and then accidentially left in place. This explains why I had two places stripping quotation marks: this one and my own line 452. I guess I'd better remove lines 442 through 444. M"""
"neutral","`GoogleOAuth2Mixin.authorize_redirect` should differ from `OAuth2Mixin.authorize_redirect` only in google-specific ways.  We don't construct absolute urls in the base class or in the facebook mixin, so we shouldn't here either (I think this may mean that """
"neutral","Yes, I think it does make sense to add scope and response_type (and more generally, anything from the oauth2 spec) to the base class.    (and in case you missed it I had another comment in the diff from before, about the use of parse_qs_bytes vs json)"""
"neutral","That was behaviour from the helper already. But the $container is passed by reference, see the & in the method signature. This protected method is afaik only used in setContainer(), you can check it there it's called and the return is not used.  Imho it's"""
"neutral","IIRC there is a config file for cs-fixer with the possibility to add a whitelist"""
"neutral","Look át. Line 91.   Enviado via iPad  Em 10/04/2013, às 07:05, Brian Jones <notifications@github.com> escreveu:  > In tornado/auth.py: >  > > @@ -1096,6 +1096,7 @@ class FacebookGraphMixin(OAuth2Mixin): > >      _OAUTH_AUTHORIZE_URL = """"https://gr"""
"negative","IMO really we shouldn't maintain the BC for this. Make the return of this function too weird.  boolean for some values that are too integers, PHP allows this behavior but is really weird the method signature"""
"negative","I don't like that this needs to duplicate the injectResponse from PhpRendererStrategy"""
"neutral","as far as I remember `md5()` now internaly uses `hash()` (wich is in PHP core), so I guess there is no difference I just removed `function_exists()` check for hash"""
"neutral","base64.b64encode would be even more efficient, I was simply reporting the bug"""
"neutral","Shouldn't this always be `""""1.0""""`?  The rest of the `tornado.auth` code is pretty much hardwired to handle either version 1.0 or 1.0a, and if we always need to send 1.0 in the 1.0a case, all cases are covered.  This also makes the `_oauth_version_to_send()"""
"neutral","See note on the FileResolver implementation -- if $password can be optional, it should be defined as such here; otherwise, all implementations need to make it a required argument."""
"neutral","this param don't exists in the method signature"""
"neutral","this param don't exists in method signature"""
"neutral","The PHPDoc doesn't match with the method signature."""
"neutral","Hmm, the whole point is to put it in consistency with the rest of Zend\Crypt @ezimuel introduced [this flag](https://github.com/zendframework/zf2/blob/master/library/Zend/Crypt/BlockCipher.php#L47) to control binary/string output. Also native PHP hash/hma"""
"neutral","Isn't this violates `HeaderInterface` rules?"""
"neutral","missing `@group Zend_Crypt` here"""
"neutral","Can you remove the unnecesary import? `use Zend\Authentication\Storage as AuthenticationStorage`"""
"neutral","Can you remove the unnecesary import? `use Zend\Authentication\Storage\StorageInterface as AuthenticationStorage`"""
"neutral","If this is too long it is acceptable to do:   ``` params = {     'Set-Cookie': ('foo=deleted; expires=Thu, '                    '01-Jan-1970 00:00:01 GMT') } ```"""
"neutral","Appropriate `Proxy-Authorization` header could be set in `proxy_headers` keyword argument for `proxy_from_url()`. I don't really think that proxy authentication belongs to urllib3, so I suggest to wrap `proxy_from_url` in requests with something like:  """
"neutral","Very confident. In dispatch hook any subsequent requests are sent via the adapter. The session's ``send`` method is what extracts already existing cookies for us. This is why any cookies that were received while dispatching hooks were not caught."""
"neutral","alternatively, use ``cookie.value = cookie.value.replace('\\""""', '')`` if we want to keep the double quotes, removing the ``/``'s"""
"neutral","@fcurella you mean `request.set_cookie(key, '""""param1:param2""""')` right? If so that makes sense. But yes, adding a test and ensuring this doesn't break anything else would be awesome."""
"positive","@sigmavirus24 +1. Regexes are only worth using if you're actually defining a complicated grammar. If you don't use a single regex special character, you didn't need a regex. =)"""
"neutral","false actually has a special meaning internally, and should not be removed from the signature."""
"neutral","This should not be called """"EventsAware"""". """"Aware"""" interfaces are for hinting to the DIC that a setter needing auto-injection is present. I'd rename it to something like """"EventsCapableInterface"""" instead."""
"neutral","I feel like with there being a link to the official OAuth site *and* a link to the `requests_oauthlib` repo, the change makes sense"""
"neutral","Mm, I'm not sure. I don't see why we need to link to the official OAuth site."""
"neutral","What are `$hash` and `$header` for?"""
"neutral","The setServer method adds cookies to the header object, so it was being done twice."""
"neutral","multipart/form-encoded"""" -> """"multipart/form-data"""""""
"neutral","I'd actually argue here we import MessageDescription, and change the signature of dispatch to: ```php public function dispatch(Message $request, Message $response = null); ```"""
"neutral","This makes serialisation of lists is inconsistent between `application/x-www-form-urlencoded` and `multipart/form-data` requests.   See https://github.com/kennethreitz/requests/issues/737#issuecomment-7305046 for more details. """
"positive","You're twisting my words a little bit, but it's ok :-)  Your examples are strange. [`krsort()`](http://php.net/manual/en/function.krsort.php) is designed to sort arrays while maintaining keys (i.e. associations, as the name suggests) - hence it should not"""
"neutral","Shouldn't it (and all other calls to json_encode()) be Zend\Json\Json::encode()?"""
"neutral","We still need to inject the locator, once we know we have a valid controller."""
"neutral","I think this would incorrectly urlencode the domain component of a URL with internationalized domain name, wouldn't it?"""
"neutral","The recent OAuth merge included some changes to abort() to add additional info: https://github.com/reddit/reddit/blob/master/r2/r2/lib/base.py#L66  Instead of creating Yet Another Abort With Error Message (I'm pretty sure we have two now), is it possible """
"neutral","Corrected in SHA: 58a13d7"""
"neutral","In the unit tests I wrote to handle _sign_string's three use cases (private key file object, private key file name, private key string), the private key file object test was failing because no data was being read from the file object. The seek(0) fixed th"""
"neutral","I think that's reasonable.  One of the changes I've added to the provider module was to log where the credentials are coming from, so I went ahead and added log messages for keyring credentials as well.  I also added a log message when the keyring module """
"neutral","Wouldn't it make more sense for this check to happen up a level?  It just seems odd that `compute_hashes_from_fileobj` raises an `EmptyArchiveError`.  It seems more appropriate for `Vault.upload_archive` to perform the empty file check and raise an except"""
"neutral","Not quite sure why these LB cookie methods are included in this PR.  Are they related?  The changes will break existing code but if there is a good reason, it may still be the right thing to do.  Just need a bit more background."""
"neutral","Unfortunately, this will cause SSL certificate verification to fail on all Python versions < 2.7.3.  The endpoint we use MUST match the commonName in the SSL certificate since the Python ssl module is unable to find the subjectAlt fields in the certificat"""
"neutral","This is just another of the things I noticed and fixed while this pull request was waiting. I don't believe I can create multiple pull requests with the different bits so it got included here.  The reason for this change is that the cookie_expiration_pe"""
"neutral","Hmmm. I don't have an environment at home to test with but I was thinking... why do I have to decode() here??? Shouldn't the object already be in unicode? I remembered thinking about the DeleteMarker and Key objects where they parse xml and pondering the """
"neutral","With no config UI this'll erase the whitelist on config save I believe."""
"neutral","we do this for when we generate the md5 apikey, try the newer hashlib but fallback to the legacy md5 (pre python 2.5) ```         try:             from hashlib import md5         except ImportError:             from md5 import md5 ```"""
"neutral","md5 is only needed for pre python 2.5.   Since the minimum requirement for Sickbeard to run is python 2.5, this is useless"""
"negative","providers shouldnt have to have their own hacked name. this is a horrible approach"""
"neutral","yeah makes sense.  The calls to this function are limited enough that it'll be easy to adjust the calling signature"""
"neutral","I know, but for consistency I followed the lines above and below. I can definitely make a separate commit to change the Hash style of this file (or the whole actionpack)"""
"neutral","May you use `1.9` hash style"""
"neutral","Use `django.contrib.auth.views.redirect_to_login` to redirect to the login page (see https://github.com/divio/django-cms/blob/develop/cms/views.py#L136)"""
"neutral","Since you don't expect `false` to be passed for `encoded_masked_token` with different semantics than `nil`, it's simpler to write:  ```ruby   return false unless encoded_masked_token ```"""
"neutral","What about making this a hash?      TRANSLATIONS = {       """"class"""" => """"self.class"""",       ...     }  And then:      to = TRANSLATIONS[to] || to"""
"negative","It's a bit confusing to have an Oracle reference in a test-case which is named `PostgresqlReferentialIntegrityTest`. Can you check wether this is necessary with PG so we can get rid of the comment in the parenthesis?"""
"neutral","I still think we should get rid of these helper methods if possible. See https://github.com/rails/rails/pull/10939#issuecomment-23920944 for context.  This could look like:  ```ruby module ReferentialIntegrity   SAVEPOINT_NAME = """"disable_referential"""
"neutral","The `test_disable_referential_integrity_as_.*_with_invalidated_transaction` tests verify that if the passed block invalidates the current transaction, our code successfully rolls back to a savepoint and is able to re-enable referential integrity.  The `"""
"neutral","How about testing with more nesting levels and also in 2d arrays? e.g.  string  ```ruby {   'a' => 'b',   'nested_hash' => { 'c' => 'd' },   'nested_array' => [{ 'g' => [{ 'h' => 'i' }] }, [{ 'j' => [{ 'k' => [[{ 'l' => 'm' }]] }] }]] } ```  s"""
"neutral","I think this might actually be fine since `@@sse_clients` is `Hash` that is only ever written into during an app boot, am I right @dahakawang? However why use a global hash at all? Why not use a plain ivar, by changing `self.extended` (and other methods) """
"neutral","I tried something like this <code> around_filter :around_filter_with_proc, if: Proc.new{|c| @state << """"around_filter_proc""""}, only: :around_filter_proc </code>  1) For """"if""""  key when i use the new hash syntax i am getting syntax error, Looks like """"if"""""""
"neutral","I'm not sure we need to do this based on checksums.  If somebody touches a file, we should probably send a notification of a change.  I think we should avoid the checksums unless there's a need."""
"neutral","Please use 1.9 hash style."""
"neutral","this should check if the cookie is already set, if so, don't set it as otherwise it will bust upstream caches..."""
"neutral","Please, use 1.9 hash syntax here. Thanks."""
"neutral","the problem is: this is an overwrite of a reversion-admin function and i wouldn't like to change the signature of the function"""
"neutral","Can this be handled in the actual database adapters? I.e. by putting PG specific code in the PG adapter.  Maybe by adding e.g. a `:fixed_string` entry to the `native_database_types` hash, and using `""""fixed_#{type}"""".to_sym` if fixed is true."""
"neutral","django docs prefer is_authenticated()...  https://docs.djangoproject.com/en/dev/topics/auth/customizing/#django.contrib.auth.models.AbstractBaseUser.is_anonymous"""
"neutral","You could also use something like: ```ruby column_names_with_alias.each_with_object({}) do |(cn, an), hash|   hash[cn]= row[an] end ``` which is more idiomatic but avoids the array allocations."""
"neutral","It does not return a `Hash` but an `Array`"""
"neutral","You may use `1.9.3` style for hash."""
"neutral","``` jonas:~ python2.5 Python 2.5.6 (r256:88840, Dec 16 2011, 14:22:12)  [GCC 4.6.1] on linux3 Type """"help"""", """"copyright"""", """"credits"""" or """"license"""" for more information. >>> from dj_database_url import parse >>> parse('postgres://user:password@host:1191/"""
"neutral","Can we use the Ruby 1.9 hash syntax here?"""
"negative","@senny I'm afraid that it's difficult to understand to mix symbol with hash without brace.  ```` Client.order(:orders_count, created_at: :desc) #=> OK  Client.order(created_at: :desc, :orders_count) #=> SyntaxError  Client.order({created_at: :desc}"""
"neutral","Don't forget to fix this """"something went wrong"""" code comment as it is no longer correct (once the `&& !digest` is removed)."""
"neutral","Is that still not a valid statement? Reason being is `#digest` will always return a string: - Scenario 1: `Digest::MD5.hexdigest` has no problems, and always returns a string - Scenario 2: `Digest::MD5.hexdigest` has a problem, raises an error, which th"""
"neutral","It'd be cool to make sure hashes work as well instead of just arrays. And arrays of hashes. (Mostly that liquid exposes them properly)"""
"neutral","OK, I've refined the feature to cover arrays, hashes and arrays of hashes."""
"neutral","It seems like this could be abused. If someone were to take a normal signed message and change the `--` to `-@` it would be treated differently and would have totally different results. Whatever is telling  us to treat it as an expiring signed message als"""
"negative","It is a bit janky, but we could have the expires integer be a permanent signed message nested within the impermanent signed message. Alternatively, we could just add a third value that is a meaningless token that hopefully would never exist in an actual s"""
"neutral","Doesn't this lead to the following property:      <base64_data>--<expires_int>--<hmac>      <base64_data><expires_int>--<hmac>  Wouldn't both of these values result in the same value for generate_digest?  Then, the comparison done above on line 53"""
"neutral","Assuming you don't depend on deserialization and/or base64 decoding for verifying integrity (see my other comment below), then maybe you could defer deserialization until after you have verified expiry.  You don't need the deserialized object to verify in"""
"neutral","Kind of, the deserialization would fail at line 54, but I agree that we shouldn't allow that kind of tampering to pass the hmac check in any case.  Perhaps the best approach is to push this all into the cookie jar thereby not adding risks that we subtly"""
"neutral","1.9 style hash."""
"neutral","Needs to have API documentation similar to the other Hash and other core_ext docs."""
"neutral","True, I just noticed the use of ActiveSupport::OrderedHash in other parts of the lib, so I followed that. By switching to a plain hash @wangjohn 's comment would also be solved. """
"neutral","Well, it would be safer to use `assoc = Hash.new { |h,k| h[k] = [] }`"""
"neutral","Will this not break SSL?"""
"neutral","Why do you need to set defaults for `name` and `options` since original function didn't set them? Especially being as confusing as they are (name defaults to hash while options defaults to nil, intuitively it should be the other way around!)  You seem t"""
"positive","Well. Forget about it. I'll merge and change it. No need to give you more work. :smile: """
"neutral","I think is better to assert the return of the `sanitize_sql` instead of `assert_nothing_raised`"""
"neutral","If you only expect one name, why do you accept varargrs? `super` (`Enumerable`'s `group_by`) doesn't accept args at all (other than block), so there is currently no need for method signature to accept more than a single name.  Granted, it might be inter"""
"neutral","I think you can check against `settings_change` instead of the full hash of changes, wdyt?"""
"neutral","Another possible solution, but (at least to me as non-rubyist) just as cryptic if not worse. What's wrong with the `if`-block?"""
"neutral","Thanks for your review. At first I was trying to use just `count` but it works as follows. `count` actually returns a Hash.  - Test case `count` only ```ruby +      assert_equal 3, authors(:david).posts.merge(posts_with_special_comments_with_ratings)."""
"neutral","This conditional tells me that this class has now been overloaded to the point where it violates SRP (Single Responsibility Principle). Why can't we offer the same feature through a different tag, perhaps named `formatted_include`? This leaves the normal """
"neutral","Since `delegate` [uses][1] `module_eval` internally it doesn't buy us anything.  [1]: https://github.com/rails/rails/blob/3b7947ea31489afd020419e3c22ee01ce4809103/activesupport/lib/active_support/core_ext/module/delegation.rb#L115 """
"neutral","According to my point of view, it's always better to write the test cases rather than trusting on the setup. In any case, there is no harm in adding the test scenarios which ensures that the proper options have been setup. Would like to know your opinion"""
"neutral","OK... But about the `merge!`, it would be better if you use it, it's pretty more fast and use less memory, since the `merge` returns a merged new copy of the hash, and `merge!` just merge in the existent instance."""
"neutral","Even for API requests, you may want to use CSRF protection."""""""
"neutral","This version number is being found from the URL; try `brew audit robovm`."""
"neutral","There are two `when`. Also, it's not clear what `its smallest key is larger than the number` means? I think it's just because your `units` hash does not contain the searched key, not actually because of `smallest` vs `larger`, not?"""
"neutral","Ok, it installs *a lot* of files into the cellar, so hold onto you hat:  ``` $ tree $(brew --prefix livemedia)/ /usr/local/opt/livemedia/ |-- BasicUsageEnvironment |   |-- BasicHashTable.cpp |   |-- BasicHashTable.o |   |-- BasicTaskScheduler.cpp"""
"neutral","I think there's a mistake in this method, `columns_hash` is not correctly being used, as @tenderlove has fixed in d29235d2a4df94b6db7d3e45ab15a6799363384e for branch 3-2-stable. I'm going to forwardport his commit to master, @yahonda can you check it agai"""
"neutral","@carlosantoniodasilva this is correct.  In master it's a method call, in 3-2-stable it's a hash."""
"neutral","It does """"work"""", but it is quite old and has no support for AES-GCM. The advantage of using OpenSSL's AES-GCM implementation (instead of our own) is that they leverage the AES-NI instruction set of current Intel CPUs, making it quite a bit faster. Since s"""
"neutral","It looks like your code will convert this JSON:      {""""person"""":[null]}  to this Ruby hash:      {""""person"""": nil}  Is that right?"""
"neutral","this is tricky, problem is with apple's provided openssl (v. 0.9.8) library is failing when connection go the SNI (vitrual ssl hosts).  Issue is showing e.g. with git build against libcurl (where libcurls is using system's openssl).  example log from """
"neutral","one more developent, this error is related to the openssl bundled with the osx, however if CommonCrypto is being used (--with-darwinssl) tis error seams resolved.  Maybe it will be a best option to use '--with-darwinssl' as default option on osx - first"""
"neutral","Because you get the right version through inheritance. See https://github.com/rack/rack/blob/master/lib/rack/session/abstract/id.rb#L284-286  Also !session.is_a?(Request::Session) is wrong because we also have NullSessionHash which inherits from Rack's"""
"neutral","Yes I was reusing Rack initializer but that way I'm passing NullSessionHash creators the responsibility to define a null store which should be in NullSessionHash. So agree.  Fixed https://github.com/rails/rails/commit/e3b9b25aa3cbe6344425a346e6e73073ca6"""
"negative","An extremely hacky way might be to set `$HOME` to something else."""
"neutral","why not new hash syntax?"""
"neutral","The convention `schema.rb` uses is to use the new ruby hash syntax with string keys.  ie:  `add_index """"pizzas"""", [""""awesome""""], name: """"index_just_kiddings_on_awesome"""", type: :fulltext`  Without symbolizing the keys, we would need to either make the sch"""
"neutral","This list is useful to me. I always forget what are the supported methods and I always look this guide."""
"neutral","Use ruby 1.9 hash syntax"""
"neutral","Still need the hash syntax update?"""
"positive","Sure, http://www.openldap.org/its/index.cgi/Incoming?id=7656 :smile: """
"neutral","Why not integrate this as the else clause of an adapted clause stating at line 65  if force_random  elsif params[:password].present?   ... else   render_api_error end"""
"neutral","I think it's better to throw an API error if both options are set at the same time. Introducing an implicit preference violates the principle of least surprise."""
"neutral","I think both if statements are related so it is better to bundle them. In the second statement you already expect a params[:password] to be set if there is no force_random. It seems better to put the exception handling there as well. This will also reduce"""
"neutral","if the short SHA is sent in the ENV variable, this is still a problem right? I 'd suggest to remove the ENV check for the full version."""
"neutral","I think it's related to https://github.com/nikitug/rails/blob/d2abfcbd8c55d5bfbbccaf0e34be8a67f4731ac3/activesupport/lib/active_support/core_ext/hash/conversions.rb#L100 (`not v.is_a?(String)`)"""
"positive","Yeah I saw the commit, no worries, thanks!   On Sun, Nov 11, 2012 at 12:14 PM, Nikita Afanasenko < notifications@github.com> wrote:  > In activesupport/lib/active_support/core_ext/hash/conversions.rb: > > >              if value['type'] == 'array'"""
"neutral","I'm holding off till the auth stuff is all done refactoring.  Then I'll revisit everything.  The reason I didn't do the icon-with-link route is because this is meant to be silent SSO -- e.g. you just visit gitlab and if you're already logged into openid"""
"neutral","Use 1.9 ruby hash syntax please"""
"neutral","Use the Ruby 1.9 hash syntax"""
"neutral","I think text/rtf is not part of the defaults, right? Make sure you add backticks around the option name (`AV::...escape_whitelist`). Wdyt about this:  ``` Add `ActionView::Template::Handlers::ERB.escape_whitelist`, that contains a list of mime types w"""
"neutral","use named variables.  Ex.  ```haml   = render 'issues', title: 'Unstarted Issues (open and unassigned)', issues: @issues.opened.unassigned ```"""
"neutral","1.9 hash"""
"positive","Please, use 1.9 hash syntax, thanks :)"""
"neutral","http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-assert  You would seem to be right, the message would go second."""
"neutral","Instead of assigning `current_time`, couldn't you just keep `s[:backup_created_at]` as is and then just refer to that in the commands below?"""
"neutral","Also it makes sense to `return false unless Gitlab.config.ldap.enabled` before ldap_auth call.  It makes more sense then call ldap method and check for ldap enabled there"""
"neutral","Are the values in `@columns` actually used as Hash keys? If not always, then this change is actually worse than without it because this code always allocates another copy of each string and then freezes it. Basically, it's paying constant upfront cost ins"""
"neutral","@steveklabnik I don't plan on doing additional work on this patch.  If that means you won't merge the patch due to style issues, that's fine with me.  I'm not an ActiveRecord user, for obvious reasons.  @evanphx most callers are going to call hash_rows, w"""
"neutral","use 1.9 hash syntax please"""
"neutral","It was designed to work for all symlinking, not just homebrew. This way Basho can use it in their build process for other products.   On Jul 13, 2013, at 9:50 AM, Adam Vandenberg <notifications@github.com> wrote:  > In Library/Formula/riak.rb: >  > """
"neutral","This is likely change the before_filter options hash, I'd rather not delete the options but create a dup hash without the options here."""
"neutral","Use ruby 1.9 hash syntax please"""
"neutral","Here we could make decision based on admin status or authentication provider."""
"neutral","`brew audit packer`; this version should not be needed"""
"neutral","then don't you run the risk of people having an exposed default password?"""
"neutral","@AlexDenisov, I understand your confusion as to why the first to declare, and then clean up.   Ask penetrate our experience and understand that whitelisting is always better blacklists.   If we say that everything is permitted that is not forbidden, w"""
"neutral","Let's go with `ensure_confirmation_token!` because that's [the API we use in token authenticatable](https://github.com/plataformatec/devise/blob/master/lib/devise/models/token_authenticatable.rb#L63).  Also, we can change [this line](https://github.com/"""
"neutral","Hm, where are coderay options used in kramdown? http://kramdown.rubyforge.org/options.html"""
"neutral","> Hm, where are coderay options used in kramdown?  :question: Kramdown wants the coderay options directly in its option hash (with symbol keys, of course), but jekyll seems to have historically chosen to have them in a nested `coderay` hash in `_config."""
"neutral","I think that better that this hack is initialize the variables in the `initialize` method"""
"neutral","@lucasmazza This proposed API is a little bit weird.  ```ruby parameters_sanitizer.permit(:sessions, :pin, :foo, :bar) ```  Is `:sessions` a parameter or the name of controller?  Maybe  ```ruby parameters_sanitizer_for(:sessions).permit(:pin, :"""
"neutral","As said by @rafaelfranca earlier, I also think that the API would be clearer like this:  ```ruby sanitizer_for(:confirmations).permit(:other) ``` instead of ```ruby sanitizer.permit(:confirmations, :other) ```"""
"neutral","`:current_password`"""
"neutral","`Concurrent::Cache#fetch` is slightly different from `Hash#fetch` and behaves similar to `AS::Cache::Store#fetch`: it stores the return value of the block, so the `[]=` call at the end is unnecessary."""
"neutral","ah, """"forgot password"""" mail couldn't send, but reading it via `postcat -q` I can see the proper RAILS_RELATIVE_URL_ROOT is there."""
"neutral","Instead of duplicating warden logic, maybe the test could simply call warden.authenticate!() in MyController's before filter passing the strategy?"""
"neutral","You can do this in one action:  ```ruby args += [""""--with-ssl"""", ... ```"""
"neutral","Although the implementation is different, it would be convenient if the signature for compare is the same (we can simply ignore the salt). Also, please add information to this BCrypt class saying it is special because the salt is actually bundled with the"""
"neutral","I agree - the existing email thing is very tricky.  It's in `database_authenticatable` aleady and will blow up as it stands currently if the existing model has that field (as many will, I suspect).  I had thought to possibly handle that by detecting the e"""
"neutral","My first version was more explicitly. But in only sqlite testcase, we need to pass Rails.root ...  What do you think about the following signature ?   ```ruby def structure_dump(configuration, filename, root = Rails.root) ```"""
"neutral","Homebrew does not write dotfiles into the user's Home. People trust us with that. We can however print a caveat with the stuff that should go in there."""
"positive","I like the idea of easy to read code. How about this?      if token.present? && protect_against_forgery?"""
"neutral","`if token && protect_against_forgery?` is fine."""
"neutral","remove this method. It is no longer needed and `brew audit newt` should complain."""
"neutral","I prefer  ``` options.is_a? Hash ```  over  ``` Hash === options ```  would also maybe change `options[:method] => options[:method].blank?` to protect against anyone using an empty string"""
"neutral","When I ran the test suite, there were only references to :lock, so I could update the commit.  However, I don't know if the method is receiving a hash with indifferent access.  As far as I could tell the only options passed in are :lock => <boolean>, """
"neutral","Can we create a private method to do this?  Something like this:  ```ruby def merge_hash(target, base)   base.keys.each do |k|     sym = k.to_sym     target[sym] = base[k] unless target.has_key?(sym)   end    target end ```  and call it like this:  ```rub"""
"negative","I forget about this =/"""
"neutral","@carlosantoniodasilva I wouldn't mention Cookies here since you can use them in API requests"""
"neutral","@spastorino yeah, you can use them, but the middleware is not enabled by default, I tried to explain that saying you can add them to the stack manually if you want. Perhaps we could expand this a bit with something like:  ``` Although Cookies could be use"""
"neutral","We should also consider making the last argument an options hash instead of adding new args."""
"neutral","Thanks for the advice.  Changed it to an options hash."""
"neutral","I'll remove the two depends_on lines.  I did run `brew_audit` on this formula without a problem.  Should I declare fortran support using the ENV.fortran line in the install instead?"""
"neutral","Oh right, audit wouldn't complain because the `depends_on 'gfortran'` isn't executed unless you pass `--with-fortran`. But yeah, we don't depend on it directly; use `ENV.fortran if build.with? 'fortran'`"""
"neutral","This method is trying to be too clever IMO. I prefer the existing version that is more explicit, but with your refactoring of certain values in the hash to methods."""
"neutral","I haven't looked at this code before, but I would say that the original implementation was rife with duplication. It also used unnecessary calls on the explicit receiver (self).    Maybe I'm strange, but the little method that generates the Hash in the """
"neutral","I'd rather use `Configuration` to build the configuration settings. It inherits from hash, so it should be fine."""
"neutral","I can read this, but I'm sure others will find it difficult. Would you mind expanding this hash syntax out?"""
"neutral","All sanitizers should have the same API in case someone decides to inherit from them to implement their own."""
"positive","Currently ```@choices``` can be a string, array or hash, so it breaks if we force it into an array. I'm happy to refactor the render method, which imho isn't particularly readable atm, but I think the original one-liner is a good interim solution for thos"""
"neutral","Multibyte::Chars is designed to work with UTF-8.  Some references: https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/chars.rb#L7 https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/char"""
"neutral","Maybe each of these could be split into separate descriptive methods and put together to achieve the sanitized URL? String sanitation is a notoriously ugly process and maybe breaking things out into separate private methods could aid in elucidating the pr"""
"neutral","It'd be good to also add a test where the hash contains more keys than the required ones, and it should not raise."""
"neutral","Can you remove the `!!`, and don't mutate the `options` hash that's passed in?"""
"neutral","What would we be the best way to do this? I want to keep as much of the inheritance/template reuse as possible, so we don't have to duplicate so much functionality. That's why I did it this way, but I agree that it's hacky. Do you know a better way?"""
"neutral","Done, tests pass without the whitelist now"""
"neutral","Cache the objects here: ```ruby @consumer ||= OAuth::Consumer.new(consumer_key, consumer_secret, :site => 'http:// @access ||= OAuth::AccessToken.new(@consumer, access_token, access_secret) ```"""
"neutral","No need to assign to a local variable if all you do is returning it. Just write the hash as the last expression of the method."""
"neutral","So this """"if user_signed_in"""" should be on the tag page. I'll move it."""
"neutral","I try delete it there but message: You must be signed in and on a branch to make or propose changes"""
"neutral","Lets not mix hash forms in one line:  ```ruby html: {class: """"new_conv_bla""""}, remote: true ```"""
"positive","Oh yes, I just realized there was more potential for shortening! :-D ```ruby def gh_token   gh_token ||= (pn = Pathname.new('~/.brew').expand_path).file? ? MultiJson.decode(pn.read)['token'] : '' end ``` Beautiful!"""
"positive","Hide comment button in the mobile view when not signed in""""? :)"""
"negative","Oh, I didn't realize! Should have checked the audit. I've removed the version string."""
"neutral","it would look nicer if we add a cancel button. That would require not requiring email, password and username. we could """"flash"""" the notifications. Now the user just sees an """"X"""" and not why it's wrong. That could be changed while at it. Adding a confirmatio"""
"negative","@mojombo Mostly worried about someone hacking this through a security vulnerability in `Regexp` in the version of Ruby that GitHub Pages uses to run jekyll on sites you host. I'd rather be safe than sorry, so I just wanted to check!"""
"neutral","I agree it would be better assigned to an ivar on a separate line, but I don't find it so offensive that I think it's worth deviating given I already applied to master."""
"neutral","Please write the exact method signature, e.g.  ``` ruby def first_or_create(attributes = nil, options = {}, &block)  ```"""
"neutral","```ruby args = [] args += [""""just"""", """"another"""", """"list""""] # or for single item args << """"spam""""  ```"""
"neutral","No need to explicitly return `nil` on methods marked as `Returns nothing.`. Just let it return whatever the last statement returns, the docs tell people not to trust the contents of the returned value for anything."""
"neutral","Same as with the collection, only that I know that here the 'photos' model does the fetching and assigning and this 'photo' model just represents a single instance"""
"neutral","Yup, adding such a call to `debug_param_given?` is preferable. `rescue` blocks should be reserved for catching exceptional conditions, not as part of the standard application flow.  But using `respond_to?` here feels like a hack. I'll look at refactoring """
"neutral","We cannot use `as_json` here, since `serializable_hash` is used for both json and xml. You should probably be overriding `serializable_hash` instead, which is intended for that."""
"neutral","Why not a use a hash in the test?"""
"neutral","Do you mind adding another comment before this line saying something like """"JRuby will returns the value before typecast as integer"""" or something like that? I think we might forget why this condition has to be exists at later date."""
"neutral","We don't accept `md5` hashes anymore as forgeries are too easy to create. Use `sha1` hashes instead."""
"neutral","When removing last empty line, """"brew audit"""" tells me """"* File should end with a newline"""""""
"neutral","Don't move `head` around, the preferred layout is homepage, url, (version), sha1, newline, head, newline, devel block.  Remove the 1.7.1 version here, Homebrew can parse that one fine, and it triggers an `audit` warning otherwise."""
"neutral","Need to update the checksum!"""
"negative","Not a fan of the duplication here; can we fix what you don't trust about the existing code instead?"""
"neutral","Suggest this be called `:head` or something, we eventually might want to record the formula's blob hash as well; useful for saying """"hey, the formula you used to build this is different from what we were shipping at [head revision]."""
"neutral","  md5 '75a1720be83b1d787ba465e6bdabcf42'"""
"neutral","This is not a stable download; formula must define a stable, versioned download (with a checksum!) in order to be considered for inclusion in core."""
"neutral","We remove `/download` from sourceforge URLs (`brew audit` will warn about this)."""
"neutral","This can be done as a subformula instead, so that it will be protected by a checksum. See e.g. the `git` formula for how this is done."""
"neutral","Hmmm, I just downloaded it on my desktop and sha1sum says your checksum.  But https://github.com/rapid7/metasploit-framework/wiki/Downloads-by-Version shows the b9d6dbe54b23448da9a939cf3e1f95cb7dc0e363.  Though the download link for *that* file is http://"""
"neutral","Need to update the checksum as well!"""
"neutral","The line between `md5` and `head` should remain."""
"neutral","Hmm ... but on the second though, I think I'll make the `copy.avatar` to have a `@file` assigned to it first, and assert that `copy.avatar.file?` Then, I'd assign original.avatar to it, and `assert !copy.avatar.file?`"""
"neutral","I considered it, but currently s3 only offers one encryption option so a bool was enough to get it done.  However I can see them adding other options in the future in which case passing a symbol that indicates type could make sense.  Lately I've been tryi"""
"positive","Good point:  given that aws-sdk takes a type, paperclip should take a type.  [65e0338](https://github.com/Sporky023/paperclip/commit/65e0338f3ed07ddf95958ce71265a0ba76e9c1c6) changes the format to:     :s3_server_side_encryption => :aes256"""
"neutral","`depends_on` should come after the checksum and a blank line, i.e.  ```rb homepage ... url ... md5 ...  depends_on ... depends_on ... ```"""
"neutral","It will compile with a """"wanky"""" patch to disable code signing. It actually works but I can't guarantee that I will maintain this patch or that it will work with HEAD."""
"neutral","Can omit the checksum when the stable URL is a git checkout."""
"neutral","Don't override `brew`.  The best way to sniff for installed formula is to do `Formula.factory(""""mysql"""").installed?`, and it should be done in `install`."""
"neutral","By convention, `depends_on` goes after the url, homepage, and checksum, and there is a blank line in between, i.e.  ```ruby url ... md5 ... homepage ...  depends_on 'foo' ```"""
"neutral","Remove the commented out cmake stuff here and below (or more generally, `brew audit` this)."""
"neutral","But even without space reuse this is wrong because there's space on both sides. The naive algorithm would be `images.inject(0) {|sum, img| sum + img.width + 2 * img.spacing}`. Also, do we need spacing on the edges? I don't think so."""
"neutral","Well, no. The forward slashes are creating the problems, they're supposed to be hashes. Or do you mean the names?"""
"neutral","That's the checksum gnome-developers have posted on their site with their tars. It's better using gnomes checksums than creating my own i believe..."""
"neutral","We don't allow `depends_on 'python'` because we allow non-Homebrew python installations. The normal approach is to sniff for the python in the path and take the appropriate steps."""
"neutral","Updated, audited and tested locally. Pushed the change."""
"neutral","Stable URLs can't point at the 'master' tarball, as that is liable to change at any time, breaking the checksum. (Also, don't use nodeload, just https://github.com/facebook/...)"""
"neutral","It does: Endianess is Netty (and in Java generally) is handled by the underlying `ChannelBuffer`. So to do this “properly” you could either demand a little endian `ChannelBuffer` factory, or override the `LengthFieldBasedFrameDecoder` and wrap the incomin"""
"neutral","You'll need to save the reader index here so that it is restored next time. See the [FrameDecoder example](http://docs.jboss.org/netty/3.1/api/org/jboss/netty/handler/codec/frame/FrameDecoder.html)"""
"neutral","As in, a rogue library that has a malicious toString method?  We can completely remove it but the problem of sql injection is still there if the a user builds their own sql statement."""
"neutral","I read the spec wrong. This of course managed to work because I haven't dealt with string lengths that don't fit into a unsigned byte. I'll fix it to use the length coded binary."""
"neutral","I need to find a better way to represent corrupt data. From what I understand, it isn't idiomatic to throw exceptions that are not future encoded within Finagle."""
"neutral","I've implemented your suggestions. Removing the noise caused by wrapping the sets in Option[...] and not passing around the decoder in the Defragging class cleaned up the code a lot.  The changes actually reduced the amount of cases by 1, but I think it d"""
"positive","very nice. FOR LATER: i think we could improve this a bit further by embedding expectOK and defragDecoder into the state as well; but let’s leave it as-is for now.  (I find it much easier to understand than the previous version)"""
"neutral","Don't forget about this."""
"neutral","Note that this won't work. Homebrew formulae __must always__ define `url`, `md5` and `version`. Throwing an error or calling `exit` outside of the `install` block has the potential to hose the entire brew installation because it can trip up any command th"""
"neutral","FYI, Homebrew will autodetect simple version numbers from the URL.  `brew audit --strict FORMULA` will warn you of that."""
"negative","(in other words, my mind is melted down and I trust my basic arithmetic skills even less than before)"""
"positive","Interesting: never trust _anything_ … (okay, Akka team excluded ;-) )"""
"neutral","Fully agree on this. I anyway planned to implement that as it is needed for an audit log."""
"neutral","this might want to use the new aroundReceive which is being discussed in the context of `akka-persistence`; we should either await that before going forward with this or create a ticket so we don’t forget."""
"neutral","this is not true: leaving is needed in order to reliably remove the entry from the membership list, and I think we should persist that hard-earned knowledge here so that we don’t forget it."""
"neutral","It would have been nice if we could still verify the credentials before building. There doesn't seem to be a target for that in the plugin though. Maybe pushing a small dummy file?  (Now in the right place in the script)"""
"neutral","Don't use """"use_mirror"""" for sourceforge URLs, we like the automatic mirror selection."""
"neutral","why allocate a new String instance?      def apply(name: String): Node = hash(name)      def fromHash(hash: String): Node = hash"""
"negative","Yes, just like about every other object we create; why are you so worried about this? If someone leaks Akka’s objects then they’ll leak Akka’s objects. Every ActorCell links to its parent … I’d much rather remove those ugly hacks and not muck with final f"""
"positive","love that one! I also like this one: find + map = collectFirst   On Thu, May 30, 2013 at 1:07 PM, Patrik Nordwall <notifications@github.com>wrote:  > In project/Publish.scala: > > > @@ -102,6 +103,11 @@ object Publish { > >    def akkaCredentials"""
"neutral","ah, forget it"""
"neutral","It's a ConcurrentHashMap right?"""
"negative","violated, mutilated, maimed, …"""
"negative","oh, forget it, my bad; maybe add a comment?"""
"neutral","so, actually: TreeSet has an overhead of 32b per entry (one tree node), whereas immutable.HashSet occupies 41b (on average at 1000000 entries; same result for 1000 entries)"""
"neutral","OTOH you made me thinking about if that is really a good idea to add the terminator in the encode step. It should be either a separate option, or just up to the user completely."""
"positive","I trust you, you trust the spray.io guys who trust the Netty guys :)"""
"neutral","Yes, exactly. The `Send` class here is intentionally mutable (through the ByteBuffer), because we want to work with a single instance until its buffer has been encrypted completely (which might take several `encrypt` calls, each of which drains a chunk of"""
"neutral","One thing that we can be sure of is: large writes will always be broken down and encrypted in several passes. From the SslBufferPool sizing question above we know that there is a max number of output bytes the SSLEngine will generate with a single `wrap` """
"neutral","Yes. Thinking about it again the best approach might be to remove the `Send` and, in the `encrypt` method, copy only the next `maxBufferSize` bytes from the write ByteString into a ByteBuffer from the pool and have the SSLEngine `wrap` these bytes into an"""
"neutral","no equals and hashCode for this one? why not case class?"""
"neutral","just forget it, I missed gated->idle"""
"neutral","What do you mean by that? I mean the order is not violated as far as I see, only there are holes."""
"neutral","I need to correct myself: since the result of `nextSeq()` always goes into a `Some()` boxing will happen immediately anyway; an optimization would be to encode the optionality of a SeqNo by reserving `Long.MinValue` as undefined."""
"neutral","so if this is violated we leak a buffer?"""
"neutral","`topic` should be any String, right? In this case it must be URL-encoded further below"""
"neutral","That was part of my uid pull request. https://github.com/akka/akka/pull/1244 I changed such occurrences in akka code. For user code I have described the problem in the migration guide. It is not possible to fix. Equals and hashCode cannot be based on wi"""
"neutral","is `/` allowed character in generated cookie? Then it should be enclosed in quotes, otherwise config will barf."""
"neutral","Not sure that assigning of null will help GC to collect node faster. Possible need to ask GC experts (like Gil Tene) to weigh all procs and cons. """
"neutral","no, catch-ignore `try trustStore.load(fin, pwd) finally Try(fin.close())`"""
"neutral","I checked if this was documented at some other place, and found that all ssl settings have been removed from reference.conf. That must be wrong. I'll create a separate ticket for that."""
"positive","Yes, Patrik, you are of course right. I shouldn’t trust my reviews today; thanks a lot for catching this!"""
"neutral","Also, assigning vars inside a transformation?"""
"neutral","This change doesn't appear to reflect the reality of what's available for download from sourceforge. Something a bit odd appears to be going on"""
"neutral","Don't use the """"use_mirror"""" part of Sourceforge URLs, that way we can let it detect the best mirror on its own."""
"neutral","This should be probably in some trait instead. One responsibility is getting the capacity values, while another one is assigning weights. WDYT?"""
"neutral","the better question would be where RichInt can actually come from? Is this not a little over-designed?"""
"neutral","This is the old remoting, which should go away. This was just a short hack   to make things work."""
"neutral","Yes, it should be properly encapsulated. The way it is defined with   protobuf now will eagerly deserialize the payload part -- which violates   the layering. I will change the protobuf definition after I removed the   old remoting."""
"neutral","Inconsistent naming `Ssl` vs. `SSL`"""
"neutral","please replace this (i.e. the whole listing) with      .. includecode:: code/docs/pattern/JavaAsk.java"""
"neutral","yes, since consistent-hashing isn't in master yet, so I will change once it is"""
"neutral","Could be encoded with Option[Either[LeaderChanged, LeaderChanged]] and remove a var (since I assume they can't be both Some at the same time?)"""
"neutral","`decodePdu` should be lazy wrt. decoding the actual payload, since we might throw it away in untrustedMode (it might be a mem bomb …)"""
"neutral","I think these would benefit from something like      def ape[T](msg: String)(thunk: => T): T  which is used like      ape(""""Error while decoding incoming Akka PDU"""") (codec.decodePdu(pdu, provider))"""
"neutral","Why not just a one liner: ring.rangeImpl(Some(hash), None).headOption.getOrElse(ring.head)._2 ? """
"neutral","Why can't you do:      case class ConsistentHashableEnvelope(message: Any, hash: Any)  Same as we do in Broadcast(..).  Seems tedious to have to define an envelope for each new message you want to hash. """
"neutral","Isn't there a MurmurHash in Scala libs? In the nightlies there is a scala.util.hashing.MurmurHash3. Is ours customized somehow?"""
"neutral","Isn't removing and adding via :- and :+? They only call nodeHashFor and not nodeFor"""
"neutral","since always one drives the other you could also make a non-blocking implementation (CAS-loop for updating the routees and the winner sets the hash)"""
"neutral","true, that would avoid subsequent equals checks. Like this?        if (currentRoutees ne consistentHashRoutees) {         if (currentRoutees == consistentHashRoutees) {           // other instance, same content, no need to re-hash           consistentHash"""
"neutral","yup, could keep them together in a Tuple2 also  This has the down side that several competing threads would do the same hashing work, this is on the sender side so it's probably not usual to have many threads using the same actorRef  I think it would be p"""
"neutral","Locking always writes, lock-less will almost always read, hence less cache line bouncing (I’d assume). When you see a discrepancy between the two lists of routees, try to fix that (and only that), and if you were the successful one, update the hasher; if """
"neutral","How important is it that we see the updates and that they are in synch (consistentHashRoutees and consistentHash match up?)  If they need to be in sync, then put them into a Tuple in an Atomic, and get them in the beginning, and if discrepancy between rou"""
"neutral","I think that this is a performance optimization. Maybe I'm missing something but don't you insert the node with the hashFor as key in the TreeMap during `:+`? And calling `getOrElse` seems much less expensive than `rangeImpl`."""
"neutral","Instinct: I'm not sure this is the best option. It means that you need to control message implementations to be able to use them for consistent hashing. Same issue as with putting equals, hashCode etc in Object. I propose to seed the Router with either a """
"neutral","Previous comment was as an alternative to rangeImpl, if that wasn't obvious.  /Patrik  13 sep 2012 kl. 15:14 skrev Björn Antonsson <notifications@github.com>:  > In akka-actor/src/main/scala/akka/routing/ConsistentHash.scala: >  > >    } > >   >"""
"neutral","Possible to remove a bit of duplication:      if (currentRoutees ne consistentHashRoutees) {         val rehash = consistentHashRoutees != currentRoutees         consistentHashRoutees = currentRoutees         if (rehash)           consistentHash = Consist"""
"neutral","Aren't we just interested in the first match with hash >= the message hash for less than 100 nodes?   `ring.find({case (h, n) => h >= hash }).getOrElse(ring.head)` """
"neutral","yes, it might be better, but remember that consistent hashing will """"always"""" be used with remote routees, so we are not spending time on the bottleneck. If we think it is important I can take a stab at it, or I can create a separate performance ticket."""
"neutral","I think they should be the other way around. It's the `consistentHash` that should be in the atomic since you don't want to overwrite it with a stale `consistentHash`. Overwriting the `consistentHashRoutees` with stale values will just trigger a new updat"""
"neutral","Yes, Tuple please.  Just realized that there is a race when removing nodes otherwise, that could make you get a removed node from the `consistentHash`."""
"neutral","adding `@volatile` does not make it race-free without using CAS loops; I'd recommend a normal ConcurrentHashMap or similar"""
"positive","If I didn't miss anything, then the `getInstance` pattern should hold for all singletons, including Kill, GetRoutees, and some others I'm currently forgetting. Differences between docs and code will then have to be settled by changing the code ;-)"""
"neutral","ah, wasn't that because of the special optimization that is done when type is not specified for final val. would be awesome with a comment about. I forget it all the time."""
"neutral","yes, that contains strictly more information. I'd like to use FiniteDuration more in method signatures which expect finite durations …"""
"negative","Yeah I'm not happy with this consumer config in general. It just doesn't feel right. Should delegate of course, hacked together too quickly. It is used for default settings. But it is not correct. the consumerconfig is now also used when you have a produc"""
"neutral","you think about that the values are VectorClock and that is expensive? or is it the size operator you think about?  I have an idea that the seen table doesn't have to contain the full VectorClock values, but only a hash of them (less to transfer, faster t"""
"positive","Good point. Leave it as is and put a FIXME to change it to URLEncode when http://www.assembla.com/spaces/akka/tickets/2123 is fixed"""
"positive","Yep :)  Sent from my iPhone  On Jul 12, 2012, at 2:05 PM, Viktor Klang (√)<reply@reply.github.com> wrote:  >> + >> +.. includecode:: code/docs/camel/Introduction.scala#CamelActivation >> + >> +The above code shows that you can get a ``Future`` to"""
"positive","Some day someone will either add some code in there or refactor it to be a method call instead... Putting try-fainally is just a very cheap way to ensure structural integrity and harmonize the way locks are handled. It would also make me sleep better :-)"""
"positive","trust me, we will not miss that :-) I can sprinkle FIXME if that makes you sleep better, but I wouldn't trust the fixmes when doing the ticket anyway"""
"neutral","I've played with the proxy class loader idea but it doesn't quite work (I suspect ObjectInputStream).  The main difference is that with the Java Hack the code operates directly with the targeted class loader i.e. Remote or Original. But with the Proxy it """
"neutral","I'd need to jarjar them in any case.  If no extra dependencies are needed can this stay here or do you think extra module is right in any case?  I'll get rid of them. From Guava I am using LoadingCache but that can be done with locks and HashMap (same as """
"neutral","That you can not use a BalancingDispatcher with *any* kind of Router.  Now that yields a ConfigurationException.  So that violates this whole section of the docs. """
"neutral","On 2012/05/25 07:49 AM, patriknw wrote: >> @@ -151,6 +151,33 @@ akka { >>   >>        # (O) Maximum time window that a client should try to reconnect for >>        reconnection-time-window = 600s >> + >> +      # (I&O) Enable SSL/TLS encryption. >> +     """
"neutral","On 2012/06/07 10:55 AM, patriknw wrote: >> + >> +        # (I&O) Protocol to use for SSL encryption, choose from: >> +        # Java 6 & 7: >> +        #   'SSLv3', 'TLSv1' >> +        # Java 7: >> +        #   'TLSv1.1', 'TLSv1.2' >> +        protocol = """
"neutral","sorry, forget what I said, *braces* can be removed"""
"neutral","FWIW, this implementation of InputStream.read is incorrect. Read should return the unsigned equivalent (0-255), or -1 in the case no byte is available. See http://stackoverflow.com/questions/4332264/wrapping-a-bytebuffer-with-an-inputstream/6603018#660301"""
"neutral","Could we switch to Scala Lib's MurmurHash or Phil's new hash? """
"neutral","It has to be removed in order to allow adding () to the other apply method: def apply[T <: Actor: ClassManifest](): Props Else both have the same signature after erasure."""
"positive","Great stuff, after these last tweaks I think it's ready to go in.  Have you've signed the cla? (Will be needed before I can merge it in: http://www.typesafe.com/contribute/cla)  Cheers, √"""
"neutral","moved into encoders/decoders"""
"neutral","This should be encoded in the Open state and not in the breaker itself."""
"neutral","If there's a good place to look for examples here, that would be helpful to me.  I'm thinking you're looking for a signature along the lines of:  ```scala  def onOpen(func: () => Unit)  // or  def onOpen[T](func: () => T)  ```"""
"neutral","this should be in `finally` block as it was before, because handleSupervisorFailing is not trusted code (potentially)"""
"neutral","val NATFirewallAddresses = getStringList(""""akka.remote.nat-firewall-addresses"""").asScala.toSet"""
"negative","Ouch, undocumented behavior that an empty whitelist makes ALL unknown addresses whitelisted, surprising behavior."""
"neutral","I guess there will be some functionality coming later which uses this, right? Anyway, don’t forget to null out the ref once done."""
"positive","also, always have return types on your methods. Trust me, will save everyone involved a lot of headache and will add documentation."""
"neutral","Can such a scenario exist such that both connection and reconnectionFuture is Some(...) ? If not, you might want to encode it as Option[Either[Connection, Cancellable]]"""
"neutral","don’t use `Any` in Java-facing signatures, Paul warned that there is pain lurking on that path"""
"neutral","Because I needed a specific apply method to create the Node instance. Same signature as the generated one but different impl:     def apply(name: String): Node = new Node(hash(name))"""
"neutral","What exactly (and I mean really the details) is the test meant to ensure? The current implementation of the test fails if any resize() call does not lead to an actual Resize event, which is definitely flawed. And hacking it so that the test works (by doin"""
"neutral","I understand that, but what about DynamicAccess or DynamicClassMaster. Looking at the signatures it is all about fqcn strings.  PropertyMaster can be a manager that handles just about anything."""
"neutral","Who do you handle capacity violations? (In case of bounded Deque)"""
"neutral","Calling `unstashAll()` now throws a `MessageQueueAppendFailedException` in case of a capacity violation (this is also properly documented now). Moreover, the stash size limit is now configurable using `stash-capacity` (an int in the dispatcher section of """
"neutral","This way you encode a default value directly. We have made an effort to put all defaults into `reference.conf` to keep them central (and testable).      val dispatcher = context.system.settings.config.getConfig(context.props.dispatcher)     val config = d"""
"neutral","all interfaces must be resolved recursively as well, so that doesn't work.  My first approach was to try to get collectFirst working but I didn't find a good way, and it is really only some extra HashMap lookups that are performed (initially).  I would be"""
"neutral","it's documented on ActorPath, and it's used for cheaply injecting the transport address into its string rep (for local Addresses)"""
"neutral","Has Derek signed the CLA?"""
"neutral","So why is it a WeakHashMap if you already use the DeathWatch?"""
"neutral","If there are no references to it, it means that it's been terminated, if it has been terminated then DeathWAtch has been triggered. No need for WeakHashMap"""
"neutral","Ok - I take it. Forgive my ignorance - what's wrong with starting children that way? Is this violating the rule of not sending behaviour to an actor?"""
"neutral","I think I prefer: import org.jboss.netty.akka.util.{ Timer, TimerTask, HashedWheelTimer, Timeout ⇒ HWTimeout }"""
"neutral","Moved from Sourceforge to https://github.com/swh/LRDF with a new release. Seems relatively active."""
"neutral","On Wed, Dec 21, 2011 at 5:08 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > """
"neutral","On Wed, Dec 21, 2011 at 5:24 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > """
"neutral","Just tried the actual generated docs. This example comes out a little strange because of the different indenting. I think as two blocks is better for this:      .. includecode:: code/TypedActorDocSpec.scala#typed-actor-supercharge      .. includecode:: co"""
"neutral","WeakHashMap is bad for gc, but ticket is created #1494 I leave it with a FIXME refererence to that ticket.  On Tue, Dec 13, 2011 at 2:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -62,9 +69,30 @@ class Dispatchers(val settings: ActorSystem."""
"neutral","I'm curious as to why the signature of ? still includes a timeout. Since it returns a Future, which will no longer time out, isn't the timeout superfluous?"""
"negative","Trust me, I have spent quite some time pondering these issues. The ask/? we have for 2.0 is the least of all evils."""
"neutral","Don't need to interpolate 'prefix' here (`brew audit` will catch that)."""
"positive","You guessed it.  Also, use pbhash :-)"""
"neutral","hashedWheelTimer.stop().asScala foreach execDirectly"""
"neutral","On Mon, Dec 5, 2011 at 3:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -459,7 +605,9 @@ class DefaultScheduler(hashedWheelTimer: > HashedWheelTimer, log: LoggingAdapter, > >          // Check if the receiver is still alive and kicking befor"""
"neutral","If this is only used in one place for one usage I'd rather just use ConcurrentHashMap and make sure that whatever gets put into it only has identity equality defined"""
"neutral","But you're calling out to the methods of the Actor, which is a violation of the ActorModel, since the Actor could be shut down or it's fields might be invisible from a JMM perspective, why not put the connect, bind etc as methods inside the select-functio"""
"neutral","Why does it require a HashSet?"""
"neutral","You can avoid using the HashSet with something like ```   ids.flatMap {     // return None if we don't want to include the id     // return Some(id) if we do   }.toSet ```"""
"neutral","Is it possible to use the Thrift isSetParent_id (or whatever it is called) here instead? As mentioned the id !=0 is fine as a hack, but if possible we should figure out the correct solution."""
"neutral","I think a type alias that is used only once `MultiHashMap` is probably not that helpful. I'd just inline it so there's one less thing to lookup when one is reading the code.  I think the same goes for the `Responses` alias. In particular I prefer to rea"""
"neutral","Yes, sounds good. I'll file a bug for it, so that I don't forget it. Done: https://issues.scala-lang.org/browse/SI-7624"""
"neutral","Yeah, it's totally legal to end up in the null case. The question though is if we should change the signature to be a Function and then check if it's partial and then applyOrElse and just straight apply if it isn't. (this would also be a non-issue with t"""
"neutral","This is not just useful for hacking scalac, but is also consistent with Java's behavior. As SLS 4.7 hints,   ``` The import clause import p._ is equivalent to import p.{_}, i.e. it makes available without qualification all members of p (this is analogo"""
"neutral","That name mangling is performed for compactness (as a result of `hashCode.toHexString`) but regarding the main question, I haven't tried qualifying with `currentClass.fullName` only. I'll think about it."""
"neutral","A single-use non implicit Ordering is an unlikely sweet spot. Skip the Ordering and write ``` sortBy (_.name.decoded) ``` instead of sorted treeOrd. """
"neutral","What does """"the names are encoded"""" mean to you?"""
"neutral","Whichever way you slice it, it would be good to see unit tests for equals/hashCode consistency of this class, in addition to the functional tests like `blame-aye-triple-eee.scala`."""
"neutral","> and you need the erasure to match the inherited implementation  Isn't that what bridge methods are for? The erased signature in the superclass can be more specific than the corresponding signature in the superclass."""
"neutral","It is what bridge methods are for; we don't have enough bridges. The erased signature can only differ between the subclass and the implementing class if the backend will handle the calls and forwarding correctly; it is not a pretty picture when you get to"""
"neutral","It passes.  But instead, I included a test that is divorved from the standard library (ie, it doesn't depend on the signature of `Option#getOrElse`). It was more convenient to test for an error due to failure to eliminate a tail call than to check for s"""
"neutral","Small point for next time: I'd prefer to this to use type local to this test case, rather than `List[Int]`. Sure, the signature of `List#map` doesn't change all that often, but there is no need to couple this test to it."""
"neutral","Well, it looks like classfile annotations are pickled as well.  `class W extends scala.annotation.ClassfileAnnotation; @W trait X`  Decompilation shows:  ``` @ScalaSignature(bytes=""""\006\001M1q!\001\002\021\002G\005QAA\001Y\025\005\031\021a\002\037f[B$\030"""
"neutral","Because `getMethods` returns stuff like `toString` and `getHashCode`"""
"neutral","This needs because `FlatHashTable#iterator` became protected"""
"neutral","lobounds, why is it a list an not a Set (or LinkedHashSet if needing insertion ordering)?"""
"neutral","good point, you found a missing test case; your UPDATE is not enough, though, due to the `-0d` sickness it needs to use `compare` instead of `<`.  BTW: is Double (and Float?) the only example of a violation of the equals/compareTo contract on the JVM whic"""
"neutral","I believe we should retain the `Ordering` evidence here. If we decide that we need to compare elements for some reason later during a minor release, we can then do so without changing the signature of this method."""
"neutral","Not being bound by the collections, I'd rather this had the signature      final def contains[A1 >: A](elem: A): Boolean  The difference is invisible at the user level but significant internally.  With an Any parameter it won't infer anything; with a boun"""
"neutral","The problem previously in `Wrappers` was that the byteswap-hash magic number constant in `improve` was missing a digit - the hash worked ok still, but with a lower chi-square for this test-case. When I refactored and fixed the missing digit, chi-square in"""
"neutral","I was actually thinking it might be useful to also have a class corresponding to each hash function which is mutable and allows cumulative hashing, as is the case with the old `MurmurHash`."""
"neutral","Should this chain into another Hashing instance?  I can see that being useful potentially."""
"neutral","Looks good.  Mind if I add a CityHash implementation in here?"""
"neutral","It seems useful, yes. Maybe we should have a separate class in that case which composes 2 `Hashing`s together."""
"neutral","No `$outer` pointers as far as I can see - the class is defined in a top-level companion object:        Compiled from """"TrieMap.scala""""     public class scala.collection.concurrent.TrieMap$MangledHashing extends java.lang.Object implements scala.util.hashin"""
"neutral","I agree this needs to be worked out. However, we currently have a request to use custom hashing on TrieMaps. I think we should at least enable the TrieMaps to take custom Hashing objects for now. Given that we don't do this with the rest of the collection"""
"neutral","You have a point there, it would be good to get rid of this.  However, the opposing constraint is that when there is no custom Hashing object, some objects produce poor hashcodes for typical object ranges - for example (n: Int).hashCode == n. The problem """
"neutral","Note:  `MurmurHash`  exists in `scala.util`.   (a) Should we provide a default `MurmurHash` instance?  It's an instance of `T => Int` (b) Should we adapt `MurmurHash` to extends `Hashing`? (c) Given that we have two classes, should they both be in the sam"""
"neutral","What if we figure out if a default is provided?   We can control the default typeclass, so let's give it a real class name and throw an isInstanceOf before mangling?   Either that or we can wrap the typeclass on the way *in* to the hash map if it's an ins"""
"neutral","To avoid `isInstanceOf` on every `computeHash`, I could replace the `hashingobj` with a custom internal `Hashing` which does the mangling if it's a class returned by `Hashing.default`, yes."""
"neutral","These 2 methods in the await object can be refactored to a different signature if needed.  I'm not sure if the Awaitable trait should live in the Await object, but if you insist, it can also be done."""
"neutral","You're not assigning something. Just use `||`."""
"neutral","`connectionHandler.expectMsgType[Received].data.decodeString(""""ASCII"""") must be(""""testdata"""")`"""
"neutral","The only reason we add this new scheduler is that we want to replace the old DefaultScheduler (and akka.util.internal.HashedWheelTimer.java). The old has in practice not been part of the public api (even though visibility modifier and doc annotation of th"""
"neutral","The thing is that no hashing is involved in the new timer, hence it’s more like a LamettaWheelTimer (with all those lists dangling from the spokes; Lametta is German, I think the English word for it is “tinsel”). My idea would be to back-port it to 2.1, b"""
"neutral","But FYI this is set up for trouble and you should probably revisit it. Taking the memberType of the symbol owner means it will be wrong whenever the symbol is inherited. When the type signature is """"Symbol => TypeTree"""", the right thing cannot be done."""
"neutral","That's essentially a blacklist approach, not sure if I like it. Could use a third opinion here."""
"neutral","that wouldn't work, cause it would return a symbol hash key, which is not a json primitive"""
"neutral","Let's be precise about what, exactly, was changed. 1. `Object#as_json` and `Struct#as_json` properly recurse through the hashes they return. 2. Circular references are correctly detected in deeply-nested arrays and hashes. 3. ??  The `as_json` method"""
"neutral","Why did you pull the `encode_json` out of the block?"""
"neutral","Perhaps this is out of `as_json` responsibility. If you wish to use circular reference detection, you should pass the encoder as an option (as the code was before, here)."""
"neutral","```ruby if options && encoder = options[:encoder]   map { |v| encoder.check_for_circular_references(v) { v.as_json options }} else   map { |v| v.as_json options } end ```"""
"neutral","here we have an utf-8 string assign to a CStdStringW, are you sure it is assigned with the correct utf-8 conversion?"""
"neutral","Because the build system changed to require them since the last release (over a year ago) and while we could include them as general dependencies, they aren't needed for the release version. When FontForge is next released, they will be needed as general """
"neutral","Without it, when I run   `brew uninstall fontforge; brew install fontforge --HEAD --debug --with-x`  then it fails. I press 5 to get a shell, and press up to get the previous command and rerun it, and this is what I get:  ``` ./configure --prefix=/"""
"neutral","Here, you are not checking whether the ``rewriting`` key exists in the options. but the signature of all methods of the interface declares ``$options`` as being an optional argument. This is not consistent."""
"neutral","Excuse me if I'm missing something, but doesn't the []= method on Hash return its argument anyway, so that prev would in fact be set to the rightmost member? However, it seems to me that `prev` is not used for anything here, and could be removed."""
"neutral","Not sure what you mean here, if I remove those three functions, how does the class work ? I'm using the same methods used in DisplaySettings.cpp. OnSettingChanging might or might not be needed, this is POC not a finished PR that is ready to inject. I can'"""
"neutral","yeah ... write only kind of regex. It looks for <user>/repo/<query> where query is optional and `\/` is needed to encode the verbatim `/`."""
"negative","this is wrong. you should not talk about the service id but ask a csrf provider. the bridge is usable outside the full stack framework"""
"neutral","```ruby # If Date bits were provided but blank, then return nil ```  Should be  ```ruby if missing_parameter = [1,2,3].detect{ |position| !values_hash_from_param.has_key?(position) }   raise ArgumentError.new(""""Missing Parameter - #{name}(#{missing_paramet"""
"neutral","Can clarify this with `Hash#fetch`:  ``` seconds_to_advance = options.fetch(:seconds, 0) + 60*options.fetch(:minutes, 0) + 3600*options.fetch(:hours, 0) ```"""
"neutral","you should not change the signature of the protected method as this is a BC break. Do the call to ``$request->getRequestFormat()`` in the calling method"""
"neutral","According to the output of `brew audit dfc`, this line should read      system """"make PREFIX=\""""#{prefix}\"""" MANDIR=\""""#{man}\"""" install"""""""
"neutral","As mentioned in PR desc. according to the docs of Lighttpd, `https` is always first when request is encoded."""
"neutral","Instead of throwing a BadCredentialsException here (which means it has to be catched in the CurrentPasswordValidator to avoid getting a 500 error when applying the validator, which is not done currently), wouldn't it be better to return false in ``isPassw"""
"neutral","Would like to see this encoded as a Requirement at some point."""
"neutral","Would this work?:  ```ruby object.is_a?(Hash) && object.all? { |k, v| k =~ /\A-?\d+\z/ && v.is_a?(Hash) } ```  I'd also move this method below the `each_element` one, assuming it's needed as an extracted method at all."""
"neutral","Are you sure of these Gameobjects IDs? I don't see them in sniffs, at least for map 469."""
"neutral","i watched several videos on youtube and chose some gameobjects which have the same model, maybe you can give me several sniffs than i can do it correctly"""
"neutral","That's what I have in sniffs which seems to be mostly the same spawns than @Foldor : ```sql SET @OGUID := XXX; DELETE FROM `gameobject` WHERE `guid` BETWEEN @OGUID+0 AND @OGUID+37; INSERT INTO `gameobject` (`guid`, `id`, `map`, `spawnMask`, `phaseMask"""
"neutral","Why not? In some cases you will in fact know when the private keys were generated, even though you don't actually have them. For instance that's true for keys generated by the client-side Javascript in Coinpunk."""
"neutral","Why 80 bytes? That's significantly larger than a hash, yet still too small for a announce-commit sacrifice."""
"neutral","Nit: pass hash by reference."""
"negative","What tests are you actually using this for? It's not much code to actually create a """"real"""" stub certificate (depending on what fields you need) - having separate constructors for testing is nasty :-/"""
"neutral","I agree with @grumpydev here. There should be no ctor just for testing purposes. If it's difficult / cumbersome to create a fake certificate then maybe we should provide some test helper for that instead. If the Ctor was already there then it must've been"""
"neutral","I though about that but I couldn't create a `HashedWheelTimer` from an `Executor`, and you can't pull the `ThreadFactory` out of the `Executor`.  Also people might be confused if one of the threads in their `Executor` is hijacked by the `HashedWheelTime"""
"neutral","Yes. In the depths of the `NioClientSocketChannelFactory` it created a `HashedWheelTimer` with no arguments and that used `java.util.concurrent.Executors.defaultThreadFactory`"""
"neutral","Yes, @viktorklang We can probably reuse one `HashedWheelTimer` for the whole `NettyTransport`.  So @drewhk correct me if I'm wrong. This seems to be per outbound association. Are we creating this for every connection to a new remote system?  """
"neutral","what is the advantage of this `Base64` (which adds another dependency) over java.net.URLEncoder/ULRDecoder ?"""
"neutral","Make it a `git__memzero` then and let's ship this.  The idea of allocating SSH credentials even when SSH is not available sounds just reasonable to me. Specially since you can also check for SSH availability using the `git_libgit2_features` api call."""
"neutral","Why would the callback be null? Should this not be verified for integrity? """
"neutral","I have the null setting when the next decode phase starts at the top. Do you mean nulling it out immediately after the out.add() is called so if something happens in between it doesnt throw?"""
"neutral","I can't recall where now, but I had found that method on some page or project source code.  After some more research, it looks like there's a less hacky method available with sockaddr_ll."""
"neutral","I agree it's a security issue waiting to happen in a future code change. I'd strongly prefer a different solution here, ie one where the password is set to empty in the testing code instead of bypassing the check."""
"neutral","this needs a comment in `ActorCell.newUid` so that nobody gets crazy optimization ideas which then break hashing"""
"neutral","I hope i don't bother you. But you should add this to the imports as well. (I know this is NMS code but there is already a CraftBukkit import section so this won't cause any additional work and improves readability) Don't forget the DamageCause part."""
"neutral","@andrepl You talk about concern for how nms and the deobfuscation handles constants... this is why Bukkit conventions are to do minimal diffs so constant value changes are easily seen where they are done. There is no reason to embed the short1 variable un"""
"neutral","Pretty `toString()`, `hashCode()`, and `equals(...)` please."""
"neutral","Maybe make this a sub-type of DecoderException ?"""
"neutral","Throw DecoderException"""
"neutral","I think we shouldn't assume that the payloads are UTF-8 strings. Maybe it should rather be base64-encoded?"""
"neutral","Do you mean, they could be base64 encoded? If so, do you know how to figure out how they were encoded?"""
"neutral","I think BytesRef.toString is too verbose since it uses 4 chars per byte ('0xc3' for example). Maybe we could directly call `currentPayloads[j] = Base64.encode(curPaypoad.bytes, curPaypoad.offset, curPaypoad.length)`?"""
"neutral","uploadNewCredentials is not an operation that is currently supported by nimbus.  We can put it back in as part of a future pull request."""
"neutral","These can also be added back in when uploadCredentials has it's own pull request"""
"neutral","I don't think we can take external code unless all contributors have signed the CLA.  /cc @isaacs """
"positive","Thanks a ton for taking this on, @domenic.  I just signed the CLA.  I think I've forgotten most things about the V8 API since I wrote Contextify a couple of years ago, but I'll check over the code and help any way I can.  I've accepted various pull reques"""
"neutral","Yep, that's correct. Just don't forget to declare a new HandleScope or the Local becomes rooted in the existing HandleScope (i.e. possibly leaks, possibly becomes unhinged if there is no HandleScope.)"""
"neutral","I think there is some drift between the comments and the current function signature (filename is not a current param...). I know this did not happen in this particular change, but maybe we should we clean this up?"""
"neutral","did you forget to remove this part?"""
"neutral","You can also use the official [code sniffer](https://github.com/cakephp/cakephp-codesniffer)."""
"neutral","You need to put this to require as well because its required for the tokengenerator. Without it the csrf component is not really useful. Also you probably do not need ~2.4. I guess something like ~2.2 is enough (needs examination). Furthermore, its miss"""
"neutral","true because its used in tests. also its missing suggestions for dependency injection, httpfoundation, templating and kernel for all the extensions."""
"neutral","I've added this to `require-dev` and added suggestions for `symfony/twig-bridge` and `symfony/framework-bundle`. I did not add suggestions for dependency injection, HTTP templating or kernel, because the corresponding form extensions don't *add* functiona"""
"neutral","There's [240 more](http://bugs.jquery.com/query?status=assigned&status=closed&status=new&status=open&status=pending&status=reopened&type=feature&resolution=notabug&resolution=patchwelcome&resolution=plugin&resolution=wontfix&resolution=duplicate&col=id&co"""
"neutral","Why does injecting a script _require_ the ajax module?    As for """"_"""": it's a bogus inference that means nothing. jQuery UI uses it, jQuery uses it... but all it means is that we can close tickets as """"Won't Fix"""", because it's not for user code to mess w"""
"neutral","You can't load a script using script tag injection synchronously."""
"neutral","itostr() does ``strprintf(""""%d"""", n)``, which is for signed integers, so should we better use ``strprintf(""""%u"""", GetDefaultRPCPort())`` instead, as we have an unsigned short as port number?"""
"neutral","My understanding is that this is well defined.  The implicit type conversion is from unsigned short to signed int, which is always safe.  (Since the short is unsigned, there is no sign to extend.)  The compiler doesn't even blink at this with -Wall, but i"""
"positive","Alright I'm fine with this patch then, but now I'm interested in which lines give you that signed/unsigned warning, as we are always interested in finding and fixing these :)."""
"neutral","No problem here, it is entirely correct: calling itostr casts the unsigned short to a signed integer (which is larger, so there is never undefined behavior), before feeding it into strprintf as a signed integer (%d). """
"positive","hmm, that’s a tough one: I cannot really write that class in Java for real, and writing a Java copy runs the risk of bitrotting, as would documenting the method signatures translated to Java.  Wait a second, I have an idea!"""
"neutral","It is only a security risk when used with TLS/SSL, so maybe this could be:  Note that GZipMiddleware is considered a security risk on sites that use HTTPS"""
"neutral","Fair point, how about:  Note that using GZipMiddleware allows attacks that would nullify the security provided by SSL/TLS."""
"neutral","ah, no, we didn’t; forget it."""
"neutral","Shouldn't the assigned value be `jQuery.fn.toggle`?"""
"neutral","The old behavior was to only use the events toggle if the first *two* arguments were functions, since that's its signature. It may not matter, but it's worth noting."""
"neutral","it's a bit too obfuscated for my tastes here. What are the savings from doing it this way?"""
"neutral","This is a public method so we shouldn't casually change its signature.  It should continue to take a single `arguments` parameter, and then `_on_request_body` should merge `body_arguments` and `query_arguments` into `arguments`."""
"neutral","I like the first idea, saves a few lines of code and we won't forget to add it (perhaps as another pull or commit for this one?).  I can't comment on the Boost.Thread stuff, but as we include or somewhere else use it (the lib is there), why not ... perhap"""
"neutral","Because I'm always the one who forgets to add that comma later when adding another item to an array. I can remove it if need be."""
"neutral","Usually we set event identifiers in `setEventManager()`, which ensures that they happen on injection. That also simplifies the `getEventManager()` implementation, as it only needs to call `setEventManager(new EventManager())`.   On Wed, May 8, 2013 """
"neutral","should be:  **if (isset($name) && ! empty($name) && $this->cookie($name))**"""
"neutral","should be: **$this->set_cookie($name, '', 0);**"""
"neutral","This is not something you can just do. It will break every encoded cookie out in the wild."""
"neutral","This is incorrectly placed. It should be under the method signature. """
"neutral","I guess it should. I was more concerned about the hostnames as sharing cookies between domains is going to cause problems. I forgot about path based cookies though.  Both Client::_storeCookies() & Client::_addCookies() will need to be updated."""
"neutral","@markstory To follow the [RFC 2109](http://www.ietf.org/rfc/rfc2109.txt) (section 4.3.1) the path should be the base path of the requested URL when not specified.  > Defaults to the path of the request URL that generated the > Set-Cookie response, up t"""
"neutral","@markstory Why do you trim the dot from the domain? It can cause security issue. The `cakephp.org` cookie domain is accessible only by the `http://cakephp.org`, but the `.cakephp.org` cookie can be accessed by `http://cakephp.org` and `http://bakery.cakep"""
"neutral","In RFC 2109 an explicitly set domain must always start with a `.` (section 4.2.2). Only if the domain is omitted will the  leading `.` be missing (section 4.3.1). Based on the domain matching examples, the rules seem like a cookie's inclusion in a request"""
"neutral","Just as curiosity, I was looking the [`DateTime` documentation](http://us2.php.net/manual/en/class.datetime.php) today and they have the constant for the RFC formats.  Form the [cookie RFC](http://tools.ietf.org/html/rfc2616#section-3.3.1), it could be """
"neutral","Amending response: Valid as is, see other location spam comments"""
"neutral","Not sure if it’s worth it, but you could avoid creating a new array with each iteration by assigning the current exterior to a reusable global length-1 array."""
"neutral","That struct looks pretty good. For the basic version (i.e. `git_clone`) all you should need to provide is how to tell you about progress and what branch to checkout. I think we might want to add a flag saying whether we want to ignore SSL errors."""
"neutral","This function still feels like a big hack to me. I don't think you should create another `abort` method to pass the data you need. I'd recommend creating an exception class (similar to [`ForbiddenError`](https://github.com/reddit/reddit/commit/633a7104913"""
"neutral","Also do not forget about code style: 1.9 hash"""
"neutral","Can just use the above hash map until it becomes an issue with an increasing amount of migrators I guess."""
"neutral","encrypted?"""""""
"neutral","Well, you're trying to mitigate BREACH here, which already requires the attacker MITM with a TCP proxy and can drive the victim's browser. A timing attack on CSRF would have the exact same setup, but rather than using the TCP proxy to measure the length o"""
"neutral","Note that I am not one to FREAK OUT at every use of `String#==` either [[1][1]] :P But given the attack this patch is intending to mitigate, I think it's warranted  [1]: https://github.com/pbhogan/scrypt/pull/15"""
"neutral","Please run `brew audit oinkmaster`."""
"neutral",":x: This not follows your own method signature. Expected string passed Exception instance"""
"neutral","@param  string|\Exception $fault ?? This is original method signature."""
"neutral","@Maks3w Actually, `setAttributeWithSanitization()` will (eventually) call `sanitizeUri()`, so the value is safe."""
"neutral","What do you think about   ```ruby user = model.find_by_email(email)  # If no user found and allow_username_or_email_login is true # we look for user by extracting part of his email if !user && email && ldap_conf['allow_username_or_email_login']   """
"neutral","\`sanitize_helper\`"""
"neutral","hmm... It works for `assertions.rb`. But running the tests for `sanitizers.rb` gave me 195 failures. What's weird is, I don't get any errors a la `uninitialized constant Loofah`, the tests just fail."""
"neutral","can you use Ruby 1.9 hash syntax?"""
"neutral","This is not necessary - it's a developer-supplied value, not user input. Also, the next two lines do enough to sanitize the value."""
"positive","This is sooo much better than the `ldap_prefix = ldap ? '(LDAP)' : ''` line of code :)"""
"neutral","I thought it would be easy to disable by setting enabled: to false. Though I was supposed to make it default to true.  Should it be changed to disabled?: ```yaml ldap:   key: val pam:   disabled: true   key: val ```"""
"neutral","You can configure any provider to be icon provider by setting login_form: ```yaml pam:   login_form: false ``` Though, it the wont pass  app_id and app_secret as first parameters... Why do those providers require them to be arguments instead of bein"""
"neutral","Yeps. Idea is that email is required only to create new user. Authentication do not require it (if user is found)."""
"neutral","To save the trouble of doing this, I just kept ```ldap_enable?``` and added a new ```shibboleth_enable?``` for the same purpose. Nevertheless, I agree with this approach as it is cleaner."""
"neutral","In shibboleth configuration, there is no ```app_id``` nor  ```app_secret```, and  ```login_form``` is  ```false```. This way, ```icon``` is ```false``` and also ```options['login_form']``` is ```false```. So the options hash will be passed to configure """
"neutral","Why do you do this either way, ```options['login_form']``` is ```true``` or ```false```? Shouldn't this depend on ```icon```, instead? Something like: ```ruby if icon   Gitlab.config.omniauth.form_providers << provider end ```"""
"neutral","Yes. eg. above `pam['gecos_map'']` is passed to provider here. `icon` is true only if both 'app_id' and 'app_secret'  are given. And any case, all options are passed as a hash to provider (in both cases)."""
"neutral","Also this is for the purpose that you can have shibboleth as an icon (like github) or as text button (like you have it in you branch). To keep shibboleth as login button (text instead of icon) write in `gitlab.yml`: ```yaml shibboleth:   login_form:  """
"neutral","As I noted below. this should be in above: ```yaml login_form:   fields: false ```"""
"neutral","Wouldn't be better to just `clear` the hashes in these methods instead?"""
"neutral","Sorry, we do - it's the user supplied hash. Got confused there for a minute :smile:"""
"neutral","`$this->kernel->getStartTime()` cannot return null. So you can safe a condition check. Btw unrelated, kernel->getStartTime() returns -INF, which is probably also problematic as INF not always supported and it violates the phpdoc which says, an integer is"""
"neutral","As long as we're improving code quality, could stop mutating the `options` hash here."""
"neutral","Why is `dirs` a hash?  Shouldn't it be a list?"""
"neutral","re select specific coins: If you read the original motivation for this patch it was to prevent linkages of addresses/private-keys.  Selecting individual coins doesn't matter for that.  re the RPC command arguments: I'm not sold that it's worth doing what """
"neutral","Please add options to configure password and database"""
"neutral","While i aggree this generate less code, but readibility will be completely sacrificed, dont you think? Ah, i forget, you the one who put a single ternary statement which exced more than monitor space into a single line :P  @timw4mail @philsturgeon any o"""
"neutral","AFAIU, earlier versions of PHP has security issues and as we have other password encoders, why would we want to support PHP versions with known issues?"""
"neutral","The issue is only with passwords that got the high bit set on some chars for some specific combination of chars (not even valid utf8 chars). I think many could live with that minor risk.  I myself would want to use this code also on pre 5.3.7 platforms"
"neutral","Ok, i would then prefer that the whole start stop time calc is done there. Don't have half in decode and half in get overlay."""
"neutral","> before execution even gets here  i.e. while jekyll is running.  Basically the same problem as described [here](http://stackoverflow.com/questions/9503579/testing-a-commandline-application-with-cucumber-aruba-timecop-how-to-inject-the), but neither s"""
"neutral","you should probably initialize the path of the list with m_vecItems->GetPath() here, since you're assigning that at the end to """"items"""". See Pull request 1176 (https://github.com/xbmc/xbmc/pull/1176) where tvshows/seasons watched-filtering is using the li"""
"neutral","I think it might be better to add an optional argument to `cookiejar_from_dict` rather than have a new function that duplicates almost all the logic. Something like:  ```python def cookiejar_from_dict(cookie_dict, cookiejar=None, overwrite=True):     """
"neutral","Perhaps this method should not directly tested if you need to use reflection hacks to test it."""
"neutral","Could simple unset them in CommandTask::getShellList from listing. TBH that is hacky at best. Using reflection to check for a attribute marking it as hidden would slow it down considerably but could be a clean way to do it."""
"neutral","This will not work if you define several encoders using bcrypt (for different classes) as you are forcing the id.  You should return the data needed to build the encoder instead, like done for other encoders"""
"neutral","How do you return the reference to the service """"security.secure_random"""" then, that the bcrypt encoder needs in its constructor? Symfony\Component\Security\Core\Encoder\EncoderFactory->createEncoder($config) only allows a plain array with no references to"""
"neutral","Well, you may need to refactor some stuff. But the way you do it currently is broken as soon as you have several classes using bcrypt (they would all use the config of the last one, thus not respecting the cost)"""
"neutral","I guess @elnur could take a look at how it is done in the method Symfony\Bundle\SecurityBundle\DependencyInjection\Security\Factory->createAuthProvider()  There a new definition is created in the DI container for each instance. I guess that the same thi"""
"neutral","Another (and more clean solution) is to rewrite the class Symfony\Component\Security\Core\Encoder\EncoderFactory so that it does not try to create the Encoder objects on its own (using $reflection->newInstanceArgs()), but instead makes use of the DI to cr"""
"neutral","well, at least using a more specific name to make clashes less likely (``SYMFONY_BCRYPT_PREFIX`` for instance), and wrapping it in a ``defined`` check"""
"neutral","This is original code https://github.com/symfony/symfony/blob/master/src/Symfony/Component/DependencyInjection/Loader/XmlFileLoader.php#L490"""
"negative","I'm wondering what to do for this. I can't find a way to determine if a sub pattern matched or not. Assigning the parameter's value here would break default values (non matched params would be assigned an empty string). Any idea ?"""
"neutral","include `` around django.contrib.auth.hashers.PBKDF2PasswordHasher"""
"neutral","Wouldn't it be better to create a compiler pass class for that logic directly in the DependencyInjection component?"""
"neutral","and you would then want to move that logic into ``Symfony\Component\DependencyInjection\Compiler\MergeExtensionConfigurationPass``?"""
"neutral","This is also not a change in the phpdoc and I would argue that we want a `PropertyPath` here (`ViolationPath` also implements `PropertyPathInterface`)."""
"negative","Well, we are not responsible if something stupid is done manually by the developer. So a ViolationPath would just be as wrong as an array or a subclass of PropertyPath that behaves strange. We can only make sure it's flexible enough and  that's what the i"""
"neutral","I don't see the problem - it is restricted to the admin role due to the """"as: :admin"""" on the next line. This change whitelists the attribute for code that is executed with the admin role only.  Where could this be abused? Using it still requires an expl"""
"neutral","in case of thousand projects its not a best idea.  Maybe do 2 queries? current_user.authorized_projects.search && Project.public.search"""
"neutral","I chose char* as `PEM_read_bio_PrivateKey` doesn't accept a const ([here](https://github.com/joyent/node/blob/master/deps/openssl/openssl/crypto/pem/pem_pkey.c#L75))  I suppose another option would be to cast with `const_cast`, my assumption is that thi"""
"neutral","I was following the style here: https://github.com/joyent/node/blob/master/src/node_crypto.cc#L372  The preferred style would be:  ```c++ bool r = sign->SignFinal(&md_value,                          &md_len,                          buf,          """
"negative","Oh for Ruby 1.9 hashes! :crying_cat_face: """
"neutral","Also, `data[cipher_offset + 1]` looks like it could be an out-of-bounds read."""
"neutral","Typo in the name (you wrote autheTNication). Moreover, as you added the use statement, you can simply use """"AuthenticationService"""" as well in each docblock."""
"neutral","Unsigned int or size_t? You're comparing it to unsigned values in node_crypto_bio.cc and I wager it's always going to be > 0 anyway."""
"neutral","`assert(read_head_->write_pos > read_head_->read_pos)`? They're both unsigned so if a bug sneaks in where read_pos > write_pos, read_pos - write_pos wraps around."""
"neutral","You're still repeating yourself here: the expression `new ParHashMap[A, B](hashTableContents)` is copied verbatim. Why? Method `par` already does that."""
"neutral","So that I don't forget. We also need to change `versionFormat`!"""
"neutral","... to clarify: the only instance where """"holdSurface"""" is called in DXVA.cpp is by CDecoder. Now for software decoded we don't pass through this channel so in that case we will are using """"unheld"""" surfaces potentially being released while you still need the"""
"neutral","HoldSurface() is needed for hardware decoder only because the surfaces are shared and the decoder should not release them until the processor is destroyed. For software decoding the surfaces are exclusively controlled by the processor, so they don't have """
"neutral","HoldSurface is a trick to handle the termination of the decoder. It shouldn't be necessary when the processor is the only object dealing with the surfaces. To check for yourself, you can switch the DX runtime to debug mode (with the DirectX Control panel)"""
"neutral","This is a signature change, and should be removed."""
"neutral","I gave my opinion how I would solve your issue. Either you trust the passed parameters (because you defined them yourself or you validated them when they were specified by a user), or you don't trust them at generation time (which means you probably need """
"neutral","one way to whack the mole more reliably and get more encapsulation to boot: leave this intact and provide failing implementations of all Symbol methods in the StubSymbol subclasses  I'm figuring out whether this is doable. There's also risk with missin"""
"neutral","We need only one copy of it - it perfectly fits to be static.  Other solutions looks like a workaround/hacks: make variable non-static and create static instance of class to have only one unique non-static member variable.  We don't need constructors, d"""
"neutral","!m_strPassword.empty()"""
"neutral","This routine is only ever called with a std::string, so I suggest changing the signature.  This then allows you to drop the strcmp() which is gonna warn on some compilers."""
"neutral","I don't know what happen here but this Component is using the new exceptions. This should be, at least, `Crypt\Exception\ExceptionInterface`"""
"neutral","Yes, that's true. I fixed also in the other subclasses of Zend\Crypt."""
"neutral","All of the examples say that `options` is a hash, will it ever not be?"""
"neutral","@akrabat Oh, I see you point, I for some reason though the dsn was all encompassing including stuff like username and password.  I'll fix these pronto."""
"neutral","This wouldn't really break any security configurations I don't think.  The hinclude tags just wouldn't work until you changed the access control:      { path: ^/_internal, roles: IS_AUTHENTICATED_ANONYMOUSLY, ip: 127.0.0.1 }  to:      { path: ^/_internal/"""
"neutral","Why not a simple check for `null`? As the provider is injected in the constructor the object will be type hinted?  Is this to guard against people doing crazy things while extending the class?"""
"neutral","@jstout24 @Tobion this feature is a small hack, to provide support for rare use cases, when you're forced to have that form (ie. PayPal integration etc.) this should not be used as every-day practice?  @jstout24 what is yours point to have multiple forms """
"neutral","got a failure removing it:  ``` 1) Failure: test_0004_nested array with strings that should be hashes(NestedParametersTest) [/Users/guille/code/rails/actionpack/test/controller/parameters/nested_parameters_test.rb:68]: Expected nil (NilClass) to respond t"""
"neutral","``HashWithIndifferentAccess`` is overriding [#dup](https://github.com/rails/rails/blob/master/activesupport/lib/active_support/hash_with_indifferent_access.rb#L182-186) and it doesn't call to ``super`` or ``initialize_dup`` never, so if we override ``init"""
"neutral","Okay, I see you use fully qualified names here. It would be more standard to encode them as `com$acme$Foo$Bundle` in the same way as the compiler does in `expandName` rather than inventing a new means to do this.  In any case, I'm still against putting """
"negative","Oh wow, didn't realize it's so complicated. Then how about renaming `ExtractorType`, so that it doesn't trick people into it being an ultimate authority? Something like `HasUnapplyMember`. Also a comment here most definitely will help."""
"negative","FFS... GitHub lost my comment :( Ok lets write it again but short:  It's """"fix/hack"""" for rendering `TimeType` and `$options['with_seconds'] = false`, to explain it check those tests: [old](https://github.com/symfony/symfony/blob/master/tests/Symfony/Test"""
"neutral","Making this an optional hash parameter would be nice."""
"neutral","Any benefits for using a hash? More options in future?"""
"neutral","I assume you researched this, but I'll ask anyway, is there no more """"direct"""" way to get a URL encoder?"""
"negative","Wooow, nope. Let's make AmigaOS stick to the default cross-platform SHA1 implementation. This hack is way too ugly."""
"negative","I dunno, it's kind of a huge hack, I wouldn't worry about people relying on it. Especially since we want to completely kill it. The worst that happens is some minor extra stderr output, right? Until the day we kill it completely."""
"negative","These seems a bit silly - you don't need to hash the uniqid, it's already supposed to be unique!"""
"negative","Sadly not,  the assignment works, but then after the code has executed the assigned value is lost again :("""
"negative","Ugly hack is ugly. I will fix it."""
"negative","Yeah! I didn't pour half my life into stupid old pattern matcher so you kids today could forget about isIntRange!"""
"negative","Sorry about the TODO. I feel lost sometimes, because I worry about too much """"ticket noise"""" but at the same time signature changes do break binary compatibility, so I don't feel ok just unilaterally making the change myself."""
"negative","AH.. I hate to be annoying, but why not just call it 'hash' if we're going to change it.   Either one is fine really."""
"negative","Thread safety of the compiler is a cruel joke. No, it's not, like the rest of it. I don't have any understanding of where or how thread-safety is supposed to enter into my considerations. But I KNOW I never signed up to start pretending the compiler is th"""
"positive","Alright, thanks. I don't have access to my dev environment at the moment, so I'll have to fix what you commented on tomorrow or the day after.  Thanks again, Trustin :)"""
"positive","It's more elegant to reinterpret_cast the return value in crt->ExportChallenge. That gives ExportChallenge and ExportPublicKey the same return type which is nice from an API perspective. As a general observation, unchecked casts at call sites are a great """
"positive","Don't forget: V8 is smarter than us all :P"""
"positive","Because I trust @Seldaek who spent time doing benchmarks on real-world apps."""
"positive","Can you just change this line to:      if ( ! $this->_smtp_connect() OR ! $this->_smtp_authenticate())  ... it would be a bit more readable. Otherwise it's great - we'll merge it in."""
"positive","Well the current code sniffs complain about it. We could always change the rules :smile:"""
"positive","Don't forget to remove that :)."""
"positive","Better not give the code sniffer reasons to complain :smile: """
"positive","Indeed.. I never saw anyone use them in a bundle, so I tend to forget they exist :) Updated the code."""
"positive",":-)  It is....  I couldn't think of another way to detect if the $value was already encoded or not.  Doing this will make it so the $value isn't encoded twice."""
"positive","yes, just checked the documentation, i'm changing to array_key_exists :)  the code will still be faster. as we'll only do hash lookup instead of plain walk"""
"positive","Thanks,  but no, it isn't, they were test keys removed before publishing :-)   but now that I think about it,, to compute the Authorization it reads the access key and the secret Key, we have to add it to the test."""
"positive","@macksmind That's right. Also, @steveklabnik , it's because during the context of the test `SSL` is defined as an acronym, and the test is testing the correct inflection on non-acronyms. :)"""
"positive","Please, use 1.9 hash syntax. Thanks :)"""
"positive","Let's go with `ensure_reset_password_token!` here too. You can also change the line 47 of this file to call this new method. :)"""
"positive","@DaQuirm """"Never allows a change to SUBJECT"""" reads a lot better than """"Never allows to change SUBJECT"""" in my opinion.   While English is my first language, I'm not an authority over the language. :) """
"positive","Use default parameter if not set by params hash. If you know less ugly way to do this, please tell me how :)"""
"positive","Hm, we'd be creating extra arrays anyway to generate a final hash, will end up being the same as the current `hash.merge` I think. I can rollback or use your change if that's not a problem :)"""
"positive","Hahah """"too clever"""". I didn't like the clutter of the other one, and neither did Code Climate :)   I was thinking having a method for it was better than  ```ruby # Convert this post into a Hash for use in Liquid templates. # # Returns the representa"""
"positive","good point: I removed the hackery"""
"positive","I have no idea either, I just trust the spray guys"""
"positive","Added Björn to trust list :)"""
"positive","It helps debugging, and no security is violated as there is none :)"""
"positive","I blame the computer :-) no, it should of course go together with the MurmurHash class, I think I move it to a separate file, to avoid license ambiguities, also makes sense since we use MurmurHash from other place also."""
"positive","Also if there was support for unsigned integers in Java :-)"""
"positive","Sure can do. Privacy is a right!"""
"positive","The `as_json` requirement is a little looser than you are thinking :)  It's meant to produce a JSON representation of the object, which includes Ruby objects that have a clear meaning to the JSON encoder, like symbols and times. That's a natural way for a"""
"positive","Forget about it :-) all fine."""
"negative","Orhhh... No.. It blows up whole stack. :(  To modify signature of `write_normal()` and `write_deflate()` we need to modify `struct git_filebuf` `->write`. Than git_filebuf_write()`. Than config_file.c and odb_loose.c...  We need better solution. """
"negative","Aliasing types like this is a cardinal sin in that it makes things more obfuscated rather than less.  (""""What's this ExtType type?  What values can it have?  Oh, it's just v8::ExternalArrayType - why don't they just say so!"""")"""
"negative","This seems a bit awkward (the `if ... continue`) part; I don't expect a function named `port_*` to return anything, and then it does return a dict which gets discarded... it's just weird. I think it might be better to just port all the cookie settings en """
"negative","Ah I forgot about that and didn't test properly, sorry. The buildout directory is now included in the install whitelist. I've squashed the commits."""
"negative","I would like this to not be in the API at all. It is very difficult to get this right such that you don't introduce SQL injection attacks like the current implementation allows."""
"negative","This impl is weird. Uses system identityHashCode for hashCode AND equals?"""
"negative","This code again! Will this hack never tire of creating new issues."""
"negative","Yeah, I'm capable of working around it.  A setting which disables swing would be thrilling, way ahead of what I'm currently doing, """"git merge origin/java7"""" with periodic annoying failures on swing if I forget."""
"positive","Looks fine to me!  On Jul 8, 2013, at 10:12 PM, Joshua Peek <notifications@github.com> wrote:  > In activesupport/lib/active_support/message_verifier.rb: >  > >        else > >          raise InvalidSignature > >        end > >      end > >   >"""
"positive","Formula updated to address this (would be nice if brew audit warned about this...)"""
"positive","I trust you"""
"positive","got it~ thanks!  On Sat, Mar 31, 2012 at 2:07 AM, Jack Nagel <reply@reply.github.com> wrote: >> +class Mpfi < Formula >> +  homepage 'http://perso.ens-lyon.fr/nathalie.revol/software.html' >> +  url 'https://gforge.inria.fr/frs/download.php/30130/m"""

==> datasets/github_gold.csv <==
ID;Polarity;Text
4063186;neutral;"No. I still see the wrong twins.  * https://github.com/mojombo/jekyll/tree/gh-pages/news * https://github.com/mojombo/jekyll/tree/gh-pages/news/releases """
3894703;neutral;"Reverted."""
1971084;neutral;"You can leave a queue while in queue ? (before NEEDCONFIRMATION)"""
1827828;positive;"Didn't look at SpellTargetRestrictions XD"""
232603;neutral;"Not sure about what kind of line lengths the project adheres to, but this diff is showing so funky indentation here."""
3565454;positive;"@normanmaurer Nice catch ! Did you make the same on Netty 3 ?"""
3504879;neutral;"That's why I didn't close after sending the close frame.  On 06/26/2013 01:49 AM, Norman Maurer wrote: > > The client channel should wait for the close response of the server,  > as mention in the websockets rfc. So I think we should make to do it so... > """
3413199;neutral;"Build result for 78d8f05c218cab107255c4dc1a1344aef138d379: [Unstable](http://ci.motd.kr/job/netty-master/2369/)"""
3404541;neutral;"Why you think using ImmediateEventExecutor is wrong ?"""
2290082;neutral;"These are the ones we currently hardcode in TestSwarm itself. After QUnit is done, TestSwarm's client script removes these elements before making a snapshot of the DOM to push to the results object in TestSwarm for this run.  I moved that logic to here, """
2255250;neutral;"``` PHP Notice:  Use of undefined constant response  ```"""
2256549;neutral;"Because I thought I didn't need the quotes, which I no know I do."""
2190149;negative;"@gibson042, You're not gonna believe this but ... https://github.com/jquery/jquery-mobile/blob/4e2fef1dd1bf7cda10983adab7eeee641a8733bf/tests/jquery.testHelper.js#L124 :sob:  They're going to try switching to a direct $.ajax call for the script but it ha"""
2080638;neutral;"Yeah I agree that makes more sense. I can do a followup."""
2049583;positive;"Very deep ;-)"""
2025991;neutral;"We can only compare our results to json.parse on browser that have the native method. I agree it's not optimal to test this everywhere but where we actually use it. Perhaps we dump this test's attempt to compare since we don't care about the native result."""
1569102;neutral;"I don't agree with Ambal. The name of variable must make the using clear. Example: GuidSet m_guardianpetList; Now we know, we have a GuidSet with contain ->ObjectGuids<- (know form GuidSet) and the ObjectGuids are from our Guardian Pet. With a typedef: """"ty"""
1214520;positive;"Edit - just checked with my python script, I got 1350 records for ytdb 619 :) http://paste2.org/p/1981677"""
1214566;neutral;"Then thought maybe the tables `*` _loot_template PRIMARY key to species entry,item,condition_id ? Or the need to greatly alter the code?"""
978165;neutral;"`const` also helps the compiler generate code that makes more efficient use of registers tiny function though, probably doesn't make a difference in this case"""
785974;neutral;"original author - BroodWyrm (TrinityCore fork), apr. 2010. similate effect - in 43972 spell."""
1509152;neutral;"Yea, prepublish is what most people use in the npm community as a courtesy though. The idea being that you should distribute the built files so that when people download a package they don't have to have the extra rebuild/compile step (and can avoid extra """
701241;negative;"thanks. always don't understand the sense of such stupid restrictions"""
1478609;neutral;"Why is this being removed? It's only a """"duplicate"""" to improve performance."""
3419817;positive;"#3828 was the right issue ;)"""
613729;neutral;"Yes, it is incorrect. 67009 has basepoints == 66227, so 66228 will be triggered. 66228 has stackAmount == 5. You will not get 10 stacks anyway."""
1414586;negative;"So we gave up testing with the minified version? So sad."""
568743;negative;"not only this. equal to one of the options for receiving the award for the LFG group must fulfill all the encounters (and not just last). in the case of use your container, it can not be verified. PS If you think that I did the curves of stupidity structu"""
573561;neutral;"I think this is labeled wrong. Manually edited?"""
1357344;negative;Yeah, I was going to enhance the performance of the augmentWidthorHeight function by doing exactly what you have there. Having to call getComputedStyle multiple times sucks. I need it to also grab the box-sizing as well, so it needs to be a bit less naive
3414320;positive;"Great addition, thanks Ben!"""
468467;positive;"MaNGOS have nowadays gold era :)"""
493355;neutral;"Hmm, maybe you set path to mangosd.conf also using commandline option -c?  For support this way i add in [11751] new commanline option -a/--ahbot for set in same way as -c option work path to ahbot config"""
1257041;positive;"I **LOVE** this change."""
1260002;neutral;"[Really](http://bugs.jquery.com/ticket/8421)?"""
2466044;neutral;"Wait, no @param?"""
437112;neutral;"    // check level requirement     if (prof && GetSession()->GetSecurity() < sWorld.getConfig(CONFIG_UINT32_TRADE_SKILL_GMIGNORE_LEVEL))         if (getLevel() < trainer_spell->reqLevel)             return TRAINER_SPELL_RED;  А если это не профессия, """
424532;neutral;"Can any tell how much is CPU load in % on clean mangos, with ~100 players?"""
679760;neutral;"@sebastien-p - Blocking in the sense that we can't actually remove the `data(""""events"""")` code until we evaluate where/why people are using it, and decide if we should be providing better alternatives.   `hasEvent` might be a use case we could provide supp"""
2137608;neutral;"I don't think this approach is scalable.  We should use wildcards for exports.  Also, we should mark most 3rd party dependencies as optional.  Are the bundles generated by this change really loaded into an OSGi container?"""
607457;positive;"lol, same time dave"""
2559988;neutral;"Formatting of this documentation page is broken from """"## Not run"""" on"""
1412776;neutral;"Inscrutable huge changesets like this one tend to undermine the """"open-source-ness"""" of this effort.  Would it be possible to get the actual change history in here?"""
3431308;neutral;"That's only a problem when this library would be in use stand-alone. We always use it after including uv.h (and it's internal), and uv.h takes care of the vs2008 monkey patching.  In fact I only added that include to make sure @bnoordhuis wouldn't compla"""
384954;neutral;"I can't imagine how operator void* can replace it, because &m_guid is never null."""
384014;neutral;"I asked about this before, got answered """"omitted in purpose to avoid bad implicit casts"""""""
366321;neutral;"@jboesch: Rarely you can say that a documentation is also a specification for something. First one is generally a more user-friendly version of the second. In case of jQuery, documentation is certainly not the specification. Is it needed? Maybe, but it is """
634246;positive;"@jdalton I'll ping you on Irc to discuss solutions :)"""
349301;neutral;"It fails because support.getSetAttribute is false, which is where this hook is being added so this won't be present in browsers that don't have the button problem."""
3902901;neutral;"alright"""
344266;neutral;"pet::Update call Creature::Update and in creature update before chnages exist explcit assign different value to regentTimer In some cases Pet regen timer updates conflict with unexpected Creature updates and timer never set less that normal diff values. """
339862;neutral;"It was intended that the VML element be present for all tests. If it causes failures, that indicates additional places where jQuery needs to apply workarounds."""
339599;neutral;"I believe the addition of a VML element to the test HTML causes failures not fixed by the event.js change.  https://github.com/jquery/sizzle/pull/32 is about fixing those."""
1525162;positive;"tenchyoo!!! for evriting!"""
263007;positive;"> The file src/shared/revision_sql.h must be updated  Fixed in [11116]. Thank you :)"""
263275;neutral;"no, ofc. as i say like """"mind vision"""" so just look around in world by target eyes."""
291980;neutral;"Hey Julian, Do you know if this change ended up making it into 1.5.1 final?  jQuery Mobile users have been unable to use jQM with Phonegap since jQuery 1.4.4 because of the file:// issue that this fix seems to address, but it doesn't look like the latest """
242635;neutral;"     Can't compile X64 under vs2010, returnng this error :   5>d:\mangos\mangos\src\game\spellmgr.cpp(1226): error C4716: 'DoSpellProcEvent::AddEntry' : must return a value"""
242324;neutral;"need DROP rights on characters db (for TRUNCATE)"""
242205;neutral;"11018"""
1256918;neutral;"you mean, like, don't ask for stuff or no interaction at all?  Because I really like people to read what it will do, especially if they don't get to change stuff before it does it. And so, maybe we can keep the """"press enter to continue..."""" stuff, and tell"""
526203;neutral;"session.reset() is invalid in this scope. Lets remove it and then work on a different approach.  In my ExampleServlet I had to use `this.request.getSession(false).invalidate()` to get it to reset the JSESSIONID. Simply using `session.invalidate()` was no"""
1258247;positive;"Completed work! [The show must go on](http://www.youtube.com/watch?v=4ADh8Fs3YdU) :]"""
236645;neutral;"@jdalton - I can't comment on that, I haven't reserched those browsers for significance specifically (but note: Firefox has much slower conversion rates)."""
228407;neutral;"Compile should be fixed in 10938."""
234559;positive;"You mean semicolons? :P"""
538792;neutral;"From running coverity, line 373:  mAuthDialogListener.onComplete(data.getExtras());  android.content.Intent.getExtras(...) may return null [checked 0 of 1 uses]"""
229882;neutral;"// Attach callbacks  var deferred = jQuery.Deferred().then( thenCallback1 , thenCallback2, ... ).fail( failCallback1 , failCallback2, ...)  // Resolve  deferred.resolve( value ); // Will call all attached """"then"""" callbacks  // Reject  deferred.reject( error"""
804329;neutral;"Purely out of interest. Do you know how to create a symbol so that dlsym() returns NULL when you try to resolve it?"""
190113;neutral;"this doesn't helps, the problem just modified a bit (for example in one time all totems, all temp enchant and mob corpses are disappears/deleted/despawned in one moment at whole server). I found the originally source of problem - it's 10687, with reverted """
2837884;positive;"Thank you"""
2844942;neutral;"Hey @khobbits, thanks for pointing that out. Can you search our issue tracker, [Leaky](https://bukkit.atlassian.net), for that issue, and if it isn't there, create a ticket for it? (Remember, the Leaky ticket is the effects, not the cause.)"""
165867;positive;"ok cool, I just pulled this down and ran 'make' ... Should the build process be updated to check for new sizzle (and qunit while we're at it)?"""
2819780;negative;"Aw man, you can't grow trees instantly anymore :("""
152036;neutral;"Sounds reasonable, at least until another 'fix' is available (if ever)."""
170579;neutral;"post n.40 is dated 03/09/2009 so it's for 3.x"""
2341569;neutral;"I dev. Plugins and my Plugins doesnt work now can i have the new Bukkit Code?"""
2329128;neutral;"Why aren't these getting posted on twitter?"""
1145597;neutral;"one was making StatusMessages, which now define a custom parser. before our merged branch, they actually were aliases, but now the are not.  in JS, streams are always just posts."""
785633;neutral;"Actually it *should* still work on pre-3.0 I just have to test it. There is no checks done on what flags you are setting so since the values are `static final int`s they'll be compiled in the code. They'll be ignore as flags on those platforms but you shou"""
136336;neutral;"@jeresig: committed and made pull request (http://github.com/rkatic/jquery/commit/452c292daa8de2d45cf283bd51cc98d90e04327f)."""
2261579;neutral;"And yes, if this is permanent I will turn BKC into it's own API that Bukkit doesn't provide. It technically is already, it's just that it exposes too much of the nms classes. Instead I will have to make functions that only accept Bukkit classes as inputs/o"""
2261625;neutral;"@bergerkiller Unfortunately, many server owners who ask for help don't actually copy that string.  If your project is """"destroyed"""" because of this commit, why don't you just start your own CraftBukkit and Bukkit fork then?"""
2263748;negative;"I disagree with this change.  The Bukkit API is very useful. Accessing NMS directly is not fun but it's in my experience an necessary evil. The change in this commit may sound like a good idea in theory but I see it being horrible in practice.  Due to """
2268220;negative;"@SuperSpyTX or perhaps, just maybe, this is a place for discussion not internet memes."""
2268328;positive;"@me4502 Wait, are you saying that this wasn't in the API?! I don't work with entity inventories that much, but I thought it was already in there. The more you know... Thanks for submitting it, though, and I hope it gets pulled. I believe that some surviv"""
2268566;negative;"@Wolvereness Your example just shows how server admins can be dumb. I'm sure they all can read the plugin page saying plugin version X is for CB version Y. If they updated craftbukkit and used an outdated plugin, that's THEIR fault. They wanna be server ad"""
2268636;positive;"As one of those """"stupid server admins"""" many are so fond of bashing, I applaud this change.    What does this means to me, as an admin? * I can see instantly which plugins may break between Minecraft updates.  This allows me to update faster than before"
2268642;neutral;"@TnTBass I don't disagree with a detection mechanism, no. I disagree with the use of dynamic package paths that cause errors at a random time, not fitting it's purpose. Add a plugin.yml setting, it is all that is needed to do what you want plugins to do."""
2268831;negative;"For comments that have been deleted, see this comment: https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2268781  > Calling someone a troll is unacceptable when your reasoning is solely that they disagree"""
2269967;neutral;"So, honest question for whoever can answer this..  Dont you guys already tell the ticket submitters that its not your problem if the plugin derping is using NMS/OBC?  If so, then wont the workload increase for having to validate all of the new file sub"""
2275000;positive;"@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2274858 >I'm fine with whatever solution that doesn't force devs to recompile every CB version or so  Good news, this won't make any dev recompile """
2275192;negative;"@Runemoro https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2275167 > @mbax , @Wolvereness There's 355 comments on this commit. 90% of them want you to revert it. Why won't you listen to the others want? """
2275217;positive;"@Wolvereness  Oh sorry i meant CB 1.1-R8 haha... Anyways, i wasn't talking about bukkit versions, i was talking about official minecraft releases.  Also! Now i seem to be getting a lot of crazy people complaining about my projects not working on the lat"""
2280102;negative;"@EvilSeph @CelticMinstrel You drive me off the thread.   my response to your rudeness: your mildly worded trolling is not PR."""
2280758;neutral;"I've absolutely not read all of the comments but I just have to add that we should have done this commit WAY earlier.  The whole point of Bukkit is to *NOT* provide you access to the Minecraft internals directly. This changes makes it so that you *HAVE* """
2282586;neutral;"@mbax, @EvilSeph, here's a simple solution that does the work:  First implement a version checking mechanism is CB that looks for """"target-versions"""" in plugin.yml. (If current craftbukkit version is not in the list, then not load plugin and print """"XXX pl"""
2286200;negative;"As an alternative to this, you could also have BukkitDev simply check for NMS calls, and if they are found put a /GIANT/ red banner on top of the download page screaming """"Warning warning! Alert alert!""""  I think that would work a lot better against stupid"""
2292352;neutral;"@Runemoro Not necessarily. The point is moot anyway. Basically, you can't rely on backups."""
2292812;negative;"@EvilSeph  That's NOT how people work... Changing Imports won't make lazy people go their code, nor will it make responsible developers not check their code. Changing a yml switch does the exact same thing. The responsibility is on them in either case bec"""
117633;neutral;"This would have been perfect as a plugin, considering the potential performance issues. I will no think twice before using .data()"""
2307049;negative;"Well, I guess I'll be taking my leave like @V10lator.  I need NBT and it's clear after more arguments that it will not be supported, probably along with an AI API and packet API.  Edit: @mbax That was the reason why I was planning to include independent """
2307576;negative;"@JamesNorris https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2307508 >Staff - You need to stop copying/pasting the FAQ. We have ALL read it by now, and if we continue to debate, it means we don't agree w"""
2307620;negative;"@JamesNorris Hurray no more arguing!  Then I hope the people who not """"agree""""ing with the statements in the FAQ will clearly separate, distinguish, and back up their points, and not keep restating things that have been disproved.   For instance, every o"""
2308310;negative;"I am not sure what people are planning with Bukkit, will it later serve Asteroids too, or the Spout server? Or is it just one of these brain games some project lead people come up with after some time, preferably when things get tedious or nasty."""
2314753;negative;"#request for banning goldblattster"""
159897;neutral;"I'm getting this on linux: ../../../src/game/Object.h:521:7: warning: no newline at end of file"""
2353249;neutral;"Actually, I kind of agree with James. It's not a surprise so many huge plugins are pulling out of Bukkit."""
2258880;neutral;"... Did you not see the bukkit commit? https://github.com/Bukkit/Bukkit/commit/74a6fb983408c3f22a669c33c78ff3ef17524ffc"""
2276664;neutral;"The other way is the default kick, if no message is provided it gets used."""
2165809;positive;"Thanks Amaranth <3."""
140073;neutral;"Why was these not added to a Update SQL?"""
2073015;neutral;"[...] Caused by: java.lang.NoSuchFieldError: FIREBALL [...]  Does it fix the bug of the plugin residence above ?"""
2029487;neutral;"Stop using offline mode and you will be fine."""
1861971;positive;"I'm defending the current state of the file. Like I said, the player still ate the food. :)"""
1737851;neutral;"Would you mind porting this back to evaluate?  """
3008039;positive;"@LeoColomb: look a couple comments above yours ;-)"""
41239;neutral;"Ugh, I feel petty , but I had to note that this line in ajax.js (line: 576 ):           if ( window.JSON && window.JSON.parse ) {  Should probably be :           if ( window.JSON && (""""function"""" === typeof window.JSON.parse) ) {  Thanks: DBJ """
124263;neutral;"yes, i fix some typos already locally while prepare next step commit for chat command parsing"""
41105;neutral;"What is using file protocol?   Have you considered creating an identifier for native support in containing scope?  <pre>var IS_NATIVE_XHR = typeof XMLHttpRequest != """"undefined"""";</pre>"""
1690520;neutral;"It starts by figuring if both are lazy ==> they are equal because they reference the same source (the || operator shorts the logic by the way, in this situation it would return immediately). Otherwise, it is now assumed that one of them is not lazy, becaus"""
120997;positive;"We already have the possibility to script instanced map, no reason to script it more than once i assume :)"""
1959978;positive;"very nice!"""
38750;positive;"Since .ready() still works it doesn't seem too bad. Using a modified search of $(). on Google Code I found these that may need changing:  jqDnR BlockUI jrails svg-editor jsSpeedTester  It would be great to see this change happen but maybe it needs """
2044385;neutral;"@SaitoWu Also why we need shared repositories if we have umask?"""
431475;neutral;"@piscisaureus, @HenryRawas   I think you can just link in the object files like I'm doing in config-unix.mk  https://github.com/joyent/libuv/blob/49a2ed61204baecb10b616d1a738a922cb10d4b3/config-unix.mk#L39"""
2009025;neutral;"You should consider using PR and have someone else merge it after a review, instead of hastily pushing your commits. Even for small changes. ;)"""
1745958;neutral;"@tricil seems like a GitHub issue, when you actually go to the raw file, you do see it correctly: https://raw.github.com/h5bp/html5-boilerplate/master/js/vendor/jquery-1.8.0.min.js"""
1686526;negative;"`readme` is capitalized again.  I like `changelog.md`. Also `readme.md` is better than `README.md`. To me having all caps in my filenames feels somehow wrong."""
1245144;negative;"Just Mario-Karted into work, while dealing with already terrible Atlanta drivers who are trying to cope with the fact that winds have knocked out every light in Midtown, for this? I feel like I'm taking crazy pills.   At the same time, its whatever dude."""
1281844;negative;"@ProLoser What?! This is no Mac vs PC argument! I'm merely mentioning that presumably the default colour should be the native colour of the platform with the most marketshare. Oh well, I suppose it's not too important :-S  (Also I'm saddened that you fou"""
1048473;positive;"@phobia There is no prefixes for text-shadow (yay \o/)."""
1864693;neutral;"@arturoc: If you multiply-include `gst.h`, wouldn't it be good to add some include guards, so that we don't include it several times, driving up compilation/linking times?"""
3895301;neutral;"`a` :)"""
846592;neutral;"unfortunately, adding this directive seems to cause problems with some rewrite rules.  [Sat Jan 07 14:59:06 2012] [error] [client 24.90.*.*] Options FollowSymLinks or SymLinksIfOwnerMatch is off which implies that RewriteRule directive is forbidden: /var"""
774178;neutral;"IMHO it’s still a matter of… will people read the comments / documentation and remove what they don’t want or need? History has shown that generally, they won’t."""
93132;neutral;"game.lib(Object.obj)""""  Do a clean build."""
93016;neutral;"Wrong merge conflict solving? double existing definition of SetAuraMaxDuration(maxduration); (check if there are 2, remove one of those lines)"""
1918995;neutral;":-1: It now takes 2 controllers to serve a single resource"""
81990;neutral;"Hmm, i not change this part in commit. As in old way work it 1) need looting all before skinning 2) if creature _can_ have loot it show loot window (possible empty) 3) if for creature not set any loot then skining allowed from start  If you point that loot"""
80487;neutral;"It fix thing at level that exist at this moment. Apply more generic sollutions is another porblem not related to this specific problem. Added code in same way as old will be reused and not big affected in more generic use applied.   One from really bad thi"""
79892;neutral;"X-53 Touring Rocket (New RAF reward) uses the same mechanic as these mounts. It's a two-seater though, so I don't know how you'll deal with that. Probably just not be able to use the second seat, which is treated as a vehicle."""
76379;neutral;"Why by default set 1 ?"""
76547;neutral;"yes, i'm a little confuse too with this commit, what exactly clean?"""
67025;neutral;"Well if I am not mistaken that letters refers to the structure of the tables(sql). i : stand for integer s: String  f: float"""
66475;neutral;"chnage not affect code work, it just use singed int for avoid build warning.  Spell::EffectSchoolDMG too big for find source of crash by function name. Need exactly line number for not modifed sources."""
64726;neutral;"Can someone provide proper SQL for gossip working?"""
54485;positive;"a bit;) i'm gonna check it again temp i modified it with mover_guid.... dunno if that works but server uptime 13 h so far..."""
56458;neutral;"this commit caused crash on totem summon http://paste2.org/p/716069"""
3856255;neutral;"Do you have a reference to that bug in clang ?"""
50502;positive;"ok, thanks for confirmation."""
49894;positive;"Thanks for this   =D"""
49512;negative;"Relax TGM. They just do it to break our patch files and screw with our custom stuff."""
48844;positive;"Ah no problem, i actually didnt see Your comment before edit ;) It is ofcourse not a complain comment, i wanted to explain how much of dual-spec is supported now, and i look forward for more, without expecting You to rush with it and wishing You good luck"""
47677;positive;"Nice work !"""
46097;positive;"sounds like a good plan to me... i belive the term that comes to mind then is """"put up or ...."""" you know the rest..."""
45348;positive;"Graz! ;)"""
46113;neutral;" Lutik, you are right. this is not problem base at fact that currently we use 0 as highguid for players, but anyway wrong way extract low guid. Specially because at off servers used <>0 high guid for players and possible we also switch to at some moment."""
3994944;neutral;"@Vasago: i tried to maintain (if i didn't made any mistake) the same restriction they had, with some changes. if a command .xxx has admin rights but .xxx yyy had player rights, now both are limited to admin. Before it was also useless to have player right"""
3992230;neutral;"http://pastebin.com/X33dTSBj"""
3964234;positive;"@pablopaul Oh missed that one, was totally focused on line (38). I think I need another cup of coffee."""
3971995;positive;"I like the idea of keeping them distinct. This would also enforce the difference between queries and filters for end-users."""
3985311;positive;"Nice"""
3973241;neutral;"Horsie yes, but vehicles were even more screwed up than I had thought. A few quests I fixed in the past got their share of issues with vehicles now."""
3953583;neutral;"It looks like the url user/repo/zipball/master is now working. It wasn't working back when this issue was opened, therefore we changed the github url where we get the archive from. Unfortunately the structure of the archive is slightly different when downl"""
3811089;neutral;"Could you check if it fixes the performance problem reported here: https://github.com/zurb/foundation/pull/2859  But I think, that when the user just need to change the selected value programmatically, it's a shame to have to refresh (recreate) the whole"""
3758599;positive;"Good call. I'll add that in. """
290613;neutral;"I AGREED TO US THIS PROGRAMN"""
3834745;neutral;"closes #10517"""
3802842;positive;"Thank you, guy-who-probably-lives-in-the-Balkan."""
3798053;neutral;"Creature with entry 2641700? Really?"""
3782733;positive;"wrong test spell :P  flame shock has SPELL_DIRECT_DAMAGE"""
1120023;positive;"hahaha :)"""
3733945;positive;"ok. than thanks for this one."""
487154;positive;"Yes, I agree. Thanks for pointing that out.  Changed in: https://github.com/harvesthq/chosen/commit/a3c9ea9a299bae93c5d7a4647cde6a307001b392"""
3221100;positive;"A okey. I should start looking at the JavaScript/jquery ^^"""
3696680;negative;"Sorry, my mistake - haven't noticed it was dropped."""
3596369;neutral;"if (events.ExecuteEvent() == EVENT_DEATH_YELL) """
3487736;neutral;"events must start with 1, 0 means no event"""
2976310;neutral;"This seems to have awaken Issue #1789 again, why do you changed scroll to offset ?"""
3512725;positive;"@Subv I think that is a good idea to add it smoothh alot the movement of the npc's which is a good idea i think"""
3432493;negative;"Pretty simple script for a TBC boss I say. I wonder who did it originally..."""
3319230;neutral;"This is a pointless check, no creature/gameobject/item can be created when its template does not exist - issue should have been resolved as """"false positive"""""""
2760280;positive;"@renanbr, great point! Why not just change it to look like this, though?  ```php $paths = array(   // for git clone git@github.com:sebastianbergmann/phpunit.git && cd phpunit && composer install   __DIR__ . '/../vendor',    // for composer install -"""
2760554;positive;":) Thanks again, @renanbr."""
3209374;neutral;"Because that keyword only has use for constructors accepting 1 argument without a default value."""
2436405;neutral;"This is actually very restrictive since projects with Symfony 2.2-dev cannot integrate with PHPUnit. Can it be bumped to `>=2.1,<2.3-dev` or is 3e68c5383e20c0fbe97dc221df1de0f68470812d still an issue? That commit message doesn't make it very clear why 2.2 """
2458008;neutral;"Something like this?  ```php <?php  spl_autoload_register(function ($class) {     if (file_exists($file = __DIR__.'/'.str_replace('\\', '/', $class).'.php')) {         require_once $file;     } });  ```"""
1957604;neutral;"The `$GLOBALS['_SERVER']['_']` is not set all the time. It will give a notice of undefined index '_', causing some tests to fail or not show the real error from the test case.  The same issue happen in the `GlobalState.php`. """
915555;positive;"Haha, yeah, edit your own repo! ;)  So it looks like btn is a CSS class, which should go in a class attribute, not title, right?  On Mon, Jan 30, 2012 at 12:00 PM, Anil Dash <reply@reply.github.com> wrote: > Oh hah, I was just testing out editing that ther"""
2782160;positive;"RACE_WORGEN Nuuuu u don't : p"""
2787578;neutral;"weird, will check when back at home"""
2721147;neutral;"look screen please  http://www.imageup.ru/img271/1231214/wowscrnshot_030113_151400.jpg  After Use focusing iris go no despawn and double spawn malygos,and boss not aggro (IMMUNE_TO_PC flag from boss)"""
575175;neutral;"We got a buildscript so we can afford to have 45 extra bytes in the uncompressed JS.  In fact, I'd be fine with more friendly variable names. I just like it minified because this code doesnt deserve to absorb vertical space in the file."""
524608;positive;"i'm sure i forgot a lot of people.. like @gmoulin and other dev powerhouses.. sorry and i'll try to get you added.   @retlehs thx for downstreaming our changes into Roots Theme before we even ship them. killer. :)"""
482279;neutral;"Allow only vertical resizing"""" - why this? This affects Usability and can even affect Accessibility in some cases."""
787557;neutral;"You can use the meta, but it's just much better to send it as an http header."""
884121;neutral;"hmm so this is causing jquery to add a param and an a cachebusting string, which is making client_side_validations barf...."""
1283131;neutral;"Another interesting update to this method in the same threat http://forum.openframeworks.cc/index.php/topic,6092.15.html"""
184321;positive;"<button onclick=""""alert('speaking of security....')"""">hhahaha WHOOPS"""
178845;positive;"Just blogged this: http://paulirish.com/2010/the-protocol-relative-url/ :)"""
173940;neutral;"I stopped using the google code to get minified code.  I can also compress it with all of the other js using minify into a single document request.  I love the concept of the google api, but the point is -- using it slowed my web sites down far to much d"""
132206;negative;"With every color you add, I have to edit more."""
1192617;neutral;"@bilderbuchi -- sorry, might be.  I have been moving around among different machines to test windows pg, so maybe the bad commit was there?  """
1192607;neutral;"could be  -- also it looks like the clock was ahead (it was on a windows 7 laptop I rarely use) so that's why these commits come out for today, but I think they were made a while back.  The important stuff is done after those weird commits, in these commit"""
817721;neutral;"The other side of the issue is that if you do a move instead of a copy on setup you got a problem. Having another file might be a solution but if you want for any reason custom modifications in it and having it in the version control is not so good, also w"""
2919936;neutral;"I'm using the Synology Package, and I'm having the same issue."""
2974447;neutral;"1st attempt: sickbeard.log.2-Apr-08 18:07:08 WARNING MAIN :: DB error: database is locked sickbeard.log.2:Apr-08 18:07:09 INFO MAIN :: [3/4] Updating history to reflect the correct action... sickbeard.log.2-Apr-08 18:07:09 DEBUG MAIN :: sickbeard.db: SE"""
2327470;neutral;"urllib3 does the right thing with threads so it shouldn't break, more connections will be spawned and pooled correctly from what I've seen in the code."""
1214783;negative;"May I ask why you introduce all these non-semantic elements into the layout? I know that bootstrap provides these, but I don't think that it's a good practice to use them directly.  Especially with elements classes like """"right"""", it makes it harder to resty"""
1293652;neutral;"No, it is not normal to see req objects leak in this case.  The agent.requests collection is merely requests that are pending or in progress.  The role of the agent is to keep a pool of **sockets**, which are re-used between different requests.  The reques"""
1182927;neutral;"@randx relying on very specific releases of MySQL sounds like a bad idea. Just my $0.02."""
705889;positive;"<3"""
699344;neutral;"I added that because there's a test relying on the order -> randomly failing under postgres without it."""
1194856;negative;"That didn't work out for me !  Anyway how to revert it back to the old script ?"""
2633060;neutral;"The ltrim() is only taking care of a possible misconfigurated extension from the config file. What if someone overrode the class and provided their own `_log_ext` as a class property. Shouldn't ltrim() apply to that as well? I guess my point is... either c"""
923938;positive;"In truth, I don't really think we need this any more, since we figured out how to get gyp to generate xcode projects to build with a .node extension. I'm happy to generate a PR that adds the condition you've suggested, or backs out the change."""
3152660;neutral;"They are all just lines.  Thus I would make some utility functions that created sets of lines that could be rendered using the standard Line.js class.  But I am unsure if you are looking for additional functionality on top of just generation."""
1003359;neutral;"I guess you skip updating the createProjects scripts until the project generator is finished? Because right now, it's broken because of the move."""
3646754;positive;"Thanks :-)"""
657291;neutral;"oh just noticed daniel change it here b46200224e"""
654071;neutral;"no its just wrong"""
3260294;positive;"@agrobbin if you put a sample application on github that reproduces the issue, we would love to take a look at it too!"""
300747;negative;"I am sorry to see this code removed, but if you want it to simplify, I can understand that... But then, there is no reason to read the permission of the parent and set it to the child, you could actually use shutil.copymode and then you could remove impor"""
697259;neutral;"shoule be """"Stable"""" ??"""
700960;neutral;"There is still a reference to cluster.eachWorker on line 83 of cluster.js: https://github.com/joyent/node/blob/d42006c80a9c827e4c147e22f56bb3d789f578ce/lib/cluster.js#L83"""
3007204;neutral;"I've been using Python more often recently, so it just felt foreign. I changed it."""
2446386;neutral;"@WestLangley I think the only thing that stands out is the following:  * Shouldn't Matrix4.multiplyVector3Array also be made obsolete in favor of a applyProjectionVector3Array or applyMatrix4Vector3Array?    * Same issue with Matrix3.multiplyVector3Arr"""
600577;positive;"@isaacs  ```js function Deflate(opts) {   if (!(this instanceof Deflate)) return new Deflate(opt);   Zlib.call(this, opts, binding.Deflate); } ```  it should be `new Deflate(opts)`  (The commit is to big to add proper line comments ;o)"""
517281;neutral;"Shouldn't this be `set`, not `get`? From the commit message:  > It's important to be able to inspect this, but modifying it no longer has any effect."""
1346240;positive;"Thanks to have already fixed this bug."""
40577;positive;"Thanks :) ^^"""
2624152;positive;"Nice 'n Blizzlike"""
40212;neutral;"As i know warlock's pets is permanent pets and should follow to owner if owner is mounted (this how it works on blizz servers), so with this                  if (pet->IsPermanentPetFor((Player*)this))                     ((Player*)this)->UnsummonPetTempo"""
39909;positive;"in [9069] removed. Thank you :)"""
1121822;neutral;"Actually I was wrong however it does the same,   if (input.length() <= CHAT_STRING_LENGTH) return input should be  if (input.length() < CHAT_STRING_LENGTH) return input """
1121309;neutral;"0xFF == 255"""
38969;neutral;"Remember to update 3.3.0 branch so it supports 3.3.0 again!"""
39033;positive;"thanks, sounds good.. i thought all those forms aren't used anymore.. we was thinking about: if player should be allowed to use other spells besides those from the form (pm'ed you also about this)"""
2606331;neutral;"cofirm @digz6666 double loot... """
2549681;neutral;"And everything else that came in that expansion and before too."""
2182796;positive;"This is a very important fix and I would love to see it in the next stable version as soon as possible. Is there an approximate date I could expect this to be released?"""
869638;neutral;"This commit changes the check, which used to check if the playerlist name was the correct length, it no longer does so, so its now possible for plugins to set list names longer than is valid, which is what this check was written to do."""
145341;neutral;"Won't he be notified of my comments here? He's the author of the commit after all."""
273868;neutral;"Hi Ryan,  I'm working on a new version of timers.js that preserves the order, uses just one Timer(), is as fast or faster (less cpu load), uses less memory and fires them more accurately, at ~exactly the right time. But I'd need a little help from you be"""
2091460;neutral;"The rule you guys used in the past with the ie.less was the following:  a img { border: 0; }"""
777010;neutral;"Like fire burning other wood blocks. Or leaves decay."""
131768;neutral;"Not really related to this particular commit, but why do you use DIRECTORY_SEPARATOR (even in it's shorter DS form)? It seems unnecessary, as using / will work on all OS, Windows included. I think your code would look better, and be easier to read, if you """
2642049;neutral;"https://github.com/TrinityCore/TrinityCore/blob/master/src/server/shared/Logging/LogWorker.cpp Check LogWorker::svc() it's deleted there. """
2442171;neutral;"did you wrote any spellscript?"""
740944;positive;"Is this a fix for the """"Attempted to place a tile entity where there was no entity tile"""" bug?  Because if so, awesome!"""
736375;negative;"Shush :("""
789588;neutral;"This is a dead store to i"""
650608;neutral;"Shouldn't this be `static { ... }`? I doubt anyone would try to make a new instance of CraftArt..."""
644576;neutral;"CraftPlayer implements Player extends OfflinePlayer.  OfflinePlayer is poorly named, because of compatibility issues; it should be, Player is OnlinePlayer and OfflinePlayer is Player. OfflinePlayer isn't restricted to just offline people, it's a handle to """
2168625;neutral;"We just pulled in this change, and it also broke many of the changes we had based on the hide class. We were specifically using css inheritance for the classes that had a display element + plus the option of the hide class. This seems like the wrong approa"""
2091015;negative;"boo. Want to come up with something that looks nice in both the scss and docs? create a documentation styleguide?"""
244856;neutral;"It seems that this commit has broken again the timers on MacOS (issue 534). They were fixed in 82e9da9fb7fb79bf730d  See https://github.com/ry/node/issues/closed#issue/534 Cheers, Jorge."""
2425351;negative;"I'm amazed how you can say something but do it so poorly."""
601291;positive;"You called it herobrine! WIN!"""
594375;neutral;"Whatever happened to adding """"// CraftBukkit"""" to changes made to the vanilla code? We have no idea what you changed by looking at this diff without those comments."""
76240;neutral;"Mark: i just pushed my efforts for today"""
30653;neutral;"with (a XOR b) if a and b are the same number the result is 0 and else its different of zero. Here its used for compare isAlive with IsDeathOnlySpell"""
1885637;neutral;"Not sure if I like this idea. I get how having a variable for this adds some flexibility, on the other hand it isn't likely that you will have one font color throughout the whole site anyways so I'm not sure how useful it is.  Using the color set in a pare"""
30032;neutral;"Talent 64129 should trigger only with spell 17 and ranks too."""
466609;neutral;"Good point about the copying - However, I find it rather worrying that copying a world and loading both the copy and original is now a valid way to crash your server..."""
466612;neutral;"So do I, which is why I didn't want to implement this originally and stuck to using names. But now we have it, so let's go about the less destructive way of informing of a problem - throw an exception and don't break any plugins or maps or data."""
466485;negative;"Testing code is for chumps."""
386305;positive;"saving the save is sexeh.  gj!"""
584211;negative;"i would have merged this into master instead of stable =(  edit: im stupid"""
2505064;neutral;"Are you sure you meant to open source this?  This doesn't look like the protocol of any redis I'm familiar with.  Is this for a private fork?"""
855622;negative;"> This makes compass fail on Win, when paths with backslashes are used, as File.expand_path() will convert backslashes to slashes.  Will this ever be fixed?"""
2361784;neutral;"No, old way was incorrect, maybe someone can do a config for this allowing to don't send whispers instead blizzlike way."""
2347735;negative;"Ooo, I want to kill it!"""
3140007;neutral;"Hey there! Why was that changed? What if ```HTTP/1.0 404 \r\n``` header will be passed there(like PHP sometimes does)? """
276540;neutral;"[Re: Well it was more because I've had 3+ users running 254 who SWEAR they are running the latest CraftBukkit build..] I'm getting 2-3 posts like this per day.  I wrote some code in to check that they have at least the minimum required build number, and"""
2248669;positive;"... oh. good to have a backup of unmodified script_texts table."""
259193;negative;"What, no separators between the values? D:  """"CraftServer{serverName=TeneserverserverVersion=1.2.3protocolVersion=1.2.3}"""""""
2211340;neutral;"break;"""
2201838;neutral;"Well, 1 was added back already."""
2181759;neutral;"@eilo header files should avoid including other headers but use forward declarations. The actual code should be implemented in cpp files where headers are to be included. Reasons are basically what spp- said. And that's what he is doing.  @Spp- I have o"""
2128818;neutral;"Not compile:  * Install core to        : C:/Program Files/TrinityCore  * Build world/auth       : Yes (default) * Build with scripts     : Yes (default) * Build map/vmap tools   : No  (default) * Build core w/PCH       : Yes (default) * Build scrip"""
2122007;neutral;"uint32, for cata is value uint64 because max gold in inventory, trade, auction or other is 999 999g"""
2121248;neutral;"Read the commit message, please."""
2034988;negative;"subv you noob"""
1980816;neutral;"spell has: AttributesEx5: 0x00020008 (SPELL_ATTR5_USABLE_WHILE_STUNNED, SPELL_ATTR5_USABLE_WHILE_FEARED)"""
1968183;positive;"lol"""
1915132;positive;":D"""
1892472;positive;"Thanks :)"""
1892302;neutral;"It works, beacon now heals properly, but when a player puts beacon on someone, and heals someone else, it shows up that the player with the beacon is being healed by the player with the beacon, instead of the player casting the spell."""
1851057;positive;"nice"""
1838457;neutral;"My patch tested and working 3 month more). But we must fix it in blizzlike way) BTW animation is well. And it seems this item created by blizz for transmogrif"""
2959408;negative;"You realize that you post on 7 month old commit?"""
1804958;neutral;"99c8399772701af9bf3c79e4c514aead57cdc7d6"""
2893081;positive;"Whoopwhoop! Thank you!"""
1039137;neutral;"the loadData() methods added here broke 32-bit and 16-bit image display in the AdvancedImageLoading example. i'm not completely sure why. maybe the ofPixels were being converted before?"""
2431386;negative;"Six?  WTF man?  No oriental sites.  And oh yes, point to your own milk-toast, blog-only and fuckall-else  sites.  Nice work.  Seriously.   At least point to the list in the wiki.   """
2426510;positive;"Glad I could help! :-)"""
2097561;positive;"Y U no look at 28daadeca8ebc889fd799ed8bb58293ebeb4fabd? :)"""
197891;positive;"Not sure if I'm missing something, but `writeStream.write()` has always supported a callback. In fact I believe it was the first `write()` function to do so : )"""
832292;neutral;"this doesn't make sense"""
176234;neutral;"Build failed on debian x64:      deps/libev/ev.c:49:22: error: config.h: No such file or directory     deps/libev/ev.c: In function ‘ev_feed_event’:     deps/libev/ev.c:870: warning: unused variable ‘ocur_’     deps/libev/ev.c: In function ‘feed_rever"""
24284;neutral;"In sql file. """"Ste free talent pointes"""" => """"Set free talent points"""""""
1076064;neutral;"This line means I can no longer have a URL from an interpolation look like so, note the ? for the params. I have worked around the issue by defining a singleton method for #escape on the returned string. The subject of the commit seems to indicated this sh"""
331517;neutral;"yes, the repository version is usually outdated and even if it's not right now it will install some plugins at the system level which from my experience can be problematic"""
120481;positive;"lol, thanks... thought I had included a comment about it's origin in the commit"""
628959;negative;"@evgeniy123 — no, still leaking :-("""
628982;negative;"@evgeniy123 use paperclip 2.3.11 — no leaks for me  @sikachu really, something wrong with 2.4.2 — eating memory as a monster :-(  But only when cache_classes = false"""
515706;neutral;"Actually, here is [one example](http://travis-ci.org/#!/thoughtbot/paperclip/builds/67058)."""
481640;positive;"Awesome, thanks :)"""
670410;neutral;"May be this two lines should have been removed while adding """"_handlers.append(self.auth.handler)"""", as it makes no sense now?"""
2147438;negative;"> Windows and Ubuntu are also pretty ugly implementations.  Agreed, I would be happy if you could come up with a better solution. I wasn't aware of some other approaches. This is a design problem that pops up over and over so having some new tools in a t"""
109238;negative;"sadly, sun_path is not null terminated on OSX, but it is on Linux. I've almost got a fix for this. """
160298;neutral;"Should this have the `=%>` at the end of it? If not I can submit a pull request, it seems to work, but not sure if it was a typo."""
18170;neutral;"Error when applying 7615_01_mangos_command.sql.  The:  CHANGE COLUMN required_7568_01_mangos_spell_proc_event required_7615_01_mangos_command bit;  The last SQL file for mangos-0.12 was """"7565_01_mangos_mangos_string.sql"""" """
2064030;neutral;"... but if it's a headache we can just revert. It was just because of #2524."""
2196798;neutral;"What if `ambient` was `null` by default? Then, if `null` it will use the value of `color` for the ambient component.  This should solve the problem of not knowing about it and not getting the right colors, and also should have the flexibility for when yo"""
2199749;neutral;"I think the cleanest would be:  - leave material API as it is - add color coupling lock to Editor UI - for Editor default starting object initialize ambient and diffuse to the same color  Using `null` is kinda tempting because of convenience but it's"""
136243;neutral;"Any chance we can get definition duped on the way in? These deletes can cause some bizarre issues at times. See http://github.com/ernie/paperclip/commit/ef2e871ac1015a67e27b7a8a8c0da35842ed97bb for one fix."""
39456;negative;"Hey! This problem prevents all European folks from usage of paperclip... I am sad about it :-("""
16725;positive;"Yeh, it was a nice feature but I think this is easier to understand - I like having #clear and #destroy separately, too. :-)"""
60755;positive;"@benschwarz as far as I lives in Russia, I have to tend to develop interfaces for at least two languages - Russian and English. I18n is best for it ;)"""
1913814;positive;":)"""
1466660;neutral;"Because a hidden input field is still affected by positioning rules, like another element would appear with `visibility: hidden;` being set."""
1453218;negative;"Well, damn ...  Quote from the `str_replace()` manual: >If search and replace are arrays, then str_replace() takes a value from each array and uses them to search and replace on subject. If replace has fewer values than search, then an empty string is used"""
15218;neutral;"The first example was supposed to be: <pre> categories:  - foo  - bar  - xyzzy </pre>"""
2467528;positive;"Looks good to me!"""
2471261;neutral;"I did some experiments on using the Closure API for compressing code remotely. You just gather the code to compress (as we do in the build.py script right now), and post it to their endpoint, then grab the compressed results if all went fine. It's somethin"""
1675584;neutral;"Wouldn't it be better to return directly from this instead of creating a new object        if ( parameters === undefined ) return; """
1677490;positive;"Ah, ok cool!"""
50682;neutral;"Should line 602 be       var encoding = typeof(encoding_) == 'string' ? encoding_ : 'utf8';  Note the additional underscore on the third 'encoding' there.  There are no tests for this but changing it doesn't break any tests, so in case it is easier f"""
48746;neutral;"what about using fs.readFileSync(), rather then .wait()ing?"""
446147;positive;" Uhm oh yeah. Hmm I would just go with Name (Handle)"""
1188221;neutral;"It is, but it also returns a result set. See the `optimize_table()` and `optimize_database()` logic."""
39603;positive;"All I gotta say's we got passionate people here and I look forward to all your commits and releases... I guess this one wont go away without a """" You $%#^ Semicolon Nazi* """" and thus voila!  * http://en.wikipedia.org/wiki/Godwin%27s_law )"""
110658;neutral;"Good code is properly tested.  The function of good code is self-evident.   Problems in good code are easily found.    I completely agree that good code is simple, consistent, readable & maintainable but I am not sure that is concreate enough.  I am not """
399903;positive;"that is a good idea."""
395580;neutral;"the flashsocket JS  plugin already does this."""
392938;positive;"hmm mine looks like rvm ree@diaspora :P"""
1967741;neutral;"It's their responsibility to manage uploads."""
241221;positive;":) :) :)"""
1700553;neutral;"GM_%u.log"""
1643595;neutral;"@Kretol what for pets commands?"""
1543014;neutral;"someone please test https://github.com/TrinityCore/TrinityCore/issues/6981 after this"""
1495299;neutral;"I know this is possible and I am doing it but making mounts working on all areas for gm would be good if something needs testing with it. Aso you cannot even move on fly mount with gm and player not!"""
253862;positive;"Right, Thanks for the clarification."""
1468427;neutral;"'EventId' is not a class or namespace i've get this while compiling"""
1464494;neutral;"no ive checkd it. you should be able to use the parachute without falling and once you start falling it opens up."""
1448441;neutral;"I just compile the core and I got an error:  [C:\Trinity\TrinityCore\src\server\game\Entities\Player\Player.cpp(23389): error C2662: 'Group::GetFirstMember' : can not convert a pointer 'this' from 'const Group' to 'Group &' Conversion loses qualifiers] """
1447360;neutral;"no. when you /cower at him he roars. when you /angry at him he cowers. this is correct"""
1620040;neutral;"Kandera can u tell me what commit was that? Because part of this bug still persist for me. Deathbringer's Will buffs are being removed when you use Bladestorm."""
1422288;positive;"Thank you for that Malcrom :)"""
1408153;positive;"Gunship rocks"""
1379501;positive;"Great it turn now :)"""
1373538;neutral;"mhm, okay"""
1356649;neutral;"heh ye, those procflags look kinda random. Ive made it 65876 (including proc on ranged hit, wont hurt being there), not sure if it should heal on aoe dmg and dot ticks too."""
1342871;negative;"im feeling sad for him."""
1329570;neutral;"I thnik, this two ifs, can be merged to one.. if (spellProto && ...."""
1323636;neutral;"I don't know of any scripting of this."""
1324903;neutral;"Indeed sorry :x Then I tried the same thing for heal ring, but it's not working, any idea why ? DELETE FROM `spell_proc_event` WHERE `entry` = 72419; INSERT INTO `spell_proc_event` (`entry`,`SchoolMask`,`SpellFamilyName`,`SpellFamilyMask0`,`SpellFamilyMask"""
1315221;positive;"oh shush you two. i do this all the time ^^"""
1314983;positive;"Fixed in 5057a8156dc0b2f8664ca952d1da2954f385b2f2. Thanks and sorry. :)"""
1295671;negative;"no seriously what does this do ??"""
1246406;positive;"and missing sql for add :P"""
1224499;neutral;"Well it was worth mentioning but the diff made no difference (diff...erence).  And yeah.. as Warpten said, use SQLYog."""
1209116;neutral;"codestyle^^"""
1198174;neutral;"Fixes one of sources in #5538 (not all)"""
1149971;neutral;" Because the fields in db are tinyint and not int"""
1133133;positive;"thanks dasio"""
1130083;neutral;"Shouldn't this be?  ```DIFF -            damageInfo->HitInfo      = HITINFO_NORMALSWING2; +            damageInfo->HitInfo      = HITINFO_AFFECTS_VICTIM; ```"""
1128986;positive;"Awww ya got me."""
1127275;negative;"finally...."""
1122590;neutral;"You really think dns lookup can allow to know the city of someone? The db for country is updated every month. Also, more detailed DBs (with city of someone) are pay dbs."""
1116683;positive;":O Thanks."""
1089957;positive;"woops.. fixed fe46cf97961a82c43c9f287deecf40049b1fed19"""
1071872;positive;"delete world. :) """
1057947;positive;"read the commit message ;P"""
1053536;positive;"@DDuarte LMAO"""
1050209;neutral;"ALTER TABLE `character_queststatus_seasonal` ENGINE=MYISAM; in world misc ?"""
1041180;neutral;"@vincent-michael it would summon the NPC at the wrong coords"""
1024415;neutral;"not work on Debian In file included from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Updates/UpdateData.h:22,                  from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Object.h:24,                  from /home/ma"""
1025660;neutral;"Unstable for Public servers? They are not supported by Trinity xD"""
1016161;neutral;"warning C4351: new behavior: elements of array 'PlayerTaxi::m_taximask' will be default initialized"""
1011650;neutral;" There seems to be a problem with SMART_ACTION_MOVE_FORWARD & SMART_ACTION_FORCE_DESPAWN  When the creature despawns and respawns again, it appears in that point where it walked. So in these case the goblin respawns out of the cage and the cage doesn't re"""
1009685;neutral;"Error when compiling, calendar related perhaps? I'm on revision bc151a0453a7 Compiled with MS Visual Studio 2008 Pro --------------------------------------- Error 1 error C2039: 'SendCalendarRaidLockoutUpdated' : is not a member of 'WorldSession' d:\Tri"""
1009798;positive;"I know, it's just a wish :) the feature is very very very useful for low pop server (1-15 players)... Anyhoo, thanks for all the excellent work you guys have done :)  Can I hijack this thread to mention that issue #4495 (https://github.com/TrinityCore/T"""
36169;positive;"I think that's a good idea and it will always work as long as everyone calls their requires right up front, and not later on while the server is running."""
884881;negative;"Wow, could have probably come across a little friendlier there, Phil!"""
383537;neutral;"No it's not, try it yourself run it and do a git diff"""
1009451;neutral;"```javascript this.matrix.multiplySelf( matrix ); ```  I don't think that works like that. Got the feature to work by multiplying the other way around (like in `updateMatrixWorld()`).  I've tested the code a bit and seems to work, but the rotations a"""
298377;negative;"BOSH BOSH BOSH"""
624610;negative;"Sounds like a nasty Chrome bug :S"""
518266;neutral;"I might miss something here, but isn't this line now missing the final semicolon?"""
469302;positive;"Progress progress!"""
393670;positive;"I think lens flare should be removed from the renderer :) Is that a feature added specifically for ROME?"""
477154;positive;"@mrdoob Hehe, indeed ;)."""
314816;positive;"This is awesome ;)"""
1195302;neutral;"not really..."""
255538;neutral;"OTOH, """"also commented on your contact's %{object}"""" would be feasible because it could be translated to the equivalent of """"also commented on the %{object} of your contact""""."""
226135;positive;"zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg"""
217428;positive;"Nah it's cool. The code it's there and works, it's just a matter of moving it around :)"""
994904;neutral;"why ? i used this rev, and i get this error on this rev, my commit is ok for this rev or ? i dont know with rev makes this compile error"""
196670;positive;"Oh, I'm silly, I just looked at my old code. Of course you can do texture offset, you can do whatever you want in shaders, you get built-in parameter `gl_PointCoord` ;)      vec4 texelColor = texture2D(uSamplerDiffuse, gl_PointCoord);"""
217164;neutral;"I don't want to blame you all, but you shouldn't take joindiaspora.com that much as reference. Especially in this topic it's far more common to have an open sign up. Just keep in mind that with every commit you're not only deploying to joindiaspora.com but"""
987522;positive;"I'm amazed how someone could assume some gossip updates would affect a spell script :p"""
981207;negative;"thats very strange as i KNOW i fixed those numbers before pushing them up"""
190790;positive;"Could you please put somewhere Blender model which throws this exception so I could debug it?   There can be many edge cases, this exporter is not yet hardened by tackling real word models :)"""
970734;positive;"That's exactly what I meant, actually.  Edit: Trololol, """"@exactly what I meant"""""""
965025;positive;"It's more disappointing how long it takes @Subv to add a simple Typeid check :)"""
957713;negative;"actually no. #3433 is completely not related to what this commit is supposed to fix (i dont care what people comment on the issue, what matters is the first post)"""
953254;neutral;"I got a bug after this update - whenever the basket don't get used it never despawn till server restart, it should dissapear on umbrella dissapearing. Can anyone confirm this bug or it is my error only? Like you get ~ baskets all over dalaran or other plac"""
933161;neutral;"Mmmm should be: +        if (effectMask & (1 << effectNumber) && unit->IsImmunedToSpellEffect(m_spellInfo, effectNumber))"""
933170;neutral;"There is a mistake, see on https://github.com/TrinityCore/TrinityCore/commit/9d185c5d6657c74b24041356916d095ddb6f0d73#commitcomment-933161"""
839684;neutral;"Can you give some examples?"""
830324;positive;"haha :D happy new year ;)"""
819967;positive;"Merry Christmas everyone"""
815616;positive;"so this fix is also related to my post here i see: http://www.trinitycore.org/f/topic/5197-can-this-cause-indeed-crashes/ thanks for the fix!"""
742306;negative;"Great, again client freezes ...."""
742471;neutral;"PVS Studio. Also it's free (month license) for opensource projects (http://www.viva64.com/en/b/0092/)."""
743600;neutral;"confirm..."""
733311;positive;"Tx for restore working TC.  Machiavelli - if U need testers- i ready to become a tester"""
730305;neutral;"problem in duel in elvin forest - its not sanctuary zone"""
678172;neutral;"SMART_ACTION_ENTER_VEHICLE should be removed and its implementations by SMART_ACTION_CAST_SPELL (sp?) and cast the appropriate vehicle riding spell. SMART_ACTION_LEAVE_VEHICLE should remove the aura on the target vehicle from the specified caster. Not sur"""
668957;positive;"That was already fixed yesterday, but thanks anyNay."""
646412;neutral;"Fix: https://github.com/Vincent-Michael/BlubCore/commit/564ab349e4250e2bc99cf17183c6289528670f4a"""
639243;neutral;"@Shauren 0bb86a3e97cf720512ae00c9bee209a30c5fb928 This patch still needs some further fix."""
607478;neutral;"EFFECT_IMPLICIT_TARGET_CASTER is not used anywhere? Why not use TARGET_OBJECT_TYPE_PET to replace EFFECT_IMPLICIT_TARGET_PET and make """"implicit target type"""" a bool?"""
571395;neutral;"apparently you did not read commit message.  """"check performed inside IsInMeleeRange"""""""
568085;neutral;"I'll copy/past what I said on the original post by Saarjuk, hope someone can answer it :  I have a question about this awesome work, for warrior you used the 3.3.0 values, but in 3.3.2, threat with Shield Slam was up by 30%, is it fix too ? (I've made a"""
568847;neutral;"Just use issue tracker."""
93087;neutral;"Yes, I tried that way before too but it didn't work. Thisi is what I had:   <source src=""""textures/sintel.ogv"""" type=""""video/ogg; codecs='theora, vorbis'"""">  It doesn't work on Firefox (3.6.3 Linux), it gives this error:  """"uncaught exception: [Exception... """"Co"""
555954;neutral;"99,5% surely is """
549670;neutral;"Doesn't it close #2729 ?"""
541372;neutral;"Fixed in f94bd733e3226b790e869691e3bf5d7a920628bb"""
540792;neutral;"yeah ok i used only the latest source ce7cc421f505f72ba477 ( not your changed ) i wanna only inform u, and the latest rev same error ( fc5e92413851835879f0 )"""
538606;neutral;"Creature* c > Creature* creature  Heh. D="""
199155;neutral;"The only processes  which l will see RAILS_ENV as defined in server.sh are those started from script/server. You can only export to your children. So no, I don't think it's scary in that sense."""
530087;positive;"+1 :D (i never used that)"""
507316;positive;"NIce"""
504170;neutral;"its commit fix this issue? https://github.com/TrinityCore/TrinityCore/issues/2356"""
504235;positive;"Cyrex I talked with him and asked him to fix this ;) he wss just nice enough to do it :p I found what caused the bug, he fixed it (As I do not wanna touch HIS ICC :p)"""
500104;neutral;"Shouldn't this be after if (unitTarget->GetTypeId() == TYPEID_PLAYER)?"""
501012;neutral;"@LihO: this change should not affect functionality, however some typos might occur (and they did:() @wonopon: manual changes + find &replace in visual studio c++"""
493510;positive;"Niiiice!"""
183582;neutral;"whoops i meant removing REDFINGER"""
168395;neutral;"Alright, one more try at 51a02409c867eb0e7e3965f13a48e7fb6b154bcd"""
471748;neutral;"fix for this? http://www.deathsoft.com/forum/index.php?showtopic=18349&st=0"""
456384;positive;"Thanks for your amazing work, Malcrom ^_^"""
165822;neutral;"Passing true to an association is supposed to reload it (vs. object.reload, which just reloads the object itself but not its associations).   I don't know why it's different between ruby versions, unless mongomapper works differently under 1.9.2. Hmm."""
452068;positive;"Nice ^_^"""
452151;positive;"yeah thx 4 the answer m8 great work"""
448416;neutral;"that's wrong. the encounter must start if someone pulls the trash in front of her."""
443866;neutral;"Does this fix this crash? http://pastebin.com/KkUUK0K9 Or i have to set a report?"""
442838;neutral;"Now it is even more crashing with this https://github.com/TrinityCore/TrinityCore/issues/1422"""
460552;neutral;"Hi Tob,  Starfall splash *should* be instantly hitting the main star target. This isn't a fix. https://github.com/TrinityCore/TrinityCore/issues/2209#issuecomment-1497780"""
148118;positive;"Clever! I'll be stealing this :)"""
436553;positive;"This. Is. BEAST!"""
435962;neutral;"Don't you mean Lives?"""
429473;neutral;"these objects has appeared as destroyed even if they doesn't"""
258466;neutral;"Diaspora is the reimplementation of the Internet on top of the web in a certain sense."""" - makes no sense to me."""
422368;positive;"thx!"""
419170;positive;"This rev makes some spells need db data, don't panic :)"""
408274;positive;"@Kapoeira, yeah. Vehicle Id, not creature entry  @Tassader, both spells will be in that case then ;) that's why it's there"""
406500;positive;"That demotivator is GREAT."""
406716;neutral;"7 seconds after combat and she will enrage not 20000 and I think is better to add ScheduleEvent at EnterCombat"""
406567;neutral;"I'm tested and now get runic power, but if not have a target also get runic power (when damage), doubt is in description:  """"Patch 3.1.2 (2009-05-19): If no target is available for Blood Boil to hit, the spell will now cast and consume a blood rune but ge"""
405491;neutral;"Now Valithria Dreamwalker and mobs around respawn in a loop in 10 sec) Seems working ValithriaDespawner by action ACTION_DEATH of combat trigger. BTW there are double threat check."""
403227;neutral;"yes"""
402200;negative;"This breaks gossip options :("""
399529;neutral;"ScriptName removal won't be needed? -> http://pastebin.com/zF5xks2v (Still got to find out how to put proper comments in here) Ha, this should be it<pre> -- Inquisitor Hallard scriptname removement UPDATE `creature_template` SET `ScriptName`='' WHERE `entr"""
393621;neutral;"Could you explain this one a bit better, please? :)"""
392834;negative;"HOLY F*CKING CHRIST!"""
381122;positive;"He-he  http://filebeam.com/ab2603ca3af8b3130bbcac8da807677c.jpg  I wrote: """"Sorry, wrong patch)   Please delete this issue """" )))))))))))))"""
378380;neutral;"seems you even didn't tested this change. This bug already fixed by this commit (see DB part)"""
373954;positive;"mhm, yeah, good to know :) thanks, Kaelima & QAston :)"""
354394;neutral;"why so? NULL represents the value 0 as well, doesn't it?"""
345391;negative;"seriously, stop discussing your bugs on completely unrelated commits"""
344482;neutral;"Fixed https://github.com/TrinityCore/TrinityCore/commit/3a2fb99f1f1109098da97a471524afb4c87431ad"""
325024;negative;"I know that style guide is not ready yet, but we used to discuss that variables should be named in lowerCamel case.  Variable Gender makes me feel uncomfortable."""
315029;neutral;"Indeed, it should not. Turn Evil has MECHANIC_TURN but not MECHANIC_FEAR. These mobs are not immune to that mechanic."""
306540;neutral;"this commit fix items with duration?"""
300362;positive;"you are hero of the day after all core redone mem leak is a sick place  on tc thx man."""
294884;neutral;"Need this to Kologarn too"""
286426;neutral;"Make sure you are running on the latest revision of the source (we are constantly pushing changes, so your issue might have been resolved already)"""" in our tracker's guidelines. That issue was fixed in  76f393717d374a732a57eda00198a3584a24f442"""
280118;neutral;"will this fix the client crashes in ICC, Ulduar, SOTA and IOC?"""
268765;neutral;"And not it is better to delete it when this all ready?"""
263785;neutral;"hmm ok or is it from the GM status? though .gm off and .gm visible on  """
262096;neutral;"Nothing there is related to this commit. I would guess you do not know what are you importing, mixing old character and world updates together."""
262148;neutral;"Nope, your guess is wrong, not mixing old character and world updates together. That error came when i imported this update in the world db. But I found what the issue was in my world db - 2 duplicate entries on the creature table. Fixed and imports 100% """
249474;positive;"no 0 won't disable the check but would prevent players from doing any dungeon you can simply set it to a high number :) after all it's per hour or can make it disable the check on -1"""
277254;neutral;"Bizzy - yes. with Chaosua instruction work fine"""
246211;neutral;"http://www.trinitycore.org/t/trinitycore/ticket/307"""
239437;positive;"thanks"""
235922;neutral;"Would it not be clearer / more readable to stay with 0 instead of NULL here? (since VehicleSeat::passenger is no pointer anymore)"""
228702;neutral;"Still can not get the version number  """
3384464;neutral;"Introducing git_config_level_t is a nice idea for type safety, however, this limits flexibility (and breaks some third-party code). E.g. TortoiseGit uses an extra level to maintain an extra config-file on top of the normal ones (compare https://github.com"""
608720;neutral;"Why did you chose to seed with 0 instead of a counter?"""
71368;neutral;"Aah, this is thwarting my attempts to get formated output from redis-cli over a ssh command."""
632840;positive;"i lol'd"""
4058185;positive;"Thanks for fixing this issue! Are nightly builds available for servicestack via nuget or other means? I want to upgrade this ASAP if possible. Also, why would you want to use the Config.WebHostUrl property? Most companies have DEV, Test, STG and production"""
4058265;neutral;"We don't do interim builds, but I'm preparing for the next NuGet release which will also be the starting point for the v3/v4 split. WebHostUrl can be explicitly set to point to a preferred external url, which if it is it will use that instead. """
438117;neutral;"No, it is not. It's low level, but not internal nor expected to disappear or change anytime soon."""
4102879;neutral;"done in #9052"""
1523500;neutral;"why not remove autoStart parameter and class property?"""
1555267;neutral;"@manuelmazzuola You must report this issue on the fos_rest repository as it must be fixed there."""
1504149;neutral;"And about one `@param`..."""
1436950;neutral;"Should it have a blank line above?"""
1220209;neutral;"Hmm is this realy the right check? After this change I need to rewrite all my ajax stuff because I send """"true"""" or """"false"""" for a field and now all """"false"""" are true! In PHP false == emtpy string.. so maybe we can support this case too?"""
3068152;positive;"this probably should not be here ;-)"""
715539;neutral;"@lsmith77: The code is different from the one we have removed some time ago. Here, I've just fixed a bug because the Store set a wrong `Content-Length` header."""
708884;positive;"This test fails when you don't have any of listed locales generated in your environment, its not a big deal, but produces """"red"""" result from phpunit :) and I think this will also fail in windows env."""
624529;neutral;"I think that translator is missing one fallback search level. In my opinion there are 3 levels of fallback  I've set in config.yml the default translator fallback to en I've done some translations in English (en) and Italian (it). mybundle.it.yml mybundl"""
47129;positive;"fork commits get applied much quicker than a diff in a ticket.. :)"""
2515045;negative;"Ouch, that 'edit' button is evil. I also expected it to create a pull request."""
427422;neutral;"AFAIK `application/json` charset info is optional."""
430504;neutral;"Using the standalone Form, I simply was trying this in Silex:   $extensions[] = new \Symfony\Bridge\Doctrine\Form\DoctrineOrmExtension($app['doctrine.orm.em']);  However, with this new registry argument, I don't understand which concrete class to insta"""
386978;neutral;"The option should be (and is, as far as I can tell) `intention` everywhere, not `csrf_intention`. @fabpot just fixed UPDATE."""
3411503;neutral;"This is causing the year to return always with the current year, ignoring the default **maxYear** since the value will always be greater than the maxYear.  I don't know if this should be done in the formHelper by who is coding and check if the value year"""
370220;neutral;"we are talking about a config/ directory under a bundle. How many config files do you here? One for the routing? One for your services? One for the doctrine metadata (and perhaps of few more if you use one file per entity)? That's not a lot of them."""
369168;neutral;"@brikou: You are using this branch and it doesn't work?"""
405412;positive;"Is it worth removing the precompiledStub for 2.8.0? It seems to me that no-one sane would use 2.8.0 instead of 2.8.1. :)"""
367173;neutral;"If you add features to the view, please always add a corresponding test to AbstractLayoutTest to make sure the same functionality is supported by all rendering engines. I will add this test now."""
2096612;neutral;"I think this is not closed yet, I still have an error in ControllerTest. Reverting https://github.com/cakephp/cakephp/commit/0fb4d1d3d8f832f9d25c887dd394e1025a4db046 fixes it."""
2245783;neutral;"@Scottymeuk Read the associated ticket [#3283](http://cakephp.lighthouseapp.com/projects/42648/tickets/3283)"""
4029918;positive;"I owe you a beer. Or two."""
359644;neutral;"In queries log missing query """"SET NAMES UTF8"""""""
4002356;neutral;"alright. will do in the #20470."""
351306;neutral;"To prevent what i described in my previous comment, all routes must now explicitly define a default value for _locale in their definition."""
338713;negative;"In this context I would like to mention: http://trac.symfony-project.org/ticket/9523 And yes I still havent had time (or just motivation) to work on this myself :("""
334275;positive;"On the first commit - that's perfect, I was also wondering if that would be a good idea - glad you've already got it handled.  And yes, if PR #510 is merged, this should change to use `getLogicalName()`. I believe there is at least one other place where """
329542;neutral;"Why is this being removed?  Thanks"""
1040482;neutral;"https://github.com/petteyg/code_check"""
998908;positive;"I'm an idiot, I don't know how I missed that the first time around.  I merged in your changes :D"""
1956389;neutral;"@fabpot shouldn't it save resources, in case a array is given as $files, to use it as-is instead of transforming it into an Interator and immediately afterwards transforming the Iterator back into an array?  In case you like the idea, I could prepare a s"""
744111;negative;"Sorry, guys. Yes individually tests pass. I am working on a fix which includes moving this form constructor to beforeFind, to ensure correct ordering. Sometimes tests fail because the find results are incorrectly ordered. I have setup postgres now, so i ca"""
678270;neutral;"indeed. we could either make the tests use the new methods instead (has to be done some day anyway) or simply switch to static calls.  But working with E_STRICT is kind of impossible at the moment anyway with the current 2.0 head. too much stuff not yet"""
306402;neutral;"This class is the base class for the events loaded previously so it should be registered before them to avoid issues with classes redefinitions (this was the issue with ZendBundle some time ago)."""
3544024;neutral;"Nope"""
481054;neutral;"That is how it was working before, I tried using model() but got several errors. I'm merging this as it is passing the tests, but I'm open to suggestions for improving it"""
3468862;neutral;"You can still `brew versions svn` and follow the description to use the older formula version that also provides the older svn."""
335841;neutral;"Theaxiom, it was fixed (comment of ADmad) after the release 1.3.8 (current master version)."""
3271580;neutral;"Already fixed by revising it mannuly."""
400973;neutral;"You **cannot** provide it this way. This design is broken because of the order in which templates are rendered: all assets have to be added before the place where you render them."""
1354400;neutral;"Removing `Apply` subclasses will break implicit highlighting in the IDE, in the worst case forcing us to fork the IDE for 2.9 and 2.10. The change in itself is fine, but let's not slip this in one day before a milestone goes out."""
3060756;neutral;"That's not 'broken', that's ack 2 working as expect. Report it upstream."""
968427;neutral;"Missing in action: one '\n'."""
927960;neutral;"If you have a number you can get the correct behavior with """"%016d"""" instead of s. If it's not a number then things get more complicated."""
856073;neutral;"They require it.  toIndexedSeq doesn't because IndexedSeq is covariant."""
830309;positive;"Thanks, I was able to reproduce it that way.  Now investigating."""
163429;neutral;"shouldn't 'Doctrine\\Common\\DataFixture'  be declared before 'Doctrine\\Common' ? (like 'Doctrine\\DBAL\\Migrations' is declared before 'Doctrine\\DBAL' )"""
133130;neutral;"There is some code duplication here. I would have written :     return $this->has($name) ? $this->attributes[$name] : $default;"""
2854244;positive;"anyways now I am testing `brew install mapnik --with-cairo` :-)"""
3330638;positive;"clearly already done: https://github.com/django/django/commit/59235816bd063cb8b24acfc92ae1b5cd09a1f7ba ;-)"""
3242099;positive;"Thanks for pointers, actually /home/lechup/.virtualenvs/django-sprint/local/lib/python2.7/site-packages/django/ is a symlink to /home/lechup/github/django/django/ .  I'll try that .pth thing, but I think it is not the case.  PS: Pastebin? I though abou"""
2712666;neutral;":+1: """
1902359;neutral;"This breaks every formula which uses `gfortran`. See #15103."""
2282627;positive;"Thanks, fixed in 0cdfa76e68 """
2039801;neutral;"If my note above is valid then this one is concerned too."""
1946073;neutral;"This is a bit of an issue in the long run though - not that I have any idea what the solution is.  See this commit for instance: 24154b216682dfef7ff647a5c2f698b89ba429a6 - doesn't have anything to do with #225"""
1907640;neutral;"Ah - at one point in the patches history, there was a new exception being raised; I just neglected to back out the PEP8 fixes."""
1751856;positive;"Thanks :-) Also, I have a new PR for libxml2 which looks much cleaner than the current master."""
1526217;neutral;"@akaariai small comment typo."""
1526845;neutral;"For some reason moving the skips to decorators will skip the tests in all cases.  The diff is this ``` +@skipUnless(connection.vendor == 'postgresql', +            """"This test only valid for PostgreSQL"""") +@skipUnlessDBFeature('supports_transactions')  class"""
1492612;neutral;"There's a similar issue in django-piston - here was my fix: https://bitbucket.org/jespern/django-piston/pull-request/25/compatibility-fix-for-json-emitter-with  I think we should just document the problem, given that the workaround isn't too bad. Doing any"""
1193686;neutral;"That's true - though not with the new syntax.  (Also, Erlang and Imagemagick are detecting versions wrong right now, will have to fix.)"""
1096346;neutral;"I were able to find vim from homebrew-alt:  >/usr/local $ b info vim >vim 7.3.462 >http://www.vim.org/ >/usr/local/Cellar/vim/HEAD (1256 files, 22M) >https://github.com/adamv/homebrew-alt/commits/master/duplicates/vim.rb  The local install is from """
3115697;neutral;"Job pr-validator-per-commit failed for 7ea3044a [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/59/):  <br>Took 46 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@7ea3044af87b28d654bfb955a39c8fd1d4e99e52"""" on PR 1389"""
1863986;neutral;"Why abs if i is known to be negative?"""
1538075;neutral;"I believe the correct parlance is """"instance initializer"""""""
1443828;neutral;"Ah, didn't know that. *That* sounds like a better solution for sure. """
1301331;positive;"+1, merge!"""
812038;neutral;"these can probably go now"""
812042;neutral;"true"""
798278;neutral;"use mapTo for type coercions (casting is cheaper though)"""
798284;neutral;"This isn't parallel, if that should be the case"""
798285;neutral;"Might be worth adding a .. warning:: section on that"""
774000;neutral;"Needs to be documented that it's blocking"""
772044;neutral;"I can understand your worries, the current suggestion was the least of all evils:  Actor == The behavior self    == The identity context == The context"""
753694;neutral;"It doesn't compile even. You meant instead of using system.actorOf I suppose?"""
677017;positive;"Thank you. """
659240;positive;"Awesomely done Roland!"""
502985;neutral;"> Should probably use composition instead of inheritance to provide the Router-functionality, otherwise CustomRouter will never wor  That is what we talked about this morning. But to do a redesign on this part, I do not consider a part of this already to"""
484715;neutral;"Hi Viktor,  I'll change it back. I didn't know this was a recommended practice in Scala.  On Tue, Jul 19, 2011 at 3:12 PM, viktorklang < reply@reply.github.com>wrote:  > I definitely prefer ADT over magic value > > -- > Reply to this email directly or view"""
484686;neutral;"But can't put it in Configuration. That is a generic parser. Put it in Deployer where the deployment parser is.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Jul 19, 2011 1:37 PM"""
391354;neutral;"Moving CallingThreadDispatcherModelSpec.scala broke the build on my machine. Does it still work on yours?"""
4006566;positive;":) cool, thanks."""
3915540;neutral;"no clue ... i refactored the packaging script at one point to match up with ios and atv2 - i guess since then you lost it ;)"""
3806455;neutral;"@fritsch well on my sandy bridge it crashed the gpu. As far as I know there is no way to ask vaapi what it support."""
3770131;neutral;"Stagefright handling needs to use our threading routines like everyone else. Then this isn't necessary."""
3601766;neutral;"Well in my case it still works, perhaps a specific things of ATI that would remember the normally available screens.  Got numbers of other problems with all video playing at 2 or 3x speed but this is another story."""
735662;positive;"Merged! And thank you for contributing yet another nice patch."""
2920294;neutral;"It's not better for what I'm talking about. But since I don't know any samples, I can't say if it's a real issue."""
2814655;neutral;"@elupus should we set the same strategy for HasAudio? Currently audio visualization pops up for a short while when starting a video. I think this is the reason for that."""
2707534;neutral;"Is 10 intentional?"""
2638170;neutral;"Don't you have to resume the device here? Aka initialize it with the last format used? Think of someone pressing pause within a song and it goes idling? """
4047698;positive;"@josevalim :heart: much better now"""
2358161;neutral;"Scraping of VNSI recordings got broken with this. They start with pvr://recordings/ There seems to be more broken in parsing the pvr filename for the title. @opdenkamp or has something changed in the pvr API I am not aware of?"""
3715324;neutral;"It should be [ci skip] at the end of your commit Thanks"""
2027431;neutral;"I discussed this with cptspiff on IRC before committing it and we were both of the opinion that the sets node should show all the sets in case we want to extend support for sets within XBMC to e.g. allow adding movies to a set which will not be possible if"""
2026523;neutral;"I think the current """"sets"""" directory node is now also showing 1-movie sets, which is pretty annoying.  It can be solved by passing true to GetSetsNav in the CDirectoryNodeSets::GetContent"""
1990981;neutral;"I think this change broke the channel icons with PVR. When watching a channel and going to the home screen, it does not show the channel icon, only shows the default 'video' icon.  Same happens on the info screen while watching PVR.  Edit: Channel icon"""
1855903;neutral;"hey ametAE :p - what issue solves this? *just curious*"""
1845405;neutral;"I think README.android also need swig."""
1826096;neutral;"nvm found the bug in the copy constructor. Not sure why it wasn't there before this merge window. This github diff is just confusing - it looks like you have added the delete m_httpParser to the Deinitialize function - but you added it to the dtor which is"""
3093527;positive;"Hahaha, totally agreed I believe one is morally allowed to refactor touch typing while looking somewhere else :smile:."""
1999242;positive;"not going to open the browser killer PR again, so email answer. will  check :)  Op 10/15/12 23:28, alanwww1 (Attila) schreef: > > @opdenkamp <https://github.com/opdenkamp> > I can't seem to find where we use this string (#19161) > Cannot this be deleted ? """
2866764;neutral;"I'll look at some solution for that when I get back from vacation. But the original issue should also be solved. Ie nextstream should not return Open for recordings (if I've understood correctly what the """"return true"""" meant without looking at the code."""
1766397;positive;"Thanks again for the quick fix :-)"""
1697195;neutral;"This will mean everythings that will be added to pre-Frdo repo will need to be 2.1 dependent? """
2924348;positive;":rocket: """
1659634;positive;"thanks MemphizAE :)"""
3383236;neutral;"Maybe It was already solved: 687e68d88f5e1a7bb6a2d876fbbc5b8c4571d853 #9803"""
2689927;positive;":sake: """
2680475;positive;"Stumbled on this quite a bit, good job. """
1313147;neutral;"@alanwww1 Can you please fix this up AND remove strings.xml from git so that it doesn't happen again."""
1301959;neutral;"No  On Mon, May 7, 2012 at 11:22 PM, Voyager-xbmc < reply@reply.github.com > wrote:  > interesting, does this impact existing databases, or is rescraping > necessary? > > --- > Reply to this email directly or view it on GitHub: > > https://github.com/xbmc/"""
1297815;neutral;"glext.h is included in system_gl.h not GL/glx.h and GLX_GLXEXT_PROTOTYPES affects glx.h not glext.h. Unless I'm mistaken here. """
1295802;neutral;"Is this correct ? Both HAVE_LIBMP3LAME and HAVE_LIBVORBISENC are defined in configure if and only if those libs are present, this forces them enabled regardless of if those libs are present or not."""
1188006;positive;"nice."""
2367430;neutral;"We probably need a CONSTANT for guides url in master  `Rails::GUIDES_URL = """"http://edgeguides.rubyonrails.org""""` in *-stable `Rails::GUIDES_URL = """"http://guides.rubyonrails.org""""` and as part of the release process when we create *-stable branches we woul"""
2357057;neutral;"@just3ws in your situation, and any other situation with heterogeneous environments, I would recommend adding the bin directory to your `.gitignore`.  @dhh's position above is that such environments are in conflict with Rails conventions, so the `.gitign"""
2359884;negative;"@dhh if rbenv is the only Ruby selection tool endorsed by Rails then why not just say so?  Your passive approach is generating insane amounts of discussion."""
994420;negative;"Doh!!! Sorry guys - first push here - forgot to rebase."""
2368507;positive;"Love them secret discussions on open source projects."""
2386670;positive;"@jeremy thanks SO MUCH for that writeup, explains why it was decided to be not fully baked, with a convincing and reasonable argument, and also explain what you are thinking about future directions.   It is VERY useful for us Rails-using developers to ha"""
977402;positive;"grats - first stable thing in eden i guess :D *running*"""
2318027;neutral;"Oh, for future reference, this was introduced in #7155."""
868933;neutral;"bootstrap generated files should be removed and added to gitignore."""
2171140;neutral;"I think is better to use `set` instead of `use this`"""
2061612;negative;"Few alternative ORMs like Mongoid use ActiveModel pretty heavily :sob:"""
1938323;neutral;"[WTC detected here](http://whatthecommit.com/) /cc @drogus """
1904572;neutral;"Ah, it's an implicit dependency. I've fixed with rails/rails#7760"""
786703;neutral;"shutting up the compiler. gcc 4.6 added a new warning (initialized but unused). to minimize impact i just did this, i will revisit and nuke the symbols once i've verified they are NEVER used. but that's error prone and not something you do during a release"""
643201;neutral;"@cory ok will change it to use dlopen  -------- Original message -------- Subject: Re: [xbmc] cec: use libcec as an internal lib and fetch it in """"bootstrap"""". added --enable-external-libcec option to configure. (4f2c2b6)  From: Cory Fields <reply@reply.gith"""
643347;neutral;"Change this under  https://github.com/xbmc/xbmc/blob/master/configure.in#L1154 and it'll  work again: # external libcec USE_EXTERNAL_LIBCEC=0 if test """"$use_libcec"""" = """"yes""""; then    if test """"$use_external_libcec"""" = """"yes""""; then      USE_EXTERNAL_LIBCEC=1; PK"""
643594;neutral;"for what it's worth i managed to build just fine but yes it takes some manual work.."""
1889939;positive;"I saw what was your point. Fixed back here https://github.com/rails/rails/commit/5b99cf088c89eba655adc588af40b1970fdd76a9 anyway records.last.send(primary_key) was not needed just records.last.id was fine :)"""
1686594;neutral;"I agree with @jonleighton, it is much more logical, when functionality related to the same scope works in the one common manner. Preciously in Rails if ```where``` was finding just one record we got a single object and if more than one then we got an array"""
1536009;positive;"Do it!"""
531789;neutral;"Well, the db (item) path holds: davs://dirtomovie/stack/movie.avi  But the actual itemlist (items[] in CGUIWindowVideoNav::LoadVideoInfo()) path holds: stack://davs://dirtomovie/stack/movie.cd1.avi.  And first stacking items[] here doesn't work. So the"""
1488924;neutral;"Just out of curiosity, why not define the `to_s` method directly instead of this alias?"""
1483802;neutral;"This test got failed with Oracle adapter. Oracle database handles equally NULL and empty string ( I know it's not an standard but it is what it is.)"""
1472447;neutral;"I think it should be either `has been removed` or `was removed`. Also, wdyt about adding the commit examples to the changelog?"""
1468978;neutral;"Shouldn't this be also changed in 3-2-stable, from 3.2 to 4.0?"""
1400348;neutral;"If rake is always being required, shouldn't this line be changed to just read:      extend Rake::DSL"""
469852;neutral;"Hah, I suggested the same just the other day. +1 from me. OSX would need the same treatment."""
459263;neutral;"wasn't wavpack.dll removed in favor of ffmpeg?"""
469077;neutral;"I'm on both xbmc and xbmc-linux...   building right now..   -----Original Message-----  From: jimfcarroll Sent: Saturday, July 09, 2011 10:34 AM To: giftie61@hotmail.com Subject: Re: [xbmc] This is a fix for the CEventGroup deadlock. (1e1ff65)  @Giftie, ar"""
460327;neutral;"`Lets say the refreshrate is 24 hertz, and the current video playing is 23.976 fps, then you want to speed up the clock by 0.1% to make the vblank ticks increment the same as the video timestamps, but if the video is 23.976 fps but is reported as 24 fps th"""
454366;neutral;"crashes on OSX as well with (AbortableWait(m_loadPic,10) == WAIT_SIGNALED) """
4205455;positive;"this make it much clear~"""
448807;negative;"eh what???? WaitMSec should return true when this is set.. this commit looks totally broken."""
448813;positive;"so nevermind.. this commit looks right, it's the original code that looks totally fishy"""
447841;neutral;"OK. I'm still compiling under windows."""
1405352;neutral;"Sure,   Can you share some additional information with me:  * a failure message * what are your thoughts on the reason * how did you detect this issue?   Thanks for detecting this. Can't even imagine how hard it could be to detect."""
1335912;positive;"nice, thanks ;)"""
1352509;neutral;"no, the executor is only used for running the callbacks (onOpen, onHalfOpen, onClose) the caller decides how to run the actual call (body), but the body must return a Future so that we can listen in to the success and failure of the call, and also measure """
1280962;neutral;"I was a bit hesitant to use the boost libs here.  I think a lot of the string trimming code is duplicated in the `utils/monogutils/str.h` file, and should be replaced with boost--after all, we're already using boost here.  Let me know what you think--I rea"""
2592557;neutral;"TrinityCore rev. 0000-00-00 00:00:00 +0000 (Archived) (Win32, Debug) (authserver) <Ctrl-C> to stop.  Using configuration file authserver.conf. OpenSSL 1.0.0d 8 Feb 2011 (Library: OpenSSL 1.0.0d 8 Feb 2011) Opening DatabasePool 'auth'. Asynchronous con"""
677847;positive;"Thanks for sharing your bug experience ;) I'll revert this commit."""
1635191;positive;"I don't like magic. :)"""
1704370;neutral;"broken compile. it needs a uint32 btw    count = 1  and ur chnage = 1  so why changed ?"""
1030976;neutral;"I've thought about this and think it may not be such a good thing security wise. What if https:// is temporarily down, but https:// works? Then the secret url to post a key would be exposed on the internet... (I know i've done this in sparkleshare-invite-o"""
1713394;positive;"thank u."""
1723382;positive;"good work."""
426151;neutral;"What's the use-case for wanting to change these flags?  If you're using this Makefile to produce objects for you, AFAICT the Makefile is more geared towards validating functionality of the parser. You should be dumping the source files in your own tree f"""
3903019;positive;"Looks just fine."""
2025942;positive;"Thank you!"""
3903006;positive;"This looks just fine, although I wonder if the sleep time should be a settable parameter?"""
2344068;positive;"thanks madmano , it worked."""
2348294;neutral;"Agreed"""
2007036;neutral;"@Silvermcd123 If its the loading after character screen can confirm this.  Doesn't happen all the time have had it one character so far though."""
412937;neutral;"Strange indentation here"""
1828720;neutral;"hmmm, is there a reason for this, I think the code is fine with a nil there """
3129573;neutral;"This pass code analysis?  It'd think it'd complain about the out parameters"""
448302;neutral;"I agree with the last sentence, we mostly deal with local vs remove in the context of PhantomJS.  Beside, if it's really about remote vs remote, it should be called """"crossOriginAccessEnabled""""."""
3901307;neutral;"I agree - lets fix it up there as well...."""
1266357;neutral;"@heldopslippers Very little of what's in Rails is """"that hard to create"""". That's not the metric by which we gauge progress. Rails is progress by a thousand improvements."""
1266457;positive;"This is great. Shipping Rails with a queue API is going to help a lot of newbs make better design choices that their apps can grow more gracefully with."""
1267662;neutral;"Rails is a collection of opinions for the correct way to construct an application. I don't see it as outside the scope of Rails at all to have an opinion on how to implement background processes. Convention (an opinion in Rails) over configuration (install"""
1267968;neutral;"Just thinking - how about `call` instead of `run` to allow lambdas?"""
1268086;positive;"This is great. API's for the win.  I hope we start seeing this trend more and more, rails providing the interfaces, and devs dropping in the implementations based on whatever requirements they have. Can't install Redis in your stack? use delayed job. nee"""
1268121;positive;"+1 @josevalim good points."""
1269946;positive;"Will this also do scheduling?  If it could monitor loads then prioritise queues based on that would be pretty awesome."""
2448535;neutral;"Right.. but as you can see from the reports. at 24hz with a 23.9.. movie, you don't get a delay that large. That is the major problem really, we always get several extra frames delay when fps is same as hz. Also there is no guarantee that the hz you ask th"""
378161;neutral;"I solfed it this way : https://github.com/huceke/xbmc/commit/374b0aef4d95242ba7da38299f45ee4609dc2168"""
1927988;neutral;I think don't need make the big change. To soluve your problem, just modify this line to : (URIUtils::ReplaceExtension(strIdxPath
2410507;neutral;"You fail here it's shoul be uint32 becouse it's crash at map 1, 26/34 :dart:   map 1 is to large (i test on cataclysm maps, better be compatible with both cata and wotlk)  debuger say try to access invalid adress in: ```c++ coord[2] = v[index2]; ```"""
385117;positive;"aha, I had stacking off, never used it since I don't have videos with multiple part files anymore, and with stacking on now it flattens to just one level with every info/flag available per item. Cool, ty :) Titles instead of file/foldernames in list is som"""
385586;positive;"At the very least, can we agree to make this an option? Imo it was going to be one of the biggest selling points of Eden: a unified library. It addresses the annoying problem of unscraped movies, and allows my gf to find things that weren't automatically a"""
1989807;neutral;"<a href=https://github.com/TrinityCore/WowPacketParser/commit/20175283bcb0c4020e4753834b8e97b64ff23c5e>This</a> should help you with """"Display countdown when bg start (packet related)"""" first uint32 - i've seen only 0 here, but i'm not sure about it.. it do"""
1129740;negative;"-1   I prefer the code that was reverted, agree with @tarcieri """
1141317;neutral;"For what it's worth, I retract my comment re downcase.include? vs regexp: I had erroneously assumed that a regexp was significantly costlier (both in object allocation and speed), and that regexps in Ruby were discouraged unless necessary for readability r"""
1124610;positive;"unique... :)"""
337048;neutral;"Actually, AMT Lite works. I don't have AMT."""
1119406;positive;"ok! :)"""
352958;neutral;"can you tell me what issue(s) this was causing (like which api you were using)?"""
3634497;neutral;"again not a big fan of this since it seems pretty costly?"""
2195473;neutral;"s/WARINIG/WARNING/  Also, you might want to rephrase it a bit:  ``` @echo """"WARNING: if make fails with undefined reference to `__sync_add_and_fetch_4' ,  invoke 'make 32bitsync'."""" ```"""
1040459;positive;"@holman Pretty fast response for a Sunday morning. Do you mind sharing some details of the patch? Was it Rails related? """
1040549;neutral;"I was wondering when this would descend into memes."""
1043658;positive;"I hereby associate myself with this epic commit thread."""
999429;positive;"@rafaelfranca ah, thanks. I can see one broken test on my machine (railties/test/application/initializers/frameworks_test.rb:160) but I couldn't reproduce the one broken on travis-ci (railties/test/application/route_inspect_test.rb:72).  I'm running ruby"""
1004164;positive;"@rafaelfranca Spot on. Thanks for the tip!"""
264494;neutral;"Yea I think it was pretty much any asf on a nonseekable source (so you should be able to just always return -1 on a seek to reproduce). Was a damn long time ago now thou, so i'm not 100% sure anymore."""
268277;neutral;"I'll simply restore the patches for now, then, until I'll get some sample which they break."""
262151;neutral;"It is needed for LATM AAC. It can be removed once we update ffmpeg, but I'm waiting for some Windows developer to test it. (https://github.com/xbmc/xbmc/pull/18)"""
2659248;neutral;"@tenderlove @lucascaton I've just reverted this commit. Look for an explanation here https://github.com/rails/rails/commit/6871bd9818a9a7d9d8c7e21e253d64c0410fde1d"""
250879;neutral;"ah didn't check. They don't do it anymore?"""
3114686;neutral;"Job pr-validator-per-commit failed for 6d815216 [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/35/):  <br>Took 48 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@6d815216a6af38fb13d6a6b4bcc92073ee46e03d"""" on PR 1375"""
4205087;neutral;"maybe `onTimeout()`"""
4209637;positive;"Hi, thanks for the fix. but what about the MultiSelect?! it's just working with single select :8ball: """
901648;neutral;"I still don't understand what this stuff has to do with WebKit.  Anyway, would be cool to actually find the root cause: the change I made here was just in the way I set the HTML for the frame.  I can only assume that the frame requires a """"physical"""" fil"""
3860464;neutral;"Pass pageX,pageY.  Internally getMouseProjectionOnBall subtracts screen.left & screen.top"""
3267597;neutral;"Modified from jpweeks's https://github.com/jpweeks/three.js/blob/particle-ray/src/core/Ray.js#L186-L216"""
2228985;neutral;"They added travis;  prettyprint would probably be about the same amount of work."""
3903116;positive;"Much better!!"""
1573131;neutral;"maybe your problem is fixed with 13cc171bcb7d515fdd50de34d8655e0c54ed39ac as well."""
3194351;neutral;"or. no not really, should be smaller than ms really. """
852049;neutral;"Fixed at https://github.com/lifo/docrails/commit/274607708c010a18d1d6a4fe1df1c04c88130158"""
826470;neutral;"@jonleighton yes yes yes.  Plus one million.  Please put this in 3-2-stable, we need to deal with #950 before Rails 4.0."""
2453179;neutral;"Right. Since it is currently fixed size anyway an array would fit perfectly."""
2453486;neutral;"multiple releases is possible here, making the pool corrupted"""
2463979;neutral;"Still, we need a potentially unlimited number of buffers. What should we do with them if we don't need them any more if we don't let them be garbage collected?"""
2388827;negative;"ok @bakercp ,sorry, but i saw that there are included some changes unwanted in the commits ( related to testApp.cpp...) please don't include it !"""
3332412;neutral;"There are other elements that this applies to also. Applying padding 0 by default to last elements in a section doesn't seem sensible. It throws padding in buttons off (and maybe other elements).  I ended up having to overwrite button padding as well bec"""
277878;neutral;"This changes the behaviour of the debugger from how it was before, so I'm not sure its ok. Why is this needed ? """
2628526;positive;"This line could be written as:  ```php $this->_log_ext = $config['log_file_extension'] ?: $this->_log_ext; ```  That would gracefully handle misconfigurations, such as """"0"""" or FALSE entered for the `log_file_extension`. Just a thought. :-) """
941268;neutral;"I can, however its just trimming trailing whitespace which my editor does automatically.  If you still want it gone I will sort it so that's not touched. On Feb 7, 2012 2:47 PM, """"Gonzalo Paniagua Javier"""" < reply@reply.github.com> wrote:  > Lots of whitespa"""
1842475;positive;"Mmm... [another issue](http://stackoverflow.com/questions/12074730/w7-pro-iis-7-5-overwrites-php-location-header-solved), this time with IIS 7.5. It automatically add content to the response content when it finds a Location header. Wonderful.  I'm beginnin"""
3588399;neutral;"You're taking the address of a stack-allocated local here, aren't you? If that works, it's purely by accident."""
850710;positive;"@tenderlove cool, I will backport it today"""
851959;positive;"@drogus thanks for working on this!"""
1674740;neutral;"    if (Initialized() && !Finalized())         full spline is sent"""
781567;positive;"Wow!  Before:      real 8m54.220s     user 7m18.483s     sys 0m50.399s  After:      real 7m46.224s     user 6m13.979s     sys 0m44.507s"""
764845;neutral;"@fxn, what's the point of converting that module to `ActiveSupport::Concern`? There are still no instance methods there, so it's quite logical for the module to be an extension, not inclusion."""
2967428;neutral;"Don't put this on the prototype.  People will get clever with it."""
767452;neutral;"![bike shed](http://farm5.static.flickr.com/4154/5206490512_73bc75b5f2.jpg)"""
761026;neutral;"Nops. We want a representation of that object (a string) and then call inspect again to get a """"escaped"""" string."""
1550851;negative;"VERY crashy - if GetCreatorGUID returns null, server crashes."""
4040566;neutral;"This should probably have an option to have a format. """
178169;neutral;"Just to be consistent with the rest of the view template filenames, preface this filename and upgrade.needed.tpl with install, since these views are for controllers in the install directory. So, should be install.upgrade.tpl and install.upgradeneeded.tpl."""
562875;positive;"I'd like to add you to my professional network on LinkedIn.  - Sam  Sam Rose Student Ambassador at University of Glamorgan Chester, United Kingdom  Confirm that you know Sam Rose: https://www.linkedin.com/e/-15j9z5-gs0w7njf-1k/isd/4048244323/Yqb0l5AJ/?hs=f"""
518486;neutral;"Can you please rather give us a test case that causes NullReferenceException? In your code there seems no chance that """"msg == null"""" could occur and I wonder if it really happens.  Also it's great if you can follow our coding style, so that we can use """"me"""
784412;positive;"I saw...Oops :D"""
2797258;positive;"@koichik Thanks for the suggestion! That's definitely better. I revised it at a0350a8."""
2405243;neutral;"Looks like a typo was introduced here.  Probably not a big deal, though."""
811401;neutral;"Or maybe this one is vehicle seat? Just got the struct from client"""
872872;negative;"Crap, I thought I had set the author right... *confused*  This was entirely done by Lordron"""
674314;neutral;"Those are actually a bit more complicated. Some people like to share those."""
2142304;neutral;"can it be good to use a lock to prevent the selector,cause i think may be more than one thread to change the selector,and i think it's better to use volatile once you know there only be one thread which would change it."""
1715314;neutral;"Alright, I'll change that now"""
2137543;neutral;"I wonder if it wouldn't it be better to implement this in `Geometry` instead. Then, at the end of the `JSONLoader` call `geometry.applyMatrix( new THREE.Matrix4.makeScale( scale, scale, scale ) )`."""
460133;neutral;"Note that it doesn't have anything to do with UTF-8, as only certain ASCII chars, FFFE and FFFF are forbidden. The spec says """"any Unicode character, excluding the surrogate blocks, FFFE, and FFFF""""."""
1458383;neutral;"Does it matter to use just #ifdef WIN32 or #if defined(WIN32) in this case? Do you prefer this style?"""
3706088;neutral;"`it is...`"""
3784007;neutral;"even better would be to add a comma at the end."""
4211381;neutral;"I feel like this should be using the margin variable set on line 327, otherwise RTL websites are going to have incorrect animations."""
452662;neutral;"This should translate to """" Get in queue for Wintergrasp """" or something around that."""
2780999;positive;"Ah ok, sorry. Indeed I thought you told me to use it even for jni calls ;)   On 11 March 2013 19:16, Cory Fields <notifications@github.com> wrote:  > Sorry for not being more clear here. > > Yes, that's the one case where you'll want to use the prov"""
578167;neutral;"My main argument is consistency. At least, I would then remove first_or_new from the API, the alias does not add anything."""
578202;neutral;"I am with José.  On one hand you have consistency with existing API, and find_or_initialize has been around since the invention of fire.  On the other hand I don't think we need to assume """"initialize"""" means a method name there. I've always interpreted """"fin"""
486912;neutral;"OK, problem happened in the CI server yesterday."""
467986;positive;":cat: :cat: :cat:"""
1348784;neutral;"I spent almost an hour thinking about this code snippet.  I wrote some comments, then I erased them 3 times. Seems to be ok.  Since we now have the verification cache, and that cache proves to be fast, maybe the safest thing would be not to do anything in """
3714283;neutral;"Nitpick: Aren't these variable names backward? `search_reddits` gives you a list of subreddits, which you turn into result objects."""
1557037;neutral;"@joaomilho, In either case you just used plain ruby. That is what the deprecation message says."""
431372;neutral;"Should not these be handy in Date as well?"""
450878;neutral;"Importing inside a function is bad practice, is there any reason we can't import this at the top of the module?"""
2230220;neutral;"Our of curiosity, what brought on this change?"""
1848723;neutral;"Well, but then FailureDetector will be not generic enough -- it will implicitly mean an accrual detector. I am fine with that, too, but tried to keep it generic."""
2371144;neutral;"I guess it is fine. What you can do is put the list in an attribute and then if someone needs to add extra can override the class and just change the list."""
379075;neutral;"Note: this only returns a single result, even if there are multiple modes."""
1319719;neutral;"Take this out of the loop to cut out 16383 unnecessary field dereferences"""
1321724;neutral;"I thought you previously said isEmpty() is not present in Java 5? EDIT (to avoid pings): Okay. Carry on"""
3055190;neutral;"Well, the only impact would be, that for all php environment request, the simple stream response and console response senders are tested first. In most applications we have only php environment responses. Removing it means deprecating the php environment r"""
2733181;positive;"I agree! That sounds optimal, but I haven't had the time to implement that. This is just a bandaid for something better :P  At the moment, when you bring up a video, it will instantly play. When it finishes, the next picture is shown. If you interrupt th"""
395094;positive;"@fxn I just tried out using ack and it did search through the textile files. @joshk: Check out Active Support Core Extensions Guide! :)"""
733799;neutral;"you should be able to switch weapons while bladestorming this allows for that. also since being disarmed is not supposed to stop bladestorm from going im pretty sure that is blizzlike"""
659972;positive;"I will have a look about it, thanks."""
425507;neutral;"Isn't this terribly inefficient? You're essentially loading and instantiating all the records to return just one? """
2933051;neutral;"Auth test fixes merged (and in this case they are sufficient to make the tests fully work with discovery)."""
631130;positive;"Well done"""
2365625;neutral;"This should be fixed now:  https://github.com/xbmc/xbmc/commit/d446c0a01f3460c1726c61e43c649188b981350a"""
369434;positive;"Not in the Gemfile.lock in branch chapter_7. :)"""
3291159;neutral;"was this the problem with the NaN results when start and end already had the same normal? If so I can confirm that this line fixes this."""
1417038;neutral;"Can you make this red?"""
3474749;neutral;"could be rewritten as `[ -d $PID_PATH ] || mkdir -p $PID_PATH`"""
2905664;neutral;"we've already testing the logging being removed before.. it only shaved off a few seconds when using the old method"""
514678;neutral;"`!=`"""
1128670;neutral;"val channelFuture = connectionActor ? CreateRandomNameChild(channelActorCreator) mapTo manifest[ActorRef]"""
332173;neutral;"I'm assuming you posted this to jQuery Bugs for review.... so, see above"""
346959;neutral;"@dhh Will this not fail if the string has question marks or other non alpha-numeric characters?"""
345778;neutral;"@josevalim: Great, well as great as _being stuck on 1.8.7_ can be."""
340724;neutral;"(BTW, the application.js file is no longer shipping with .coffee added for the simple reason that it'll have no code. But if coffee is available, we'll be generating JS stubs for new controllers (like helpers) with the coffee extension on)."""
340737;positive;"@dhh I see your vision in taking web apps to the next level with new things like CoffeeScript and more JS heavy front-ends. It is very cool, and creating conventions / showing people solutions is a great idea to get the masses producing modern web apps. Bu"""
340865;negative;"@nestlequ1k it's not appropriate for real software. Try this with C, and take a look at how many people will laugh at you. Frankly I don't us Rails anyway, but I thought it was funny that you guys cant/dont just write regular js"""
341971;neutral;"But, hum, coffee-script is written in javascript, so, how can it generate .js from .coffee files without having a javascript compiler like node.js installed (and, don't tell me that we send everything to the browser and let it deal with the whole thing)"""
344568;negative;"![](http://images1.memegenerator.net/ImageMacro/7266902/EVERYONE-STFU-GET-BUSY-WORKING-OR-GTFO.jpg?imageSize=Medium&generatorName=Scumbag-Steve)  You don't HAVE to use coffeescript. I see a bigger waste of time bitching about it. I also see people bitch"""
337935;neutral;"Updated AS guide to include this new methods: https://github.com/lifo/docrails/commit/7a1189a2c75b16f86a11c1d2379c50b11a7a2d66"""
245904;neutral;"I donno. I would start by seeing if this is still an issue. It seems odd to check for only the primary window *(as if only the primary window object would bug out, and not say an iframe window object)*. I don't see any other place in the `add` method that """
314309;positive;"Awesome.. """
314848;positive;"d'oh! copy/paste strikes again! or I was just too excited!!!!!!!!!!!!!!!!"""
1893098;neutral;"I was following the style of the rest of requests, if wanted I'll clean up this and the other places I saw it."""
907039;positive;"@piotrga good catch ... drop the sync optimization as it will result in less confusing behavior under error conditions. Need more time to think about alternative optimizations but we can also introduce them later without breaking public contracts."""
877477;positive;"good!"""
1546417;negative;"That's annoying - so the map is implicitly order-sensitive.."""
834912;positive;"Great that this was started!"""
794397;neutral;"Yeah, looks good. Reminded me that I wanted to make Duration.Inf and Duration.MinusInf compare equally to itself."""
614860;neutral;"This patch looks fine, but just for my edification - what can be done with the AdditionalInfo parameter?"""
4149648;neutral;"blame CastedCreatureOrGO removal xD https://github.com/TrinityCore/TrinityCore/blob/7776016106e748fee8cb3e052ec3c8e575e84a55/sql/updates/world/2013_08_30_06_world_eai_sai.sql"""
899693;neutral;" i don't get it, why do you override DateTime#to_time?       DateTime.now => #<DateTime: 2012-01-25T11:33:21+01:00 ((2455952j,38001s,996469000n),+3600s,2299161j)>        DateTime.now.to_time => 2012-01-25 11:33:25 +0100   looks like offsets are allrig"""
2124583;neutral;"Previously everything included sortfileitem.h (which included SortUtils.h) for the SORT_METHOD_* enums, while actually used SortUtils.h for the sorting.  SortFileItem.h will (eventually) be dropped completely - it is now included only here (for the enums)."""
3788060;neutral;"why is this not in master branch?"""
3832793;neutral;"wat"""
3679880;neutral;"* indentation: 4 espaces, pas de tabulation * GetDamageDoneInPastSecs: I raise a denial to merge this as long as this function will be here, it is NOT needed. I have the DK mastery fixed  but no computer to push. * Plein d'autres choses mais c'est trop pén"""
2553723;neutral;"Where did these values come from? 3.3.5a or 4.3.4 WorldSafeLocs.dbc don't have a field for it"""
2561775;neutral;"I'm not sure that the behaviour of assertResponseHeaderContains is as you proposed. I think contains is related to equal in this context. It's better to ask to @blanchonvincent on this point. Moreover, why a case-insensitive search?"""
1015196;neutral;"has this been tested on windows? i thought there was some logic to only apply this for *nix"""
3281407;neutral;"gitolite removed"""
194572;neutral;"He explains his reasoning clearly enough in the commit message. This is an optimization. It also avoids creating a block."""
190425;positive;"hehe yeah I first asked to myself, why we have to ask for defined? and not just initialize the value in the initializer. I started to delete that stuff and when I saw the initialize method I realize about the typo :)."""
190462;positive;"Hahaha.  I mean, I don't care.  ;-)  It seems like readability is most important in this case.  But I don't care either way.  I prefer method definitions that look like this:      def foo bar, baz       ....     end  So obviously my aesthetics are """
191262;positive;"Hehehe seems like we love this kind of discussions :P. I like it :). Xavier you're right in general terms, but this particular case of any? and all? makes them opposite."""
183481;negative;"No support for RFC2324 – HTCPCP/1.0 ?  I'm a sad panda :("""
158369;positive;"typo here :)"""
1591857;negative;"You really want to leave these here?? I would replace with generic data!"""
2460391;neutral;"`$return` will only have the last `$child`"""
3861946;neutral;"Botched the commit message on this.  This just fixes browser support information."""
4250180;neutral;"Sorry, not unbounded, cleared when a new block comes in (I think?). So you have a block period to grow the cache? A discussion in the code of this topic would be useful even if I got this wrong."""
4250252;neutral;"Here, if there was an error you could print an explanation that it's OK to delete mempool.dat and nothing will break if you do. The mempool.dat is fragile (no write+rename, no fsync, etc) and that's OK because it's optional. But there's no reason a node op"""
155148;positive;"finally getting somewhere"""
150592;positive;"Hey thanks to everyone. @fj of course i've added a test take a look again, this file actionpack/test/template/form_helper_test.rb has one more test."""
3100396;positive;"Lol, yeah. Damn headers. Would be very nice if someone took a look at the code though. Not sure it was the best implementation."""
1765832;neutral;"whitespace change not needed"""
1926910;neutral;"cosmetics"""
1859365;neutral;"Would be great if you can get a hold of gnif. I tried this change with various samples and did not see any problems."""
948130;neutral;"@bnoordhuis it's been the same since I can remember in v8, not that it's necessarily stable but I cant recall it changing at all yet  looks like it's been the same since 2010 http://code.google.com/p/v8/wiki/JavaScriptStackTraceApi"""
1094560;positive;"Awesome"""
3346379;neutral;"FYI I pass null as second parameter because I am sure that ProjectResolver don't use it. Other resolvers may throw NPE."""
1819814;positive;"Sounds good."""
1859042;neutral;"How about:      gunzipURLToFile()     gunzipURLToDirectory()  where `ToDirectory()` is the one which infers the filename? """
3980934;neutral;"Test case needed:  ```scala // BEFORE scala> val x = """""""" x: String = """"""""  scala> ((x: x.type) match { case a => a }) : x.type <console>:9: error: type mismatch;  found   : a.type (with underlying type String)  required: x.type               ((x: x"""
562892;neutral;"nvm it already does mention that"""
3573423;neutral;"I think we need to add deprecation.rb back somewhere to loaded by `module/deprecation.rb` """
417511;neutral;"looks like you changed your line endings.. thus every line was changed. please fix your line endings and try again.. hard to see what you changed"""
121999;neutral;"Ya, I think it's dealt with when the sql AST is built.  I don't know exactly where though."""
118421;neutral;"I agree with drogus. Seeing something specific to IE here seems fine to me."""
122303;neutral;"Sorry for my english i mean the commented code here is an example and it's better to go to a guide or on the documentation of the gems or plugins that are trying to modify the default behavior"""
128456;neutral;"Guys gems/plugins do this things for youm check for instance rspec 2.0.0.beta.19. You shouldn't change this by hand. Please refer to gems/plugins documentation and feel free to add/change the guidelines they are in http://github.com/lifo/docrails and you a"""
3515339;neutral;"@carlosantoniodasilva I'm not sure how we handle the guides. Is `guides.rubyonrails.org` pointing to `4-0-stable`?"""
631065;positive;"XD this is useless you can easily type .reload gm_tickets and counter would reset, too^^"""
3328581;neutral;"I have taken the bold step of enshrining this advice. https://github.com/scala/scala/wiki/Coding-Style"""
3995163;neutral;"Here lies [SI-7801](https://issues.scala-lang.org/browse/SI-7801); should be `BoxedUnitTpe`. Not sure why that crash only shows up under in such limited circumstances, yet."""
3188448;neutral;"Did you intend to leave ./util behind?  I know Jenkins doesn't care because frankly he's used to cleaning up after his master.  I guess the test wouldn't work if I already had a util dir with my util.testing classes in it.  Does partest need a dedica"""
3090283;neutral;"Could add a comment where's this magic number coming from?"""
3156940;neutral;"Why not python-requests.org? It's the same thing just with a registered domain."""
102301;neutral;"Try $ gem install bundler --pre  instead of update"""
99032;positive;"Any performance info available? i.e. did it speed up development mode a further 50% ? :-D"""
98718;positive;"Thank you for this! :)"""
3271341;neutral;"Is this pip installable?"""
604426;neutral;"``` javascript     var message = element.attr('data-confirm');     return !message || (fire(element, 'confirm') && confirm(message)); ``` Here is code from rails.js about confirmation. From that point we can't detect result of confirm function."""
2120391;neutral;"I've added a note in the CHANGELOG: f307ef763721b0ba386630e61a1fc576c2507e8c"""
92799;neutral;"Is there an effort to get away from string#constantize  in favor of Inflector.constantize ?"""
3037108;neutral;In repl, `:javap -app MyApp` needs to locate the relocated code.  (By convention, `:javap -app MyApp#` means `MyApp$delayedInit$body#apply`.)  I suppose if I ever had trouble finding the delayedEndpoint$ enmanglement, I could inspect the closure.  In fact
76035;neutral;"FYI - this breaks rspec-rails' monkey patch of AC::TC, so rspec-rails-2.0.0.beta.8 does not support rails from this commit forward. I just addressed this in rspec-rails, and will try to get an rspec-rails beta 9 out soon.  http://github.com/rspec/rspec-rai"""
71238;negative;"A number of any kind is definitly not a string! to_f would make more sence to me"""
2312478;neutral;"This is wrong 'distance' calculation. If you have several coordinates (x, y, z, f) than distance between two point is sqrt( (x1-x2)^2 + (y1-y2)^2 + (z1-z2)^2 + (f1 - f2)^2). It's not depend on positive/negative deltas."""
1550612;positive;"Thanks for the error message. Should be fixed now. """
64585;neutral;"That assumes that it's a module, which may not be the case, right?"""
1414915;neutral;"Because most of the time you don't want to read the tag from the file.  We might want to fill it from the database for example..  The small number of places where you actually want to read it from a file can be handled by reading it there and then.  I have"""
59857;neutral;"You should probably update this line too..."""
53115;neutral;"KieranP, using self.default_url_options at the *controller class* level remains the same, so yes."""
424704;negative;"In 4 months, nobody will be able to understand this."""
4129115;neutral;"Typo: sublcass instead of subclass"""
3096657;neutral;"'ydict' is the only file of the tar ball. This is the main python script. I will rename the ydict to ydict.py and make a wrapper script to set the locale. """
74195;positive;"Nice!"""
48933;neutral;"I thought I had a test that asserted just the opposite. """"after initialize"""" should be like it says *after*, not before middleware initializers run."""
1171326;neutral;"weird - built fine for me on win32, though it was a while back.  Probably needs only a (float) in front of files.size().  Please confirm (or just commit the fix immediately)."""
45461;positive;"Thanks for this fix. Its definitely better than the actual way. """
44930;positive;"This is a milestone in the Rails' history ROFL"""
379072;neutral;"The more I think about this, the more isolated shared-nothing threads seem reasonable."""
379915;positive;"That's what I thought originally but the unix-y people at Joyent don't mind. """"Fork"""" is cute."""
343915;neutral;"Why not just unregister the on end handler after the first call? No pushing, no slicing, easy. Or maybe I'm missing what this does."""
3105048;neutral;"Don't need to test this."""
41371;positive;"Thanks, I will fix it. :)"""
40292;neutral;"I'm probably using the wrong terminology, but by """"plugin"""" I mean any rails extension (in gems or whatever). So, what you ask for is possible on master right now. See activerecord/lib/active_record/rails.rb"""
2819068;positive;"Looking good! Few nitpicks but nice work."""
38875;neutral;"dubek,  One of the major things that makes Ruby cool is readability, and the addition of Enumerable#exclude? certainly makes for more readability, and it does something we need all the time."""
593014;neutral;"Is this different than the """"default viewmode for 4x3 material"""" ?"""
533304;positive;"That's why I do +1 on this change :)"""
519339;neutral;"shouldn't this eat a const reference?"""
487247;neutral;"m_endtime;"""
30587;neutral;"@alloy Good call. You can create a patch if you want.  But this is kind of temporary/experimental direction. We want to be more friendly about namespacing your application so multiple rails apps can exist in the same space."""
441481;neutral;"oh, yeah that might be true. was thinking that we had exclusive access to both buffers. Perhaps thats not a valid assumption, might be driver related even? Anyways, if it is as you say and there is a chance its not exclusive its a small price to pay to ren"""
531777;neutral;"> Well won't the instanceof check basically fail always except for within util.js?  No. Are you confusing modules with contexts? What you say is true only if `NODE_MODULE_CONTEXTS=1` - but I don't think anyone actually uses that."""
2416193;neutral;"@randx Shouldn't 'Resque' be changed here as well?"""
23985;positive;"Great !"""
691119;neutral;"I was working with some integration testing in Rails 3.1.1, invoking the ```post``` method on ActionDispatch::Integration::RequestHelpers, when I found that my headers were never making it to the endpoint under test. The method is declared as ```def post(p"""
21257;neutral;"It ate it again... here's the comment inside a pastie: http://pastie.org/475402"""
32481;positive;"This is cool. Now really cool would be this:  script/generate scaffold MyModule::MyModel --seed or  script/generate scaffold MyModule::MyModel --seed  creates the file:  ..\db\seeds\my_module\my_model.rb  and then the command  rake db:seed Modu"""
19363;neutral;"+1 for for 2.3"""
19364;neutral;"Just saw binary42's response.  There reason to backport it, is that new code is still being written for Rails and this is a stumbling block when you want to make requests from Ajax, desktop client, or Flash.  I don't see this as a policy change, so much as"""
16889;positive;"congrats!"""
364206;neutral;"that would be my idea as well yes."""
359930;neutral;"Looks to me like it basically does almost the same with some additional CGUIInfoManager specific stuff and some stuff to handle (internet) streams. It first checks whether it's an audio or video item and if it's a video it calls HasMovieInfo(), HasEpisodeI"""
315613;neutral;"Yea, I was reading up on mmap regarding this. It seam like an utterly silly way it handles that situation. From what I can tell, windows don't suffer the same problem, but i'm not sure.  Any idea if one can force it to page out the data?"""
1852162;neutral;"all good, that's how we ride."""
2529330;neutral;"There is no zlib formula in core; does system zlib not work?"""
296843;neutral;"just a suggestion, but if the same approach works on linux (checking for an eof) why not have one solution that works everywhere?"""
356852;neutral;"Something is very wrong if it's dog slow.  It will be a hell of a lot faster than PNG or JPG (assuming not HW accelarated) - essentially it's just bit twiddling."""
301035;neutral;"shouldn't this use round_int and implement that using round() on arm. that way, if it's ever implemented in a faster version, we don't have to touch other code to have it used."""
12601;neutral;"The semantics of this method are very specific and won't work with the all? block. The enumeration *must* call #valid? on every value to force generation of all errors, then the #all? will return whether the whole set if valid."""
12309;neutral;"This makes the test pass (as all of the query forms used by the adapters are in IGNORED_SQL), but it renders it meaningless. There's no testing of the caching!"""
13487;positive;"i see.  too bad, the oop'ish style made it much simpler to extend and reuse things.  anyway. thanks for all your great work :)"""
13486;negative;"Way to many caching issues, memory leaks, and other complications :(  We can always take another stab at it for 3.0."""
11936;neutral;"There are a couple of places where there are comments above the code, rather than beside.  The end result can appear to be code which has been disabled, rather than an explanation.  In particular, I think that the annotation in activerecord/lib/active_reco"""
10580;negative;"argh - textile formatting ate my == signs... It should have been == true and == false above."""
10013;neutral;"You can't kill the metal. The metal will live on."""
1519202;neutral;"This assumes composer is run within ZF2. Would it be acceptable to also check `__DIR__ . '/../../../autoload.php'` (when zf is installed as dependency)?"""
6454;neutral;"Yeah, this broke plugin gem loading for me too. Case in point: BackgrounDRb wants the packet gem, which is installed in vendor/gems -- worked fine in 4f53db0, broken in 2bf58aa."""
12454;neutral;"@atnan Prior to this patch we were not using Passenger on production, and all our applications were running under subdomains. You're right, maybe setting up this in two places can take people to confussion, in fact, a couple weeks ago on the spanish mailin"""
10740;positive;"@eric You make it sound so easy :)  If you can make a patch, I'd be happy to apply it."""
8155;neutral;"Would anyone prefer methods like caddr?"""
8187;neutral;"More pointless bloat for the docs. What's next, revamping #succ to make 'first'.next # => 'second' ?"""
5466;neutral;"I think it was related to preloading/threadsafety. Maybe it should be a cattr_accessor instead of a const?"""
2403571;positive;"+1, Thank you"""
35560;positive;"cool"""
919;neutral;"Are there any other ivars I missed ?"""
1873;neutral;"If there was an edit comment feature on Github, I'd edit my comment to make it less harsh and flame-ish, sorry about that.  Now, there's plenty of textmate users around, and this change voids many textmate users habits, especially the """"run focused unit t"""
2696;neutral;"@leethal: The point of Rails isn't to be easy or hassle-free, it's to provide a set of useful tools with sensible defaults that reliably handle common problem cases. In other words: not easy, but 'easy within certain parameters.' The TextMate thing is frus"""
5795;neutral;"I would say take out the province of China thing since it offends so many people. Also, the """"what about Kosovo?"""" argument, well, that's a what if, the whole point of Getting Real is very anti-what-if. Deal with that if and when it happens. Worst-case scena"""
2430867;neutral;"total 392   8 -rw-r--r--   1 andriytyurnikov  wheel    1734 Oct 11  2011 ACKNOWLEDGEMENTS   8 -rw-r--r--   1 andriytyurnikov  wheel     983 Oct  4 01:29 AGREEMENT 280 -rw-r--r--   1 andriytyurnikov  wheel  140111 Oct  9 01:54 CHANGES   8 -rw-r--r--   1"""
2578286;neutral;"I asked on IRC, and after merging feature, any fixes should be commited only to develop:   > [00:08:22] <frogonwheels>  sheerun: Once a feature branch is merge/rebased and pushed up into the main branch, modifications should be just to the main branch."""
2223017;positive;"@jonleighton said this: https://github.com/rails/rails/pull/7418#issuecomment-9369911  I just do his bidding. ;)"""
1010897;neutral;"protected variables should not have underlines prefixed."""
1708340;neutral;"I consider the issues with views to be so widespread and severe that I am not real interested in installing tests for little bits of functionality; I only touched them to remove the obstacle to the Vector#isEmpty patch."""
2219766;neutral;"Remove these comments"""
1620601;neutral;"there's an example of this in our code base:  https://github.com/scala/scala/blob/master/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattice.scala#L22  ```  /Users/adriaan/git/scala/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattic"""
2194980;neutral;"The github download link should let us remove the explicit version"""
2170275;positive;"Thanks."""
801167;negative;"Argh -- bad fix impression, my fix had the right paren in the wrong place!  I think this is better."""
612423;neutral;"This parent should not be included in the 2.0 branch, or the SE should be modified to ship with Twig 1.2 as you use one of the new features"""
1523970;neutral;"remove comment"""
1767243;neutral;"Where is Pry declared as dependency?"""
1304939;neutral;"Adam, is there something wrong with this updated formula?  As far as I know, all of your comments have been addressed.  ?"""
1239826;neutral;"We prefer to install the bash completion in to prefix/etc specifically so it gets upgraded when the formula gets upgraded. Putting it in """"etc"""" means we expect the user to modify it and want to keep the mods."""
891001;neutral;"This issue should be reported upstream."""
848120;neutral;"Use ENV['CXX'] instead."""
1188757;neutral;"We don't support PPC anymore, so not an issue"""
1379768;positive;"Hi evtuhovich! Can I use this fix in Rails 3.2.3?  I've tried to monkey patch it, but it doesn't fix the bug.  Thank you ;)"""
1041285;neutral;"Seems legit."""
1042964;neutral;"@stevenh512 Do we even know that GitHub was not using attr_accessible? They could have just opened up columns that are only accessible to admins to all users because of the bluntness of attr_accessible (somewhat remedied by the new role based feature).  """
383761;positive;"Thank you, Adam ;)"""
1068165;neutral;"It's not gnutls, but iksemel that is broken using an old method to get compile parameters for gnutls. The next version will use pkg-config to get gnutls libs compile flags, but it hasn't been released for a long time.  This just creates a script to act lik"""
894296;neutral;"perhaps it's `get '/songs/:artist/:song-lyrics', :to => 'songs#show'` ?"""
319003;neutral;"should be sha1 'ccce5ae03f99c505db97c286a0c9a90a926d3c6e'"""
304165;positive;"Lol."""
284285;neutral;"No `make install`?"""
269541;neutral;"Alright, done. I sent a pull request: https://github.com/mxcl/homebrew/pull/4221"""
999084;neutral;"Guess there is a typo here: `translate`."""
2291950;neutral;"Shouldn't the ensure be all rollback too?"""
264648;neutral;"Sure, but data serialization is relatively low level (ie. marshal) and needed to add methods to core classes for easy access. I see file watching more as a higher level operation and not something that fits in ActiveSupport."""
2190210;neutral;"Hmmm, @rafaelfranca?"""
871058;neutral;"Using the system libraries is intentional so we won't include this patch."""
651023;positive;"I'd fix it myself, but I'm on my way out the door."""
610284;negative;"Dangit. I was on another branch where the history looked clean and didn't realize it when I pushed master."""
284258;neutral;"Don't add new whitespace."""
3954419;negative;"@gibson042 still unstable in old browsers http://swarm.jquery.org/result/749450 :-("""
3031975;negative;"Oops. Sorry about that!"""
3942726;negative;"@Razer6 you are right. I did not noticed #4594 :("""
2423466;negative;"Moar bytes :("""
1762076;negative;"Godspeed Schmoo! :'("""
1757988;negative;"@Schmoozerd may we know why ? if you don't mind of course, kinda sad to see you leave :(."""
2119688;negative;"Ack sorry I got your name typed wrong @lukemelia"""
2090958;negative;"sorry about that :-("""
1606349;negative;"Yes I am aware of this :(  But I got really fed up by always hiding patches into cleanup code. Hence I went for one big flush..  Also there are currently no important patches waiting for review so I would not hurt contributors (who are the ones that i coun"""
1607653;negative;"Githubs eats my comments =("""
1598307;negative;"ah you mean the removegraveyard? that was xfurry's :("""
1586940;negative;"obviously :( And fixed in 12052"""
1582698;negative;"yes, this is at least a source.  Remains to figure if this is a good one or not :("""
1534416;negative;"your don't understand me :( see https://github.com/mangosR2/mangos/commit/7d2fb98deda53695056c5861105c9acfb4c68c50"""
1447332;negative;"<offtopic> sorry for this post here :( In forum you have very nice post about Mangos in production servers make by Kero, is possible to move it to the mangos' wiki? </offtopic>"""
942730;negative;"Ah, yes, sorry for bothering ;/"""
918185;negative;"yes, sure, thank you - copy and paste from go instead unit :("""
872317;negative;"thanks @Schmoozerd, i wanted to do it but didn't find my old command anymore and then forgot about it... :( *blames everyone else and the whole world and wanders off again*"""
872375;negative;"don't be so lazy Btw, command was easy to find with git log --grep=""""copyr"""" :P  @PSZ then it might be possible that binary files would be changed :("""
1536428;negative;"this makes me totally sad."""
710351;negative;"because I forgot to ammend them to the patch :( Thank you for noting and zergtmn for fixing."""
654486;negative;"Error compilation under linux :( """
1455590;negative;"ugh, sorry... I replied to these when I should've been napping. Sorry for sounding like a cranky brat."""
613677;negative;"I'll just leave this """"discussion"""" before it evolves in a flame war.  @topic: I stay with this commit, meaning that I am confident it is correct. If anybody does not agree, please give arguments and proof.  """
594969;negative;"seems extremely dangerous in a multitasking environment :( however, the practice will take a look ..."""
481855;negative;"@Undergarun: Only auction table or cleaned item_instance as well? DELETE FROM item_instance WHERE owner_id==0; typed blind will be wrong!"""
1261951;negative;"Yeah, sorry about the username non-sense. I registered as """"rwldrn"""" a long time ago. I also have """"rwaldron"""" but that doesn't have any of my project stuff :\"""
1054268;negative;"Jenkins is not amused, *you will feel his botty wrath!* http://swarm.jquery.org/job/983/ """
1053209;negative;"I'm disappointed by this commit, unless it fixes a bug. Does it fix a bug? I also wanted to get rid of the code duplication, but @rwldrn had asked me to wait till grunt was integrated before making further changes to the test suite. My plan was to have php"""
428396;negative;"i don't have solution either :( i was never have problems with compiling MaNGOS until revision 11619 (error C2248: 'ObjectGuid::ObjectGuid' : cannot access private member declared in class 'ObjectGuid') if I update to r11628+ i have (error C2664: 'std::t"""
1890903;negative;"This would make line 32 of config/application.yml.example somewhat misleading... :("""
679641;negative;"@rwldrn : oh, why ? I came here to talk about this, can't call it """"blocking"""" because I am not complaining at all... or maybe I misspoke, sorry."""
2136359;negative;"Thanks for fixing it... My bad :("""
1772111;negative;"sorry, I even forgot to actually commit what I wanted. :/ """
4100222;negative;"That's why this is called a learning project. We are sorry that your servers don't work as immaculate as they should. Things are done with trial and error, and believe it or not this is still volunteer work, so no one should really answer to every cry for """
400005;negative;"if you set rotation2 and rotation3 fields to zero they are spawned correctly yes, _BUT_ then rotation is incorrect :( e.g. SotA boats (move into opposite direction)"""
360043;negative;"This broke my test suite in FF :("""
1479796;negative;"fyi I don't think this has worked since this change, no flash messages :("""
330960;negative;"Yep, my bad, DonTomika =/"""
529420;negative;"I hadn't realized at the time this was documented, sorry for the mess I caused. :("""
302562;negative;"Confirmed, that's really old and annoying bug. This usually happens with heirlooms sent back to main character from deleted twink: players usually delete twink right after logout before they take items from mail."""
303241;negative;"> that's really old and annoying bug.   It's not bug until it not propertly reported but just user _personal_ problem.  Must be fixed in [11255]"""
1300812;negative;"u broke tests :("""
245715;negative;"Hi Ambal, i know is too late but my players start to report pet losses and problems with stables since i am testing this patch. :("""
242980;negative;"pff... you're destroying the identifying part of mangos: the denglish & engrish !! stop doing it :("""
242822;negative;"sorry, i guess i should pay more attention to compiler warnings..."""
3665197;negative;"oh, sorry, didn't saw it, had to fix it because the core wasn't compiling for me this morning"""
225764;negative;"So stupid errors I did, jeez... I'm gonna kill myself right now =/"""
2421216;negative;"frustrating code is frustrating"""
1129284;negative;"OK, it's too bad that SPDY support is half broken on Java 6 :("""
1029432;negative;"Thanks.. I missed this while refactoring :("""
2410938;negative;":( an unintended consequence of some trivial UI shuffling. Sorry for the heart attack!"""
215571;negative;"case m_targets.m_targetMask & TARGET_FLAG_SOURCE_LOCATION lost in this implement :("""
3740588;negative;"This commit breaks chair plugins, as a bug in 1.6 requires them to use riding arrows to fix the seated animation. Players dismounting the arrows are kicked with a """"Nope!"""" and the console says the player was caught trying to crash the server with an illegal"""
3618818;negative;"The issue is that a lot of the people starting these debates are too strongly opinionated when they really don't have a say. """
1051519;negative;"I'm going to revert this then. I don't like the inconsistency between compilation SDKs."""
1200212;negative;"looks like this didn't work :("""
3008253;negative;">I'm pointing out the fact that  Gee, you make it so tempting to feed. Guess I'm going to have to resist though :("""
1191860;negative;"That broke features/activity_stream.feature:3 :("""
1193312;negative;"This very well could break stuff. Its the worst code in the world :("""
3523639;negative;"What is dead may never die!"""
2949554;negative;"Hm, figured it out. Turns out it was git being stupid :(  Edit: PR #1123"""
2466138;negative;"@riyad But you added it in Pull Request. And this code is in master. So we got a broken build for one day :("""
2466383;negative;"Ouch ... sorry. :("""
2465208;negative;"Oh, sorry! I did not know it existed, but he had to feel the fail tests and help pages respectively. """
196826;negative;"Oh, sorry it was my mistake."""
2820465;negative;"We've never allowed these, sorry."""
188373;negative;"you are right :( Fixed in [10702]"""
2816599;negative;"Thanks for this, but things are about to explode for me. :("""
178636;negative;"anyway crashes still exist :( http://getmangos.com/community/viewtopic.php?id=9445&p=2 last 5 posts"""
166830;negative;"Sorry, I didn't make it clear that such a test should be performed only for Opera. Other browsers already are burdened in different ways for their own errors. But I get what you're saying... too many issues with too low a success rate to be worth it.  I'"""
170703;negative;"it was copy-pasted from the old code :\ thanks"""
2285723;negative;"that's because it's old API. :("""
160636;negative;"Flame Leviathan is bad example, because it always follows one particular target at time, regardless of threat levels."""
2260491;negative;"And it's an import so I can't make it dynamic... Wow.  New plan. Import org.* and import net.*  Horrible idea but fixes the issues... Now to just fix the bytecode issues..."""
2262572;negative;"This is a royal pain in the butt x.x, I do see some benefits. But I think the negatives greatly slap the benefits off the table."""
2267916;negative;"@Darkhand81  They are refusing to answer that. :("""
2267969;negative;"It's almost like we could get more comments than that infamous Apache commit! https://github.com/apache/httpd/commit/a381ff35fa4d50a5f7b9f64300dfd98859dee8d0"""
2268503;negative;"Well this is bad, every update I'm going to have to wait about 3 months for all the plugins i use on a daily bases to update.. I really hope this gets reverted :/"""
2268847;negative;"Deleting this message would be rude. All my other messages were already deleted.  I got the message - I'll be sure never to post around here again - sorry for bothering all of you with my ignorance."""
2269775;negative;"@XemsDoom https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2269759 > @Wolvereness not are you just very ignorant, no, you even try to be a total idiot. We are yelling at you, telling you should revert th"""
2270002;negative;"I dont have a problem recompiling my plugins. I do every few days anyways with some bug fix or new feature. Whats bothering me the most is everyone else is being forced to do this as well now and its going to slow down the DBO queue badly. I wouldnt care, """
2270421;negative;"> Not yet, because it requires bytecode remapping, and you have to do that by changing the classes within your own JarFile. tl;dr a remapper is not that an easy task.  Yeah i just tried, but when it comes to dynamic casting im out of ideas. :("""
2273216;negative;"I really hate this changes so some of my plugins are broken x.x"""
2273813;negative;"@asofold How am I lying? I expect all competent developers to check that their non-Bukkit code compiles with every RB and minecraft update. Am I foolish to expect that?"""
2275201;negative;"I would actually like a Poll on the decision too, it doesn't seem like comments are doing anything :("""
2275401;negative;"I just realized something, now every time a new minecraft comes out everyone will have to submit a new compatible build. That's gonna take bukkit about 7-9 weeks to approve all of em :("""
2275693;negative;"XemsDoom: +1  This commit is terrible mistake, and I'm not going to continue in this %#@& !"""
2278342;negative;"Everyone hates this commit. What possible reason could you have for not removing it if everyone hates it? There is no good reason..."""
2278618;negative;"See, exactly the way you respond to my post shows me what an ignorant you are. Thanks for writing a comment though."""
2280511;negative;"  Is anyone getting tired of being called a lazy developer?  The way we were brought into this discussion was not very respectful.  Who does this commit allow to become lazy, anyway?..."""
2288625;negative;">@Wolf380pl Sure, but IMO it's a courtesy thing.  It's really not. There is no clause in the GPL/LGPL licensing for Bukkit that requires courtesy. If you don't like that, get a better license."""
2293452;negative;"@TnTBass problem is, GitHub doesn't support pages :("""
2294719;negative;"@bergerkiller No!!!! :("""
2294803;negative;"@bergerkiller Really sad to hear that.. """
2295329;negative;"This commit is tearing this community apart... this is just getting ridiculous.  Revert it, it's not making anything better."""
2299180;negative;"@V10lator it's a struggle to read your replies because you're not using blockquotes. Please use them so people can read your replies without so much effort."""
540705;negative;"Could you please cut a new release of netty soon. We just hit this bug after upgrading to netty 3.2.5 :("""
2304023;negative;"@EvilSeph   Hey, it's just a damn commit, another impossible thread.  You deserve a break."""
2306387;negative;"**This** is the discussion we're having on this change. If people are too immature, disrespectful or careless to take this discussion seriously, then they'll have lost their chance to either give us a reason to revert this commit or give us a better altern"""
2306360;negative;"People may quit CraftBukkit, but can say without a doubt, people would have to be dragged kicking and screaming to CanaryMod."""
2307149;negative;"@mbax First you bring us to leave and now you try to stop us doing so? there's just one word for that: Fail!"""
2307470;negative;"Sick to death of this argument. can everyone stop arguing and just get back to bukkit?. i think the staff have enough input.  and @bukkit staff, banning people who are rather justifiably upset about this and acting out. not really good form. you might thi"""
2307615;negative;"If nobody has been banned in relation to concern and anger raised during or because of this debate, then i must have misunderstood and gotten my wires crossed, and I apologize. """
2324025;negative;"A decision!  I don't think this """"whole damn thing"""" would have made it through a serious QA thing in the first place, though.   But thanks for admitting that this commit and """"dealing with it"""" did harm almost all involved given timing and treatment. The """
2353503;negative;"@DziNeIT Ermagherd doomsday!"""
142069;negative;"yes, swimming case missing, but in pet code possible :("""
144581;negative;"Spawned GO still in mangos not have real size... and ofc, geometry also... unknown way calculate it :( """
1228809;negative;":( this doesnt work. it broke cubbies oembed :("""
1228926;negative;"I was afraid this could happen. It probably needs the URLs it can match against, too. Since I never used Cubbies, I have no idea how a URL looks there :/"""
44573;negative;"I don't understand the thinking your response. I helped you avoid a bug. How does that make me """"upset""""?"""
43857;negative;"Ahhh yes. Brain fail, sorry!"""
124990;negative;"Totally sorry, author of this is Schmoozerd. Wires from brain to keyboard failed, and I pushed without amend with author."""
1669900;negative;"You can't amend commits with a pull request, so I'm afraid you're stuck with that!"""
1023584;negative;"it didnt work :("""
116266;negative;"Yeah it crashes even on my localhost when I use [Eyes of the Beast](http://www.wowhead.com/spell=1002) :("""
1768219;negative;"Hate to add noise, but I would really prefer to have links to the issues as well. """
390455;negative;"That's just bloody stupid. Libev stops the timer but still says it's active. :-/"""
37295;negative;"Oops, I accidentally committed my work-in-progress liveHandler rewrite in this commit :-/ sorry about that! I'll be landing the correct code soon."""
1904841;negative;"sorry, it's fixed now"""
1244712;negative;":( so sad. I liked the hot pink"""
1244903;negative;"that's ruined my day :("""
1245864;negative;"A new age of of The Internet has started.... sad times! :("""
1247902;negative;"Sad story. RIP hot pink coolness."""
1250522;negative;":'(  I'm keeping my hot pink!!!!"""
1261504;negative;"Sad day. :'("""
1263336;negative;"Sad day indeed... """
1264458;negative;"I leave hot pink in on purpose. As a badge of pride for using H5BP. Sad day :("""
1266314;negative;"only if abcnews.com changed their CSS earlier, this wouldn't have happened. sad day indeed :("""
1272472;negative;"I'm offended that anyone would want to contribute something useful.   Also, I'm going to punch a random stranger in the back of the head tomorrow and yell """"that's for hot pink!""""  Based on this I'm happy to have immortalized hot pink in print:  !['hot"""
1281833;negative;"@dotty I find your comments more imbecilic and unsubstantial than my own, which is impressive. You're bringing a Mac vs PC argument into a H5BP bug ticket...  Time to unsubscribe from from this thread."""
1281989;negative;"@dotty I won't rest until the standard is either hot pink or neon green, but bringing Windows standards into the argument is blasphemous!  No one thinking KDE, GNOME? Fedora? :("""
38424;negative;"ew no i hate this.. makes it much harder to read, this is why jquery is not readable IMO, way to much cruft """
946652;negative;"omg sorry, can't read diffs anymore ... minor cerebral blackout  - red line means """"deleted"""""""
1047690;negative;"I know :( Whoever pushes something next can fix that."""
1047778;negative;"I'm really worried about SEO and color : transparent; maybe i shouln't ?"""
1396249;negative;"Fancy, but just kinda wasted my time trying to figure out if it was an error or not.  My guess is It looks wrong to most developers. Wasting dev time makes me sad.  Also, it's inconsistent within the project since index.html retains the closing tags.  Also"""
911435;negative;"I have already set them in my `.vimrc` files, unsure why these indentations occurred still :||"""
1933510;negative;"@randx Is there a specific reason why these got removed? :( The color-coding was quite helpful. Are you planing on redoing it (differently)?"""
93766;negative;"ah sorry, i didn't read it correctly... thought you'd define the TYPELIST_* things there :/"""
339502;negative;"Looks like the book got pulled, link doesn't work for me. :("""
93273;negative;"sorry i was wrong, you are right on this"""
90044;negative;"Oh :( Thank you for pointing...  Spell related part of commit reverted in [10039]."""
1048296;negative;"sad bug :("""
80959;negative;"ofc :( I will fix in next commit"""
79460;negative;"yeah just found that out from a co-developer... once again, my bad, sorry vlad... when i pulled mangos into our repo i had already been working 8hr straight fiing errors i made myself and was loopy... sorry bout that guys"""
72884;negative;"I hate VS2010, it's too slow :s"""
73744;negative;"No sorry, insider42 based. dont this problem exist in clean core?, maybe Pala and DK spells related  Best regards"""
64912;negative;"Well, the way you asked the question was quite aggressive... MaNGOS : """"Hey Yasuno, look what we've done!"""" Yasuno : """"So what?"""" MaNGOS : """":'("""""""
61514;negative;"pff i gotta be dreaming. Somebody bitch slap me silly."""
59258;negative;"May still instead of breaking something that worked fine, committers will occupy finalizing abandoned halfway? The last 30 commits just a horror ..."""
58063;negative;"Confirm, this breaks compile. :["""
54666;negative;"Well finally something ... how long I waited this :("""
51416;negative;"Permanent Feign Death is permament! ;)"""
48836;negative;"gc, sorry for way how i write comment :/ I misundestand it and think that this complaint. :( I often first post and then only think :/"""
46267;negative;"shame to the community? hmm what are you supplying to the community may i ask hmm?  and not to worry its been fixed... well not in mangos anyway *smirks*"""
46388;negative;"Ok, I am deeply sorry, my post should be deleted, no matter if its your repo or not :( I am was just angry when I saw that :("""
43086;negative;"Serious bug found. If player don't move after looting chest, chest don't despawn and player may loot this again. Many-many times again :("""
3940523;negative;":cry: """
3889462;negative;"Try out the patch i've posted, this is definitely not an outdated ace issue, sorry for the inconvenience."""
3887952;negative;"Seems like something is leaking memory :("""
114430;negative;"@bigbasher I'm sorry to cause you any trouble. I'm not really sure what you mean. Was the download link incorrect? I pushed a tag of v2.1.0 which is the most recent version of the sdk."""
3848379;negative;"Kinda hard to make it feel neither like """"whatever these lazy bastards want to work on"""" nor """"DO IT YOURSELF DUMBASS"""", actually :(."""
3835698;negative;"It is fixed in your next commit, sorry. :+1: """
3878239;negative;"sorry for the inconvenience in any case."""
3800433;negative;"i hate such things as renaming long ago named tables. Bad boys. this is not a commit - this is a mockery Now everybody must make many changes to their tools or find up fixed tool to work with DB. If they want latest core updates """
3694624;negative;"am so sorry for stupid question, but why so good person and dev like joschiwald not invited to TC community?"""
3460045;negative;"Does it fix bugs like fear and disorientation throwing the player underground?"""
2673044;negative;"Ugh, sucks that means inconsistent post presentation. Those timestamps are so ugly. :("""
3261017;negative;"Still needs another include, sorry about the commits, was hoping to fix it without an actual full recompile"""
3101592;negative;"sql/updates/auth/2013_04_25_00_auth_misc.txt WTF!? Have you even read the commits that make?"""
4153630;negative;"duh, posted too quickly, I do not have this speed loss because I have an error because phpunit_autoload is not defined..."""
592107;negative;"Sorry, I didn't know to update this file :( I will make sure to do it next time."""
1675305;negative;"sorry, please ignore this comment. compiler was stuck... rebuilding OF fixed it."""
902243;negative;"evil is such a judgmental word. :("""
886261;negative;"kk awesome, but that console.log is going to mess up the cukes :("""
389320;negative;"also this issue closes #504 (forgot that sorry!)"""
387277;negative;"Thumbs up. I worried about all the folks deploying this without building it (I see alot)."""
1567427;negative;"Though now I realize there's a dead comment above that `handleGroup` function :\"""
157984;negative;"I'm assuming it breaks for people not on the latest versions of Apache.. I hate when people don't upgrade to latest versions :("""
1518264;negative;"Without any message about deprecation status, really? :("""
132448;negative;"Yeah, add another file that's blocking parallel download. No, really. Don't do it. The proposed solution isn't solving the problem, since """"people like me"""" wouldn't remove the file. We also need colors. We would just change them, or not. Please use sane def"""
836670;negative;":( I'd rather like to see it replaced, not removed. Now it's a clear regression."""
1192448;negative;"sorry -- I have been moving around machines and checked in code from windows machines, etc.   this is fsck -- full:   new-host-3:openFrameworks$ git fsck --full error in commit 4a136cc45b89fbeec99fc1020716de705490d3d3: invalid author/committer line - """
1518133;negative;"Well this probably explains why I had successful submissions that also returned captcha errors. Did I introduce this bug? :-/"""
783749;negative;"broke jasmine:ci :("""
769625;negative;"Sorry! My poor English... :("""
1097198;negative;"@ofTheo sorry! i can do all changes as pull requests. i understand that it's easier to review it in a pr."""
1095499;negative;"sorry ! I was trying to fix an error with seeing ../../../../, but it looks like I introduced another problem.  will take a look at it later today. """
2320075;negative;"Ugh, you can tell I'm tired, I forgot to check whether this is in the final code. :sleepy: """
701340;negative;"sorry, totally tried to be @MrZyx, because he said postgres i think... sorry all."""
1073388;negative;"travis always failed now :("""
1672029;negative;"You are right, sorry :( Fixed in b4bc76f8ebe688afea622860990ddef1e5ec628b."""
685590;negative;"I'm also a bit sad to see this go.  But if it's too taxing on the servers, it's too taxing ..."""
685662;negative;"^ FUCK TAXES!  :("""
973164;negative;"yes, sorry the ifdef is incorrect, it's fixed now"""
838962;negative;"This is pretty irritating, the flag should be an english one, failing that a british one as the language originates from Blighty!"""
941612;negative;"crap, sorry, it's fixed now"""
845785;negative;"Oh, whoops!  Sorry about that!"""
1121605;negative;"Pain in the butt, reporting for duty!  I just noticed this is a typo (re**ps**onses).  """
1006415;negative;"Aww man, it's a cruel world, eh?"""
485288;negative;"sorry, i'm not at work anymore. can check 32bit earliest tomorrow. :-/"""
545046;negative;"thank's isaacs, sadly it took us several ridiculous comment ping-pongs to come to some meaningful dialogue such is the power of """"social coding"""", I suppose ..."""
509739;negative;"Sad to see this go"""
2637506;negative;"crash ! :("""
1124972;negative;"I second this. Please remove this :("""
2571031;negative;"Was that it? THE THING THAT CAUSED SO MUCH HORROR. D:<"""
38855;negative;"Bad :|"""
2559574;negative;"All my players can use all gm commands :( I've just run the sql updates :("""
267111;negative;"Interesting... god damn .NET.  Oh well, ok I guess I'll write some more failing tests for those cases and see what else we can do."""
37406;negative;"Well my comment was related to przemratajczak's one. I'm sorry for accidentaly being somewhat cruel, anyway."""
35563;negative;"Now we can't set instance reset time manually? :("""
2488801;negative;"ty, that was really annoying"""
872554;negative;"@Dinnerbone you should rollback this change apparently it crashes clients. I tried it now and it's true... sorry :("""
34574;negative;"Vladimir I wouldn't waste my breathe if I were you, but I'm not. You're trying to justify yourself to someone who says he hates C++ so he's learning C# instead.  jaddie the only reason I could see why someone would hate C++ is because some functions call"""
33684;negative;"same problem  cant use this update :(      8749 01 mangos mail loot template sql """
763888;negative;"To continue working the functions this way is silly @dinnerbone!"""
32438;negative;"and like remark totally useless without crash line at least"""
629838;negative;"I was just about to do that.. :( oh well."""
625628;negative;"Don't know how to fix for this type... Can't do anything! :("""" Don't be a sad panda."""
31313;negative;"yes, :( Last time i specially check mangos.sql Db version at real use with server start. So must be fixed now... and no other simialr problems"""
601306;negative;"@escapeNT deleted comment? :("""
1419516;negative;"This commit broke the tests :(  https://secure.travis-ci.org/#!/chriseppstein/compass/jobs/1538994"""
597489;negative;"i doubt that NO feedback of NULL is a good idea, hard to trace down :("""
239719;negative;"I am very sad to see this change: it totally reverses the idea of self-contained mini-require for natives and again includes it into the module system itself. That was the whole point of it existing. requireNative and internalModuleCache should have staye"""
501100;negative;"Oops sorry holic, added an extra l by mistake >_<"""
467832;negative;"Build failed for the updates since #965 :-("""
443294;negative;"Shit that was my fault sorry @EvilSeph"""
28670;negative;"Unfortunately this solution creates a bug, since this aura affected by the type of weapon used ( e.g talent like 12284 and 13709 ) .  Implemented while back bit different solution: http://github.com/abcxaos/mangos/commit/7efab7fd38c3a753e967648ca8ef1f2c"""
376338;negative;"Then how do we get the current planned drops? I need it for my graveyards plugin  edit: Nevermind, i'm a blind idiot"""
3505743;negative;"So much annoying and useless dependency on ctype extension"""
2357938;negative;"holy damn >_>!"""
346477;negative;"Java5? Eww imho :\ Legacy, I guess."""
2361679;negative;"It was fine before this commit, this commit broken :("""
283558;negative;"Yes, only for reads. That might be useful for some of Bukkit's API, but not so much for caching... :'("""
277499;negative;"I believe that Chunk.java line 47 is causing an NPE :( - http://mibpaste.com/PCUVYv"""
280224;negative;"Also: This change broke a couple tests :("""
280408;negative;"That's because I suck at what I do. Fixed now, sorry.  132621c230f76192d3605b5e1b5ae0d58bff57bc"""
2208775;negative;":O, Good job! This invovled a lot of data research. Now only Last Line of Defence lies as a challenge of the series."""
2134436;negative;"meh you forgot commit author :("""
1907826;negative;"i fails :["""
1797167;negative;"was fixed in https://github.com/TrinityCore/TrinityCore/commit/4bc983d7b756d235477eef8b7529cacfb7a1f247 sorry for that mess up guys."""
265347;negative;"Oh, sorry didn't see that :/"""
2532290;negative;"Yep, sorry for confusing things."""
2028166;negative;"How annoying. I'm hoping to move away from storing configuration in the rakefile at some point soon. I don't like the idea that people have to deal with merge conflicts on their configurations. Sorry about that."""
732107;negative;"Opps, sorry about that. Looks like it was fixed already. Thanks."""
455803;negative;"just in time! will try it soon! thanks! started to mess around with the old ofxControlPanel from your repo :("""
589870;negative;"No moar YouTube and vimeo? No moar hearts? :("""" +1"""
8041;negative;"I'm sorry, I just don't care about your kind that much."""
168515;negative;"This makes me sad in my heart.  I urge you to reconsider."""
1278690;negative;"This is absolutely your prerogative, but sad panda is very sad because this bug fix:  https://github.com/thoughtbot/paperclip/commit/7d84569092f03cf5d9d487e7b667408e4bc9fa59  Is unavailable to 3.0.1 users without forking. Might you be interested in rel"""
22811;negative;"off course, sorry bother you, i return to 7906 so i cant provide data :("""
22836;negative;"same problem ... buf changes should be completely reverted if you ask me!"""
22830;negative;"Recompiled version works fine, sorry."""
21077;negative;"sorry, but I don't understand you :/"""
531194;negative;"OK, that's it - no committing before bedtime for me, I tend to break more than I fix. :/"""
26912;negative;"That is bad news. We were just updating our app and migrating from attachment_fu / AWS::S3 to paperclip because we were getting sick and tired of the problems with european buckets :("""
443200;negative;"i'm crying. this is awful please, please undo :'(!!!! it was lovely to control before, now it's like trying to control a balloon with a fan some of us need to aim the camera quickly and accurately!"""
16092;negative;"sorry i just got this wrong... this iteration is just for applied areaauras... but this must be related to some aurahandling changes afterall"""
15859;negative;"ok, sorry"""
503047;negative;"Am I the only one who gets angry when sites use 'via' backwards that way?  Sending likes and comments back to the original is an intriguing idea. On Jul 29, 2011 12:54 AM, """"Nygu"""" < reply@reply.github.com> wrote: > I guess we can at least agree that we don'"""
460634;negative;"it's not the best idea to use spinning asterisks for loaders.  they're not perfectly symmetric and look awkward when spinning (jumpy).  i'd suggest reverting these changes."""
450912;negative;"Rebase FAIL!"""
1347619;negative;"I'll wait for a better case. This guy seemed too desperate for generating pageviews."""
39155;negative;"ah man :( why is everyone so semi-colon crazy, especially after a function literal :S"""
39571;negative;"You fail to understand the spec, and instead of saying """"fair enough"""" you pretend you've been bullied, claiming hostility. Countering inconsistent, incomplete arguments based on assumptions made from the suggestions made by bad tools is not bullying, it's r"""
39522;negative;"sure, sadly, that's actually what was originally annoying me about the discussion. it's old, void, and wrong :-("""
110647;negative;"+1 the code must remains simple, consistent, readable and maintainable. It's the only way we can avoid stupid bugs."""
392940;negative;"hm and now it's overwritten :("""
306024;negative;"that seems like a bug!"""
306036;negative;"Oh sorry, I misrepresented the problem. It prints the headers every 5 minutes or if they've changed to help log parsers re-sync.  https://github.com/twitter/ostrich/blob/master/src/main/scala/com/twitter/ostrich/stats/W3CStats.scala#L45-60"""
1666814;negative;"Looks ugly =( it would be enough http://pastebin.com/ggB7iduP and http://pastebin.com/TLdepdae"""
1553496;negative;"yea i failed sorry!"""
1500256;negative;"I should have pull requested this :("""
1527017;negative;":O EVENT_TYPE 73....? Not in the wiki..? What is this sorcery!"""
1428387;negative;":-("""
1460409;negative;"Shauren, ALARM!!! There is bug again =( Try enter vehicle directly from another vehicle... """
1421282;negative;"Yeah, sorry you misunderstood me, I did not mean the script above, I mean scripts like Quests or even """"Bosses"""". """
1387929;negative;"Fag, learn to read the source!"""
1367827;negative;"I don't have a script. But I can do it for you if you wanna for a few minutes-hour.. P.S. I did not want to offend the author of script, but you should check at least how it works. =("""
1359889;negative;"crap i thought i converted from hex to decimal so i wouldnt need the 0x >.> sorry!"""
1348553;negative;":@ I WANTED TO DO THIS :rage:"""
1342536;negative;"No one? Wrong! =("""
1315176;negative;"<pre>one quest and milion commits -.-</pre> I'm sorry, @Chipsi. I'll just keep my fixes for my own instead of pushing them for public use, is that what you want? Asshole."""
1316522;negative;"Fuck yourself arogant idiot"""
1298937;negative;"My bad - misread!"""
1223480;negative;"Well, I'm sorry if you see this as not useful but I could not import it because of that white space. Thought that somebody else might have same problems so I thought it was worth mentioning."""
1261810;negative;"Sorry, I tested some else spell with same name, but true Holy Shock still doesnt heal opposite faction players in one group... and I have the latest  revision..."""
1216901;negative;"ignore attempt. i changed the commit message but my git messed up :[  real commit message =  Core/Entities: convert updatewaterstate for use with pets and vehicles. allow pets and vehicles to have auras with interrupt flags of in water and not in water """
1201761;negative;":(  There is not needed remove trinity_string entries too?"""
1174130;negative;"> \ No newline at end of file  :( Also, this might fix #4517"""
1149595;negative;"OMG, I am blind,really sorry, that last I have forgot  """
1136003;negative;"what would happend if """"USE SFMT"""" was left un-checked in CMake? Thank you for your time and sorry for the nooby question."""
1134256;negative;"makes me more sad to see people complaining that we fix our own mistakes..."""
1134424;negative;"@Vasago: No, you didn't get a ban from a bigheaded misunderstood developer. You got a ban from a developer that has grown tired of constant nagging and bickering, after explaing X times to you that we do have our own agenda, doing this on our own private ("""
1134404;negative;"man, am sorry but who you are to ask developers do anything?"""
1137954;negative;"Aparently those missing parts are what is fucking shit up. I know what you are doing and hope you figure out, but while you don't, I beleave those pushbacks are too bad to deserve some place in here. TC was vulnerable to these """"packet spoofers"""" for all its"""
1091520;negative;"Confirmed Shield Slam ability is now bugged!"""
1070971;negative;"Why rest in peace? More like burn in hell.  Edit I really wrote 'rest in piece'. Good lord..."""
1010235;negative;"I knew you couldn't keep up a serious conversation... disappointed (but not surprised)."""
782506;negative;"Horrible wording :thumbsdown:"""
321263;negative;"whoops sorry.  I shouldn't commit while sick, or after 7"""
854558;negative;"I'm very sorry to hear you spent so long stuck on this, but it IS in the upgrade guide."""
889349;negative;"i thought it's faster, and also save bytes, but after running a few jspref tests, it looks slower :("""
308364;negative;"Oh and all those animated gifs in my timeline now, DRIVE ME COMPLETELY CRAZY. I really hate them…"""
303159;negative;"oh, you really actually limited it to 5? Not sure if like :\"""
274646;negative;"I also don't like it. I feel like I miss the new posts."""
313839;negative;"Oh snap, I merged to the wrong version :("""
251282;negative;"i was afraid it'd do unimaginable things!"""
292144;negative;"Oh, that's bad. Thanks for reporting, I'll have a look into this. I thought we already got rid of these :("""
221380;negative;":( - IMO enter is far more often accidently hit"""
207614;negative;"> Is it even possible to reliably compute vertex normals just from the mesh? I tried this with MeshLab when I was trying to fix the first Gallardo model and I couldn't get it right :(.  Hmm, it depends of the mesh. A car can have some sharp corners, so com"""
222337;negative;"yeah sorry wasn't thinking."""
203604;negative;"> Weird, this is what I get:  > http://twitpic.com/3agtdb/full  My bad, I reverted my changes, rebuilt and now I see it (Lucy has strongest effect). Must have been some caching issue.  > By the way, I'm a bit confused with the ratio the refraction us"""
217153;negative;"I also take responsibility for not thinking of this since you asked me to pull it in...  sorry, my bad."""
998439;negative;"Its bcz server send some cheat data, wait for client reply, send cheat data, wait for client reply, etc, etc, etc.  So, sometimes this can take 5min or more to detect a cheat :\"""
983574;negative;"so sorry about this. evidently when i did one of my merges some things got messed up"""
980948;negative;"I finally used that ugly linuxy piece of shit! I still hate git."""
976309;negative;"It's not working for me  Update: Fully reverting 65d269f6de2da9c7c26e9177d7cfcb0498782089 seems working fine, i've no time to figure out what's the problem, sorry"""
981018;negative;"Oh sorry ..."""
933262;negative;"Strange, it works fine for me :|"""
867700;negative;"After this is bugged pet react, they doesn't attack while has agressive or defensive react..."""
859789;negative;"Kk, too lazy to doublecheck, thanks :/"""
848995;negative;"Oh no :("""
834670;negative;"Shauren is right, revert!"""
832133;negative;"guys, anyone using newer rev than b4ecd85da46302 with UP time more than 10 hours? ... I consider b4ecd85da46302 for last stable rev. for now :("""
832177;negative;"sorry, I just wanted to point out, that in last 6 days there were changes that have somehow made the core unstable (maybe it's already fixed, haven't tried this one)"""
834333;negative;"yes... i'm sorry... but this bullshit.. any stable commit for 1 month) I should be happy? ofcourse - i have be terrible of your emotions... i want stable working of my server and nothing more.. How can break an off repo? I can not express it in words...."""
834376;negative;"Your product needs a serious revision, to ensure that you can not ... Sorry if I have offended .. but you have a staff who can not communicate even with those who can help in your hard work ...  Sorry for my broken english... """
820105;negative;"I hate you guys. :( I removed all tabs at once and re-done them manually as I copied the code from a version with too many tabs!"""
748149;negative;"Oof. Got scared."""
1872118;negative;"COE always bugs Ebons Plague ... =/"""
741828;negative;"That typo was just crazy!"""
683407;negative;"Forgot to save the whole file... fixing. Edit: Fixed, sorry about that."""
610182;negative;"hmm... then i'm really confused... because since this commit i get """"not declared in this scope"""" errors at compile for these ones... :-(  EDIT: i'll make a clean compile and let me surprise...  EDIT2: but it's defined as -> class AuraScript : public _Sp"""
610247;negative;"simply unbelievable! :-( something must have changed a file of my repo. :-( after resetting the file to a older version the above things are not used in this file... :-( sorry, perhaps a merge fault - i don't know... :-("""
611327;negative;"more working : http://pastebin.com/3dPDTJNg  ps: sometimes summon the trigger in tank.  sorry, for my english. :-/"""
684989;negative;"agree with Betaman2k... where is summon fix ?) we can`t find the problem :("""
595027;negative;"This was in old Unit::CanAttack check :("""
595491;negative;"i have build crash :( whan add to my core """
570242;negative;"Oh.. you custom stuff freaks.. I still hate you"""
640363;negative;"I spoke too soon. PlayersSlain works, but any PlayersSlain quest is auto-completed, so as soon as you pick it up, you can turn it in. This didn't fix anything :(  1. On an Alliance toon: 2. .npc add 30344 3. .quest add 13233 (or accept the """"No Mercy!"""" """
207530;negative;"all this reverts are bad as I already updated 99translations. So much lost now :("""
568843;negative;"you know what everyone? gtfo. this patch was on forums, WE ASKED YOU TO TEST IT AND REPORT PROBLEMS  noone did. so dont complain about bugs now"""
563397;negative;"Sorry, i guess it was too late for me to think :("""
204032;negative;"Oh shit, probably my fault. Sorry :("""
608786;negative;"not working for me too ! my water elemental attack the target and i eat the food and change my gear :/"""
548615;negative;"Aww I was using that :("""
527238;negative;"it's when you change stances too fast, you're stuck in normal form, and can't get back into shadowform ... which sucks pretty much when you're a spriest."""
516676;negative;"WHEN REPORTING ERRORS, INCLUDE THE GOD DAMNED ERRORMESSAGE/COMPILERERRORS!"""
506024;negative;"Fixed, Typo in search and replace :("""
527829;negative;"Close your mouth stupid Shauren !"""
504625;negative;"WOOT this bug was annoying!"""
503373;negative;"@Machiavelli - I WILL NOT SIR! Are you trying to get my hands burned even more!! You crazy man you!"""
499035;negative;"i dont get it what is this for ?? sorry for my noobish question"""
510345;negative;"Sadly, I have to agree with @Elevim because of too many broken spells now :("""
491078;negative;"it was a little joke :-("""
479334;negative;"DrDamage coeff is 2.193, it means 2.193 / 4 ticks = 0.5483 for tick. There is no other info source about coeffs of this spell :("""
170956;negative;"CRAP.  my bad."""
172691;negative;"Umpf! There was indeed an error. This is all on my side, and my bad. Sigh, sorry for taking your time. Case closed.  --alec"""
454512;negative;"but but but  ferals are fluffy, not overpowered :'("""
445097;negative;"problem with me is with the spell that kill npcs by Hodir.  sry for my english. :("""
439301;negative;"ok, sorry for my reaction, fixed in recent commit"""
437890;negative;"This is madness!"""
418966;negative;"Bad ZULP copypaste, sorry."""
418377;negative;"Arcane Blast"""" no stack :-("""
418779;negative;"i need one too for penance haste bug :-( only 2 heals not 3"""
418865;negative;"QAston You do not feel sorry for people who use the repository?"""
412692;negative;"hate github bugs !"""
413322;negative;"not all man. not all :("""
406706;negative;"Ferya is crazy !! cast spells and summons fast and uncontrollable how ppls can fight her !?"""
404593;negative;"Hmmm, nevermind, sorry, too tired."""
396306;negative;"sorry - its my error. previous comment not deleted with """"There was a problem with your request, please try again"""""""
377340;negative;"Am sorry i got confused by the """"shouldn't break breakable"""". Can you please provide some spell examples?"""
386894;negative;"Confirming as well. Bugged again! :O"""
336418;negative;"yeah i have that problem too on my server. :\"""
329889;negative;"oops, my fail :("""
309830;negative;"Oh, my apologies... :( I will remember that."""
292615;negative;"sorry for my bad i see this in my C++ Tutorial maybe i don't read good"""
291325;negative;"yeah very important...not :(  what about interrupting while casting although flag is not set?"""
287408;negative;"Ungrateful fags"""
280922;negative;"<double post :( >"""
283364;negative;"EDIT: I'm sorry I was wrong"""
228847;negative;"Questgivers don't offer daily/weekly quests anymore :-("""
1303064;negative;"This breaks php-git build :("""
407097;negative;"something went wrong in this commit  i already have a fork and I'm not sure exactly how to deal with branches well enough to try and fix it :("""
2930003;negative;"Breaking semver change makes iD developers sad. :("""
4097188;positive;":heart: thank you!"""
4151608;positive;"Bollocks, you're right. It doesn't look like it's a problem so far, but I'll fix that per this info. Thanks!"""
3718660;positive;":+1: :tada: :yellow_heart: """
3587854;positive;":heart: much better than my version. :smiley:"""
3587868;positive;"It's hardly any different, but I appreciate your support in this matter. :tongue: :smiley: """
3984764;positive;"Nice catch, didn't know we have such a function, while working on the Qt5 patch :)."""
1182869;positive;":+1: I prefer this wrapping syntax now too. :)"""
2577591;positive;"Readme says Django>=1.2 — which is it? :)"""
1027712;positive;"Gah, didn't notice that :)"""
873620;positive;"God I am awful at this :)"""
3928799;positive;"@normanmaurer This seems to fail pretty often recently, like at 25% chance?  Please feel free to experiment at master. :-)"""
3893673;positive;"It's quite a bad practice to do so :)"""
3893709;positive;"Won't happen again :)"""
3333531;positive;"hey guys, glad to see mangos back!"""
3146138;positive;"ahaha :+1: """
3892944;positive;"That's a great idea. Would be a way to also solve Diego's issues with context switching."""
3605761;positive;"It looks so much cleaner :-)"""
1194246;positive;"As long as we're nit-picking this check-in :) and wearing my autodoc hat, a doc string on IKVReduce and kvreduce might be nice (assuming it's supposed to be available for public implementation). To see an example of how this comes out in the autodoc, see h"""
3295642;positive;"lol, nice commit message dave"""
351581;positive;"You're welcome. I was just about to remove this completely as I found that in fact it was already fixed. :) Cool you chose it instead!"""
3990961;positive;"Nice, one less fork!"""
4146997;positive;"I love how all the weekend lawyers pop out of the woodwork lol."""
4151132;positive;"@dmethvin Ok ok :P  ![drclaw](https://f.cloud.github.com/assets/4303/1188033/df33612e-23af-11e3-9e61-a54e04eb02e2.jpg) """
1936181;positive;"404 not found ! ( i had to :D )"""
1941181;positive;"http://2.bp.blogspot.com/-Boq9ZwPglK0/TlQUl5VZ7tI/AAAAAAAABqw/AaicADRN2hA/s1600/404_Not_Found_nginx.jpg i want speaking about that :D  pony are everywhere"""
2970091;positive;"I'm glad you approve :D"""
3049868;positive;"Ooh snap :D"""
43374;positive;"Note: This also fixes another issue in the issues list. Thanks. :)"""
1859834;positive;"epic :)"""
1860014;positive;"rofl?"""
1893039;positive;"yaaay :)"""
3942798;positive;"@Razer6 0093554 :)"""
3942848;positive;"@randx :+1: for the quick fix :smile: """
960661;positive;"Didn't knew this when I wrote the last peace of code there regarding the """"gzip"""" encoding... thank you for clearing this out!! :)"""
2551585;positive;"I'll go through it now, thanks for the review :)"""
2556734;positive;"Ok, cool. I've passed it along."""
2502858;positive;"@dmethvin Ah, thanks for that!"""
1766632;positive;"Big Thanks to all for help =)"""
1766708;positive;"nice to hear this, good job !"""
1766848;positive;"good work!! thx all."""
3832990;positive;"OH GOD THANK YOU!"""
3528057;positive;"No. I prefer adding space before ++ :-)"""
1744896;positive;"true enough - already on it and will be fixed in next commit! Thank you for reporting!"""
4149039;positive;"Thank you for this fix!!"""
183949;positive;"Cool, this was my headache. I will try this later, need to go to work now """
2285372;positive;"Cool, I'm looking at this now"""
4017160;positive;"doesn't really matter ... it was actually set to 'true' in the old code, so this is already an improvement :P"""
2238921;positive;"Yep, good point."""
2238994;positive;"No, go ahead, I'll have gibson's changes to integrate later on anyway. It'll just remind me of the ajax rewrite days :P"""
2239345;positive;"This makes me so happy :)  (as well as all the others that follow)"""
2119831;positive;"No worries. Thanks for getting this fix in!"""
2105420;positive;"Yep! :smile:"""
2091011;positive;"That sounds like a record!"""
2091033;positive;"Lol, yes of course, that's what I meant :open_mouth: """
2081014;positive;"Although, we should open a separate issue for that :-)"""
1065728;positive;"ok now again :D where can i get new map,vmaps extractor for windows ? compiled ones plz.. dont say me to compile etc.. i have reasons."""
1050860;positive;"My Hands :D"""
1054622;positive;"i like InnoDB more :D"""
1040946;positive;"Thank you !"""
1041077;positive;"because it wouldn't be blizzlike if I did :)"""
1040014;positive;"Woopwoop, lol. Ctrl+H mistake. :P"""
1040082;positive;"ha ha i get your point :) but still they wont remove it from disables it until its 100% blizzlike so i guess you will have to w8 then :D"""
1040555;positive;"yea that's a nice script ty for fixing it :)"""
1037833;positive;"nice job ! """
1037928;positive;"omg qaston this is awesome!"""
1037936;positive;"Good work qaston"""
1036479;positive;"kandera, congratulate to join team!!!!"""
1040335;positive;"No, thank you! =]"""
1035121;positive;"ok, bcs I have old core and some issues after fixing are not closed :) anyway thanks"""
1035302;positive;"True, now makes sense :)"""
1036762;positive;"Hurray!"""
1034096;positive;"more SmartAI power ^_^ thanks for this"""
1033528;positive;"Finally! ^_^"""
1033401;positive;"maanuel pickup machine gun and tra-ta-ta tra-ta-ta ;)   anyway thx kandera for bug finding )))"""
1035158;positive;"Lol, didn't see that one coming. I'm proud of you, son(s?)."""
1031779;positive;"thats going to reduce the table character_queststatus significant... good job!!"""
1033035;positive;":D funny  now uve added it xD"""
1028615;positive;"\ No newline at end of file :P"""
1028124;positive;"Thank you :-)"""
1028381;positive;"Yes, thanks for it."""
1036120;positive;"Figured out who the credits go to, it's @Fredi. :) https://gist.github.com/1497219"""
1066802;positive;"@kandera: I know that 3rd party scripts are not official supported - That should be only a information for user that has ChaosUA script in use :-) -> I like this script and it's IMHO great and stable. """
1024283;positive;"looks like soon we will have Wintergrasp in master ^_^"""
1025527;positive;"looks like soon we will have a fully unstable core :))"""
1021825;positive;"nice :)"""
1016805;positive;"rename missing :P 2012_02_26_01_world_spell_script_names.sql -> 2012_02_27_00_world_spell_script_names.sql"""
1015990;positive;"+1 e000...  Lets play ping pong :)"""
1016553;positive;"I love clean ups. It filters out all these copy&paste noobs :=)"""
1010338;positive;"interesting fix... ;) """
1010517;positive;"rofl"""
1009778;positive;"@Vincent: I just did.. all good now :)"""
1009280;positive;"You didn't :) i was giving an explanation why it does not have comment and some code is commented out :)"""
1008949;positive;"Great, thank you."""
1009677;positive;"*ROFL.. <3*  all i'm saying is a simple: """"thanks to everyone else that has worked on this part of project"""". would have sufficed, if credit naming is an issue."""
1009721;positive;"Now, if we can do the same thing for AHBot and Wintergrasp, my Christmas wish will be completed :P"""
1009673;positive;"^^ Credit Whore :)"""
1009788;positive;"Because, a fully functional retail like AH with simulated seller to represent a working economy would make TC even more blizzlike :)"""
1010197;positive;"alil late a dollar short, nay .... the moments passed... :D nice language btw... i got over it... so np <3 ;)"""
783765;positive;"One test broken in ActiveSupport :-)"""
1658746;positive;"good job!"""
1674531;positive;"beautifull."""
1674924;positive;"and i meant that creatures with waypoint movement broke SMSG_UPDATE_OBJECT some time :D"""
780129;positive;"Nice!!!"""
780141;positive;"Awesome. Every speed bump helps."""
1677277;positive;"Thanks, now I can compile good G_G I am a noob compiler, xD P.D: Sorry by my bad english G_G"""
1648046;positive;"Small error in name of file :p"""
780145;positive;":+1: for speed!"""
780206;positive;"Good stuff!"""
780502;positive;"Amazing. Well done. """
3182491;positive;"nice cleanup!"""
842658;positive;"Can we revert it now on master? =)"""
1680305;positive;"Very good.  thank you"""
1685422;positive;"yea,right..silly me for not checking another commits..sorry :)"""
2342993;positive;"Thanks for updating these!"""
779532;positive;"SWEET.  I'll take a look"""
777063;positive;"Interesting. Thank you!"""
777379;positive;"Maybe this should be available as hook for others template engines :)"""
842663;positive;"Thanks! :) :heart:"""
2964343;positive;"Just remove it I'd say, and this could be a separate commit :) See: fd3506a4c51b75d80f5f36daba30772235439984"""
3051760;positive;"this one too :-)"""
763821;positive;"This duplicated Piotr entries and removed mine. :) Y U like Piotr more than you like me?!"""
763826;positive;"AWESOME! I have been recommending tools to achieve the same result to almost every single team I coach."""
763831;positive;"Hahaha, conflict resolution sucking, fill fix :)."""
763914;positive;"Kudos! Awesome++"""
763921;positive;"Most awesome! :+1:"""
763984;positive;"+++++++++++++++++++++++++++++1. Awesome commit."""
764229;positive;"Excellent, glad to see this as a default. Will be nice to have early warnings -- especially helpful for new folks. """
765149;positive;"Well spotted, it has been fixed in a later commit. Thanks!"""
766003;positive;"What an entertaining read. Nice!"""
767365;positive;"I definitely agree with a preference for crystal clear names.  For local variables and private methods, the philosophy of achieving perfect clarity by including units in names is great. If your method requires zero extra brain cycles to read, because the l"""
767393;positive;"We will need to agree in that we disagree :).  For a public API, you can read """"in_seconds"""" either in the parameter name or the documentation. It's about the same effort. And you are not even going to write the parameter name! But on the other hand having"""
766074;positive;"I will fix, thanks bro. <3"""
758063;positive;"+1 This looks super useful!"""
758105;positive;"I've wanted a method like this for so long!  I'm always writing little bits of code to do this. Thanks!"""
760343;positive;"Thanks a lot!"""
775735;positive;"Love it! +1"""
746795;positive;"Beloved Rails contributors, could any of you temporarily pluginize this? :)"""
842550;positive;"@drogus nice! I missed that, thanks :)"""
217565;positive;"Excellent, thanks! Will get this merged this week."""
2872325;positive;"@normanmaurer ,WOW,you are going to write an book about netty!!!WOW ,so nice!"""
211661;positive;"Great, thanks so much, Gina!  Will push out an update with the last (?) tweaks shortly. I have a couple of questions/comments on your edits.  > TestOfTwitterCrawler: Removed explicit table truncation, FixtureBuilder::destroy does that for us  I was wo"""
202171;positive;"Great! No need to hold off, go ahead and work on this branch and we'll rebase later. Thanks Amy!"""
178116;positive;"Thanks for making this test so much better!"""
3055714;positive;"You are right. Not sure why I added it there. Thanks for fixing."""
2774462;positive;"Was just working on that. Thanks :)"""
1768285;positive;"Yeah right.. Let me fix it. I forgot to change this too. Thanks for review!"""
1759894;positive;"Thank you so much!"""
2055820;positive;"Awesome. I merged this into the `3.2-wip` branch which will be going out tomorrow:  7d2e284a693ee78c7227b05b8e289993a0a8c698  I also turned on dropdown toggling behavior by default. Thanks @jvivs!"""
390328;negative;"I posted this as a patch file several weeks ago on the issue tracker: https://github.com/TrinityCore/TrinityCore/issues/1188 Unfortunately the patch file could not be ported to the new tracker but how about credits for the original author... :("""
392131;negative;"Deep Wounds damage still doesn't scale according to damage modfiers and/or doesn't stack right. That's another critical problem."""
3146309;negative;"What do you expect, one day I have commit access to the repo, the next this little **** has stolen it.... Github need to get up off their a**** and permanently ban him"""
3642825;negative;"We really need to fix this intermittent test failure.  It seems like the test hangs randomly."""
2524221;negative;"Also... seems like a weird thing to nitpick."""
2524229;negative;"Nah, I just hate Safari 5.1 with a passion, so was curious whether I could use """"jQuery 2.0 doesn't support it!"""" in the same way I use that for IE8."""
2524242;negative;"It's an awful browser... pretending to be modern, just a fraud.  If this issue doesn't exist in 5.1.7, we shouldn't be special casing it."""
2238871;negative;"It's a bit too DRY for my taste. Misfires will only be caught in tests because the number of assertions is wrong, supposedly... for moderately complex tests, regressions may be missed entirely.  I'd really prefer if we would give the expected events expl"""
2023759;negative;"I wonder how much of a performance hit we'll be taking for this... strict mode is has significant performance costs that are attributed to the runtime checks that are required.   JFTR...  -1"""
2024075;negative;"How do I go about benchmarking the strict build to see what the impact actually is? It feel wrong to me to take decisions without metrics. Never used our benchmarking suite so I'll need some help here."""
2026256;negative;"FWIW, I requested the ability to test for strict mode compatibility without actually using strict mode: https://github.com/jshint/jshint/issues/504  It was apparently closed 2 months ago with no explanation :-("""
2026320;negative;"That post was doing well until it invalidated itself by claiming that strict mode is """"parse time"""""""
1608079;negative;"Yes. Sorry for this. Schmoo asked me about the author and I didn't pay too much attention to the patch itself. I thought it was something else."""
1543627;negative;"Yes - my bad. I totally forgot about this SD2 implementation and that we discussed this"""
1454745;negative;"it is a pitiful scrap very old patch spell_dbc. despite more than three years of thinking, nothing is more sensible to have a failed ..."""
1447379;negative;"it should be possible soon - but requires the forum to be back again first :("""
1702088;negative;"Ugh. Yes. I'll fix it later. Thankfully this won't """"break the build"""""""
3979659;negative;"These actually look rather terrible and are frequently broken for me. Here's a screencap of what I'm seeing:  ![buggy button](https://f.cloud.github.com/assets/263432/1054875/9fa97904-111b-11e3-9123-da1220b289d4.PNG) """
1573352;negative;"Sorry, my """"It's IE's fault"""" alarm is probably stuck on the ON button :/"""
1494048;negative;"SORRY!!!! *hangs head in shame*"""
1529752;negative;"I honestly think there are better uses of our time then worrying about this"""
654566;negative;":( this I really don't understand...  CLM.h includes Common.h, which includes """"Utilities/UnorderedMapSet.h"""" where UNORDERED_MAP is defined  Hmm, maybe the problem is that ObjectGuid is not defined. Can you check with #include """"ObjectGuid.h"""" in CLM.h ?"""
1454610;negative;"So... did you bother looking at the follow up commit that fixed this? Less noise please."""
504238;negative;"Oops, that IS a several fail!  Const_cast is not like the c++ version of ** (SpellEntry*) **, even if it is a pointer.  I reccomend use ** reinterpret_cast **, because, in any other way, can't edit the ** SpellEntry *entry **, the program will crash in"""
492641;negative;"has long been proposed rewriting and editing spells as done for example in spell_dbc (and other like this). I hope no one will argue that (...) does not use this DBC in server... PS const_cast more badly..."""
1302025;negative;"num variable is useless. `nth` is a silly name compared to `findElementNode` or something that's actually descriptive"""
451181;negative;"Indeed :( I will fix it and other cases  must be fixed in [11692]"""
446418;negative;"This commit should've been something more evil D:"""
437119;negative;"Ok, my fault, agree :/"""
1038249;negative;"Jenkins and you are at war!"""
426912;negative;"nice, i thought was my fault and was going crazy"""
671511;negative;"I think something might be weird with this commit. I've reopened the ticket for investigation: http://bugs.jquery.com/ticket/10563#comment:6"""
821217;negative;"Here's the fix to an issue I alerted the Plupload folks about.  Yay improved security! Lack of alerts from moxiecode to their customers regarding this issue...not so awesome... :/ Lack of credit to me for finding this (in the commit message, a tweet fro"""
614660;negative;"Crap..."""
2920505;negative;"I see, that is why I encountered weird things like: I edit http_parser.c, the node-gyp did compile what I edited, but it does NOT use it :(. So yes I am guessing it links to the """"old"""" internal node.js http_parser.  Ok, how to statically link my add-on to"""
399018;negative;"@SilverIce: still does not work, even if I set correct rotation2 and rotation3 :( maybe something in calculation has changed here?"""
383881;negative;"mysql is weird, this shouldnt work as it does  WHERE (npcflag & 0x10000000) != 0  is way more readable (obvious)"""
3384359;negative;"FWIW I'm still seeing problems in v0.10.10 :(  ```bash Compressing lodash.compat.min using the Closure Compiler (simple)... Assertion failed: (!uv__io_active(&stream->io_watcher, UV__POLLOUT) || !ngx_queue_empty(&stream->write_completed_queue) || !ngx_"""
374078;negative;"Since when did any Mangos dev push anything you was actually happy with...? Stop whining."""
1345881;negative;"weird"""
331109;negative;"cheating, stupid GM's... additional checks - not bad."""
309880;negative;"aawwww... damn. note to self: don't cherry-pick your own commits from 2010 without thinking...  updated: https://github.com/mangos/mangos/commit/f5f52d9a123a3a8f9250634be0fc433f436f4fda"""
1312297;negative;"that seems to do the trick.  ... now some cuke is failing, though :/"""
283202;negative;"3 -> Don't be harsh and rude. Be polite and helpful."""
1269944;negative;"Thank you.  I fixed this last night then lost Internet :( """
4072150;negative;"It did break my heart..."""
3419830;negative;"The evil whitespace strikes again"""
1205239;negative;"I guess we should move it back. This is pretty weird tho"""
1192332;negative;"bummer :/"""
1193401;negative;"Nope, it did work, fixing one failure just did cause another one. After the third iteration I just didn't feel like continuing..."""
2477676;negative;"fixed. I think that tests for Rails core is bad idea. Don't you think so too? Have you read good article from DHH about it?!"""
1193392;negative;"Theres no need to be rude.    And I think you just want to use an instance variable, that is how we do the """"@me"""" stuff (sorry to github user @me)"""
1191899;negative;"Nevermind, sorry"""
2735566;negative;"Ahhh wtf. I'm removing this shit good catch."""
1188756;negative;"whoa, weird..."""
166771;negative;"i know malsup's Taconite plugin replaces jQuery.httpData. maybe that's why it stopped working when i tested 1.4.3pre a few months ago :\"""
165617;negative;"@jeresig - Right I get that *(and auto converting rgb would be fine)*. I just don't dig swallowing all potential errors :/"""
186357;negative;"Poor waypoint ..."""
186429;negative;"I think i write in commit note reasons.  I at 100% agree that idea good but i can't fix it without testing and reproduce. :("""
178623;negative;"Does not compile on FreeBSD 7.2 :( http://gist.github.com/648972"""
1151858;negative;"Thanks Steven. For a dot release, 3.1 sure changed a lot of fundamental things. :("""
2656861;negative;"@Sleaker - I hate to be the voice of reason, but I completely agree with @Wolvereness on this. Exceptions are for exceptional conditions, and setting the health of an entity past it's max means that plugins are just making blind assumptions (which is bad)."""
165788;negative;"revert this commit fix ^ http://gist.github.com/619376 crash. very strange."""
160867;negative;"the concept of having it done but looking like total abomination doesn't exist here.. """
2289117;negative;"@randx please use """"()"""" for arguments in method definitions trying to find the """" """" among the """"_"""" slows down code reading :("""
2277953;negative;"There is `addgroup git gitlab` and `usermod -a -G git gitlab` ... seems I mixed them together, sorry."""
134213;negative;"Getting weird errors in WebKit with this error. Will be investigating further tomorrow morning."""
2266114;negative;"-1  As Afforess points out, it is completely possible to work around this, and I shall. This is just a pointless inconvenience to plugin devs."""
2268499;negative;"No one likes this commit, why don't you revert it?"""
2269995;negative;"The joke about this commit is, that it does not help at all for bug fixing and neither better error handling. """
2270024;negative;"1/12? wow, thats even more then I originally thought... Now I'm really disappointed in this commit. :/"""
2270428;negative;"Then read further you ignorant, by Craftbukkit update I am meaning version change of the Minecraft server. Freaking facepalm."""
2273827;negative;"@mbax Yes. Innocent until proven guilty should apply for code in 99% of cases."""
2275041;negative;"When a RB comes, there will be another 100 comments """"My plugins broke!"""""""
2275709;negative;"Congratulations - you've broken the Apache record!"""
2276515;negative;"There goes my weekend. I beg, BEG, you to revert this."""
2276696;negative;"FOR EVERYONE WHO HAS BEEN INSULTED PLEASE POST HERE http://forums.bukkit.org/threads/wolverness-needs-to-be-stopped.115045/"""
2277208;negative;"Guys, it's over. They do not want to hear your arguments. They will delete posts that come up with examples of where this commit will lead them. And they try to muzzle me because I already busted a gigantic hole through this commit with my artillery (NoVer"""
2279325;negative;"Well... I can think of a way they can """"win""""... But I'm not going to say it..."""
2279955;negative;"This is absurd. 659 comments and it has still not been reverted? There is absolutely no point to this commit. It simply makes the developers and server owners lives harder.  You do not compile your plugin to be smart and choose the correct Minecraft vers"""
2285724;negative;"@lishid Maybe they could try editing PRs a bit to fit their standards o.o I don't think the complete rejection of PRs helps anybody :/"""
2293325;negative;"@goldblattster  please, """"work around"""" = bypass or """"work around"""" = live with it? locking plugins to versions is simply lame :/"""
2296364;negative;"@grum   This commit creates an enormous amount of unnecessary comments and tickets (on bukkitdev and bukkitforums) from ignorant server admins. They do not understand what a NoClassDefFoundError means. It would be much more useful if the message was """"Thi"""
2300391;negative;"@UltraFaceguy Don't keep arguing. I learned fast. I actually joined the chatroom, and one of the staff members **belittled** me. Shows how much respect they have for us, compared to the respect we have for them (which **was** considerable)."""
2300399;negative;"A bit confused why its even Bukkit's concern whether or not """"worlds burn"""".  Obviously its bad, but ultimately I'd say that the responsibility for making that not happen is the server admin(s).  If they just update between major versions of minecraft withou"""
2300956;negative;"@coelho  I'm a bit upset just to see @bergerkiller go, I've used NoLagg for so long..."""
2301176;negative;"@EvilSeph  Still no sense of humour I see :(  Either way, I think further discussion is kinda pointless, we've covered basically everything several times over, and it doesn't seem like any of the reasons for reverting this commit are enough to convince """
2302523;negative;"This is a flamewar...  Anyway, want to post my opinion, too:  Yes, this commit will break 3 of my plugins every Minecraft update. I could add a way to automatically detect the version and change it.  But I won't - I believe this commit is good, sinc"""
2304091;negative;"I'm outta here. Hundreds of e-mails are too much.  The Bukkit team was sometimes a bit impatient with me and my questions, but I can totally understand that. Just look at this flamewar. I don't know if *I* would have enough patience to deal with this. Th"""
2307280;negative;"@V10lator something tells me """"censoring"""" would not go over well if we actually chose to do it. It's a bit annoying to try and be as transparent as possible and then get people asking you to censor them. """
2311344;negative;"Right now i doubt that this pays off.  Anything you really want to know?"""
2313206;negative;"Oh great.. Now people are doing org.* in there plugins... So much for stopping this """"unsupported"""" code eh?  The fact that this hasn't been reverted is very depressing... Many developers are leaving bukkit, sooner or later we'll have no more amazing plugi"""
2313740;negative;"@JamesNorris You're an annoying troll, and he was joking about using bytecode bypasses."""
2313715;negative;"@deathmarine Stop swearing. It is against Bukkit rules to flame others. Some people don't like this commit, some do, you will have to deal with it in a polite manner.  Also, bytecode bypasses may not be used in plugins, as stated earlier."""
2313742;negative;"an·noy·ing. v. Causing irritation or annoyance: """"annoying habits"""". Synonyms: vexatious - bothersome - troublesome - tiresome - pesky  troll. n. someone who posts inflammatory, extraneous, or off-topic messages in an online community, such as a forum, cha"""
2314774;negative;"@goldblattster Yea, and cause of that your posts to me before I told I stop writing where insulting me.  Just STOP TAGGING ME and you won't see anymore reply. Simple as that."""
2327602;negative;"As this discussion is now officially over, I can finally resume my opinion without having to be neutral!  This commit was liked by staff so they would get fewer complaints, and liked by terrible developers because they never use CraftBukkit anyway. Thats"""
2335087;negative;"Please stop censoring my comments...."""
2349632;negative;"Some people still feel the urge to voice their disdain, and I certainly don't blame them."""
2359393;negative;"@blha303 shut up... as someone else previously said you offer nothing to this commit comments, and all the major mod have updated to the latest version of bukkit, OBC, NMS code I highly doubt that.."""
2374327;negative;"@Qix- So if I just do this, you'll get mad and start wasting your time on this?"""
2381810;negative;"@JamesNorris  To be honest, that's just a dick move.  It's YOUR plugin and therefore YOUR responsibility, not the Bukkit teams. You are not supposed to be diving into OBC/NMS anyways, find a way to use the API. If you do some weird action within the se"""
2385436;negative;"@turt2live No, that is not, this commit was. It is not my fault that my plugin now breaks, and it digs into NMS and OBC without using anything otherwise breakable, therefore it should not break. If Bukkit breaks it, Bukkit deals with it, that is a lesson y"""
3193859;negative;"WORST COMMIT EVER. THANKS OBAMA."""
145482;negative;"May be this way more true... zergtmn - sorry, not player mount, vehicle (from ulduar)."""
99710;negative;"...JavaScript already has this capability..."""" """" ... it would be interesting to see cases where a version check actually saved you code...""""  I think I am (finally) sick and tired of this kinder-garten ..."""
100882;negative;"@dbjdbj -- i know, i actually like jdd a lot and was just giving him crap.  however, while i hate the jQuery.fn.jquery confusion, it's be even more breaking backwards compatible if we renamed it and/or moved it to a new location. If we think we want to d"""
2181014;negative;"No. We are not adding this. The gains would NOT EVER outweigh the problems caused. You want to try this out? Grab the code and run a custom build, but you lose all support from us in doing so. Even if, for whatever insane reason, you personally DO see some"""
141707;negative;"U removed because some compilers didnt support that? Thats odd..."""
144679;negative;"because before in bug result it fail get height. so this is bad local result for more global better work"""
515532;negative;"My bad! Fixed in 2fbcbe9."""
1860876;negative;"they don't care for those people..."""
133012;negative;"I thought you meant 3-bytes, sorry."""
1704486;negative;"if i have my server set to hardcore people will be banned on death ??"""
126120;negative;"finally some changes to that awful functions"""
126398;negative;"nice Unit::GetUnit is so ugly!"""
2098370;negative;"nope, when i run 0072 it also gives the error: `error: There is no SDK with the name or path 'macosx'` :(  i hope it's just 3.2.2 (which probably is a very small minority of people) but if `""""""""` works everywhere then we should definitely switch to that in"""
38498;negative;"I think this is a great idea, but it's going to screw over a LOT of people who followed bad jQuery tutorials online that all seem to love recommending $() as a shortcut to $(document)."""
1686516;negative;"That’s another good point. Seems weird to lowercase `readme` but then capitalize `CHANGELOG`."""
1690506;negative;"afaik, `LICENSE` is convention. I haven't seen much of them in markdown.  As it's so established, I think its fine to yell SO LOUD, but I'd advocate for lowercasing `changelog.md` and `readme.md`. UPPERCASE STRESSES ME OUT. :/"""
105884;negative;"hoooooly crap."""
1241316;negative;"Honestly I don't think it could ever be inappropiate. But if it hurts the project, that definitely sucks."""
1244257;negative;"YYYYYYYY :("""
1246479;negative;"Booo! If you're not looking through the boilerplate to change these values, you're bad at your job."""
1246546;negative;"The end of an era. This saddens me."""
38710;negative;"On the minus side, I hate curly braces.  On the plus side, I hate painting bikesheds. Style guides, while vaguely creepy and authoritarian, definitely minimize the number of painters we need to keep around.  (And fwiw, consistency could be maintained w"""
34686;negative;"I majorly dig that. Keeping submodules up to date is a pain."""
932785;negative;"I BLAME @maxwell """
97567;negative;"??? i check code and not see any problems, Not any InstResetEvent in current code.This is your local code problems..."""
90962;negative;"yes, but unsafe and useless rename now, batter let been as-is. We can't rename internal sql update guards anyway..."""
79602;negative;"I think there is a bug in weapon skills beacause when i restart the server even i save my char the weapon skills go again to 1 and the mangosd.conf the  maxskill  option doesn't work :S"""
73589;negative;"yeah okay my bad... disregard last 24hrs of comments"""
73655;negative;"guess you arent trying hard enough...  listen i am not going to bicker with you or any other person replying to these commits.. I made a jackass of myself taunting the staff and for this I do solemnly apologize to the staff of mangos it will not occur ag"""
73020;negative;">I hate VS2010, it's too slow :s  If you're on a single-core CPU...yes."""
67167;negative;"Please know what the hell you're talking about before claiming something is bad design."""
66949;negative;"What kind of problems are we taking about when you say """"many broken spells"""" related to the table. You are scaring me."""
53735;negative;"Confirmed, very annoying crash, may happen 3 times per minute"""
51948;negative;"*stabs .gitconfig furiously*"""
51440;negative;"woops, sorry i see it already..."""
49933;negative;"If you see crash in script code the WHAT HELL this related to core. GO AND FIX script."""
49941;negative;"Ok, as always i wrong read post, anyway not care about any crashes without useful info..."""
50008;negative;"sorry for the previous post -.-  I was tried to put post under code"""
49245;negative;"Hardcoded one day is not good solution... Without any dependency... """
48548;negative;"not have a database that supports, or the path caused schizo in all NPCs! It is all the time loading waypoint of creatures... =/"""
45296;negative;"Congrats on Dev status.  CastSpell 72590 sounds weird for case 69377..."""
2664165;negative;"P.S. This commit is way too big. I'm having a hard time tracking down exactly why my callbacks aren't getting invoked. The weird thing is that when I start inserting console.error() calls to debug, then it seems to work as expected. Very strange.  @isaac"""
3987393;negative;"poor guy"""
3973573;negative;"BURN HIM!!!"""
3970204;negative;"I think this will give 3 credits on the 1st 20 because the spell hits all of the creatures at the same time and the check is done almost at the same time. :("""
3974117;negative;"You threw eveything in the enumerator except for these, which you commented in a fugly way. Y U DO DIS"""
3945793;negative;"I forgot proper comments... ugh... in next commit."""
3889047;negative;"Well, this is awkward."""
114397;negative;"OK - the latest works - thanks. Did I do something wrong?  It cost me 5 hours this morning."""
79311;negative;"it worked, weird. thanks."""
3628890;negative;"Its already happening. Doesn`t works! :("""
3831988;negative;"@nelegalno, your script is bad"""
3812718;negative;"I don't like this"""
3741620;negative;"I remember there was a comment somewhere on Trinity saying """"This can only happen if Celine Dion learns to sing"""". Too bad Shauren removed it :-1: """
3592278;negative;"wtf"""
3537045;negative;"Sorry.. this Bug that i mean, caused by commit https://github.com/TrinityCore/TrinityCore/commit/f3ec76faeb63009ddff357a93b61220fc6039f47"""
3506418;negative;"BTW, there are issues with pathfinding even on smooth surfaces exists in some places in world. =( Edit: it seems problem with tile connections"""
3416148;negative;"Ups, my commit, my fault... just set up a new system..."""
3214322;negative;"Whoops, something went terribly wrong here! Fix is at 7bf32c0."""
3230162;negative;"Oo. Strange, this trigger no one spawn in world...So sorry)"""
3007020;negative;"I hate you both."""
2936090;negative;"I'm the only one who can see some weird stuff at the end of this line? As in 2 extra chars after ;"""
2868401;negative;"Looks like automatic conversion to me (also the original script author is an idiot)"""
2798734;negative;"Useless comment."""
2789028;negative;"Although I love warpten, I am sorry if I go to fast. code=trinity"""
592266;negative;"I can start on that right now and make that the next push. I realized that I was trying to do it all at once and I need to break it up. Something that should have taken me a day ended up taking a month :(  This is the order of how I was thinking of doing"""
524899;negative;"@edwinm Pwned :(  No seriously, I was just wondering if this change wouldn’t cause any issues — there must be a reason the spec prohibits it. But if it works reliably in IE6 then it’s cool, I guess.  I do [wonder](https://github.com/paulirish/lazyweb-r"""
562473;negative;"I'm late to the game here...but if anyone is tallying votes...I don't like it. -1  I understand the reasons for `resize:vertical` and of course they make sense. But to me, it is akin to *disabling* text-selection-highlighting because the colors make your"""
890466;negative;"Ah crap.  Thanks for pointing this out"""
890336;negative;"this fixed """"uninitialized constant HoptoadNotifier"""" for me, without diaspora is not runable :("""
890376;negative;"one thought i did have would be to use it in config.ru, but then we lose the ability to use AppConfig :("""
890379;negative;"also slightly annoying about this.  resque has built in hoptoad support, so upgrading this means we need another gem to get resque airbrake to work again :( (actually, it would be easier to write out own but still :( )"""
890251;negative;":( for placeholder tests."""
1542133;negative;"@ofTheo :( really? this removes the feature of being able to change the style of the grid (e.g. before you could make a white grid if you liked, or change the S,B values of the colour yourself, with this change, it's now completely fixed."""
184338;negative;"Unable to delete my comment. asdf...  <b>Ed.</b> yah.. very weird things afoot."""
1192547;negative;"is it broken? the commit history looks quite weird."""
1189738;negative;"hmm this is weird, is this the autoformatter?"""
1648418;negative;".. but now testing this version, it works fine for me in both VS2010 and Win CB ... weird."""
2327460;negative;"Threading in Python is a trap. A trap I tell you. A TRAP."""
1244278;negative;"I know. But i dont want to wait. its a bad thing. I'll handle it"""
1285277;negative;"What voodoo is this that has no `=`? I'm scared max. Hold me."""
1073446;negative;"Yes, that's weird becaus running specs against 1.9.3-p125 _works on my machine_. I'll disable it for now until I can find a working fix in my own fork."""
698752;negative;"WTF?????"""
651271;negative;"bad joke"""
2636840;negative;"That's not Engrish, just terrible spelling."""
429344;negative;"Lame, but I give up."""
430079;negative;"I'm just not a fan of AMD for anything except a browser transport mechanism, but I'm not going to fight it any more."""
415337;negative;"Yes, fixed on the next commit, sorry about that."""
40478;negative;"oh, added useless () in previous patch :/ this once more correct http://paste2.org/p/587512  it's bad if you can't edit your posts :("""
39400;negative;"spells like mind flay or shadowstep won't work @ hostile targets with this"""
2591271;negative;"That's too much coincidence..."""
2547302;negative;"Little typo in commit message: """"have been **taken** from retail"""".  P.S: Damn my bad english...."""
2506876;negative;"Bug Reported !!! and you fuckers say i don't do anything around here ... >.>  -Jason"""
897898;negative;"dont lock their age, babies will not grow up... i'm stupid, do what you do..."""
2490659;negative;"bad compilation  =/"""
267162;negative;"this is kinda lame, still not progressive"""
867108;negative;"Arg.. It was capitalized. Fine. It's not like I can't handle the correction of a capitalization error that *should* stay somewhat permanent after this..."""
775891;negative;"Is it now possible to make it NOT destroy everything?? And btw.... why the hell does he destroy everything??"""
773621;negative;"This may need testing.  I'm receiving complaints from users that darkness monster spawns are either extremely low or disabled now."""
752695;negative;"well actually this doesn't optimize anything since the profiler is turned off by default.  public static boolean a = false; // The first field in MethodProfiler  so instead of making this accessible grum just made it worse :("""
32267;negative;"Now they fly fine, thanks:) What about fixing swimming creatures? if they swim at the middle/top of water level they sometimes fall to the bottom of lake/sea. When you try to attack them you recieve *out of range* message. :("""
2425472;negative;"ops, fucking old sucks -.-"""
605984;negative;"Right, I want them off. If you have 100 players, it's annoying."""
1419566;negative;"Well damn. Not my day. Looking into it, but I'm not sure I understand the error."""
601092;negative;"notch: By the way, I will nerf the endermen block carrying. It was a horrible idea.  Original Tweet: http://twitter.com/notch/statuses/116186387878920193 """
597666;negative;"I have to agree, not having at least an info is a bad idea."""
2399603;negative;"'Tis not a man. 'Tis a remorseless committing machine."""
583798;negative;"I am shocked the bukkit team allowed this error to exist for so long. """
554875;negative;"I was the one who found the memory leak, not @Zeerix. :/"""
30509;negative;"because I forgot to add it, damn =/"""
419363;negative;"This bug crashed all my servers. It was terrible."""
2352539;negative;"Eh, srsly, now that fucking dash that I left space after is killing SSH. Enough core stuff from me, going to quest batches..."""
2344839;negative;"Damn... Maybe this is the reason why casting 71203 to all players on the map failed so hard..."""
267223;negative;"it does kinda seem weird. Maybe it's a bug within the minecraft server itself that needs to be done this way to work?"""
278729;negative;"I'm worried that this change will break existing sites with no way to recover the old behavior if they are relying on it. Thoughts?"""
295334;negative;"Global = bad. Let's go over your plugin code soon and we'll sort it out -- I don't want it to be horrible for the developer or the user."""
295390;negative;"well get in IRC sometime =("""
2250159;negative;"awful engrish, """"dayliy"""""""
2250546;negative;"i wouldnt complain about it. hate cata."""
2459775;negative;"lol. nice to meet you. Didn't actually expect you to reply.  It's nothing really, just your events (specifically BlockPlace) is such a godawful event. :(  I was just venting a bit."""
2460759;negative;"Sorry :-/ Any particular reason you can't implement a different version and deprecate the old one (without actually removing it?) Just trying to help alleviate the damage, I'm sure you've already considered that..."""
2181958;negative;"So much changes per commit is bad..Hidden issues can be..."""
2120529;negative;"Cannon spells bugged..."""
2066990;negative;"weird tabbing and bracketing here"""
2034663;negative;"Damn..."""
71337;negative;"I have the same error as starpeak :("""
1934716;negative;"hmm weird it built right for me. trying again"""
1897712;negative;"@kandera  Spell #365 does not exist in 3.3.5a DBCs nor in spell_dbc. What did you do ? :("""
1870203;negative;"Why should be reverted? Give me a good reason... """
62087;negative;"I really don't like this change - why did we commit this? What is the goal?"""
1855717;negative;"god i fail"""
1805079;negative;"That's... really weird I'll fix it later"""
4414;negative;"Yes, this is the first tiem I noticed it and it's a pretty weird idea to add something like that to the grid in the first place, IMO."""
605452;negative;"all i can do is edit the acm calendar... sorry bro"""
594920;negative;"scratch that... it's under 70 seconds now.  (hyperthreading is weird.)"""
587948;negative;"No moar YouTube and vimeo?  No moar hearts? :("""
25861;negative;"Could you stop being a retard? Who the hell ever guaranteed you would get better server security in this commit?"""
232419;negative;"Maybe this was a bad idea"""
833201;negative;"Because we are locked in a version of webrat since it has Rails 3.x related bugs. :("""
584200;negative;"whoops, my bad"""
1435373;negative;"Isn't it kind of weird that you're checking for `merge` here and then not calling it?"""
21924;negative;"what about 15   EVENT_T_FRIENDLY_IS_CC ? DispelType masks are still missing in docs:("""
392606;negative;"Oh, uh, it's probably because I demonstrated it the wrong way around. Sorry about that."""
2157572;negative;"> Now we know why vertex colors are not used that much for AO. I went to pains to get nice corners and minimize triangle count. With vertex colors, you either get ugly look or higher triangle count :(  Yeah. The problem is that it was very convoluted. I """
118241;negative;"holy crap! did you just read my mind? http://github.com/ry/node/issues/issue/210#issue/210/comment/330101"""
107038;negative;"Yes. You will have to change your session key :("""
514565;negative;"CI really doesn't like this commit..."""
1943087;negative;"Unless there's something removing items from that list this could be a real pain in the ass for very dynamic, long-running apps... like games =/"""
82908;negative;"What's with all the weird tags Ry?"""
505034;negative;"Losing this is unfortunate... I think it helped a lot with not leaving missing translations around."""
502425;negative;"this is crazy, but this is what making the build fail... thoughts?"""
1455743;negative;"Oh, crap ... thanks for noting that.  Edit: https://github.com/EllisLab/CodeIgniter/commit/a8262ba2fe0e11302b8d81e1afba71d4f96cd6d7"""
503886;negative;"YOU BROKE  MY CONTACTS PAGE????"""
1733502;negative;"Is camera example supposed to be working? It's very confusing now ;/"""
13573;negative;"You are rights. I also have confirmation from another sources. Sorry for wrong change :/ I will revert commit."""
1678365;negative;"Ok, all examples should work now. BTW there were quite a few broken from since before these changes ;/"""
10890;negative;"*shame*"""
1407886;negative;"Yeah - I'm just trying to kill stylistic bugs. I'm reverting some of the changes as I find them. What's annoying is the test suites run fine on my laptop but are failing in Travis"""
456346;negative;"I kind of want to get rid of all of these... the smileys in particular look worse than ascii smileys."""
451977;negative;"Goddamn it, committed as you again!  I could push -f it, but I'm hesitant to do that on master.  :-("""
1964078;negative;"People who use Capistrano deploy will have serious problems: ("""
1739202;negative;"i cant translate french :["""
241217;negative;"some weird indentation here..."""
1578910;negative;"why not convert in aura script :-("""
1547038;negative;"i cant log into the wiki :[ ive talked to kingpin about getting me access again"""
1498560;negative;"Please do not post on my pushes anymore. All I see is complains from stupid people for my hours of work. """
1483211;negative;"We need basepoint cache/saving :-("""
1483085;negative;"my bad -.-"""
1463202;negative;"Gridmonster fools us all !"""
1460340;negative;"@horn  i import the sql file, and restart the server, but RDB ported u to this instances :("""
1452460;negative;"but i fixed that :["""
1397467;negative;"@emblem doesn't seem to be defined! :("""
1389540;negative;"one of the WORST looking codes I have ever encountered in oficial TC repository... blah"""
1373947;negative;"damnit, I hate it when everyone is telling sth else, and i dont play on blizz..."""
1393221;negative;"sometimes i miss things or i do bad math. it happens."""
1351589;negative;"Damn, you are right. Fixing..."""
1337629;negative;"i dont know :[. i only tested it for a few things."""
1334410;negative;"its an example of what it fixes :[ theres more"""
1306376;negative;"Trending on dangerous grounds here... """
1296591;negative;"Yeah, totally useless."""
1209275;negative;"fu my fail -.-"""
1209660;negative;"^ idiot"""
1198952;negative;"i cant speel :["""
1130305;negative;"That shit took 2 days to find. I hate it with every inch of my body."""
1132734;negative;"Still the same on this revision - DB data are not loaded sorry ... Any idea?"""
1016976;negative;"Blame on me for that...  Sorry >.<"""
1016187;negative;"@kaelima It's not that. I'm just saying it's rude to randomly rename / remove public functions like that! """
1016679;negative;"And... when i do weird search and replaces i use to add as comment what i've used to change it, so others can reproduce with custom code."""
1010451;negative;"evil fix!"""
360378;negative;"Yeah, this was definitely lacking.  We should probably make it attempt reconnect automatically a couple times, once we've determined that it doesn't close unreasonably fast."""
1145530;negative;"There is something weird going on indeed. I managed to get the terrain shape but lighting is very odd.   And even with the original `PlaneGeometry` and standard materials I'm getting some lighting anomalies when poking around. I think there may be some b"""
341054;negative;"agh, that's annoying, I'll test it and find a different solution, then."""
1049088;negative;"Hmmm, maybe it's correct. I put there some spheres and they seem to be lit in a similar way like pyramids. So I guess it's just lights setting that is weird and before it did look better thanks to wrong normals."""
314082;negative;"I think this breaks video embedding :\"""
311930;negative;"Oooops totally my fault. Yeah, couldnt find pending, ill look into xit and xdescribe once I'm on a computer."""
733971;negative;"That was my bad, I missed the skinning and pathcontroller examples. I was focused on getting key-framed animations working. I'll start work fixing those tomorrow.  I'm not sure why the collada monster isn't rotated for you and @mrdoob though. I built usi"""
290163;negative;"Yeah, this was pretty much just getting rid of some postgres syntax errors"""
284329;negative;"hm dunno how that happend :\"""
464162;negative;"Oh my... I remember I stopped and looked at the word, it looked weird but kept going... =_="""
427962;negative;"I understand the reasoning behind this change, though it does feel weird here. The same would hold for another group that is not yet suffixed - objects. Well, maybe I'll get used ..."""
288577;negative;"Hmmm, it looks nicer like this but now it's very slow on my notebook :(. Curiously now it's OpenGL that is worse than ANGLE.  Multimaterials are costly and lines are costly too. I used flat shading instead exactly for this reason."""
288659;negative;"Ok, I tested it - it seems to work now, but performance is really bad - about half of what was before. That's pretty weird."""
288118;negative;"Awesome thanks for the fast response! Yeah I figured this wasn't the best place, but didn't know any other except Issues which this isn't... :\"""
210506;negative;"Oops, sorry for that. I have to get into habit of reloading files in editor after merge to prevent doing changes on obsolete versions."""
1000016;negative;"Awww damn, my bad. I moved the define and didn't notice that it had the same name... I will fix it later today."""
1012095;negative;"is this already fixed? I can't find the fix in the repo :-("""
203573;negative;"This didn't produce any noticeable effect for me :(  While we are already at it, here is how it could look with a more proper solution (still just hardcoded arbitrary r/g/b etas, but here they are applied where they should go, in vertex shader's per-chan"""
200380;negative;"Hmmm, thick wireframes in WebGL look awful :(  Unfortunately there is no equvalent to `linecap` and `linejoin` in WebGL.  Brief googling shows people are doing crazy stuff to solve this, basically constructing lines from polygons.  Maybe something co"""
993400;negative;"remove WorldObjectSpellTargetCheck:: in that line - it's redundant weird, vcpp didn't notify me about this"""
196692;negative;"I'm afraid I don't follow :(   If I understood well, `gl_PointCoord` gives every fragment (u,v) coordinates inside these automatically generated quads, so that you can do mapping as you please (e.g. in unrelated classical quads I did flip texture in shad"""
982461;negative;"WTF on master branch ? i thought TC would never add it oO"""
195119;negative;"Do we still use hexes with alpha?   I thought it was obsoleted by """"opacity"""" materials parameter, otherwise it's a mess when you have color saying one alpha and opacity another one. Also alpha for lights color is weird concept."""
981266;negative;"Disrespecting devs by insulting them without any reason even when they are giving some tips .............,doesnt sounds nice to me."""
982457;negative;"@Vincent-Michael  Two time you owned me, I'm so stupid ..."""
214963;negative;"Ruby 1.9 requires a full path (e.g. File.join(Rails.root, 'app', etc etc)) :("""
214777;negative;"that broke everything!  rack aborted no such file to load -- app/models/services/facebook"""
981838;negative;"hum weird, i don't have any memory about that i'm going to make more research"""
930713;negative;"Meh. blizzard are idiots."""
890225;negative;"q_q Forgot the new line at end of the file, sorry. Also, this was caused by my commit of converting flightmasters' EAI to SAI."""
881746;negative;"Your still pushing stuff with bad deletes. You also haven`t made an attempt to fix you previous bad deletes."""
877042;negative;"is only* :("""
4201369;negative;"If you kill him you can't finish anymore the quest, even if he respawns. I had to abandon the quest, accept it again, cast low rank spells to get his hp down without killing him and then I could complete the quest. Is this blizzlike ? quite annoying."""
829733;negative;"Thanks a bunch, working from a netbook is making me mad."""
775281;negative;"wtf??"""
751404;negative;"Bring back the Stable tag! /argg"""
682901;negative;"Bad commit name.. Of course this *prevents* people from gaining fishing skill when wielding fishing pole in offhand slot (titan grip)"""
721972;negative;"bump ... bugged commit at least for Shield Slam its not the correct way ..."""
660743;negative;"IMO this is not a good change. Now it's unclear which condition is not true if the assertion fails."""
642692;negative;"http://paste2.org/p/1701727 Crashing like hell"""
638738;negative;"That's why search/replace is a bad idea."""
638793;negative;"there has someone deadly boredom..."""
638824;negative;"In between all this useless bickering, someone of you could have already written a patch easily replacing Mainstanced with MapInstanced. But you prefer to argue here instead..."""
639015;negative;"Dude, ytdb sucks."""
635240;negative;"I dunno where can be problem :( I have in fog just cave part, but no the """"souls effect"""" around. I also think Spirits in Frozenmourne are bugged. In 1st Frostmourne had no spawns, in some of attempts attack instantly after teleport and sometime work perfect"""
637607;negative;"Right... but you really sound stupid."""
637592;negative;"i meant  1.5 year, first LKs were made in LUA, sounds stupid but they were working  fully !"""
624267;negative;"Commoners need a major revamp, we are doing it totally wrong. This solution is enough (**for now**)."""
626553;negative;"moron how i here you steal go to scool so do not call me kid coz i can be your dady"""
615186;negative;"This is very old shit, which is not needed because of spellsystem changes in tc, but some scripts are using this and i have no time to correct those :("""
602222;negative;"did i said, give it NOW!? or do nothing else just it, seriously... stop being a pessimist."""
208105;negative;"don't pull.  master is broken!  will fix soon."""
572785;negative;"Cause we want random people to make stupid comments."""
569222;negative;"My internet is very bad now sorry maybe i could not try it now but tomorrow for sure if internet is on"""
557916;negative;"i blame qaston"""
557898;negative;"but but but! its your fault for leaving me alone with the keys to the repo!"""
548996;negative;"without working calendar in core-these dates will mislead the players. Since the date of the client are converted from DBC files :-( https://github.com/TrinityCore/TrinityCore/commits/calendar"""
549045;negative;"Stop bothering. Aokromes is right about 1st sunday of the month  if calendar ingame is related to DBC, then it's simply wrong implementation. If you are so skilled, fix whole calendar..."""
202544;negative;"Just trying to shorten it so it doesn't look so weird.  I can change it back."""
201035;negative;"WTF is up with this file? A merge conflict gets checked in and it doesn't break the build. Can we just remove it from git?"""
541498;negative;"it was really useless here"""
590008;negative;"Is not working for me =/ Pet hits the ennemy and my warlock is not in combat =/"""
531761;negative;"@int007 you are an idiot. removing that line doesn't leave anything undefined. Go learn C++ and come back when you learn the difference between defining a variable and passing it to another function."""
517051;negative;"Holy crap."""
515108;negative;"ugh again... credit whores"""
507600;negative;"Why dont you try to compile your own code before committing it? Together with the missing commit tags, your work looks not that nice, sry.  Oh, and wb :-/"""
505957;negative;"will be useless in cata"""" Your comment is pretty useless too."""
480135;negative;"I think this is fix for invisible buffs like Ice Block, but it doesnt fix it :-/"""
179989;negative;"BAD. ASS."""
181801;negative;"merge commits suck.  sorry about this.  i thought i was up to date, shouldn't have worked on master directly on my local."""
458353;negative;"<pre>I wont release those or give you my scripts they are private</pre> Then STFU. (sorry for being rude but this is the opposite of the TC spirit)"""
447648;negative;"weird, when I tried last time, it feared all npcs around me..."""
444628;negative;"These were 4 separate commits, git rebase (with tortoise git) crashed for me, so i had to merge them into one :("""
443807;negative;"sorry to say but still crashes when making new char.  http://pastebin.com/2mx4dmCu"""
443864;negative;"Still crashing like hell http://pastebin.com/KkUUK0K9"""
148090;negative;"It's always sad to see a reference like that go, but it was probably a good move."""
148269;negative;"AGPL == epic fail. Don’t count on getting all that many contributors."""
181069;negative;"AGPL sucks"""
408154;negative;"Still nothing happend to this kinda percent heal #1756 :(("""
411270;negative;"Can't you just revert this and take off all the bugs caused by this? It's insane.. :s"""
385130;negative;"quest one :/"""
382300;negative;"not a leak, but a huge waste"""
382348;negative;"dont ask me whose stupid idea this was"""
365837;negative;"where is my avatar ? :("""
356356;negative;"yes :-( I know, just saying that while it is broken, there should be other way to fix it (although I don't know how)"""
261232;negative;"when i entered last time on pit of saron, Scourgelord Tyrannus cant be attacked but attack other players..:|"""
257524;negative;"i only fixed an obviously broken script, not debated its blizzlikeness"""
253004;negative;"i keep getting segmentation fault o.0 wtf is causing that??"""
248870;negative;"AH sorry there was a mistake :-( this SQL should be correct ... it does remove some of the dupes, but not all of them: SELECT * FROM character_inventory ci LEFT JOIN item_instance ii ON ci.item=ii.guid WHERE ii.guid IS NULL; and  DELETE ci FROM charact"""
1206680;negative;"I recommend doing 1. and 2. as easy ones. And I really advise you to plug 3. — it is very evil."""
2378208;negative;"What the fuck. We ported this from a BSD..."""
2378352;negative;"What's doubly strange is I could swear I noticed this and fixed it. Is it possibly idling in a PR? Hmm..."""
2216649;negative;"/* just ignore this shit. TODO write more code */"""
1028634;negative;"Sorry about the crappy docs for this. I've rewritten them and I'll push the change later today or tomorrow."""
474785;negative;"No need to cast void * to other pointer type. Just declare ksearch as const pointer too.  It seems the code contains a lot of mess with type casting. :("""
474879;negative;"So we can't put file larger than 4GiB in index? Sad."""
1838123;negative;"OK this was a stupid 4am commit on my part, I borked the copy + paste fixed this commit and re-ran it: https://github.com/ServiceStack/ServiceStack/commit/d43c62d0167ba8f01bda9ec6ab832bb8d4ec4f2f  Running for 10000 times... MVC Razor took 418ms (1385363 ti"""
408166;negative;"I guess my comment was vague, I was sleepy. There seemed to be some compile, errors. I'm at work now I'll post them when I get back home."""
3531777;negative;"Component(1) was totally working before =( could you bring it back?"""
423368;negative;"I have been noticed some weird behaviors under Windows, i don't know if that's your case. See #251.  To follow the whole API guidelines, that function has to return an expressive error, not just null (in case of error) or a path (in case of success). Tha"""
1671189;negative;"@stof  you are right, thanks for explanation did not know about xdebug and functions calls :("""
3064706;negative;"Oops, my bad sorry. I was using 2.4.0 rc1 ... this is correct for 2.4.1 (which is now the default installed by pip)."""
474867;negative;"Seriously, this is really immature (not to say unprofessional). Sorry about that folks."""
231593;negative;"Wtf I thought I fixed that weeks ago..."""
216556;negative;"was this really necessary? I really hate the idea of a additional dependency just because of readability."""
804177;negative;"this seems weird as the PEAR convention is a subset of PSR-0 meaning that it is already covered by the beginning of the sentence"""
549671;negative;"But lying on the class makes it useless."""
474747;negative;"This needs to be reverted as it introduces a security vulnerability.  Please don't merge security related things without me checking first."""
376509;negative;"My bad, I wrote that comment a bit to fast, proper comment is at #866."""
2794576;negative;"Ouch, that is not a very happy thing for me. I use tons of datasources that do not extend the base class :("""
2246535;negative;"I could have been clearer in the original commit message, my bad."""
4030144;negative;":-( The trouble was mostly - I think - because I fucked up the commit and not the `PythonInstalled` requirement itself. I know quite a few people that use PyQt (or PySide) and the python support Homebrew provides. I am sorry this troubles you."""
1761307;negative;"Figures, I only ran tests for MySQL and SQLite :("""
1760439;negative;"postgres did not like this change :("""
1621752;negative;"Hmm, this will break some plugins that are passing objects to represent models in the view :("""
3913614;negative;"sorry. I fucked up because I had used `git versions python` and wanted to reproduce an older issue with 2.7.3"""
1763224;negative;"@markstory yes, it seemed odd..."""
954543;negative;"Bloody hell, I'm a fool.  Sorry about that."""
663083;negative;"Yeah I'm an idiot.  It broke a pile of tests, and I forgot a pile of view files too :("""
295991;negative;"@umpirsky: Thanks. Colleague of mine was making a translation I just quickly went trough it. Of course I also saved file in ANSI encoding :|"""
531442;negative;"Merging commits from 1.3 has this problem that we loose the visibility keyword for functions :("""
294394;negative;"WTF?!?  if we discuss something and come to an agreement, could we not just undo the changes again without an agreement?"""
392923;negative;"boo!  sorry dudes."""
3468923;negative;"Ah ... sorry. Okay :/"""
1270668;negative;"Sorry, my mistake :-/"""
556105;negative;"Whoops, amazing that this lasted a year in the repo :(  I fixed things up in [27ab9093b5be7ca16192982d4f6640130d963421]"""
3271501;negative;"And I got the error. :("""
3990989;negative;"Also, these tests have a typo (""""Firs"""") in their names  I suspect that this could the reason they weren't found when fixing this ticket.  And also suspect I'm the one that introduced these tests  :-( """
1251207;negative;"I would say an abstract type is less ugly than a cast..."""
166085;negative;":( Fixtures scripts doesn't access to container service ($this->container) anymore... That could be annoying in some case."""
2602159;negative;"Oh, I just noticed that. Good point, sad times :("""
76875;negative;":(  tabs ftw."""
77165;negative;"bad idea :( why 2 spaces was not enough? Now code becomes wider and will be harder to read"""
77181;negative;"@DavertMik +1 :-("""
2420557;negative;"Reverted, sorry."""
2410673;negative;"Yeah, seems so. Something else weird then. I'll revisit later."""
3336079;negative;"Thanks for fixing my mess. I'm very sorry."""
2133793;negative;"What is the workaround for implication #2? ever since this update, just running `brew upgrade` fails :("""
2125100;negative;"Sorry, I'm an idiot and can't copy/paste correctly."""
2681274;negative;"crap, you are absolutely correct, my fault, revert is coming"""
2621078;negative;"Doh... Sorry :-("""
2370821;negative;"Hrmpf, why doesn't my python show those :("""
1835110;negative;"Coming from a Gentoo background, that seems pretty crazy that homebrew won't abort when a dep fails..."""
1765592;negative;"Really you shouldn't relink it after, because they install the same binaries. Suggesting it is a bad idea!"""
1701639;negative;"Fuck. I failed. Sorry, don't know what went wrong.  Have to repair. """
1699255;negative;"I am ashamed."""
1676171;negative;"I don't really care about it. For me, it's clear, and that's the important thing. There's far, far, far worse naming in our source tree."""
1586769;negative;"build fails for me :(  http://pastebin.com/NDCQ2zSq"""
1258843;negative;"Sorry :("""
721979;negative;"Bad Scott! Bad!"""
551849;negative;"It seems odd to me to have non deterministic tests.  This code seems like it could lead to a test failing one time and succeeding when you try it again."""
2550215;negative;"Hey django 1.4.3 meet this bug again :("""
132633;negative;"Double build break, double my bad. I'll have to start building on ubuntu to check these things."""
1538058;negative;"oops: context fail! (I was thinking you were still commenting on the initialCommands stuff)"""
945083;negative;"ouch, sorry :-("""
1317143;negative;"Sorry, my mistake. My apologies. It's as rkuhn says: it's the infinite Timeout on the `ask` that makes it fail. Still, my argument still stands. I'm """"sure"""" that I'll get an answer back, so I didn't want a timeout to occur.  And I'm sorry for using this as"""
1320231;negative;"In my experience people will fall back to never/Inf instead of thinking. So offering them that will only harm them."""
883591;negative;"When did we decide to use daemonic = on as default? It has consequences, and I'm not totally convinced of the benefits to have it default on. """
812041;negative;"Why this change? I have a big aversion against """"new"""""""
811751;negative;"Arrg, crap. I'll fix.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Dec 21, 2011 2:56 AM, """"Peter Vlugter"""" < reply@reply.github.com> wrote:  > This commit accidentally added a """
553153;negative;"Crap, this was meant for wip-props only :( I'll fix it."""
555935;negative;"I don't like that. But I agree that all caps is ugly. I rather go with clusterPath. Most stuff are immutable vals anyway, so constants loose meaning in Scala. Change it if you like.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Expe"""
3930854;negative;"i will fix it, sorry"""
3824927;negative;"Obviously I forgot about an xcode update :-( Sorry for that. @Memphiz or @davilla: any chance you could do that for me (and for a beer)?"""
3790480;negative;"oops. bad rebase. truly sorry. will fix it. update: correction pushed."""
3036886;negative;"Ah crap - sorry I thought original_listitem_url was only used for UPnP & plugins, will fix this afternoon"""
2987296;negative;"I've opened a pr here: #2588. I'm really sorry!"""
3233001;negative;"yes, very very odd but not impossible and I'm not risking a release to find out."""
2564626;negative;"I am observing races here. After a flushBuffer CurrentVideo/audio.dts is NOPTS_VALUE -> InputState is updated -> dts and time_offset sent to players are invalid.   We have a update timeout in UpdatePlayState and here :("""
2522790;negative;"Is there some way to configure this (keybindings perhaps)? I find it super annoying that XBMC steals my native volume up/down buttons."""
4052009;negative;"But this commit message makes me sad :cry:"""
2272976;negative;"My apologies - stupid new mouse caused me to hit the wrong button :-("""
4037990;negative;"Ok, I've opened #12157. Sorry for disturbance and actually I'm saying bullshit, we can't install Minitest 5 with Rails 4.0. :blush: """
2260856;negative;"Obviously.. Crap.."""
2144135;negative;"correct you are. *refrains himself from making comments on osx crap as i don't always know best*"""
2045805;negative;"Damn sorry for messing/merging in your area theuni ..."""
2028572;negative;"ok guys - will revert - sorry for the inconvenience. Any idea when 1646 is being merged?"""
2027620;negative;"I understand. In that case, we would need to have a gui setting to hide/show 1-movie sets. IMO, to most users it won't make much sense having their sets list polluted with those..."""
1991331;negative;"Crap."""
1998500;negative;"I have no way to test. I do not have the XBMC dev environment setup. I have tried in the past, but could never get the dependencies correct to compile... Sorry :(  Im trying again now..."""
1826087;negative;"Mhhh maybe not. But what i can tell that i get crashes now as soon as i want to try airplay. I just don't get whats going on yet :("""
3117543;negative;"This commit broke my app! Where is backward compatibility???"""
3120360;negative;"Thanks, this issue has caused us serious confusion on numerous occasions. """
2949657;negative;"Ops, that seems to have [failed the build](https://travis-ci.org/rails/rails/builds/6066789) =("""
1707594;negative;"Yikes. Looks like a rebase gone bad. Will fix."""
1691781;negative;"FreeBSD does not accept -ldl agument :("""
1674161;negative;"http://pastebin.com/NFsf5me6 <- that could do it. Unbelievable that i lost half a sunday on this ..."""
2847882;negative;"Ok, I'm an idiot for not checking. This isn't Mac specific, because Travis isn't happy."""
2771964;negative;"@jonleighton apparently [travis isn't that happy](https://travis-ci.org/rails/rails/jobs/5366764/#L233) =(. I get this running the test locally:  ```shell $ t test/application/console_test.rb  Run options: --seed 20833  # Running tests:  .....Quit:"""
2821034;negative;"Of course KILL probably invalidates the test. :frowning: """
1603104;negative;"I don't mind the increase. I'm not really sure a define is much help. It's a very magic number anyway. """
2690714;negative;"I mean Arel. :cry: """
2646037;negative;"Uh oh. :( Hmmm"""
1213921;negative;"Crap. The reaction delay should be easy enough to solve. The artifact issue is weird. Will look at it again."""
1197165;negative;"That's weird?! I c&p'ed this from another place in DVDPlayer, which means it must be wrong there too. Are you sure?"""
1189268;negative;"Ah yes that is weird. Silly c&p error. I'll correct it."""
2476592;negative;"Ruby should really optimise these kind of things automatically :cry:"""
2476294;negative;"@fxn yeah =(.. Questions that can receive a different answer, from text fields or check boxes, depending on their types."""
1164403;negative;"Unfortunately, this didn't fix this my crash :-( Crash is due to the CFRelease(m_fmt_desc); but m_fmt_desc is not NULL. I have a video to reproduce."""
1048523;negative;"confused users..."""
2359518;negative;"I'm sad that on Twitter, DHH is trying to dismiss our feedback regarding this change as """"nerdrage"""" about a """"single line of code"""". What I'm seeing in this thread is a civilized debate with many smart people—some of which are high-profile members of our comm"""
951839;negative;"crap """
2314303;negative;"-_- ok well like you said above then. Personally I don't like it, but there is no really good solution that I can see. where.not seems hard to explain and confusing to a newbie. I know you have to make hard decisions so all props to you on that."""
2167780;negative;"Don't know what happened here and I made these mistakes, strange. Sorry about that."""
802982;negative;"Yeah should have happened with the revert of the other stuff. Ideally the whole revert could have been done in a single commit :-/"""
800220;negative;"The biggest problem is that the merge is done in the wrong order :(. That is why the diff above is so messed up. The merge is master has been merged into his branch, then pushed to replace master.  This means the order of the parents are wrong, causing t"""
2061615;negative;"Oh, I've misread commit title, my bad :dancers: """
2067904;negative;":worried: """
2074808;negative;"I'm -1 on this. It's imo easy enough to do Mailer.expects(:welcome) and then keep mocking from there. I don't like having two ways of doing the same thing purely to make it marginally easier to mock."""
684732;negative;"On osx/ios/atv2, when enable the override option it works during playback. But when i stop playing the movie it crashs. Its not obvious to me why it crashs so i can't suggest a fix here :(. It doesn't crash when override is disabled.  Here is the stack t"""
1873694;negative;"RIP `attr_accessible` :cry:"""
643497;negative;"Just slightly related ..IMO we should break up the network settings page (scolling is bad!)."""
1768403;negative;"My only... worry... about @ernie's implementation is the location of the concern file. I don't think that dumping it in the `lib` would be a great idea, much like dumping *anything* in `lib` is not a great idea.   What would the convention be for these con"""
1670984;negative;"The fact we need this here makes me sad. It only exists because someone decided to replace all `include?` in the code by `in?`. I wish we could revert that. :S"""
1651931;negative;"Hey mate, this test is apparently [failing randomly on travis](http://travis-ci.org/#!/rails/rails/jobs/1999945/L163), but it's passing locally for me =(, mind taking a look?"""
566788;negative;"I'm very sorry, you're right. I did the make but forgot the make install."""
1554095;negative;"That's odd. For me they fail under postgresql"""
544375;negative;"sorry ...  i somehow thought it wasn't used anymore. And what is scary about it - i grepped for """"patch"""" in the Makefile and didn't find it ... so ... nvm - i must have misstyped the grep ;)"""
1498167;negative;"Uh oh, I didn't see that commit. Sorry for the noise :-("""
1529396;negative;"I'm :disappointed: that this shipped along with a critical security fix. I can't apply the patch until this issue is resolved."""
1675577;negative;"sorry @garethrees been away from internets + don't think I can help you with your question :|"""
1414169;negative;"I also hate that """"::""""."""
1415085;negative;"Hate the double colons.  Bring back the old style!"""
473839;negative;"unfortunately this commit breaks regular title-based scraping. I guess m_nfoReader is not initialized. When I comment this out it goes back to normal... """
448809;negative;"This whole commit looks totally wrong."""
448811;negative;"But looking at the original code it looks weird too.."""
1344211;negative;"Also, sorry for this, I should have revert earlier, I just thought that I will be able to fix it quicker."""
2369226;negative;"Fortunately, `delayCallback` is never called; but, this `isFunc` is a blatant error.  My bad..."""
443295;negative;"also libavfilter/vsrc_buffer.h header is not copied by ffmpeg install script so the file is not present with external ffmpeg. AND av_vsrc_buffer_add is not present on all ffmpeg version so you can't use it :("""
444523;negative;"I'm investigating the problem and seems like I already have a fix to the first part of the issue. Working on second part, will report soon. EDIT: hm, seems fixing the automatic deinterlacer is somewhat more difficult... :("""
2300366;negative;"I think hardcoding this value is a bad idea. Making it configurable with a sensible default makes much more sense."""
197044;negative;"Seems like too much implicit magic, creates unnessecary garbage. Optimize?"""
3386993;negative;"Disenchanting is broken on 4.3.4 :("""
1733839;negative;"WTF???? OMG ((("""
1734743;negative;"it's just joke. sorry if i hurt u."""
1734765;negative;"You did, I don't want to live on this planet anymore :("""
1775171;negative;"They told me copy-paste is evil. Now I know why.  Fixing."""
1781573;negative;"Damn it, another typo :/"""
4025650;negative;"Yeah I got this fixed on my local copy as well, weird the previous commit would send changes without trying to build first."""
422698;negative;"sorry for that"""
2069284;negative;"Sadly =( Thanks for answer)"""
2112585;negative;"I don't know a 'normal' way to do it, this project is the extent of my C++ experience... SingletonImpl.h just seemed like cruft to me."""
2136478;negative;"Really weird ... I still don't have this problem ..."""
2285083;negative;"This is somewhat retarded in arenas to have all players show up as your teammates in the data log if they are the same faction you are. Just sayin. But Subv is right, i missed the TEAM_ALLIANCE change :|"""
2345511;negative;"i tested your update and i can talk that more players with pvp gear have problem that they dont doing any damage or really small damage to player and crit bonus damage with ressilence is too bad."""
2344197;negative;"btw the update made it more worse :S , now normal attacks without resillence armor is causing miss miss and resillence bug is same too."""
2348546;negative;"no only season 11 no pvp damage gems and its weird on linux the damage is atleast working (lower dmg but its working) but on windows its just keep missing each attack for me :/"""
405055;negative;"I guess :\  to be honest I have no idea I just noticed one day I had a 5 channel (4.1) count one that had no image so I just added all the possible combinations I got from here http://en.wikipedia.org/wiki/Surround_sound#Standard_speaker_channels I have no"""
2412541;negative;"I'm tired of this sh*t please don't touch it again !"""
2413764;negative;"Fuuuu ! copy paste fail :'("""
2425544;negative;"This is weird. Seems Shauren was right. But how the Hell do I have a 76 fields dbc on my local? :/"""
437164;negative;"Crap!"""
2013464;negative;"Uhhh... yeah. I'm the author of the previous implementation, and I know it's correct because it's what we used for requests coming through many proxies. :("""
384890;negative;"K, I get it now :(  Will fix tonight , sorry """
2329291;negative;"That's fair. It's in that weird gray zone; a 'feature' that's a big security issue..."""
2211685;negative;"I strongly, strongly disagree with it. I am fine with them if they are private APIs but they should not be public API. Otherwise we are giving people are very powerful mechanism to shot their own foot and the only reason I have seen so far is for internal/"""
1129694;negative;"I don't see why this commit had to be reverted. This pretty much feels like a decision taken by a dictator."""
1129737;negative;"-1. This just seems like petty stubbornness."""
1129729;negative;"-1. WTF.  I understood """"it clears up the logic"""" when you changed this originally, even if it returned the worst truthy value you can possibly return. But why would you revert a version which is both clear and returns something much, much better than zero"""
1137937;negative;"I actually see zero reasons to revert this commit except for """"I never said it should return boolean, so fuck you all and don't touch my code.""""  It won't hurt if predicate method returns boolean. It's actually a better practice since most people expect bo"""
1177989;negative;"The original commit should have been rejected, but didn't merit a revert, except for possible performance reasons. """
337290;negative;"Since nobody seem to care that we break working addons from Dharma.....  Then i think we atleast should make getcwd() fail the same fashion i made chdir() fail. That way we don't get weird subtile errors from addons using getcwd(). Imho they have no busi"""
1094524;negative;"This is really disappointing. I was really looking forward to this feature."""
1095889;negative;"@jherdman @jeremy It makes me sad that an OSS project has outsiders. Besides the point."""
1040484;negative;"Lame reaction award for this, please."""
1040370;negative;":rage:"""
1040375;negative;"Not sure if this is the best way to prove your point :rage:"""
1040456;negative;":+1: @holman.  but who knows how many apps have this issue and don't even realize it. :("""
1040616;negative;"Why did you terminate @homakov account? -_- He benevolently pointed out a vulnerability. Way to piss people off who are trying to be your friends..."""
1040649;negative;"@DouweM don't be that rude. The post he deleted was while he was testing... he just showed us what can be done in github. Just showed us the vulnerabilities. He could done anything worst..."""
1040636;negative;"@chrisrhoden He told me so... @DouweM But he did not mean to harm anybody, such things can happen by accident..."""
1040737;negative;"@DouweM I would consider that a proof of concept. Ah, but didn't he post an issue for that?  @abuffy full ack!  I, for one, am very disappointed by github and consider canceling my subscription :( P.S.: And if I do so, I will send him 1 year worth of"""
1040898;negative;"@homakov is an impatient little fuck who needs to be put to death."""
1041365;negative;"Welcome back @homakov. FWIW you got your message across. Not sure you could have done it any other way. Take this as a lesson all you devs, take all your bug reports seriously."""
1041860;negative;"@Apelsin, yeah sorry about that. It's late. :-/  On Mar 5, 2012, at 12:52 AM, Apelsin<reply@reply.github.com> wrote:  > @jacortinas Please re-read what I wrote. I just said I did that already and what I am asking for is how to disable ALL notifications"""
1048288;negative;"If PHP code is producing errors with register_globals on you are terrible terrible programmer. If you are using magic_quotes you are simply stupid."""
1057796;negative;"holy crap"""
1031664;negative;"jeremy, are you talkinng to sobrinho? His code looks much clearer.  y all are trying to code using 1 line. it makes things more obscure :( """
258382;negative;"and you get a git wtf award!  git pull --rebase. NEVER push these commits to master."""
923471;negative;"@fcoury :sob:"""
2111100;negative;"no new updates, conflic with master and mmaps :("""
923360;negative;"Sorry for the hassle folks!"""
250896;negative;"my fault really. the file got corrupted in a rebase that i simply could not resolve. thus crystalp had to redo the filters file.."""
2860263;negative;"strcmp is bad.... very bad. it is often used for overflows. strncmp would be more apropriate."""
2975932;negative;"For some reason this commit did some really weird things to the diff making it somewhat hard to read."""
308824;negative;"Forgot a comment here :-("""
1377418;negative;"This patch does introduce a huge performance regression for target that don't use COM, it can't be merged like this."""
4131031;negative;"Im So Confused Right Now """
248368;negative;"... yes, I won the first gitwtf award :("""
895516;negative;"Seems after this Build is broken :-(  """
234527;negative;"To bad for Turkish users. It supposed to scan for folder names but I made a mistake and translate scan for file names :( But now corrected."""
2327379;negative;"@pixeltrix nah, I'll just revert it.  I suppose we should figure out a test for this. :("""
3756242;negative;"Man, I hate that 1 space indent style..."""
3756427;negative;"Oh sorry, you're right - I thought this was a .cc file. My bad."""
824748;negative;"@jonleighton sorry bro, I should have run the tests before merging this!"""
2727493;negative;"yeah, you're right, sorry, didn't noticed that there is only one amp symbol."""
1813913;negative;"I'm sorry, but you're simply wrong. Just say it out loud to a native speaker: it's extremely awkward the way you're suggesting.  Regardless, arguing about it is a waste of both our time. Merge it or close the PR."""
3339073;negative;"Ah, never mind, you included the change and then reverted. I was confused :("""
1841344;negative;"This is bad for cherry picking too much happening in one commit.  Can this not be don in 4 maybe even 8 separate commits?  I lost the plot when the cache changes started =("""
229246;negative;"uh, cause I cut and paste like an idiot. will fix..."""
764852;negative;"Oops. Sorry. There is one. =("""
764359;negative;"sadpanda is sad"""
178102;negative;"That's what's so weird: I have the timezone line in my config file, and it still throws the error. If I switch to my staging branch, I don't get it, so I assumed it was this change, but maybe not?"""
178125;negative;"hrm, wtf..."""
2995070;negative;"Oh... Ugly... (that _typeface_js thingie)"""
140193;negative;"Ah, right--I forgot we use camelCase. My fault, sorry about that."""
1879775;negative;"I know it's tempting, but I'm worried about false positives."""
1519743;negative;"Whoops. My bad! :("""
230977;negative;"sorry, I added a note to this, but got lost when I forced pushed an update...the update kept failing for me in the update tests until I moved it up. Have no idea why, and is a bit disconcerting... """
196052;negative;"Yeah, this was bad copy/paste.  But I don't quite understand how using a data URI is going to improve cacheability if it's present in the HTML of every page. Seems like an externally linked resource would function much better."""
742198;negative;"No tests bro :("""
735016;negative;"this commit is going to make writing tests so much more difficult :("""
1541728;negative;"ugh this is so dirty :["""
726529;negative;"Looks like this commit makes Sam sad"""
676649;negative;"*sigh*.  I'll fix. :'("""
676691;negative;"1.8 is why we can't have nice things. :("""
663283;negative;"I'm not convinced that this is actually an improvement:  1. There is a still a dependency of name in the condition and inside the conditional, except now it is 'request_id' 2. Adds an assignment in the if condition, which is arguably a risky idiom 3. I"""
659000;negative;"I forgot to replace it with Rack::ContentLength :(, done here https://github.com/rails/rails/commit/d44702c830669e2647c073133bd6b09d7016424d"""
1281743;negative;"```diff -m_afFirstNagaCoord +FirstNagaCoord ```  Should be done everywhere. :("""
1450829;negative;"I'm still hoping we can think up a way to avoid this happening, but I'm at a complete loss right now..."""
1374870;negative;"So frustrating that there isn't a way to use those strings above!"""
1358415;negative;"Oh yeah you are right.. missed that. Sorry!"""
740261;negative;"This sounds like a """"major"""" bug. Would you mind to fill a issue for it an close it ? So we have a better history of what bugs got fixed ?"""
1467114;negative;"Sorry for the bad commit message."""
2332221;negative;"Well that's annoying."""
451568;negative;"Sorry, my fail https://github.com/Imprtat/TrinityCore/commit/b8e1a70764cc4a9c84c7b10490f22846bd745416 """
452276;negative;"u make me crazy hehe Wintergrasp_spawning.sql  <<<<< sql errors http://paste2.org/p/1493703  world_WinterGrasp.sql  <<<< 100 % import no errors """
569975;negative;"@vijaydev Shit... I miss spelled it. Sorry about that. """
534665;negative;"@jonleighton you're right!  Sorry about that.  :(  Looks like this code is new in 3.1.  Are you comfortable with this going out for rc6?"""
574056;negative;"The performance of some Rails 3.1 apps after this was 500ms or more slower :(  `lazy_zones_map` gets called for every `TimeZone#[]` lookup, and if that's doing a `require` every time things get really slow.  https://gist.github.com/1200301  If we're going """
779103;negative;"@peterc, letting testing concerns seep into the core object like this gravely offends my sense of aesthetics. Big part of the reason why I dislike rspec syntax so much."""
779260;negative;"Double sad face :<<"""
531151;negative;"@spastorino you can't prevent things from modifying ARGV.  optparse does it, rake *used* to do it, (I'm sure old test/unit does too).  I'll try to figure out something. :-("""
457644;negative;"Isn't action_view/context autoloaded as well? requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :("""
457643;negative;"AV::AssetPaths is autoloaded. requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :("""
582694;negative;"The bundler fix is great, but `gem install` will still give a confusing prompt about rails overwriting its own stuff :'("""
582702;negative;"@josevalim Do you mind commenting as to why we have the bin file in both the railties gem and the rails gem?  Maybe if we get to the bottom of that, we can get the rubygems team to help us out. :("""
1134590;negative;"Looks like rubygems took out the warning. I think to be safe you need to have the executable in both gems. :-(  See https://github.com/rails/rails/issues/2400"""
809062;negative;"Y U NO LIKE BRITISH ENGLISH?! :("""
432940;negative;"It does indeed needs much more documentation :("""
1339106;negative;"memoize is very useful to cache some automatically built methods. Like the ones produced by #delegate  Sad to see it's gone."""
1582790;negative;"Two days ago spent some time implementing binary caching for CanCan. Just discovered from CodeSchool 'Best Practices' that it was a better way: memoize. But it was gone. Sad."""
422534;negative;"looks weird """
830320;negative;"Github's editor bug, sorry :("""
2349735;negative;"I certainly didn't intend to break Py2 support, did I do something wrong?"""
713896;negative;"Naughty!"""
422882;negative;"@chopmo Argh! You're right. It seems I didn't imagine that case. Let me take a look..."""
651867;negative;"> Why are you reviewing the first commit and not the latest?  @rwldrn, Because I'm a jerk."""
395059;negative;"Are there? I'm sorry, I will check into it further, my ack didn't pick anything up."""
395950;negative;"Y U REQUIRE RUBYGEMS HERE !?!?!?!?!? :bomb:"""
518230;negative;"Log got filled up with hundreds of these deprecation warnings. Reading this commit I can't see any reason for this change at all? Probably my bad, but I just don't get it.  I'm using a module to enhance my associations and don't now how/why I should figu"""
2940850;negative;"The extra test in test_utils is an odd one.  It's a doctest that tests the custom doctest output checker.  That's not compatible with discovery, but also doesn't lend itself to be rewritten as a unit test. :("""
366063;negative;"Indeed.  It would be better to parse the response JSON and check ruby object equality.  :-("""
366257;negative;"Oops .. yeah, I overlooked that one. I've been using 1.9.2 for too long :bomb:"""
364550;negative;"Fuck Reddit, I'm reading only commit notes from now on"""
557418;negative;"@Warhead, tell me where is the logic of a dungeon boss giving a positive buff to his victim after a simple melee ability."""
2993863;negative;"I don't understand this commit it's too big"""
1991908;negative;"Looks like this patch breaks submissions in the current iteration of Reddit from Source :("""
1161368;negative;"abused as poor man’s option"""
543187;negative;"This change makes me a bit nervous, and I see the possibility of very large performance issues on the database servers limiting to 1,000,000 rows.  How about a rough sane limit of 25?"""
1171935;negative;"I know, haven't thought of a nice solution yet :-("""
1742342;negative;"My bad. Suggestion was only pseudo code. It doesn't handle 'folder creation failed' and returning: true or false.  I meant something like: https://github.com/itofzo/Sick-Beard/commit/247339e45aef0a915b0208c27de8c8621bdc57e0 """
360448;negative;"This is going to leak memory like crazy in development."""
360915;negative;"I didn't really think through class reloading in development :(.  That said, I'm not sure how your proposed change would work.   The reason I added this to keep track of the subclasses is because @dhh wanted last call to win, so in a case like:  ```ruby Po"""
3056450;negative;"It looks weird to me. `VALUE_NONE` means that it does not accept any value, which is not the case. This is important as quite a lot of automated tools uses these values to build UI on top the console commands."""
355680;negative;"Sure, let's see what it looks like. I'm a little worried that this, somewhat minority, feature is going to creep too far. But let's see what it looks like."""
386060;negative;"Yeah, that is a bug. And a embarrassing one. Pull request with a fix please?"""
229963;negative;"Forgot 4 spaces here =/ Damn... how to add them now? =("""
3047886;negative;"Will probably revert this, has some bad side effects"""
340657;negative;"How is this a reasonable default? This is not newb friendly, imo."""
340844;negative;"sigh...it is not a question of syntax preference. It's an abstraction that adds no value to the underlying scripting language. It's not worth having the argument of whether it's nice or not (which is entirely subjective)...it obscures without adding value """
340915;negative;"This is a silly decision that does not represent the majority of the rails community. Official plugin? Absolutely. Core? **No fucking way**."""
341394;negative;"die-hard designers would probably rage over SASS/LESS/Stylus as well, however css does have the fundamental issue of not being dynamic, so I think that is a different argument"""
341905;negative;"I personally am outraged that all of the things I have to spend time setting up for every Rails app are going to be the default. That's like, an hour I can't bill clients for anymore.  If you really want to make me broke, you'll make Haml and Rspec the d"""
342267;negative;"Everyone is just getting all butt hurt over change!"""
343003;negative;"@jameskilton Rails jumped the shark because it has a lively community that is passionate about its direction?  Give me a break."""
347116;negative;"I noticed that the email notifications for these commit notes were not working :\\  @beno Github is for social coding, not a social network"""
354622;negative;"What happened to most of the images? This needs to be immortalized :("""
1531945;negative;"@prusswan that's one year and almost three months! damn fuzzy dates..."""
340132;negative;"From my POV, it'll be a little bit less easy to determine what scopes are available for a Model, which is bad. :-/"""
355271;negative;"Well, we need to change to LOWER() because the current `match` function could cause false positives.  It's on my TODO list before 3.1 is out, I just haven't done it yet.  :-("""
328080;negative;"The docs here describe behaviour that is pretty different from what is implemented in the code. The passed value gets constantized if it does not respond to #delivering_email, which actually is a bit weird."""
325174;negative;"This documentation disappeared in the process :-("""
326815;negative;"Cool! The only one problem is there's no aggregate error information at last, so I have to scroll back to find failed tests :("""
376382;negative;"This required a deprecation warning. Most of the methods in the reflection are public. :("""
3006454;negative;"I see. Yeah. It's weird that we call 'em options when they go in and configurations when they come out."""
198417;negative;"oops.  sorry - looks like I introduced a few little artifacts."""
897972;negative;"I did that and ended up with massive project which I don't need and incorrect deps. I dont fancy shaving the project and fixing deps every time something changes in the project. Multi-module setup simply sucks...:("""
2329850;negative;":+1: to this. More understandable that way too. The current line just makes my head hurt."""
877472;negative;"sorry, took this over from Nikolay without checking, changed now."""
1550465;negative;"I'm going to revert this commit, as it broke tests and made getting at types like json a bit slower."""
1496318;negative;"Hardcoded :(  Unless I'm missing something its no longer possible to do 'starting in 5 hours, 23 minutes'. Relative time > assuming people can handle timezones :/"""
1497653;negative;"I reverted the changes in behaviour in [3f78216e9654d21f7d892931369d51b8c972794c].  I missed this when reviewing the original changes sorry about that."""
1324638;negative;"That's a lot of fixes to my patch, sorry for that."""
793755;negative;"Don't have time to read all of it :("""
1323662;negative;"Thx for the suggestion. Thought it might be the perfect place since it's contextual, but now that you mention that I realize I'm probably polluting core members' notifications :\"""
278462;negative;"Thanks, I hadn't seen the pull request. I still disagree and think this sets a bad example (i.e. people who don't have `.rvmrc` in their global `.gitignore` are doing it wrong; they should explicitly `git add -f` it on a per-project basis if they want to s"""
276493;negative;"mergefail!  :'("""
261781;negative;"OMG stupid me"""
4149642;negative;"We have a bug invasion for quests like this - spell hit this npc and it will give you a credit."""
2064365;negative;"weird indenting - mayaswell fix it up seeing as you're changing the lines here anyway."""
3664444;negative;"WTF ?????"""
3696624;negative;"yeah 150 is correct. that 300 is a old lie based form skyfire. they didnt want belive that they are only 150 cuz they parsed over 300 from wowhead... pretty bad idea..."""
627553;negative;"I use """"domain"""" as a query parameter throughout my application.  Do I need to modify every route, url_for, link_to, and redirect_to to use something different?  :-("""
3204833;negative;"@MaxWayt Indeed he did, he sucks!"""
3511782;negative;"Yes, it's my mistake, sorry :S"""
748594;negative;"this was done because when you double click I did not want it to include the """". sorry its confusing."""
2609775;negative;"okay, but we’ll need to revisit all nested objects since they are inaccessible from Java :-("""
191537;negative;"Oh sorry man, I did not see your commit and I believe you're damn right: the patch doesnt take the inheritance_column into account. Do you wanna patch that yourself or can I do it?  (I definitely start to hate Lighthouse :/)"""
190490;negative;"Damn I'm hungry.  It's not even 10 yet.  :'("""
181389;negative;"oh crap.  I totally missed that.  The tests passed though...  strange."""
1322767;negative;"ah right right. js needs first-class mixins :("""
170707;negative;"Some people prefer parens in this situation to signify that it is assignment rather than comparison.  Personally I hate assignment in a conditional test and would avoid it like the plague..."""
1200462;negative;"Oh, you're right.  Gah.  That's unfortunate."""
3102892;negative;":confused: """
4176787;negative;"I have no idea what you mean, sorry."""
1592199;negative;"A silly mistake I noticed too late! They've been invalidated, but, you're right - they should be generic """"REPLACE ME""""-type values. """
2000018;negative;"Yeah there's quite some legacy stuff still, especially in the routes.rb file. It became an inconsistent mess again since my last refactor of it. Guess it's time for another one…  All that new hotness and beta stuff really were just experiments that becam"""
526397;negative;"f*ck - sorry for this whitespace issue. If you want me to fix it and rebase the branch, just tell me. Otherwise, fix it while merging.  Now that I've already formulated the pull request, it's too late for me to rebase or I have to rewrite everything."""
275457;negative;"crazy, I remember writing this code awhile back... I put it up on the mailing list but never got around to writing a test for it... """
2911938;negative;"Damnit now I have to recompile again :( But thanks for the renames, will make it easier to remember"""
1733987;negative;"gah ignore me, didn't see the else, sorry!"""
808366;negative;"wow, sorry..."""
807476;negative;"parens here is really weird"""
127582;negative;"Snowman :( ..."""
127873;negative;"Oh no :( RIP Snowman ..."""
125591;negative;"Oh noes! This is a sad day for rails =/"""
125712;negative;"I request a revert of this commit :("""
125863;negative;"Noooooooooo, not the snowman! :( I also request a revert of this commit."""
116856;negative;"I loved it :("""
115338;negative;"Oops.  I'm getting the same thing.  :-("""
695945;negative;"Where is .destroy() defined?  I'm confused..."""
695960;negative;"I see the """"destroy()"""" method not existing now. I did that quickly just based on how I saw it somewhere else. Sorry about that. :("""
1810056;negative;"@opdenkamp Hi Lars, I'm afraid that you forgot to upload the file to the server. If this is automated and just takes some time, I apologize."""
123567;negative;"This change at such a late time (just before RC/release) looks scary to me"""
1315997;negative;"Prints you can't silence are evil :("""
98564;negative;"Terribly slow. If you want an alternative implementation: http://github.com/stouset/pathname3"""
3271562;negative;"My mistake; I failed to copy the trailing slash and it redirected somewhere weird."""
94477;negative;"Shoot! Let's get this resolved :("""
73809;negative;"Thanks for applying so quickly, I'm a little embarrassed one that slipped by me."""
64574;negative;"isnt this going to be a bit weird ? """
64018;negative;"That's true, it is complicated. Maybe it's an idea for 3.1 ...."""
316006;negative;"Disregard this commit, it has errors.  I sent you another pull request.  Sorry for the inconvenience."""
56087;negative;"Ooooh no :("""
56182;negative;"This seems like a step in the wrong direction. I believe some sort of explanation is warranted. Was it a huge pain point for upgrades or something?"""
1270475;negative;"sorry ... that one was unneeded ... i do a pr in some mins. i've removed aesinkfactory because we don't use it on osx :(. And everything else why the build was broken for osx i've already done too. But i wasn't at home today. Should have mentioned that bef"""
425706;negative;"I was to stupid to not realise that ruby per default is greedy. Which IMHO is shit! See my next commit."""
1180692;negative;"Oh, right. i totally missed that one."""
50321;negative;"I think this may have broken something :("""
45849;negative;"... and the solution:   gem install rake-gemcutter  Sorry! :$"""
46371;negative;"Made make_resourceful break :(  If I understand it correctly I'm supposed to write <tt>class.some_attr</tt> instead of <tt>class..read_inheritable_attribute(:some_attr)</tt>"""
45875;negative;"Jesus, another yak queuing up for being shaved :-("""
44796;negative;"LOLWY? :("""
44881;negative;"Epic fail... let's build enterprise so?"""
44912;negative;"Revert. revert, revert!"""""""
44955;negative;"I just spilled out a little for my fallen OmgOmgz :("""
44940;negative;"You damn atheists! There is no hope for you in the afterlife."""
45017;negative;"Aw, such a shame..."""
45096;negative;"I hope people don't git blame the removed lines..."""
343994;negative;"Also break code in `if-else` statements without curly brackets :( Just have added `--cov` support to nodeunit, but it breaks itself. too mane `else-if` statements without {  }  I suggest to do not add coverage stuff to files, that not pass jslint test.  *U"""
663912;negative;"I don't like the idea of this patch, I see no reason for us to be able to change tracking mid run (which this patch allows.) For that matter I'm kindof against the whole idea to change buffering number based on advancedsettings (which I have stated before"""
41290;negative;"Very crazy feature!!!!"""
34217;negative;"I wrote a rspec built-in generator for rails3 yesterday (in my fork). I tried to write it as a plugin generator (like in lib/generators) but gave up finally due to the dependency hell :(  Is there any public api for plugin generator now? """
2340054;negative;"Ach.  Lying comments.  It calls dump, not resume.  Will fix shortly."""
1363512;negative;"This line is so confusing. :cry:"""
1964802;negative;"Ugh.  ~/.node_libraries was such a mistake.  This makes me sad, but the people have spoken, I suppose.  LGTM."""
1363568;negative;"agreed. :cry:"""
2340053;negative;"Ach.  Lying comments.  Will fix shortly."""
2782514;negative;"Not really.  They're now needed when building from the tarball too :("""
487259;negative;"I don't get why time utils was moved into XbmcThreads from CTimeUtils... The old location was much more logical :("""
28611;negative;"No!!!! Damn you rubygems!"""
1014453;negative;"Oops, sorry, this was already fixed in next patch."""
610505;negative;"What is wrong with strncpy? snprintf is possibly vulnerable to format-string attacks."""
25318;negative;"Holy crap!"""
48996;negative;"As much as I appreciate HTML5 and the """"this is awesome"""" circle jerk, isn't anyone even a little bit skeptical about the potential drawbacks of this change? """
33991;negative;"gah, sorry for the double post. /me fails at github"""
19939;negative;"I think it's kind of weird that a method named validate_response! actually validates @request... Changing the name to validate_request! would be less confusing."""
19649;negative;"I felt a great disturbance in the Rails, as if millions of core extensions suddenly cried out in terror and were suddenly put to better use."""
19018;negative;"Yeah, this seems odd."""
541137;negative;"this seems like a very weird fix..."""
317173;negative;"At least, Visual Studio compiler remove any ASSERT in release mode, so the function is never called. I Had a hard time with that :("""
2525070;negative;"No, they don't release stable packages :(  They just recommend building from bazar.  There is a stable tree which I tried first but doesn't build on OSX, which is why I'm using the testing tree."""
301032;negative;"grmf, i don't much like this ifdef litter but i guess there's no other way around it."""
26787;negative;"This is really terrible - changing :private to :public without any deprecation warning?  Not cool."""
15494;negative;"fast fingers fail :( Anyway, I hope you get the point."""
2267012;negative;"Upon writing up a sample I noticed a small typo causing my problems. I'm sorry for the inconvenience caused."""
12990;negative;"Oh my, I fail again… http://is.gd/hqCo """
13485;negative;"arg :( why's that?"""
10134;negative;"yeah. I also liked the way it was.  I think that the default 404 is going to cause the most confusion, It makes me think """"I dont want to return a 404!"""", and I'd probably delete it.  Saying that, a magical """"super"""" is probably equally as brittle.  A"""
8945;negative;"Too bad you're still using REXML :("""
1914211;negative;"Weird, all this code is gone now.  I guess this is what I get for chopping it up into separate commits.  Sorry you put any time into this part (this code isn't even new.)"""
5491;negative;"Why was this reverted? :("""
5327;negative;"argh.  sorry for the double post, timed out on the first."""
3733;negative;"I don't know if it's just early or what, but I can't tell if this is supposed to be sarcasm or not. :-\"""
2838;negative;"Oops like Josh sent to me in a private message, render_file was already deprecated earlier. My bad!"""
2381;negative;"ok, no idea how to format code blocks in github comments :-/"""
2075;negative;"About my comment above: it's actually .merge, sorry. My mistake."""
1909;negative;"We get shit for that (performance). Looks much nicer but I guess you don't need it for really low level stuff like this."""
1785;negative;"This kind of makes this commit (http://github.com/rails/rails/commit/888d5059bdb71e6d034d0c09d7e3b3e235fd8507) useless.."""
1935;negative;"sorry for the bad formatted code..."""
991;negative;"Oh, sorry... It's patch. :( In short: activerecord/lib/active_record/connection_adapters/postgresql_adapter.rb:856 add """"unless @config[:database] == ‘template1’"""" """
138;negative;"You're a nasty code smell."""
135;negative;"If you mean #any_instance, you were better off not knowing.  It's a nasty code smell."""
318;negative;"(apologies for the weird formatting there, i didn't realise it was going to use Markdown...)"""
196;negative;"Most users has winrar installed, which afaik has some command line interface. A bit weird to rely on winrar, though."""
2460;negative;"And WOW, how the crap did _that_ happen? Apologies for the double-post. I blame sunspots."""
2795;negative;"The Rails core devs are starting to sound like debian core devs. Epeen ftl =/"""
4204446;negative;"crap, I'll rework it, I don't want a dangling else just waiting to f**k us over if someone does not watch what they are doing."""
4089417;negative;"oh nice find, that's been bugging the crap out of me"""
67561;negative;"Ah my bad, seems it's been fixed, the current version of the docs online http://api.rubyonrails.org/classes/ActiveSupport/CoreExtensions/Time/Calculations.html still have this wrong"""
5765;negative;"I'm shocked and appalled by the change.  Please revert the entry for Taiwan to """"Taiwan"""", which follows the standard practice of every major, important and recognized web site and software service of the world. Neither Amazon, IBM, Microsoft or Apple, to """
5768;negative;"This change is simply unacceptable. Not only due to political reasons it strongly offends Taiwanese Rails users, but also it will cause many disputes over the internet and may bring up legal issues for Rails developers.  The impact is certain. I hope Rail"""
5769;negative;"I don't see any benefit for the community to get involved into this highly controversial issue. The name itself is very political and brings nothing but argument. No one would ever introduce his friends from Taiwan as """"from Taiwan, Province of China"""", so w"""
5778;negative;"NZKoz,  I beg to differ. You are not really answering to the issue, only beating around the bush.  You made a profound change that affects all existing web sites built upon the code, and you based your decision on that you're syncing with a standard, w"""
805517;negative;"Also why enable this one by default and not the other ones? It's pretty annoying having to enable them in every new project."""
805541;negative;"Indeed. Still too bad the others aren't. I don't really get the point of having generally useful functionality hidden away in the extensions repo."""
1856520;negative;"Oops, it was my incompetence with copying over! I'll commit a fix."""
672714;negative;"Oh sorry, didnt realize that this of course brakes MongoDB since its also using the same code for mapping definitions."""
1180494;negative;"This is an obscenely expensive change I think, too expensive just to make checkinit happy.  How is it materializing?"""
1637508;negative;"yeah, this is not a very fast build... very annoying to sort this out!   added the if statement in 0db4389e03a0154d4f91c169012683300cf85794"""
1363065;negative;"That's weird. It works for me locally:  ``` mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ rvm 1.9.3 mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ ARCONN=postgresql ruby -Itest test/cases/transactions_te"""
1035607;negative;"We don't like patches from gists very much."""
1240107;negative;"Yeah, it was mentioned in the [pull request](https://github.com/mxcl/homebrew/pull/11731). So I added a [new commit](https://github.com/docwhat/homebrew/commit/ec71fda146ec27c98a135c0cf07ded3f09417a58). I shouldn't have committed that change. :-(    """
773994;negative;"Accidentally added some stuff I didn't want. Oops!"""
762347;negative;"The weird part is that `patch -v` returns 2.5.8 on both Lion and Snow Leopard..."""
752505;negative;"What a ridiculous waste of time.  That was so stupid of me to add a test.  God I hate that fucking function."""
550589;negative;"Proof that redundant comments are both stupid and a maintenance burden. LIke seriously, who added that comment? The code is perfectly clear."""
550597;negative;"I'm usually in the """"moar comments!"""" camp. But yeah, WTF."""
2994968;negative;"Oh whoops - I was checking your master, not the main repo. Sorry!"""
1043261;negative;"@drogus: wow, why was I persuaded that it was a 3.0 feature... Sorry for this useless comment."""
276756;negative;"Adamv is a stickler for consistency so I fear we cannot change it now."""
725777;negative;"@indirect sorry :( but I'm busy as hell, can you provide a PR and ping someone else"""
421055;negative;"Have you did a pull request? This is blocking me to use rails 3.0.8. :("""
850943;negative;"Not sure then. Regardless GCC isn't installed by Xcode 4.2 so it's not a suitable solution if we're adding it I'm afraid."""
781101;negative;"This just feels weird, putting in the """"build number - 1"""". I dunno."""
781137;negative;"> This just feels weird, putting in the """"build number - 1"""". I dunno.  Yeah. I always felt weird about that too. Seems to me that the build number should be the minimum version required, not one less than the minimum version."""
598837;negative;"Yes, my bad I didn't review it properly."""
517152;negative;"Interesting. In which case, it's glib's configure that sucks."""
1890947;positive;"@steveklabnik :heart:"""
4095640;positive;"It's dbname, not database. :-)"""
2729204;positive;":heart: """
192550;positive;"Thanks @trondn for the fix."""
533037;positive;"Good call, removed!"""
2398678;positive;"Good point, will update it"""
2360803;positive;":+1:  :)"""
2360372;positive;"The solution of faramir118 is good   fix for windows  :http://pastebin.com/68UL31qQ   """
1197186;positive;"doc added, thanks"""
3693019;positive;"Good catch! Did not think of this. Please revert."""
1213948;positive;":muscle: :lipstick: :kissing_face: """
2666642;positive;"Of course it did... I assumed everything was in proper order. Thanks for the heads up"""
2256562;positive;"+1, thanks for catching this"""
2227833;positive;"Nice! :+1:"""
2059380;positive;"Had it that way first, but decided it belonged in the same test block. Next time we won't. Good to know. Thanks!"""
2049610;positive;"Haha that was previously much deeper ;) a little copy pasta there """
2304978;positive;"Thanks, just what I needed today!"""
2023174;positive;"Yes, they certainly should!"""
1669528;positive;"I see no reason not to take code from forks. Especially if its good code :)"""
1670404;positive;"nice one :)  btw- is there any reason you made this as pull request and then merged with github instead ofdoing a direct push?"""
1661317;positive;"nice catch :)"""
1612722;positive;"I thought compilers do this for you :D"""
1606743;positive;"About time! :)"""
1608691;positive;"This is the question to whom? If to me - i have no hostility towards anyone :)"""
2003104;positive;"Eh, you and I have been down this road before :)"""
1997167;positive;":clap: :clap: :clap: :clap: """
2003093;positive;"congrats on your first pull, @morgangraphics :clap: """
1602788;positive;"ah  thank you - I did not check sd2, will do so later today ;)"""
1598444;positive;"that was the quick rebase with random authors - I mean even you are author there hehe ;)"""
1982149;positive;"I think I've made it in life now!"""
1976045;positive;"Making my potential novella even more interesting!"""
1608648;positive;"neat :) """
1582787;positive;"Actually I think it would be nice to maybe visualize also GM on/off with such an aura - so patches welcome :)"""
1877235;positive;"Woah, this is awesome. Great to these getting squashed!"""
1568554;positive;"Hooray for @Ambal's return. Nice to see you man. :)"""
1568585;positive;"very good idd"""
1568705;positive;"Just passing by :)"""
1568801;positive;"Hmm, indeed a valid point  and hi Ambal ;)  Though I agree- we have strong variable names which is good enough for most cases. """
2858431;positive;"Haha .. cheater =P"""
1849395;positive;"... and this was done, tested and all on the iPad \o/  /me is mobile now :)"""
1499364;positive;"http://www.proz.com/kudoz/English/art_literary/199056-farther_vs_furhter_farthest_vs_furthest.html :)"""
1854534;positive;"**Even better .... Thanks ;o)**"""
1497129;positive;"yes, but not fully logical maitained (see below) and overloaded by limitations. if make fylly OO need remake all tree *::getRace() :) PS i'm not propose a version :) only sample."""
2851422;positive;"ok perfect.. then ignore me :)"""
1495336;positive;"thanks you, i understand now"""
1789660;positive;"That's why I suggested changing the parameter name to `stepValue`. :-)"""
1456292;positive;"do not be upset, but in other places forgotten :)"""
2823575;positive;"Thanks very much"""
1447488;positive;"yes :D I hope be soon. Thx for your response and sorry for offtopic xD"""
1312292;positive;"I suggested to do this nearly 1,5 or 2 years ago. The answer was dogmatic """"no"""". Glad to see that things are changing :)"""
1262677;positive;"come on - friendly pets make presents to their owner sometimes!"""
1236576;positive;"Keep up the good work. :)"""
1214621;positive;"A chance condition? :) - but this will go horrible if more than one player would loot"""
1240428;positive;"only in the perspective that the block is not to be entirely removed :) this way the diff did not include the indent-changes for the old code - I thought this would be easier to read in patch style"""
1206985;positive;Yeah, well i just asked out of curiosity, since the code is ez to maintain i just didnt see the reason^^
1206226;positive;"@Schmoozerd  thx for a fast, good review and your help in develop"""
2805551;positive;"ok great"""
1183218;positive;"WOW! You finished this damn fast! *likes* Awesome work!"""
1163495;positive;"do you mean 1f96ccdfe24ffedd9eb303f73f5985a3a127e203 by cyberium? saw this while trying to backport schmooz' patch and cyberiums is missing on mangos one :)"""
1161743;positive;"I didn't notice any non-order while looking into it :)"""
1184041;positive;"if these are really the only ones, it might indeed be worth filtering them. Maybe they also should be filtered genericly  About the GOs: More information welcome :)"""
970813;positive;"I agree, hehe :)"""
1577172;positive;"Thank you, thank you, thank you. Completely slipped my mind."""
939558;positive;"Great! ^_^"""
939879;positive;"Wow... Mangos rullz :) It's a great day for our community."""
940209;positive;"Nice work. :)  However shouldn't we have a fail check if the MMaps are enabled but the folder isn't found? Similar to the Vmaps check."""
941188;positive;"My congratulations :)"""
941825;positive;"Cool :)"""
945968;positive;"Nice :))"""
1005742;positive;"pathfinding! wow! awesome!!"""
1551531;positive;"Glad to see this land!"""
1551757;positive;"@davidben and @anthonyryan1 I landed this since there was a good patch (even saved 1 byte gzipped) and I'm glad it solves the problem. To ensure we don't regress on this we'll need a unit test; contributions welcome. I've opened [ticket 12040](http://www.h"""
916848;positive;"Method of """"trial and error"""" - the most efficient in the case of the development of open source. Welcome to the real world :)"""
918086;positive;"I also tried it, and hardly less than you:) so far obtained. though of course very easy to write ..."""
918839;positive;"Hahaha! This just happened to me. Super job on the dedication from a new MaNGOS user!"""
3399981;positive;"@Razer6 hope so :)"""
2672389;positive;"Very good idea! This will help to reduce the memory usage even more :)"""
3326101;positive;"simple and smart"""
873966;positive;"good to see this on master repo after so much time"""
2670699;positive;"This fails the test, dude. :-) You also called map.remove with wrong argument."""
2653799;positive;"@normanmaurer seems to be working for me now, thanks :)"""
4029026;positive;"Thanks this fixed my issue!"""
1515601;positive;"Hahaha, love the commit comment."""
890444;positive;"might be possible, indeed :) """
773235;positive;"yes :)  Edit: Well - most spells should actually work correct with dbc-values. the rest could be considered exceptions or custom."""
763648;positive;"fixed in [11856] - Thank you very much!"""
3383333;positive;"haha fast fix"""
1492474;positive;"haha, thanks mathias!"""
3722739;positive;"Who the hell cares, we're the only ppl calling it :)"""
654255;positive;"Finally :)"""
654282;positive;"Nice. Now hopefully this will be followed by the WorldStateMgr. :)"""
1615465;positive;"I work with GCC and  slave_itr = slaveGuidList.erase(slave_itr); works wonderful"""
1463828;positive;"Agreed, I'm glad @scottgonzalez spotted that - much nicer now"""
1454964;positive;"@rwldrn, wasn't accusing you of any hair-brainedness, I was just reporting what I saw as a bug. I like your custom task a lot. I was just pointing it out. Feel free to act accordingly :-)"""
613953;positive;"Thank you all for contributing, fixed in 11811"""
600103;positive;"why not officially post it in the forums? I guess there would be a new record of """"Thanked bys"""" for a post :D Well... thank you vlad :)"""
641263;positive;"Thank you Vlad, you're a great dev and we'll miss you and your commits."""
641764;positive;"Thank you Vlad. Your contribution to Mangos and TC will be remembered. I admire you so much."""
1425493;positive;"Thanks, I missed that new feature. Awesome."""
1426084;positive;"Yeah, I'd love to move on, but this indicates that I can't reliably test locally, because those conditionals weren't necessary locally, nor do they really make any sense, unless I don't know how testswarm works."""
577040;positive;"Yea, had to edit something  anyway fixed in [11790] . Thanks =)"""
568475;positive;"Schmoozerd is finally a dev, cool :) Cheers! :)"""
568513;positive;"Congratulations!"""
568561;positive;"Thank you guys :)"""
559060;positive;"@cooler-SAI Usa tú el puto traductor de google y sigue los estándares del proyecto )  Some news about project status? =)  """
517848;positive;"Works like a charm. Thank you."""
1406319;positive;"I like the var. Now when people ask if we have any priors, we can say yes. :)"""
496602;positive;"whoa. great job!"""
496634;positive;"Cool, big thanks!"""
496821;positive;"yeah nice :) it is possible that you have the part already working but this is hidden in other parts of code: Is there some MovementInform call when the jump movement finishes? Also possible for scripting uses it might be helpfull (but likely not really """
1357104;positive;"Awesome.  We can finally remove: https://github.com/jupiterjs/jquerypp/blob/master/dom/dimensions/dimensions.js.  Great job!"""
1357118;positive;"Actually, is there anyway to detect this?  We have a bunch of widgets that still work on older jQuery versions that depend on a setter.  I'd like them to check if this is available before grabbing our plugin.  Thanks!"""
1357250;positive;"@justinbmeyer: Yes, and even corrects for whichever box-sizing you're using :-)"""
1349806;positive;"Yep, I noticed I'd forgotten that when I got back to the ticket. Thanks!"""
477375;positive;"Thank you ;-)"""
474830;positive;"ah - this was way easier than what I had in mind - thank you :)"""
468822;positive;"Silverice, please, give me sample for start parabolic movement. Ple-e-ease :)"""
474419;positive;"Great job, that was needed! I'm looking forward to see all the great imporvements here backported to the One branch."""
1299981;positive;"Ah, makes perfect sense now :)"""
468274;positive;"Lol, i think in mangos many missing things that let wait for you with this ;)"""
468300;positive;"point for you =)"""
467860;positive;"Awesome..."""
467951;positive;"who's da man! SilverIce :)"""
467973;positive;"Oooo... My God! Great job!"""
467985;positive;"That is just amazing. Thank you."""
565975;positive;"very nice. great job."""
1257109;positive;"Also, I like the unwrapping here. Great catch."""
1258712;positive;"Yeah, that's the big advantage of using jQuery.each in Callbacks.add!"""
459593;positive;"Yay nice fix."""
1256280;positive;"https://github.com/jquery/jquery/commit/42dbc86573a1172157def6fc417f33b69d00c2a5  thanks for your expert eye."""
454480;positive;"I whisper this one: looks like a huge step to ahbot implementation. Yay ;-)"""
454985;positive;"One more point for you on the unlimited """"why we love you""""-scale. Have a nice day."""
458149;positive;"thank you :)"""
451782;positive;"at last ^^"""
451861;positive;"good work, thanks."""
1236178;positive;"Must have been a keyboard spasm on my part. Stray text outside elements in `$()` is ignored which explains why it has no effect. I will clean it up on the next commit in this area. Thanks for keeping an eye open!"""
2501973;positive;"Makes sense.  Thanks for clarifying."""
1448982;positive;"Cool, it's great to see this headed toward Promises/A!  I think it's gonna become the norm for multiple promise implementations to be in play in any reasonably interesting app.  I found a situation where I believe it still isn't fully compliant, so I creat"""
453789;positive;"Thank you for confirm!"""
2442075;positive;"Yes. Let me take care of it today."""
1118336;positive;"Thanks again @louisremi for the fix! """
1055714;positive;"Sweet justice :-P"""
437128;positive;"Cool, thx =)"""
1062575;positive;"ya +1 for clearer code comment :D"""
1005688;positive;"Cool, thanks."""
1010082;positive;"I'm happy with this."""
1116606;positive;"Perfect fix."""
3171636;positive;"I needed to update it about a month ago :)"""
426931;positive;"i'm a good source of inspiration it seems ^^"""
426904;positive;"got clean mangos repo recloned from orig mangos but same probs :) strange :D  @lakilak if you have found a way pls tell me :) dont get it what i am doing wrong :)  @VladimirMangos also this diff is empty though....  again rebuilt,cleaned and resetted"""
427845;positive;"wonderful :) so problem still there but no solution... will try more things tomorow x_X impossible that we are alone with this problem...  edit: @VladimirMangos """"git diff remotemangos/master"""" is also empty so far and as already told i fetched a new cl"""
429416;positive;"Thank you Vladimir for fix. I did have full vs2008 with SP1 (also downloaded as .iso from microsoft)... but after [11630] problem solved...thank you once again... :)"""
2952412;positive;"Well, we didn't have a migration in a while but it is in the usual update workflow. Rails will also print a pretty clear error message in case you miss it. So I don't think that's necessary :)"""
1250793;positive;"This is awesome work, thanks!"""
787401;positive;"Yea we talked about that.  We don't want to put in too much code for these edge cases, but this is an improvement for .css('width/height').  Feel free to continue tackling tho!"""
787414;positive;"That's fine. We should then at least document that known issue.... of course, I'll continue to try to find an efficient, smaller solution :-)"""
2370745;positive;"Makes a lot of sense :)"""
2499236;positive;"Thanks @normanmaurer for backporting!"""
825059;positive;"Also, the bug tracker said Akismet didn't like all of my links to the MDN articles and then everything crashed out and showed me Python errors. It's probably time to move the jQuery tracker to GitHub :)"""
729164;positive;"These tests are great. """
731389;positive;"@rdworth hahaha, ok! stop yelling at me.. geez... ;)"""
731390;positive;"@timmywil Can you update the whitespace in accordance with style guide - thanks dude :)"""
731439;positive;"Yes, that is nice. Thanks for the follow through haha."""
755695;positive;"@jrburke good point :)"""
3133816;positive;"\o/ Thanks!"""
730904;positive;"Sounds good to me! Thanks."""
1890906;positive;"Good catch, wanna send a pull request? :)"""
1855445;positive;"thank youuuu"""
1840823;positive;"Yay, thanks for this! :)"""
1017215;positive;"Thanks, good suggestion. Fixed."""
1017040;positive;"Seems like specifically looking for the value None would be both more explicit and more accurate with respect to the documentation."""
677980;positive;"I use it for debugging, ex. in IE :) where I can't use firequery."""
679515;positive;"@gnarf37 : So, what about an official """"hasEvent-like"""" support in a near future ? :) This could be as useful for debugging as for other use cases people will think of for sure."""
679934;positive;"I totally understand what you guys are saying and I agree. I am sure a nice solution will came out of this thread, as always :)"""
3074333;positive;"Nice English there"""
670483;positive;"Thanks Mike.  You said it better."""
2203707;positive;"Yes. Thanks for the heads up."""
2906232;positive;"They work for me with clang.  What else is there?  (Plus I think these are so standard that most compilers should support them)"""
3047340;positive;"yay @randx thanks!"""
625426;positive;"I wanna give @cowboy a hug :D"""
943701;positive;"@swaroopch don't apologize, we need more nitpicking like this on the docs. You are encouraged to double-check us."""
3065860;positive;"I'm at Railsberry conference now. If someone can provide a clean fix - it will be great :smile: """
4093504;positive;"I <3 you Kirk. Now I just have to let Machi down easy. Seriously dude, some really amazing work you have been pumping out."""
4093982;positive;"Nop,vehicles didn't behave this erratic before Machi and Shauren started poking in the code :) """
4068590;positive;"I'm so glad you gave detailed information about this update."""
1630830;positive;"doesn't matter, just a string. but thanks for checking ;)"""
4058237;positive;"Great, now it will have a bad visual on the channel spell. It should always have an invisible model."""
4100394;positive;"@clintongormley Great! Thank you so much."""
4085886;positive;"@tadd agreed - I wasn't aware of that syntax. I've added your suggestions and pushed. thanks!"""
4038633;positive;"Not by me :P i only diffed the fix they are from MitchesD  :)"""
1450002;positive;"I think this has already been fixed in develop.  Thanks!"""
491198;positive;"Custom demo seems working again now, thanks!  Now trying to integrate it within Symfony 1.4.11 forms starting from the demo you provided.."""
336429;positive;"Awesome!"""
194960;positive;"It's working well now! Thank you!!"""
3707884;positive;"Ok. So its done? :)"""
3707908;positive;"Ish. The implementation should be done. We still have some tests to clean up + make sure we haven't removed any core functionality in the rewrite. The more that help out testing it, the quicker this will happen :smile: """
48024;positive;"Great idea. Instead of having a problem, automate it away."""
2756882;positive;"Knock yourself out :-) Even something that's replaced later that does the job would be better than nothing :)"""
2793120;positive;"Ignore me. Next time I'll keep researching before I comment. :)"""
696560;positive;"Yeah yeah I've seen that, it's an awesome work BTW :) But I was wondering what does the statement `name = name;` stands for ?"""
697799;positive;"Wow.... *blink* nice catch ;) I'll fix it in a pull soon."""
3831593;positive;"Have  great trip, @yihui ."""
1779386;positive;"Renamed to `ReflectiveAioChannelFinder`.  Had hard time finding the adjective form. :-)"""
412841;positive;"Lets Go to Bar :)"""
412098;positive;"Cool research, thank you Vladimir."""
398878;positive;"yeah """"Redunction"""" was too overpowered. Nerf was totally needed :D"""
400902;positive;"i hope the next change will be fixing a bug that aura 269 affects resilience =)"""
398756;positive;"err... """"must NOT have....."""" maybe?)))))) ^_^"""
396873;positive;"thank you very much :)"""
487563;positive;"nah it's a none-node related C project, thanks I'll check it out!"""
697392;positive;"wow ! that was fast ! There's 2 bytes now available to more crazy stuff :)"""
395985;positive;"In [11528]. Thank you :)"""
393589;positive;"Fixed in [11522]. Thank you :)"""
394883;positive;"ye,  summoning works fine. Also totem timers work already well, what a feeling to play a shamy :D thx"""
392827;positive;"This is so cool!!! Arcane Missiles spell works great for now ^^"""
3431309;positive;"Ah, sure. Thanks for explaining and sorry for the noise! :-)"""
389054;positive;"Fixed in [11508]. Thank you. VS accept old version, lol."""
389837;positive;">accept old version  if WIN32 is defined :)"""
389839;positive;"yes, make sense, it missed only in non-win case. I has been slow in understand this ^^"""
561664;positive;"Nice catch - that's the right fix"""
386638;positive;"Would it be hard to remove 2+ spaces? I think no. :D"""
426010;positive;"i find another place where use suggested by you way implement operator for if() use ^^ One more time thanks for point to it ^^"""
385021;positive;"Thanks for finally submitting this, SilveIce :)"""
1101131;positive;"What is ```.removeClass()``` supposed to do here?  **edit**: Ah, ```value === undefined -> className = """"""""```, I didn't know that. has been supported ever since 96dd06e. Nice :)"""
381037;positive;"why should? :)"""
3298055;positive;"This fixes many bugs, cheers"""
3298261;positive;"Great, thanks"""
3318938;positive;"Brilliant, this was causing a few issues for us. Any idea when this will be released?"""
380037;positive;"Wow! Thanks. It's very long-anticipated search method."""
380198;positive;"Indeed, good one."""
417691;positive;"You left var fellback in from my commit which is now unnecessary. Otherwise, good stuff!"""
1561494;positive;"Done. :-)"""
383168;positive;"Suggested fix added into [11481]. Thank you :)"""
1555557;positive;"It is not if the buffer.readable() is false. :-)"""
375444;positive;"Fixed in [11459]. Thank you :)"""
3250091;positive;"Thanks Ben!"""
375235;positive;"you could also write ... if (roll < 73) ... to prevent calculating the random number in this line - one might be enough :)"""
3221014;positive;"Exciting improvement.  How do nested spawns work within this framework? I don't think jobs could be nested prior to Windows 8. That's probably really rare, and this truly looks like a net improvement.  LGTM."""
1550551;positive;"Good idea ;)"""
374265;positive;"It's funny how you treat your own contributors and watchers :D """
1385606;positive;"Dennis, you rock. Seriously."""
3832225;positive;"Thanks bro, missed it! :smile: """
35944;positive;"Happy to see you going by hand, but the Ragel parser had the advantage of the graphical Dot state machine output. Are you maintaing a similar FSM for this version, and if so, would you please copy the .Dot file into the repository? Thanks! """
366500;positive;"all auction code expected executed in main world thread only, not in map threads. So remark about not safe just lol."""
366612;positive;"player handlers also? thanks, I'm happy"""
3077339;positive;"You must also edit huge_commit.html.haml  Then everything is fine ;- )"""
365832;positive;"As I said, probably I am just a consistency-freak...  and for that I am glad that isArrayLike will be considered. :)"""
365833;positive;"fair enough :)"""
366336;positive;"For users, it probably don't have to be mentioned (it's a documentation). For developers there are unit tests (+docs) :)"""
3686352;positive;"Good catch! Thanks a lot! :heart:   This has been fixed in 103ca1e5fe205771989a29866447acb7881baaf1 and acc9e924cea986ed83b5cb2253dee2202ab6bbd3."""
3686475;positive;"Super, thank you! Happy to help :)"""
359156;positive;"Thank you, Neo2003. Nice patch :)"""
364658;positive;"@timmywil Sounds good!"""
2842512;positive;"@AlexDenisov lol. I dont have command button :) Feel free to send PR"""
3511471;positive;"Yay! :yellow_heart:  """
351890;positive;"tradition with waypoint record ^^"""
19663;positive;"Have you thought about using libev? I've switched from libevent to libev and been really happy. It's got a compatibility layer during the transition that's at least as fast as libevent is natively. Plus, libev is really reliable in my experience. :-)"""
2719884;positive;"uv_stop is just the feature I needed--thank you!"""
19666;positive;"I didn't know about libev. I'll check it out! Thanks."""
2681642;positive;"This is awesome :)"""
1367491;positive;"cool, thank you.  I was just going to write a request for this :)"""
348755;positive;"thanks :) it's something new from Cata or already used in Wotlk?"""
349304;positive;"Ah cool. Thanks for the context."""
1571528;positive;"Just to let you know I really thank you for this. :)"""
346406;positive;"Yay! I always thought this was strange."""
344258;positive;"Fixed in [11359]. Thank you :)"""
346104;positive;"I love you, man :-)"""
345757;positive;"Thanks for explaining it :D"""
340999;positive;"...because this is how it was before :)"""
1351383;positive;"whenever i see deleted code, i get all happy and stuff."""
1351780;positive;"@stevenh512  <3 @danielgrippi I wish github supported likes on comments so I could like your comment, bro."""
338846;positive;"macro for aura cancel :D ?"""
345906;positive;"thanks for that, very helpful"""
338875;positive;"Nice catch :)"""
1439674;positive;"Thanks!"""
334779;positive;"In [11327]. Thank you :)"""
1430635;positive;"Yeah, that's the plan in the next milestone. :-)"""
2397166;positive;"I'd love to know why they're a terrible idea :)"""
338900;positive;"In [11337]. Thank you :)"""
2279182;positive;"sweet"""
323617;positive;"Great, DMR before duration calculation fixes few talents not working on 10+sec spells (Fear etc). Nice work :)"""
324546;positive;"And yet I'm on me:) I went through all the code 2 times nothing to report on that side I raise a good compilation and I see I handed the file on my rest can goo better ^ ^"""
322654;positive;"For me, the only fix I was able to do (without deep research) is 'DetectPosCollision = 0' and since vmap code has been added to core years ago :)"""
1664574;positive;"Nice spotting, sir. Thank you!"""
2775442;positive;"Really appreciated this!"""
316177;positive;"Thanks!!!! =)"""
2171142;positive;"@bnoordhuis Everything is working fine. Awesome!"""
429594;positive;"Did the IAM template get excluded from this commit? Just checking :)"""
308795;positive;"finally :)"""
791484;positive;":heart:"""
791514;positive;"I actually found the problem on my end, thanks!"""
1328360;positive;"Good call on adding the wiki guides. :)"""
333835;positive;"This has to be one of the best commit messages in the repo!"""
345296;positive;"I am geeking out over the bug and the fix. srsly awesome."""
294701;positive;"and more safe. Thanks :)"""
295484;positive;"I think that it may be better to handle the """"Trick"""" (roll_chance_i(50) returns false) through spell 24714 which requires script effect. Your """"Trick"""" code looks like it would work perfectly there though :)"""
3190143;positive;"I am. Okay cool I didn't know clojure did that!"""
290270;positive;"thanks. may be next step - move pet summon code from SpellEffects to class Pet? it's work good."""
287237;positive;"Ask google :P"""
1931554;positive;"Sounds great! Thanks."""
279326;positive;"Cheers, awesome work on this!"""
279804;positive;"Yeahhhhhhhhhhhhhhh thanks guys!!!!!!"""
299873;positive;"Lover limit? Got a good laugh on that one :)"""
1864692;positive;"Awesome! :-)"""
270491;positive;"This is just to good to be true. I'm almost crying 'caus of joy. Thanks a lot, this makes life a lot easier!"""
270534;positive;"Awesome! I hope you are also considering using only Cmake on Windows because that really makes the work of developers much easier :)"""
275431;positive;"Fixed in [11184]. Thank you :)"""
1849566;positive;"Heh, yeah :)"""
1802340;positive;"Well, it would be unexpected that the same user code silently works on Unix but gives an error on Windows, wouldn't it? Cross platform consistency is nice :-)"""
269513;positive;"IsPositiveSpell check needed ? I mean, you should never miss positive spell."""
1777797;positive;"yup  I considered writing my own, but the benefit isn't very obvious :-)"""
269207;positive;"yes, this is another type which will require separate commit to fix :D"""
268553;positive;"Long live the thread-safe code! :)"""
264168;positive;"wow! great work."""
264211;positive;"This looks intresting, now.. hmm, to get up with some nice scripting idea using this :D"""
264221;positive;"True - I wanted to make it in SD2 before handled by some spawned triggers but ye it would be messy and actually, never got to even start it :D"""
264217;positive;"yes. all OutDoorPvP may be easely rewrited with this code - not in core, in SD2. but need work :)"""
264405;positive;"Nice commit! This will help me for encounters event :)"""
262738;positive;"nice, that's what I needed  Thnks"""
262709;positive;"Grats on 11111 commits. :)"""
262787;positive;"Epic commit. As always, when magic commit number comes :))"""
263006;positive;"Need preserve tradition. ^^ But note: _not_ specially selected ;)"""
255095;positive;"Well, it's pretty safe to say there are different opinions :) I'll make a post in the forums so we at least can see if we are able to make a unified style on the SQL (SQL that goes in to the log files was my main concern)"""
248070;positive;"I wanted to place MANGOS_ASSERT() there to crash some servers and find out how we can get in this case :D"""
256206;positive;"Awesome!  Big ups to the core team!"""
256463;positive;"Awesome work!"""
256351;positive;"congrats guys"""
1272708;positive;"OMG TESTS YES :heart:"""
245450;positive;"Thank you, boyz :) Next target - prepared statements :)"""
245438;positive;"Indeed, great work as always, nice to see such optimizations in mangos!"""
245477;positive;"Thank you Ambal for the patch. Go ahead for the next goal!! ¡¡Prepared statements!!  Cheers Axxus AKA Undergarun ;-)"""
245514;positive;"jethro84530, your issue should be fixed in [11049]. Thank you for reporting!"""
237935;positive;"Commit [11000], jeez! :) ...I joined when mangos rev was only [1527] and now it is 11k - nice progress, I'd say :)"""
238241;positive;"it is told that 11111 will be vehicles implementation :) """
238319;positive;"yeah DasBlub I wanted to say that :D as it was for 10k commit removing empty line or so whatever, lol  So happy new year, guys ,and happy new thousand! ^_^"""
235029;positive;"I think MaNGOS startup-time is O(1), so the progress bars are really a must have :)"""
1434548;positive;"Thanks, so is it planned it to work also in Windows? if so I don't need to change my code :)"""
233522;positive;"this one is nice :) would be good thing to see gossip future binded to world events (gossips appear when spcified event begins)."""
241035;positive;"What was the issue ? It seems it has to be known for any JS developer :)"""
1258266;positive;"Great! Thank you again!"""
2581114;positive;"Is 5.0 coming in February now instead of 4.2, or still planning 5.0 for March 22nd?  (I'm just excited for the release!)"""
230188;positive;"Happy new year guys!"""
236280;positive;"Gotta love auto-updating browsers :) What’s up with this commit though? What exactly do you mean by “no longer necessary with the release of Opera 11”? Older versions never existed?"""
1248751;positive;"You based good looks off of my posts? BEST. DAY. EVER. <3 :)"""
228275;positive;"Scripting libraries need to be adjusted accordingly. <= NoFantasy will be """"happy"""" with this patch, thats for sure =)"""
228303;positive;"jajajajajajajajaja xD """"Happy for sure"""""""
228392;positive;":) without corrects of scriptmgr calls in SD2 library was not load :) """
229058;positive;"oh that was fast, I didn't expect this patch so fast submitted to master ;) Thank you looks nice  edit: I should have checked sd2 svn before writing here"""
227055;positive;"Thank you so much!!!"""
227756;positive;"Lynx3d, your issue should be fixed in [10931]. Thank you for reporting!"""
229848;positive;"It's totally awesome to see Deferreds/promises added to jQuery with API basically compatible with other libraries, great addition! However, a slight nit: in all other libraries that implement thenable promises/deferreds (node-promise, promised-io, Dojo, ri"""
230054;positive;"I'd be more than happy to make a proposition but I have no clue how.  I was well aware of Promises/A and I've looked at existing implementations."""
223199;positive;"Welcome to the team, zergtmn :) Congratulations with first commit :)"""
223214;positive;"woot - really awesome to see you in here !"""
223345;positive;"Gratz Zergtmn! Very good job!"""
222053;positive;"Confirned by testing in game. Thank you :) I look currently how this can be used in code..."""
226991;positive;"really cool """
1036898;positive;"You don't really needed to fix these problems because jzlib was on the exclusion list but on Windows it didn't work because of different file separators.  It's good to clean things anyway. :-)"""
1234439;positive;"Awesome, I'll play with this when I get home to make use of more og love. :)"""
1234703;positive;"it works now!"""
216434;positive;"Awesome, thank you. This reduces npc_trainer table size by at least 50%"""
225966;positive;"Methods are fine too -- something to capture that state info would be great either way :)"""
1030559;positive;"Thanks.. I really need to remember to run mvn clean package before push changes... I own you some beer"""
2410920;positive;"Thank you. <3"""" - Alien Blue users  This issue caused a massive uproar on /r/alienblue."""
214747;positive;"Thanks, Vladimir. Nice update, I haven't thought of it :)"""
214158;positive;"Nice - Awesome work, thx Kero and other testers for testing it, and ofc thx to You Ambal :)"""
214209;positive;"Great work."""
214222;positive;"Wow!! Thank you!!! Great work!!"""
334752;positive;"Maybe because I'd missed it while making a patch? :)"""
3899650;positive;"This should help a lot!"""
3768730;positive;"Yayz workz! Thank you Bukkit Team!"""
3618745;positive;"So move the yelling to a central place? Great idea."""
1209899;positive;"great to see railsadmin in master :)"""
1210113;positive;"Yeah, it's pretty nice.. it'll be nicer once it's an actual gem (pretty big git dependency, my Heroku slug size is up to 97mb) but I'm not complaining :grin:  While I haven't tested this, I have a feeling anyone using TheRubyRacer instead of Node.js as t"""
3627039;positive;"This commit description makes me happy."""
3563551;positive;"that would be great. I love coding, but don't know much about the lang"""
3554405;positive;"Will it work with people who run Java 7 like I do? Also Fantastic job on this project! I'm proud to be in a world of developers!"""
3554424;positive;"@axium1998 Ok cool! I'm so looking forward to a beta build! Keep being Rock Awesome!"""
3557092;positive;"I always compile for Java 6 - however would like to use some features of Java 7, but hey, I can use else if, else if instead of a switch for strings and listen to every exception, as it makes backward compatible :)"""
3554445;positive;"It's nice to have backward combatiliaty!"""
3367037;positive;"Good work :)"""
1207883;positive;"cool thanks, I will do that!"""
178962;positive;"Ah. Cool deal. Thanks, John!"""
199029;positive;"wohoo nice:)"""
198814;positive;"Ofc, but my secretary (monkey) in random typing by keyboard not always type proper texts to commit notes. ^^"""
198899;positive;"great commit vladimir, great job...as usual"""
198558;positive;"big thanks. but typo - controLLed, not controLed :)"""
180020;positive;"@rwldrn: Push push push! :)"""
198711;positive;"Exellent work. I think, the next step (step by step :) should be transfer Pet Action's from PetHandler.cpp to Unit.cpp (for use in CallForAllControlledUnits). Tested more than three months (based on Laise code). Need publish clean patch? ;)"""
198676;positive;"Ok :) Just without question this is look like problem report """
171672;positive;"jitter, thanks for spotting. I was doing it quickly and a bit sloppily. :) you want to file a pull req? I know it's minor but since you spotted it you could get the authorship cred on the fix. """
2466491;positive;"@tommytomatoe no lolz for anyone on this anymore :tongue:"""
2465829;positive;"hehe. I was waiting for the loolz. Thanks :-)"""
2878338;positive;"Nice. Time to start cancelling Lily-pad boat trampling. ^_^"""
3583878;positive;"I think that would be great! shall we call the color uniform color_uniform ?   Shall i send a PR? - I'd also add  a fix for a typo in matrixStack.getModelViewPorjectionMatrix() if that's ok =)"""
196257;positive;"Indeed, thanks for notice :D"""
195271;positive;"Epic.  But will it be another great patch, after which mangos will recover for months? Hope not and Ambal's skills are sharp."""
195274;positive;"Well, lets hope my skills are indeed sharp :)  And remember: mangos community is the only QA which our dev team has. So quality of this project is highly dependent on your participation in patch testing! If you miss your chance to report issues until patch"""
2873245;positive;"Thanks so much for implementing this. <3"""
195450;positive;"Cooollll! Thank you Ambal ;)"""
195290;positive;"great job ambal!"""
195685;positive;"Woooow, nice work, thanks!!"""
2868189;positive;"Wonderful :)"""
2869170;positive;"Finally, it got in! Thanks Bukkit team!"""
2864569;positive;"Thank you, this should help especially with protection systems like LWC."""
2452245;positive;"@riyad thanks. much better now ;)"""
4041415;positive;"Any plans to add support for custom NBT effects? Would certainly be useful..."""
2848109;positive;"Well done, thanks for not being stingy on the mc-dev update :)"""
2848427;positive;"Also, the renames in all of the scoreboard classes are highly appreciated!"""
2845221;positive;"Yeah! It works!!! Thank you very much!!!!"""
2844183;positive;"Thank you! :)"""
2845047;positive;"@riking   Thank you :)  I did not know about this feature (I'm new in gihub :)) In future I will use formatting for code  :)"""
2845365;positive;"Oh man, thanks for this fix! <3"""
166709;positive;"Yeah - that was related, I just landed a variation of it. Thanks for the catch!"""
1175254;positive;"lololol good catch"""
187548;positive;"thanks!!!! Hope this will solve the problem with ACE-depend crashes"""
2818983;positive;"@cheatmasterbw Hell yeah! I really love commits like these :)"""
2817426;positive;"Thanks for fixing it, you saved my OCD :P"""
165550;positive;"Awesome - speedy patching!"""
165615;positive;"@jdalton: Although they're far more likely to find them baffling and unnecessary - as the bevvy of tickets in our bug tracker indicates :) The user is expecting it to do nothing in IE - this change handles that particular case (we already do this for heigh"""
2726707;positive;"Finally after 1 year :dancers:  Thanks!"""
2726820;positive;"This is great! Thanks a lot."""
2595606;positive;"Great fix, Thanks! :)"""
2521250;positive;"Thank you thank you thank you. Love you @feildmaster, mean it."""
2521565;positive;"If this is what I think it is, thank you! """
2522159;positive;"What's up with the really amazing commits lately? Thank you!"""
186040;positive;"It traditionally forgoten ^^ Thank you for pointing. :) Will fix as complete with current commit."""
2528328;positive;"This helped me alot! I can confirm that it is working with multiverse, and that is AWESOME!  Good stuff   Thank you feildmaster :hamster: """
185948;positive;"It seams to work at the first sight. I will do further tests, but it is an improvement of this patch.  All non-Win'er will thank you ;)"""
2508631;positive;"should've been clickedX as well, even though that would've increased the diff  Edit: :smile:  Well, that's kinda hard when it's the first (or second) alphabetically :)"""
2348649;positive;"piece of art :smile: """
179410;positive;"wow, that's a commit ;)"""
179917;positive;"Big thanks for good work. ps awaiting CMSG_MOVE_TIME_SKIPPED :))"""
180298;positive;"Axxus, looks like an old crash but just in new place ^^"""
169714;positive;"Error might be useful - Math, probably less so :)"""
170966;positive;"Also maybe space separated words are something more easy to read/write. As well this few lines of code would be more readable if only space separated :)"""
2391842;positive;"Yep i had found it, but thank you very much for answering my simple question :)  Glad theres atleast some people out there that understand a simple question :P"""
175963;positive;"comments would be helpful ..:)"""
153248;positive;"Ah cool. Your current *(revised)* way is good for a fallback solution."""
911706;positive;"Sounds good. We definitely don't need the hassle later. Hopefully Holo endures."""
2367622;positive;"Please, test without plugins.  One person already determined DynMap is the culprit, so try without plugins. To make sure. :)"""
152717;positive;"Ah. I've always been a fan of `(function(window, document, undefined){ /*...*/ }(window, document));` which compresses even better.  :-)"""
2350089;positive;"This has a potential to be very useful :P"""
2355395;positive;"Finally! This will make everything so much easier :3"""
2357126;positive;"Thank you sooooo much ;)"""
2357130;positive;"Awesome, already implemented Zelda-Like :heart:-containers in my RPG plugin :D"""
2668305;positive;"Love it!"""
2670303;positive;"@riking very nice."""
151488;positive;"Sweet!"""
170612;positive;"lol :D I haz fish!"""
151310;positive;"great update! thanks.."""
151334;positive;"totally makes sense! thanks for the addition!"""
151410;positive;"@jeresig:  That makes sense.  Thanks for the explanation!"""
153786;positive;"Awesome, thanks!"""
2341555;positive;"I'm getting this error: http://pastie.org/private/mmq6bljgvnuad4vfe9iijq  Hope, I helped  Thx ;D"""
204353;positive;"use my workaround :)"""
2313292;positive;"will be great"""
165510;positive;"Thanks u so much!!"""
165527;positive;"Cool!, finally crash in esES locales fixed ;-) """
165665;positive;"Why english or russian? Are we special? :P"""
165553;positive;"Thanks a lot ^^"""
165811;positive;"Hi Vlad, patch http://gist.github.com/619398 work perfect, no locales crashes for client esES, Gameobject Ok, Items OK, PageText OK and Gossip OK. (GCC version 4.4.1)  Thanks soo much."""
165819;positive;"Thank you for testing :)"""
2322330;positive;"Nice work everyone who contributed!"""
2317884;positive;"AWESOME"""
2303403;positive;"Oh! I think it will be my favorite commit :)"""
2303818;positive;"Awesome commit :)"""
2309076;positive;"Great commit as well. IO is definitely expensive in terms of CPU time. Hopefully this will allow the entire system to run more consistently over time :)"""
2309073;positive;"This is just amazing. Thanks for adding this code to use in bukkit."""
2306739;positive;"Great Commit."""
144181;positive;"Good call - I was just hunting down that issue! Landed."""
2285638;positive;"It should be setChestplateDropChance not setChestPlateDropChance.  But thank you for adding this =]"""
2287194;positive;"Great catch. Note to self: Always run formater"""
2280229;positive;"Yay finally, thank you =D"""
2278067;positive;"Finally! Big thanks for that."""
1171025;positive;"Works Great!"""
2310631;positive;"Wow, just awesome commit!"""
4037417;positive;"Haha thanks :heart: My brain is a bit fried at the moment. :)"""
159861;positive;"Nice, didn't know what to say about this argument in the tutorial :)"""
2289137;positive;"@riyad you are right :)"""
159799;positive;"Applaude :)"""
165352;positive;"maybe """"urand"""", instead """"frand"""" ? :)"""
155935;positive;":D taking shape :)"""
155965;positive;"I cant believe it Oo Please keep track on vehicles. Thank you!"""
155960;positive;"A vehicle commit ?! That's nice ^^"""
158821;positive;"Gratz for new status, DasBlub!"""
134154;positive;"Then we can be happy that other browsers don't follow the spec, and hope for a fix to the spec instead."""
2261601;positive;"@BangL Check out my message about 3 hours ago in this comment section. :)"""
2267878;positive;"@mbax Thanks, that looks like a good direction. Time is up, however. Took me too long already.  All this """"easy backwards"""" and """"easy fixes"""" mean that we add new projects maintain them all the time adding unnecessary complexity for the great majority of pe"""
2268860;positive;"@LB-- We appreciated your comments, and we appreciate the discussion this has spawned.  I did not think you were trolling, and I felt you made some really good points."""
2271583;positive;"@Afforess that's a nice food for thought, thank you very much!"""
2272704;positive;"@mbax  > Backwards compatibility made easy.  Forwards compatibility prevented.  > Version checking made easy.  Sounds good, but shouldnt be done this way.  > Outdated plugins immediately are outdated instead of potentially harming a server.  Re"""
2272945;positive;"The apache commit has 370 comments, this one is about to hit 300.  Not there yet! :)  After reading a bunch of the apache thread though, there is some really nasty stuff in there.  You guys have kept it relatively civil in comparison, good work all! :)"""
2273283;positive;"@syamn don't worry, plugin authors can easily update their plugins, just like when a new minecraft version comes out :)"""
2275281;positive;"No hate here friend :P """
2275282;positive;"@CorrieKay   I'm aware, I'm just really entertained by the screaming contest above. :D"""
2275296;positive;"@turt2live Wtf. You are on annoying prat :)"""
2277389;positive;"@JamesNorris We've already promoted the idea, although bukkit being bukkit, they don't care :)"""
2277392;positive;"it would be sick if spout replaced bukkit, then we could screw with the client side :P"""
2277429;positive;"Thank you so much for clarifying that, @EvilSeph!  I think those changes are really needed."""
2277526;positive;"@BillyGalbreath I'd be on 1.4.2-R0.2. Which I am. ^_^ """
2278849;positive;"@CelticMinstrel Agreed, not impossible, but nearly impossible. :)"""
2280164;positive;"@Tux2 We're working hard on ensuring the concern over waiting for approval is minimized :)  As for compatibility, abstraction is your best friend."""
2281581;positive;"@Puremin0rez @stefansaraev Thanks for your feedback!"""
2288758;positive;"I like that this is an open forum without the tyranny of censorship :)  nice! @bergerkiller https://github.com/bergerkiller/Nover-Package"""
112256;positive;"thats fantastic and useful addition."""
2299246;positive;"@V10lator  ``` try http://pastebin.com/FcNGtFDV ```  @mbax will be happy then ;)"""
2299573;positive;"@Technius No, I read the whole thing. Just reading an entity's inventory is merely a piece of the larger puzzle of reading and writing the inventory. :)  If you want to save that information to a file, I do believe itemstacks are serializable."""
2301125;positive;"@coelho Because Bukkit is an open, friendly community that encourages discussion and feedback."""
2301230;positive;"@coelho Great point :+1: """
2304196;positive;"Oh, that makes sense. Thank you for that answer.:) """
2305294;positive;"^^ https://github.com/settings/notifications go gooo :D"""
2305308;positive;"@stefansaraev I knew it was something simple. Thanks."""
2305732;positive;"@Ne0nx3r0 https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2305605 >@mcfacilitator When we're given permission to discuss this on bukkit.org I'm sure most people would be glad to do so. It would be nice t"""
2323080;positive;"@mbax ItemMeta is great, but I want to add my own metadata."""
2325117;positive;"@feildmaster Well I value your feedback, so thank you very much for answering my question."""
2326803;positive;"It's good to know that this in stone, it'll help people move forward one way or another. """
2328168;positive;"@mcsnetworks WOW That looks amazing! Will most likely be moving to this some time in the future."""
2349631;positive;"It's finished! It's resolved! 1339 comments! No more needed! Thank you!"""
2342696;positive;"@GarretSidzaka concurrentmodificationexceptions aren't blocked by this. PM me on the bukkit forums and I'll be happy to help you out in debugging."""
2357593;positive;"I know a lot of server admins will be happy about that."""
154180;positive;"Oh right, I didnt see it, ty  =)"""
153078;positive;"Thank you vladimir. This should make compatibility between different branches of mangos and scripts a lot easier."""
151544;positive;"i understood that after a chat with vladimir :P """
150189;positive;"was thinking of doing this myself since a long time... good job."""
150313;positive;"good, this one makes simplier doing backup"""
150690;positive;"yes, you are right. This most clear way and consistent with other cases.  Added in [10510]. Thank you :)"""
148730;positive;"lol :)"""
149193;positive;"ok thanks ^^"""
147324;positive;"Lol, it should be """"0:idle, 1:random, 2:waypoint"""" in commit notes of course :)"""
54571;positive;"I hope it is not patronising if I offer this : http://gist.github.com/329172  Thanks : DBJ"""
146555;positive;"Not yet, but planned :)"""
2259740;positive;"Thanks, been waiting a while for this. :)  Does this support different colors or is that not possible with the client? """
2260775;positive;"Excellent!"""
145723;positive;"epic :D:D:D keep going :) good job"""
2257995;positive;"Thank you for this!"""
52100;positive;"*erm `""""use strict"""";`, humor fail :D"""
147139;positive;"I was confused because darkstalker added that to my patch on forum. Thanks for explanation!"""
145073;positive;"Again, rpoc should be proc, and I'd just like to add that you are an excellent developer. =D"""
100707;positive;"while i agree with jdalton's sentiment, can someone kick him off this thread unless he can be more productive and useful!? :) haha, jdd."""
1109950;positive;"Thanks!  I think this is all good stuff.  We should now just make it half as long :)"""
2170241;positive;"Finally, yay!"""
2168518;positive;"this resolved the missing cases i mentioned before. wonderful. thank you!"""
2165596;positive;"Finally! Thanks for the fix!"""
1098120;positive;"You just made my day. Thank you so much. """
140851;positive;"Very nice man!"""
140734;positive;"Haha! I have to admit that is a funny commit message xD  With a little wink to Lynx3d ;)"""
140450;positive;"ahh also I'm right :)"""
46556;positive;"xD  This was a good one! I've spent about 40 minutes trying to solve this issue as a bug (before posting the issue in trac). Turns out it was a test case problem.  John, isn't a bit dangerous changing a test that passed in previous releases?"""
2167516;positive;"Thanks for this!"""
138514;positive;"Other creatures will follow by the ground level Z (in other words, they will no longer follow in the air)."""" very nice :)"""
139589;positive;"This is so good !!"""
45825;positive;"oh, good luck getting paid in that case. hahaha"""
2072911;positive;"Nice fix, can't wait for the sandstone color fix :)"""
133132;positive;"It's just getting better and better. Can't wait support for different player highguids. Thank you."""
2062974;positive;"@amaranth Thank you very much for your effort and passion!"""
2064236;positive;"I love you guys so much <3 Thanks for all your work to make us all happy :)"""
2071421;positive;"Thanks good job. Although i loved the powerful books :)"""
2062913;positive;"Thanks a lot seph for fixing this :)"""
516398;positive;"@ry you should read nodejs-dev from time to time. :) I cherry-picked it from badger/c-ares@bffd67f."""
1922931;positive;"FINALLY! Great job guys!"""
2599658;positive;"err, thanks :) i had those packages installed and thought it was detecting available packages. it should be fixed now but if you can double check"""
1900162;positive;"We're running a bigger server with actually around 69 plugins and around 50-60 users tops. Before, we had an average of 5-8 ticks when it went over 50 users. Now its around 15-16 ticks and almost no lag. Thats amazing! Thanks a lot!"""
1890350;positive;"Nice Bukkit! Keep up the good work :-) I ran this dev today, but sadly, I was not able to hold 230+ players without TPS going down to 3, so I'm rolled back 1 dev for now until things are tweaked a bit. """
1892659;positive;"With this development build, CPU usage went from 160% to 90% on average with 100 players online.  In addition, the random tick rate drop issue I was having are now completely gone.  This improvement is amazing.  Very good work.  If you guys are having issu"""
43665;positive;"Well, to that end, we could use document.documentMode to actually test whether IE8 is operating in IE7 mode or not :)"""
1854537;positive;"Awesome commit !"""
1861462;positive;"lol :D obvious game of thrones reference"""
1861303;positive;"Oh yeah!"""
46657;positive;"@Garrett: Perhaps you missed my thanks in the commit message? Definitely appreciate the input.  @jdalton: When you get the volume of questions, support requests, possible bug reports, and other miscellany that I do related to jQuery it significantly help"""
1417529;positive;"it works on r-devel for me.  woo-hoo! """
775915;positive;"fantastic, thanks!"""
2722088;positive;"ah, even better :)"""
3007948;positive;"Looks great! love `OF_TTF_MONO`, etc"""
1767358;positive;"It's amazing ! :D"""
129377;positive;"very nice work, thanks!"""
129829;positive;"Yup, see what you mean... lol didn't even notice that ;)"""
128030;positive;"Commit is dedicated to those how feel commits like this is always useless :D (we have a few of them around)"""
1737194;positive;"No, to either of those. I will however add something some people should like. :)"""
125124;positive;"Don't make me blush :)"""
1676967;positive;"@TheDgtl - yes, you're right. That's the best solution so far. The intention of this architecture is to let the chat continue to work even if the server starts becoming unresponsive. And this is a change made by Mojang, not by the Bukkit team. What you see"""
2105353;positive;"BTW, thanks for this! It worked perfectly in Gitlab 3.0 (once I figured out what user I needed to run as)."""
1670905;positive;"I get that :)"""
39786;positive;"Have to say I really appreciate this as one time I needed jQuery as a string and manually escaping all these was a pain.  Don't ask why I needed jQuery as a string..  :D"""
39787;positive;"Massively better. Hip hip hooray Alex!"""
120238;positive;":) Happy day of system administrator!"""
120274;positive;"Love the commit message ^^"""
1889592;positive;"Okay, I'm totally relaxed now ;)"""
119910;positive;"Ok thanks very much for your explanations. And thanks LordJZ too :)"""
117384;positive;"If the latest crash problems is about the crash when loading spell_bonus_data, yes it does fix it :)"""
866290;positive;"I commented that line and run tests in both debug and release modes on osx and linux. And it seems to be working fine!"""
3966444;positive;"Ah that makes sense :)"""
1414534;positive;"I would love to see this get pushed."""
116187;positive;"Thank you! Patch find and applied ^^"""
3940998;positive;"Haha, glad to see you guys appreciate it :)"""
1959962;positive;"Awesome work everyone, it's beautiful!"""
116072;positive;"Take a break. Thank you! ;)"""
2922142;positive;"@alrra: thanks for all your work on the server-configs repo. much appreciated!"""
3421552;positive;"Oh, nice! Thank you for your ultra fast response :)"""
178138;positive;"Thanks for the tip and quick response! I'll try that out."""
110537;positive;"Wow! Thanks. Maybe the patch and has no relation to the infinite spawn chests, but he solved it perfectly."""
38432;positive;"Nice change! Better performance without arguments.callee plus much easier to debug :)"""
110121;positive;"Agreed , Great Work. Keep it up you and your fellow developers dedication is greatly apprecaited."""
1697494;positive;"Much better! :thumbsup:"""
1713707;positive;"No worries. If you want to help out, and the ant-build-script docs are not clear or up to date, please do feel free to improve that project's docs. It would be much appreciated! :)"""
1719029;positive;"h5bp/ant-build-script@be424f7 solved my only complaint with this commit, so thanks! I love you all <3"""
106057;positive;"Very very nice! Gratz to all dev :)"""
106307;positive;"Epic commit indeed! VMAP needed a revamp and this is a huge step forward! Many thanks to all the devs involved in this one!"""
106216;positive;"cool ! now in a """"official"""" mangos. thanks to Lynx3d for a long time vmap developing in fork! """
1240728;positive;"Ahh, I don't know how I feel about this... Paul Irish would not agree. =P lol I joke of course. =)"""
1244146;positive;"That was the easiest way to recognize a h5bp project :)"""
1248842;positive;"I am sure my coworkers are quite pleased with this patch ;)"""
1263389;positive;"No matter, easy enough to add back in as needed :)"""
38475;positive;"I find this way is much more concise and easy to read.. braces just clutter the code and make it harder to scan. example: http://gist.github.com/255605 Hell if you could use try / catch without braces I would lol but ya its preference I suppose... I used """
38490;positive;"This is certainly more consistent. Consistency is good."""
38510;positive;"@mislav Andrew and Tobie have done plenty of code consistency commits. Consistency is a good thing."""
35594;positive;"Text node was retrieved from .text().""""  I understand IE can bother you but this one is ok :-)"""
1991348;positive;"Anyway thanks for the quick fix. :)"""
1991338;positive;"Fixed in #1695. The fix seems to have been so obvious, we did it the same way. ;) I also added comments to make this special case more obvious. :)"""
1045625;positive;"Neat!  Nice touch ;)"""
1045582;positive;"Ahh that's nice. I like it!"""
1049570;positive;"Nice solution. Definitely should start using this method."""
1969612;positive;"@tsigo I just realized that too. :) It's not even specific to notes any more."""
921067;positive;"Hooray!! Thanks everyone. :)"""
904551;positive;"A box-shadow glow is prettier than a hard darkblue border ;)"""
364619;positive;"we're just trying to come to terms with a problem in our interfaces - soon we'll want help :)"""
846088;positive;"Pretty much what I figured. Thanks for the ultra quick response! ;)"""
1961043;positive;"it is perfect. Thanks"""
927815;positive;"This is awesome!"""
96746;positive;"very helpful, thanks! (especially for creature and gameobjects)"""
1940359;positive;"Really nice, thanks!"""
94498;positive;"Yeah! Confirmed this commit fix: http://pastebin.com/EB6NcaCg  Thank you Vladimir ;-)"""
928580;positive;"Pinning something seems more like bookmarking or saving a post, but that's not same as liking a post. I want to let the other person know that I appreciated it, it made me laugh/smile, or enjoyed it. Pinning does not convey that. I agree with Rekado also t"""
927297;positive;"I believe @maxwell is writing a blog article about the redesign right now, if he's not, I will.  The change of verbiage to """"Pin"""" was just the first step in making you guys aware that tons of stuff is about to happen.  :)  It'll make more sense in a f"""
93872;positive;"fixed in [10057]. thank you :)"""
93534;positive;"Very nice! :P """
93527;positive;"Cool ^^"""
92802;positive;"lot of work for this commit:) good work"""
1918951;positive;"@tsigo thank you. didnt know about aliases in factories :)"""
89708;positive;"This is revision that is long enough for 10000 :-D"""
89517;positive;"Nice :)"""
88760;positive;"while(0) :D :D :D"""
86096;positive;"Lol, Vladimir rulez! xD Congratulate all team! I'm going for beer. xD"""
86106;positive;"and 10 001 will revert this commit back :D"""
86111;positive;"LOL Vladimir +1 xDD  ¡Congratulations for 10.000 MaNGOS revisions!"""
86139;positive;"EPIC!!!!!!!"""
86144;positive;"LOL, very good teams :D"""
86146;positive;"I give my congratulation. :)"""
86181;positive;"I hoped for some vehicle support, but it will be released sooner or later :) Gratz for the 10K Revision!!!"""
86187;positive;"10000 Revision!, Congratulation and thank you for all people who helped to do this ;)"""
86029;positive;"WOW!!!! rev 9999!! any surprise in rev 10.000? =)"""
86326;positive;"Congratz and thanks for everything!"""
86062;positive;"vehicle working with custom patch :) but in master is nice dream :D"""
82419;positive;"nice! Thx to author"""
81998;positive;"its very useful but how it work?"""
1462646;positive;"love the named parameter usage for clarity. more people should adopt that"""
79616;positive;"I do have to say, I noticed it a few revisions back, but didn't take much notice of it. Ayways, yeah, report on the forums please. :)"""
78896;positive;"Very nice work mate. I know of a fair few quests that hold conversations between NPC/player and/or several NPCs. I can see them being a lot easier to do for you guys now. :)"""
78375;positive;"EDIT: Laise is too fast, posted his response before I asked something similar about it. :P"""
78383;positive;"Thank you very much for explaining Laise...this will be helpfull in the future ;-)"""
78732;positive;"Damn now I cant wait to know what is comming into MaNGOS   :D P.D: Hope it to be """"near future""""  xD"""
80087;positive;"Could you update http://udbwiki.webhop.net/index.php/Main_Page ? I'll be greatful. :)"""
76717;positive;"nice commit :)  Thanks Vladimir"""
73051;positive;"sounds good to me... i have no problem so long as vc90 stays for a while :)"""
71130;positive;"Laise, this is a huge update. You are awesome. Thanks!"""
71232;positive;"I get it.. so you are saying that killing the caster wont immediately stop his DoT's from running thier course... right? sounds good to me!   also, wanted to welcome laise... your work is amazing bud!"""
71725;positive;"ok, thx for taking the time to answer ;) great work!"""
70771;positive;"That would definitely be an interesting and useful command. :)"""
70312;positive;"Good to see that we use DBC's in more cases :)"""
70451;positive;"Big, very big thanks! Great work.  to wormyke - bsw class is useles and compatible, i check and test this. In case of conflict are taken data from dbc. However, it should be noted that not all chains are listed in the dbc."""
70329;positive;"Thanks Vladimir! Keep up the good work!"""
3457620;positive;"I'm pretty excited about node on android. I just started playing around with the nodecopter and would love to run my programs without having to lug my laptop around. """
69466;positive;"with movement opcode xD Thx ^^"""
68887;positive;"Yeah, I know, but he's bound to want to fix it he he finds it later, I'm just finding it for him now. :P"""
66954;positive;"Oh i see, Well as i said i was just guessing as i havent studied how it connects with the battle groups, thats what i get for assuming. :P  Thanks for clearing that up XTZGZoReX!"""
65608;positive;"thank you, very usefull to maintaining some tools ;-)"""
64492;positive;"haha, you have made enough good commits already so no sweat ;)"""
63466;positive;"OMG!!!! Great"""
62066;positive;"Congrats with your first commit and developer status at mangos! Do we know you from forum? Good Luck and thanks for joining!"""
62205;positive;"Congratulations Laise! It was about bloody time you get in the dev team ;)"""
62213;positive;"Haha yeah this seems stupid but I got again the Name-bug here on Github. Ownestly the author was Beaste instead of Laise when I checked the first time. Well nevertheless we had a laugh :) Ofcourse I know laise from forum. Thanks and sorry for the interrupt"""
62076;positive;"ah, thanks for fix and bug catch ;)"""
61532;positive;"Thanks for the commit finally :D  I would rather see the account and char ban commands actually work before the vehicles patch :P"""
61604;positive;"A bi thanks for this  :)  we all are really happy that now this is fully supported by Core. Now is missing Vehicles support and MaNGOS will rulez   =D Congrats for all your work"""
61750;positive;"Excellent work. More often to such commits instead of cutting away never stopped anyone from fields in the database ..."""
61644;positive;"Thank you for this, devs! /cheer /thanks /bow ;)"""
59287;positive;"This is a project for education (wehey) purposes only and devs have raised 20 USD in donations so far (l.o.l.), so based on that, I'm happy there are any commits at all :) Message to all you private server owners who earn money off of mangos: DONATE some o"""
59236;positive;"Yessssssssssssssss!!!! good work!! more performance to db!!, now if we kill item_instance blob... db will fly!! ^^. Good work devel"""
59917;positive;"wow guys, congrats... a pretty big milestone imo"""
58909;positive;"you name real features is something looking like working button in game client? lol. I known this position: if someone not understand for what something that this is not important and lost time for him. Because if you understand for what this commit then y"""
55658;positive;"Standard way of determinating euclidean distance. If you used it once you will recognize it :) http://en.wikipedia.org/wiki/Euclidean_distance"""
55141;positive;"Don't worry gyus, Vladimir always make the best things. )) Very respected to you........................"""
51273;positive;"Bloody hell, this is awesome!   Time to start rewriting GaMED's Mangos interface.. ^.^"""
51271;positive;"I was hoping to see this get added since I read the forum topic. Good to see it made the cut. :)"""
51284;positive;"Since RA is the only part of MaNGOS which still uses the old socket library, it will either be rewritten to use ACE or dropped. Personally I advocate the rewrite option, RA is still a nice-to-have feature :)"""
51483;positive;"Did you by chance see my comment on the forums? Using the 0.12 branch version of this change the SOAP result is always empty for some reason - would quite like your thoughts on that :)"""
51481;positive;"I've finished rewriting RA for ACE and it looks good, any feedback is welcome :)  http://github.com/arrai/mangos/commits/acera"""
51215;positive;"Thanks ;) ^^"""
50773;positive;"haa here it is, i get it now, would never had find this //helpers part def alone honestly . ok thanks to both of you guys and ofc no hard feelings NoFantasy :)"""
49898;positive;"thanks!! we need a lot of more crash fixes!"""
49575;positive;"great:D """
49229;positive;"yay, doxygen!! \o/ thanks Gotisch :)  @vlad: we know, that _YOU_ have the whole mangos code in your head (you can probably even run it in your head without need of any compiler...), but almost all other persons need some kind of documentation... ;) """
48714;positive;"Great work. So what's left now for Dual Spec? Just the talent points moving over?"""
48380;positive;"aaaaa okkk. Now i see. Thanks Vlad."""
47901;positive;"ROFL, hard, but need =)"""
47915;positive;"Super!!!!!!!!!!!!!!!! ))))))))))))))))))))"""
47891;positive;"Ah, no problem :)  Anyway as there is no edit possibility im replying again; Thanks for next part of dual spec, looking forward for talents set, which will make it all complete, good luck! ;)"""
46993;positive;"Note fully implemented yet, but i hope very soon. =)"""
46023;positive;"now just need db support and vehicle working and more (scriptdev  aswell);)  btw nice work"""
45399;positive;"Thanks Tom and Zor for working on the new update! :)  Do you by chance know if this is a big update for characters records? In other words, do we need a character converter or are there changes on other tables for this client build?"""
45464;positive;"That's great! Love to hear that ;)"""
45385;positive;"Congratulations, Lightguard! A new dev in the house! /cheers"""
44524;positive;"By looking at the code, it seems so. Wonderful indeed."""
42476;positive;"thank you for improving movement system. now, i can see the face of boss when combat : ) """
41766;positive;"Thanks my good dardennf ^^ ;)"""
41459;positive;"Nice work all!  I noticed you programmed in the new ticket system for 3.3, but is that a placeholder, or does it actually work? Because I'd love to see surveys and GM responses actually work."""
1713914;positive;"Nice. I didn't know this package existed. I like keeping logic out of my templates. :)"""
2056336;positive;"This is definitely a game-changer for building interest and enthusiasm and of course learning. Bravo!"""
2049951;positive;"Great catch, thank you!  Also I noticed that I did this totally wrong by doing a normal assignment instead of at least <<-, if not explicit get/assign on globalenv(). Must have been in a hurry :)"""
2607764;positive;"I agree that it should be immutable! If you can conjure up something in the next hours then it might make it into 0.16 =)"""
4085815;positive;"Thank you!  It looks far better."""
3986817;positive;"Best commit. ever."""
3987565;positive;"That was well worth reading every comment. Thanks for making my day, that was great."""
3892188;positive;"Probably not as you're right that it's an edge case - I can work around it fairly simply in my case by applying the styling I need. Thanks again!"""
3892195;positive;"No problem, thanks for bringing up this issue though. Happy coding!"""
3973189;positive;"Beautiful find dude. W00T let the horsie ride!"""
3985772;positive;"@runningnak3d -- True story! :D"""
3952090;positive;"Once again, thanks a lot for pointing this out Matt! I'm looking into it."""
3957219;positive;"Much appreciated."""
3939437;positive;"Keep up the great work :+1: """
3939471;positive;"And thank YOU for the heads up :)"""
660274;positive;"Yay, finally! Push it to NuGet! :-)"""
862517;positive;"Wow.. Thank you for putting this together.  I have been pulling my hair out for a bout a day or so now.  My application was failing to properly clear logged out users...etc.  I am going to download this and check it out to see if it solves the problem I """
3838760;positive;"@Vincent-Michael You're the best!"""
3844782;positive;"Now this one would be perfect :) https://github.com/TrinityCore/TrinityCore/issues/493"""
3765815;positive;"this is a good way of randomizing the replicas. maybe we can make this more generic in the base class!"""
3816508;positive;"Nice work untaught ;)"""
3806656;positive;"Nice one, I like it a lot. :)"""
3803389;positive;"Actually its similar to Serbian / Macedonian and it means """"Bravo. master"""" same as Exodius said. Anyways great job, thanks!"""
3807240;positive;"Lmao"""
493908;positive;"Haha - I'm going to need to hire a proofreader for my commit messages."""
487872;positive;"Nice! I'll check this out when I get home :)"""
3703943;positive;"glad to see that you accept invitation to TC team and community ;) congrat to you man."""
3630350;positive;"It's as I said for cata. I'm 100% positive, especially for 4.3."""
3603910;positive;"I'm glad you see these things. It's easy to make mistakes or overlook things when you are cleaning up several files :)"""
3573171;positive;"Yay for improving consistency, +1"""
3544063;positive;"well great googly moogly"""
3485815;positive;"Nice to see that somebody is working on this boss :+1: """
3486086;positive;"Love that you are going over some of the old instances, keep up the good work! :+1:"""
1284241;positive;"Nice one. haha. I'll have a look this evening. Thanks!"""
3467549;positive;":cake: changes like that are great"""
3446723;positive;"I'll be pushing an update for this tonight which will combine spell_random_ingredient_easy, spell_random_ingredient_medium, & spell_random_ingredient_hard into one smaller spell script. My c++ is getting better :)"""
3425725;positive;"nice work! I suggest that the new version be posted as a simple tutorial on whatever TC wiki page exists for writing scripts, with the related sql statement to assign the script in the db  :)"""
3338247;positive;":+1: I'm new and this helped me a lot."""
3361246;positive;"Thanks Malcrom, with the newer fixes all is working as it should.  Thanks to all for the hard work.  :) your all AWESOME......"""
3748118;positive;"No problemo :)"""
3386261;positive;"Working like a charm :)"""
3245246;positive;"Welcome back :)"""
3240951;positive;"I'm updated my core to this commit rev and now i get a Crash:  http://paste2.org/jcVm4cgs  Could this be related to latest changes or it's another type of issue?  Thanks for your time!"""
3241151;positive;"Solved, thanks again ;)"""
2760534;positive;"@sebastianbergmann, I think this is the final tweak :). I don't think it's necessary to rush out a release for this corner case, though."""
3152389;positive;"@Warpten This commit makes Bladestorm a Debuff so it cant be canceled by /cancelaura.  I don't know if other spells are affected too, i just revert this for now, Thanks and good job Warpten, hope you fix this soon  ;)"""
2674637;positive;"All right. Thank you again for this, I'm testing it right now"""
2905375;positive;"Welcome back :),  thanks for your reply @killradio , I may was just to lazy to look this up :P"""
2890485;positive;"hahaha nice catch @Discover! I bet there are bunch of files in tc with wrong copyrights..."""
2811814;positive;"awesome warpten very good job :) thanks for testing before releasing :+1: """
2812897;positive;"^^ well done."""
2772570;positive;"very thx ^^"""
2771600;positive;"YAY!"""
2774398;positive;"You're welcome, glad to help :)"""
2810791;positive;"Yay! no more OP Nexus Lords :p  thanks!"""
2721219;positive;"Kidding man, thanks for looking these things up :)"""
2716840;positive;"OMG, this is great one."""
2721548;positive;"Im glad someone finally did something about this instance. Many thanks to Trista and fellas!"""
5279436;neutral;"For consistency with the rest of the code base, I'd suggest using:  ``` getRversion() >= '3.0.0' ```"""
1307414;neutral;"I copied this function directly from the inside of `base::loadNamespace()` in R 2.15.1. I don't know if it's correct for other versions of R."""
1353561;neutral;"Should I also take out `@keywords internal`?"""
4698107;neutral;"CSecret doesn't exist anymore since #2600."""
6060202;neutral;"This includes QUrl also for Qt 5 and up, which is not needed AFAIK. Can you check if this was changed in other places also?"""
2563520;neutral;"Oh, yes - you'll need compatibility with boost filesystem v2 though... for now"""
1119881;neutral;"you need a blank line after the title so that the next few lines go to `\description{}`; BTW, usually I do not end the title with a period"""
1113789;neutral;"use `library(R2SWF)`"""
1113823;neutral;"remove it"""
1094564;neutral;"the `envir` argument is not used anywhere in this function, so please remove it  it is not worth many arguments for this R function; I think you can just write `rst2pdf(input, rst2pdf = 'rst2pdf', options = '')` and users can specify extra options like `o"""
1061201;positive;"thanks!"""
724562;neutral;"sure, I will do that. You can also selectively commit files (and even lines) in git"""
692864;positive;"I'm just greedy -- could you please fix the link of the HTML file as well? it should be `.Rhtml` now; and also `.Rtex` below  thanks :smile:"""
4392547;neutral;"The OS X executable is called Bitcoin-Qt"""
3794197;neutral;"a new script must be called before packaging (fancy dmg) and before code sign. """
516857;neutral;"Same problem here."""
1449572;neutral;"@laanwj What do you say? Is the general idea for that reset button a good one and what about the detach thing?"""
974400;neutral;"If you add `TODO:` in the comment, many code editors will show it in an overview. Might be useful, and more clear to readers that it isn't just commented out code (otherwise, someone that doesn't know might remove it)."""
756924;neutral;"Same fRun thing here too... someone should probably note whether -32700 vs -1 is the correct response?"""
2477052;neutral;"Looking back the logic I wrote doesn't even make sense. """"HTTP"""" is a valid extension method, so setting the type to RESPONSE before encountering a / doesn't make sense."""
4558533;neutral;"Verify is thread-fatal, while fassert is process-fatal. Is the process compromised after CHECK failures in S2? If so, fassert. On Jun 5, 2013 1:37 PM, """"Hari Khalsa"""" <notifications@github.com> wrote:  > In src/third_party/s2/base/logging.h: > > > > """
263952;neutral;"coding style: brace on next line"""
6346131;negative;"this will break arm android. You must add a new case instead of replacing existing ones."""
6224542;neutral;"I agree about that in that case. But i'm talking about the patch in general. There are several places where you replace a disabled state with a timed out state."""
6226095;neutral;"this looks inverted to me after these changes after a quick look. 0 timeout means no timeout means handle eof like normal eof, and don't return false in IsEOF()"""
6249489;neutral;"UTF-32 versus UTF-32LE ?  Any issues?"""
4050385;positive;"@topfs2 *cough* ^^ :)"""
4050527;neutral;"Yep, see earlier comment about keeping things the same for this PR.  My hope is to add shader-based GL as a new renderer. This way we could have gl2/gl3/gl4 selected at runtime based on hw capabilities. Iirc @jmarshallnz has a GL shader implementation a"""
3403311;neutral;"Previously the entire LinuxJoystickSDL file was #define-guarded by HAS_SDL_JOYSTICK"""
4148785;negative;"yeah - silly github comments drop out xml-isms ```#include <vector>```"""
4032493;neutral;"There's no guarantee here that addon is non-NULL I think?  So you should really use the addon->Name() if it's available, else fallback to the previous code."""
3996734;neutral;"ha - last but not least - get rid of that string include completly from that header - its not used ... (prefer includes in cpp files where needed)"""
3131386;neutral;"Hmm. I can look into this tonight of you want. On 25/02/2013 3:17 PM, """"Sascha Montellese"""" <notifications@github.com> wrote:  > In xbmc/Application.cpp: > > > @@ -914,13 +914,15 @@ bool CApplication::InitWindow() > >    } > >  #endif > > > > +  //"""
2871068;neutral;"Should be if(NPT_FAILED(ObjectIDValidate()))  """
2602467;neutral;"Am 10.01.2013 01:10, schrieb Lars Op den Kamp: > In xbmc/pvr/PVRDatabase.cpp: > >> @@ -609,8 +609,8 @@ bool CPVRDatabase::RemoveStaleChannelsFromGroup(const CPVRChannelGroup &group) >>    if (!group.IsInternalGroup()) >>    { >>      /* First remove chann"""
4394317;positive;"Can you also remove this change? since Sundown has been deprecated, Redcarpet will never pull code from Sundown anymore. Thanks!"""
2931175;neutral;"What do y'all think about this? It seems to be common to have a buffer that's modified (perhaps on disk, perhaps not), and to want to annotate it for display.  This call would allow re-use of the expensive part of the blame, and just adding the buffer-to-"""
6197240;positive;"U R SO RIGHT :heart: """
5910736;neutral;"Word."""
5698732;positive;"Yeah, I may have been a bit overzealous. This is a great suggestion, I'll switch them over."""
4322056;positive;"Doh. Fixed!"""
4237868;neutral;"Very much so. Please use a `GITERR_CHECK_ALLOC` before the memcpy. """
3435006;neutral;"I think the output parameter really needs to be a `git_config_backend_iter **` not just a pointer, so that a new value can be allocated.  Also, I suspect some backends may want to support the """"match"""" behavior natively instead of relying on the wrapper t"""
3404528;neutral;"I don't think this is correct. @arrbee?"""
2785417;neutral;"Leaking interfaces?"""
2786590;negative;"Style: Long line. Wrap at 80 characters max. I believe I pointed that out last night too. :-/"""
2446144;neutral;"Typo: should be """"that's only"""" """
4138189;neutral;"indent"""
3383589;neutral;"Style: split declaration and assignment."""
1522486;neutral;"This should be part of the `ifeq (Linux,$(uname_S))` block."""
1561172;neutral;"No, git will always put correctness first over optimization. So we will check if the file is binary, even if it means loading the whole thing in memory (but if you _have_ a streaming API, then obviously you should only load the first 4K to make that deter"""
1541699;negative;"We have a `p_snprintf` that is not beyond-braindamaged under Windows. We need to use it here and everywhere else."""
981253;positive;"I like the approach you've taken to defining an AmigaOS specific version of p_readdir_r below. I think if you take that idea all the way, you can get rid of this #ifdef. See further comment below..."""
1003891;neutral;"I've been told that readdir() is """"probably"""" threadsafe, so I'll take my chances with it for now."""
842081;negative;"Oh sorry, didn't notice the comment on the diff. Can you just kill the code?"""
552107;positive;"Yes, as I was `git add`ing it, I thought to myself """"maybe you should rethink this."""" I'll fix it. :smile:"""
554364;neutral;"Since all of the cases where `format_object_header()` could have returned an error code are now handling by asserts, it should never fail (except by asserting), so I don't both to check the return value for < 0 anymore. Does that seem okay? """
490187;positive;":metal: Love getting rid of the duplication"""
5624614;neutral;"There's a way to rethrow an exception so that you don't lose the stack. There's http://msdn.microsoft.com/en-us/library/system.runtime.exceptionservices.exceptiondispatchinfo.aspx. I'd recommend using that so we don't just lose the stack by rethrowing the"""
5380464;neutral;"Then I'll have to cast for start and for accessing _callbacks. Does it make much of a difference?"""
5381076;neutral;"Why?"""
5178162;neutral;"assert.isNotSet"""
5178171;neutral;"no reason to capture error"""
5022741;neutral;"Why not pass in connection.json? It makes it more clear why stringifySend needs the first argument."""
5000799;neutral;"Add HttpListener"""
103103;positive;"> @carlosmn, +1 reason to drop MSVC support ;) > MinGW is enough.  Hahahaha.  Anyway, we cannot assume that variable-length arrays are supported. Can we please switch this to a constant? Cheers!"""
4425396;neutral;"Btw the catch(Exception ex) will throw up in code analysis."""
4204303;neutral;"Setting it to null will disable KeepAlive. Set it to some other value."""
4106604;neutral;"Do we need to check for undefined or null result here? we do pretty much everywhere else"""
4106682;neutral;"Run this test also for persistent connections"""
4099562;neutral;"We use named parameters when passing null or any boolean values."""
4099634;neutral;"same as above"""
4086620;neutral;"There's a way better way we have to assert order. See OrderedCountdown."""
4086621;positive;"Finally"""
3986877;neutral;"the default name should be changed to something more intuitive"""
3994593;neutral;"Method wasn't being called earlier but that's no longer the case so removed it."""
3921230;neutral;"Do we need to have this one?   If we throw we'll know that the topic was not created successfully."""
3982533;neutral;"I see, instead of having a seperate closed flag just clear the timeout here in addition to in stop.  Lastly do it inside the if(this === connection.socket) conditional"""
3802765;neutral;"Also implement this type of wording for the rest of the li additions"""
3823506;neutral;"declare sendMessageCountHandler up to pas undefined and then declare it here"""
3824432;neutral;"Add new line before this to separate variable declarations.  Makes looking at it less confusing."""
3865158;neutral;"Remove and sort"""
3557551;neutral;"Makes sense also since it's only used once."""
3094913;neutral;"Can you just do  ```javascript var appender = url.length > 0 && url[url.length - 1] == '?' : '&' : '?'; ```"""
3021456;neutral;"Do we need this?"""
2952334;neutral;"Changed it."""
4639240;neutral;"I also find setElement a little confusing, perhaps it reveals the inner workings more than necessary but not sure what would be a good name, pointTo?.  Also i liked the old syntax you had where you got objects for each element you wanted to modify but p"""
2790805;neutral;"How would you prefer it to be implemented?"""
2060660;neutral;"Not uppercase though..."""
2086258;neutral;"What's this?"""
3409269;neutral;"I wouldn't remove the license info for these libraries, because I think they are in the right place in the LICENSE file.  If we end up doing this, though, we should at least leave a pointer to where the license info for the libraries can be found (i.e. `"""
3115901;neutral;"curious why this was commented out?"""
650338;neutral;"Maybe add a helper for creating this callback logic on the Json class.  Json.CreateJsonPCallback """
613019;neutral;"How does this work if I map this route to a different url?"""
613061;neutral;"It works the same as before (although changed linq query to methods chain, but that's cosmetic thing). After centralizing all the reflection-related things I had to change things a bit. This method operates on a collection of ActionDescriptors, instead of"""
616814;negative;"Generally speaking - yes. The method provider has to remember to put it there (or some custom equivalent). I'm also not sure if that's the best idea, but... What if I'd like to always have all the parameters strings, or more general - if a parameter is o"""
567048;positive;"I agree. Will test and verify that it still works later.   But what's the best way to proceed? accept this and another pull request, or reject this and another complete pull request?"""
1597722;neutral;"these brackets are a little weird - we tend not to do that in the OF examples or codebase. """
2664702;negative;"yes i noticed that after i send this pr -.-"""
4497542;neutral;"This is Rating (unk1)"""
1596254;neutral;"I see you worked on strings, but you could cut down on the number of required strings if you made them """"Godmode: %s"""" and 2 strings """"Enabled"""" and """"Disabled"""""""
1447544;neutral;"Since both methods are called UnSummon, have you considered making it a virtual instead of this casting?"""
1165562;neutral;"hmm  ``` for (uint32 resistance = 1; resistance < 10, r>=probabilitySum; ++resistance)     probabilitySum += discreteResistProbrability[resistance]; ```"""
1190006;negative;"why do you use uint32 in a for loop, when the counter can only be 10? this is senseless, isn't it?"""
1198500;neutral;"and u prefer what and why? """
327277;neutral;"with this works fine, why more?"""
4742969;neutral;"Use consistent {, } coding, according to Mono coding guidelines """
2368881;neutral;"space before ("""
2366410;neutral;"There are a bunch of tab characters here instead of spaces which ruins the formatting of the file. Would you be able to fix this?"""
342967;neutral;"Yes, this is true for the exisiting code. However, I can't see why the existing code used case insensitive comparison. I don't think that this is necessary."""
6156859;neutral;"Probably should check `baseUrl` for null and throw an `ArgumentNullException` or an `ArgumentException` if it's empty."""
3351892;neutral;"Missing XML comment in fact all public members are missing them"""
5410075;neutral;"Isn't the max length `32766`? Why choose something smaller?"""
2508840;neutral;"What's the behavior of there's no match? I think this needs to be documented"""
1648064;neutral;"Single-line if-statements should be wrapped in curly-braces. Spacing between if and opening parenthesis is missing"""
2541813;neutral;"I'm pretty sure it's the line endings."""
1648196;neutral;"Using statement should be placed inside the namespace declaration"""
6075918;neutral;"There is also a method called `ObjectSpace.memsize_of_all(String)` which is probably more efficient if we're just looking for totals.  I'm not sure which Ruby VMs support memsize_of, it doesn't appear to be documented."""
516729;neutral;"May I ask why you decided to split the regex?"""
51389;neutral;"Not sure why the additional threadpool bits are necessary? If you call listener.BeginGetContext straight after EndGetContext, then just run nancy, then that should handle multiple requests fine, without an unnecessary queueuserworkitem?"""
3276242;neutral;"Tests cannot rely on sleeping to work correctly. This needs to be changed to only return when the Nimbus server is ready to receive requests."""
2379700;neutral;"This is wrong since it works on API 7+"""
45392;neutral;"This should be NodeAliasUpdatedTransportAction?"""
33646;neutral;"Will make it public.  On Sat, May 21, 2011 at 8:27 PM, kimchy < reply@reply.github.com>wrote:  > > + > > +import static org.elasticsearch.common.collect.Lists.newArrayList; > > +import static org.elasticsearch.common.collect.MapBuilder.newMapBuilder; > > """
5832034;neutral;"Should be `// End copy from ContainerBeacon`"""
3588933;neutral;"Re-add the newline at the end of the file."""
5699444;negative;"What happens if the player has multiple bows? Or the bow they are shooting with has enchantments? Does this still work as expected?"""
5642412;neutral;"Could you add a comment saying that you're adding the field?  It makes it more clear what's going on, specifically with the changes to all the other fields."""
3531375;neutral;"@riking Sure, when it leaves the synchronized block. But not until then."""
3412608;neutral;"Yeah, you don't need it - we don't take `commandBlock`, `command`, or `name` as a method parameter, only as a class field (which is usually the only time you need it, unless you've got some single letter fields)"""
3543862;neutral;"How do you suggest that be done?"""
1506180;neutral;"Yeah. or the other version - restore the nutriton to the old one again."""
112154;neutral;"I could, but I would need to check if it's a fireball and then if its a fish, when that check has already occurred in World.spawn(...). I dunno which is better."""
5288978;neutral;"isInUse()"""
5289050;neutral;"javadocs"""
5289281;neutral;"shouldn't the handshaker close the channel anyway ?"""
5860282;neutral;"Remove empty line"""
3700820;positive;"when I write this I was wondering using the set or add.thanks ,the set is more good."""
3008618;negative;"I don't like exposing this idiom in our public API.  Let's just make retain() non-final and override return types manually."""
2589566;neutral;"Can you update to 2013 ?"""
2522724;positive;"Forgot to implement it. :-) Done."""
2519579;neutral;"Remove all of the //"""
2521069;neutral;"Fix TODO"""
2536404;neutral;"Should not autostart reads"""
2547777;neutral;"from?"""
2547830;neutral;"'Netty' is redundant (package name tells it)"""
2264313;neutral;"Could we rename this to `newBoss()` like other factory methods in our public API?"""
2162322;neutral;"Is it intentional to drop V in `IP4Word`?"""
1770278;neutral;"@normanmaurer +1"""
1460921;positive;"I would still prefer nanoTime because it resists from system date shift. The perf difference is negligible IMHO."""
1090057;neutral;"Redundant.  `@Before` already tells enough information."""
659268;negative;"This is due to Scala. I made some more wide ranging changes to the non-Netty version. I wish it was easier to keep them in sync. I might try and make an interface that works for both..."""
232648;positive;"Thats in another context ;) We still do this kind of stuff here: https://github.com/normanmaurer/netty/blob/master/src/main/java/org/jboss/netty/channel/DefaultChannelFuture.java#L113  As otherwise we need to review the isSuccess() method if Result. """
277850;positive;"Can you please provide an example link :-). """
5473512;negative;"That last sentence also reads a bit odd."""
1918517;neutral;"We may want to use `_isfile`, just for extra sanity?"""
5516731;neutral;"`_cast` again, also `*` to the left to follow the rest of the docs. anywhere else applicable."""
4622501;neutral;"ThrowTypeError"""
5893326;neutral;"On a side note, it might not be a bad idea to eventually split up this method into smaller functions."""
5821800;neutral;"Ditto."""
5716871;positive;"I guess it would be even better if you can pass the name of the variable to the macro."""
5599301;neutral;"Grammar: `Note that we have disabled OpenSSL's internal session storage`. Also, `s/its/it's/`"""
5516396;neutral;"did you mean: > // chunk + 2 + '\r\n'  just not sure what the `'*'` is for?"""
4833785;neutral;"else is not necessary here."""
4601403;negative;"This is a pain because it means we can't change the ABI in stable releases. If it turns out the StringBytes class has some fatal flaw, we'll be between a rock and a hard place."""
3659055;neutral;"> As I wrote in my inline comments to the now-outdated (only because of rebasing) commit feed77e, I've tested this on 1.9-stable and this change doesn't make any unit test in oldIE to fail.  It could be a combination of an older php with oldIE. That's t"""
4389690;neutral;"I suggest you add a comment as to why this works (first write goes into ClientHelloParser and has an 18 kB upper limit, followup writes go into the BIOs as usual.)"""
2884322;positive;"Yes. Thank you  :suspect:"""
2871592;negative;">>This seems disastrous.  >makes me nervious, i don't want to be the guy who breaks stuff, if we go with your solution – it would definitely will not break anything, if we go with mine – it would definitely will, affected amount of code can be relativel"""
4082777;neutral;"why run `data_size = str->Utf8Length()`, just to check for ascii and run it again?"""
2567843;neutral;"<code>td</code> is a special element that defined in <code>wrapMap</code>, in <code>jQuery.clean</code>/<code>jQuery.buildFragment</code> it should descend to the right depth, parent would not be <code>div</code> like with most nodes, but <code>tr</code> """
3865103;neutral;"Not sure if I understand the question. The shared code is at the top, the master/worker-specific code is here. I'll add a comment."""
2826955;neutral;"ok  @jaubourg, no-timeout is the default in spec, but does browsers implementation work according to spec? """
2282776;neutral;"The hard numbers are masked by rounding, but http://jsperf.com/jquery-fragcache shows a ~7% speed improvement from the cache on IE6-7, no significant difference on IE8-9 and Chromium 20, and ~13% on Firefox 17 (not that we really care on newer browsers)."""
2160770;neutral;"I think this entire special-case block and corresponding expense of `.index` can be eliminated if the `jQuery( this ).remove()` on [L296](https://github.com/PaulBRamos/jquery/blob/6fb68d22f4b136f0b467cf060ea3286f8cc6fcce/src/manipulation.js#L296) moves af"""
4734346;neutral;"Wrap in a `do { ... } while (0)` block without a trailing semi-colon."""
1557818;neutral;"There should be coverage for all manip methods"""
1459822;neutral;"The parameter is passed by reference and hold the value how many args have been replaced. Since it is not read after the call it is not necessary.."""
1351180;neutral;"Maybe a note would be suffiecient, which tells the user to checkout the branch in the latest stable version?"""
1990917;neutral;"`expected( 36 )`"""
2001481;positive;"You're a wily one, @mikesherov. [Now](https://github.com/jquery/jquery/commit/14e1501b89491bad5744af4f2a8d084834f9c295) that it's possible to test no-ajax builds, I can confirm that this PR passes. :triumph:"""
941452;neutral;Err:508
931642;negative;"This loop will continue until it reaches the target or hits a cycle, so it won't fail on precision. However, we might run into problems from something like `font-size: 100em` or `opacity: 100`. And even if we don't, I suspect (without evidence) that it's """
812092;neutral;"@dmethvin - It's a function that adds a """"timer"""" function to be called by the jQuery animation timer loop.  `tick` is a function that is expected to return a number of ms til the end of the animation (for support with rAF maybe?) or 0/false to """"remove"""" its"""
802610;neutral;"+1"""
683140;negative;"Do you really want to fall through this? Trying to wrap my head around this since we're also in a `!== """"loading""""` situation now."""
691400;neutral;"I have not tested in next."""
642791;neutral;"Sure, but adds 1 call to the stack only the first time for any property. It's actually a win on repeated calls because it's only one property access instead of 2, but I hear you. Any suggestions on how I might detect that a browser has no vendor prefixes """
629393;neutral;"rather than add some real html and then selecting it, you should do what you did in your other tests, create some arbitrary html with jQuery, and append it to `#qunit_fixture`. I know that you're just following examples in the tests here, but it's somethi"""
2516637;negative;"I'm afraid it also contains a fair bit of Engrish, both in spelling ('avaible', 'build-in', etc.) and grammar."""
730725;neutral;"Relevant: http://twitter.com/ajpiano/statuses/148842137751003136"""
705845;neutral;"testing"""
2296099;positive;"Yes, good idea."""
400276;neutral;"This can easily become something like `/*repeat*/ var rspace = /\s+/;`, or the comment can be moved to the preceding line. Would either of those syntaxes be objectionable?"""
2008821;positive;"@bnoordhuis I assumed the case of false when both --with-dtrace and --without-dtrace options are set. But either is fine. I don't care it. I add one commit and please squash it as your choice. """
1966792;neutral;"Cache the result of Date.now() in a variable?"""
1967184;positive;"Ah, I completely agree with you."""
1999045;neutral;"Style: we use license boilerplate like this:  ```c++ // Copyright Joyent, Inc. and other Node contributors. // // Permission is hereby granted, free of charge, to any person obtaining a // copy of this software and associated documentation files (th"""
1592209;neutral;"Style."""
161315;neutral;"`(arguments)` => `( arguments )`"""
1479657;neutral;"Style issues: unnecessary newlines, spaces between operators, long lines."""
128681;neutral;"Should cache `jQuery.support.elementTraversing` to a var locally"""
128707;neutral;"This `for` loop can be combined with the one above. Only do the `n !== elem` check if `elem` exists, instead of writing out two nearly identical loops"""
95855;neutral;"Please add a semi colon to the end of this line"""
54504;neutral;"The style guide actually says to put these at the top: http://docs.jquery.com/JQuery_Core_Style_Guidelines#Assignment"""
34986;neutral;"IE9x64 on my Windows 7 VM does ~6200 reps/s of `jQuery('<div id=""""foo""""><span>bar</span></div>')` without this change and ~5800 reps/s with ([source](https://gist.github.com/990134)). You'll probably be able to run more accurate performance tests than I hav"""
23696;negative;"However, I'm not sure this is the way to fix it.  My guess is this would be a noticeable performance decrease in selections and manipulation.  This is my main concern."""
22960;neutral;"@dmethvin: that sounds fine to me, but in my opinion in that case the name `isEmptyObject` is not adequate (that is why #7413 exists). Perhaps we can use `isObjectEmpty` instead, and deprecating `isEmptyObject`?"""
41446;neutral;"It will, if developers choose to throttle the animation mechanism jQuery.fx.throttle = 2 // animation will run at a maximum of 30fps"""
20371;neutral;"I have updated this test to include a test count as it would """"pass"""" as no test would run. Should i add a separate pull request for this? Or you happy to just include it with the next push? """
8115;neutral;"I'm curious about the performance implications of adding another call to the stack. """
4798;neutral;"offsetWidth/height are unreliable cross-browser - especially when it comes to inputs. http://jsfiddle.net/jboesch26/Gtm5H/"""
616891;positive;"Thanks Ben. Just corrected the splitted line to one line.  You can LGTM the 2 commits in this pull request.  Cheers,  -- Mike   On Wed, Mar 28, 2012 at 07:54, Ben Noordhuis < reply@reply.github.com > wrote:  > > @@ -446,6 +456,8 @@ class TypedArray { > > """
4487794;neutral;"You could use `d3_selectRoot` here instead of creating a new element."""
3622098;neutral;"I don’t think you want the `!dragging` here—this behavior should only be controlled by the clamp setting."""
306793;positive;"Good catch"""
465785;neutral;"I thought it might be slightly less brittle to check for createSVGPoint (perhaps something like JSDOM might implement in a strange way?), so I made this change anyway."""
124149;neutral;"If you want to set absolutes on this, and document guarantees, which will likely be there for the lifetime of Node.js, feel free to ignore or fix the patch."""
163366;neutral;"If I'm understanding correctly, this zAngle is an optimization for when only the zAngle is set. Is that correct? If so, I say we leave it out for now for the sake of implementation simplicity. It doesn't look like we'll be doing a lot of z-only rotations """
165487;neutral;"Should this be initialized with scale(200)? I believe the default d3.geo.zoom scale is 500."""
117051;positive;"Neat.  I wouldn't pass up the opportunity to use a crazy trick!  :)"""
39836;neutral;"I think we need to wrap the input data so that we store the result on invoking the value accessor. This way, you can have a non-deterministic value accessor (such as returning a random number). Also, this way we don't overwrite any fields in the current d"""
14894;neutral;"Shouldn't that be `favicon.ico` instead of  `/favicon.ico`?"""
3440255;neutral;"I'm not suer why the cake build change this from _ref to _ref1"""
301179;neutral;"I originally found that CSS snippet on StackOverflow and the comments came with it.  I've updated the comments, and added a blurb about why border-box is used.  FireFox8 still defines -moz-box-sizing so I left that entry. It appears that the latest Chrome"""
187345;positive;"well, it would be easier IMO to pass the value. Thus, ``this`` in the callback will not refer to the field with the way you call it currently AFAIS."""
393432;neutral;"I'll change it."""
6363277;neutral;"When there is only one form, I would remove this headline and move the name into the `<h2>` tag instead: `Form Errors for {{ formName }}`."""
6204239;neutral;"You only check for request previously (https://github.com/symfony/symfony/pull/8944/files#L1R84) so it would be good to wrap these 3 lines with an additional ``if ($config['additionnal_formats']) {`` .. ``}``."""
6320777;neutral;"Ok thanks I'll fix it.  I'm still having issue finding the correct way to support https://github.com/symfony/symfony/pull/8944/files#L11R131 using xml.  @docteurklein rose up the fact that it might not be possible (https://github.com/gquemener/symfony"""
6212005;neutral;"This is a king of private namespace, to avoid any naming collisions."""
6110070;neutral;"you need to check the function existence here to avoid errors"""
6110135;neutral;"I know Twig supports ``none`` as an alias for ``null`` because of its Python inspiration, but does it make sense to keep it in this ExpressionEngine ?"""
6119306;neutral;"and the valid names must be passed to the `compile()` method. The goal being to not do anything special in the compiled string."""
6243748;neutral;"you should add the phpdoc on the public property with its type.  and according to the CS, it should be defined before private properties, not after"""
6367892;neutral;"remove space after '"""
5680569;neutral;"Ok, will do that on next update"""
5439830;neutral;"Missing space before the comma."""
4322424;neutral;"If you need these methods, you should create a enw interface containing them. Otherwise, you cannot rely on them on a ChoiceListInterface implementation (comments in the code are not equivalent to a method in the interface)"""
3872944;neutral;"same as above?"""
3692475;neutral;"On my way."""
3625180;neutral;"How it pissible translate this messages?"""
1837183;negative;"indeed, I think it's a copy/paste issue :-/"""
1872872;neutral;"typo (Splitts)"""
1910336;neutral;"It should be quite easy to implement something more sophisticated using ``preg_split``."""
6334365;neutral;"Missing capital letter for the first word and missing dot at the end."""
5654885;neutral;"This is not what I had in mind. I was thinking about adding a comma at the end of the line: `array('foo', 'bar'),`"""
5088802;positive;"Thx, I also fixed this."""
4859555;neutral;"And last but not the least, it is not even related to the other change you made."""
196138;neutral;"Unsure if this is correct. I don't see how this would have worked previously, though."""
4477824;neutral;"he collected data on exceptions"""
4386877;neutral;"Indeed however it will be more easy to add others dataset. Moreover the data provider is used by two test method. So it avoids duplicate code."""
4250815;neutral;"sure, but we are compatible with Doctrine ORM 2.2+"""
4152689;neutral;"You should mock the interface instead"""
4086780;neutral;"Requests should really not be changed.. And as described in the commit, the problem is that it's always called twice for BC with frameworks that don't call setRequest"""
3960493;neutral;"Would be good if you add a test where the value of `foo` is not a string but an array with multiple values (subarray). It needs escaping."""
3884943;positive;"I didn't want to argue over the topic - I was only interested in the arguments. Thx!"""
3830986;positive;":smile: most epic quote ever!"""
3680040;neutral;"Instead of using ``else`` here, you should return the array at the end of the ``if`` IMO"""
3685145;negative;"@stof possible yes, but it wouldn't solve the problem. It needs to be overwritten later and AFAIR there's no update support for Bags. =("""
3598982;neutral;"Same as above, the whole method call should be on the same line."""
3599945;neutral;"Should there be error handling if someone tries to run this command in another environment and the router doesnt exist?"""
3565205;neutral;"I would make 2 tests, one to test `form=""""bar""""` is okay, one to test `form=""""nonexistent""""` throws exception."""
3550818;neutral;"We don't add these casting anywhere in Symfony when we have a parameter expecting a boolean"""
3463410;neutral;"@bamarni Registering an error handler in the kernel constructor is causing issues, as it is registered several times if you instantiate it several times. """
3439517;neutral;"I don't think you need 2 different cases. You should strip the query string from the current URI in all cases and then apply the current logic:  ```php // relative path $currentUri = $this->currentUri; if (false !== ($pos = strpos($currentUri, '?')))"""
3444193;neutral;"and HTML5 defines ``:invalid`` too"""
3298802;neutral;"Well then you should mark the PR as WIP for the time beeing."""
3187732;neutral;"@fabpot yep, done."""
2939907;neutral;"This would be BC break, and it's to late to have such in 2.2."""
2940728;neutral;"@stloyd, true, but `+ array()` is also more readable, at least for me.  @vicb, I had ZendDebugger enabled ([rev 3](https://gist.github.com/rybakit/4737807/585a83a0ba28398fa5fa98131aa7f934d3adc635)). Check the latest gist [rev 4](https://gist.github.com/"""
2792965;neutral;"I did the same thing as above : https://github.com/symfony/symfony/blob/master/src/Symfony/Bridge/Twig/Extension/HttpKernelExtension.php#L60  People can do some mistakes."""
2743967;neutral;"I think this doesn't harmonize with what is done in line 254:       if (!$config['enabled']) {         $container->getDefinition('profiler')->addMethodCall('disable', array());     }"""
2587771;neutral;"The comments talking about the """"identity map"""" should be reworded. Some ORMs may not have an identity map (or have a different name for it)"""
3762449;neutral;"and changing its constructor is also a BC break"""
2455141;neutral;"So how would I pass the error to the error handler configured outside the factory? Something like this?      $this->prevErrorHandler = set_error_handler(array($this, 'handleBC');     [...]     public function handleBC($errorNumber, $message, $file, $l"""
2488076;neutral;"Fixed.   But, is this rule documented somewhere? There are other places where short syntax is used https://gist.github.com/4352487.  Does this means that cast is done with: ```php (integer) $var; ``` as well?  Again, there are many short syntax"""
2350845;negative;"your code will explode in your face if you have a non-empty context without a ``type`` key in it (which will happen as nothing forces to define this key) when Twig has strict_variables enabled (which should always be the case in a dev environment). So not"""
2319166;neutral;"This should probably be moved to the `debug.xml` file as the `ErrorHander` is only registered when debug mode is on. We don't want this listener to run in the production env."""
2252806;neutral;"shouldn't you ensure it is uppercased for consistency ?"""
2257847;positive;"True! Is not `unescaped`, is `unreplaced` or `escaped`. Then, should I change it?"""
2147491;neutral;"please replace `and` by `&&`"""
2075736;neutral;"You don't need to use them. Still better then now, or? Maybe you should go into detail whether you agree with this PR in general."""
1964206;neutral;"Right now, this is always 0.  Also, the list of arguments for the constructors is already quite long, so added something that is never used makes little sense to me."""
1952124;neutral;"okay, done"""
1980875;positive;"Indeed it should :)"""
1728120;neutral;"Yes, and that's why I'm asking why is it declared as protected:      $ php -a     Interactive shell          php > class test { protected function __construct() { } }     php > $test = new test();     PHP Fatal error:  Call to protected test::__con"""
1836047;positive;"good catch, thanks!"""
6269002;neutral;"This is not correct. Because ```javascript var a = """" ' """" + ' """" ' ; ``` changes to ```javascript var a="""" ' """" + '"""" '; ```"""
1713424;neutral;"Please use the short class name in the phpdoc"""
1713481;neutral;"This is wrong. You can have a scalar prototype, not only an array prototype"""
1713492;negative;"Wrong. There is absolutely no reason for the form data to be Doctrine Collection. The only possible phpdoc is ``mixed``"""
3636855;negative;"Sorry, mistook it. I'm re-changed. """
1837279;neutral;"is there a phpcs xml configuration for symfony coding standard over the web?"""
1318708;negative;"Oops, sorry :/"""
2501301;neutral;"This and line 850 should be replaced with:      $output = trim(preg_replace(array('/\r/', '/\n+/'), """"\n"""", $output));"""
1225478;neutral;"you should not extend collectionType. This is not how the form type hierarchy works"""
1607148;neutral;"This bit of code used to be up in the driver() call, but was moved down here in #353 to support loading driver libraries with library(). With this change, that check to include the driver base classes needed to move a little deeper into _ci_load_class() f"""
1125715;neutral;"typo here"""
935494;neutral;"Why is it  string?"""
900606;neutral;"I have never edited the user guide so far. Maybe if one could familiarize me. """
1059446;neutral;"`$str` here"""
813352;positive;"Thanks for the link. Will fix all related issues."""
394662;positive;"Space :p"""
685001;neutral;"line endings: http://help.github.com/line-endings/"""
685245;neutral;"Agreed, I change this ..."""
335047;positive;"Done - everywhere I found it in the file. :)"""
654122;neutral;"I think you can also changed `$type` to `$method`"""
314918;neutral;"This is the APC driver but the comment says memcache?"""
266516;neutral;"Yes, I know ..."""
253448;neutral;"Please follow the CodeIgniter style guide. `if(` should be `if (` and the `{` needs to be on a new line."""
511946;neutral;"@everzet the issue is that the kernel locates a resource ``@MyBundle/Resources/views/layout.html.twig`` (or ``@MyBundle/MyBundle.php`` if you want), not something relative to the resource folder"""
515593;neutral;"Should you use this syntax?  ```php <?php  if (version_compare(phpversion(), '5.4.0', '<')) {  } else {  } ```"""
608837;neutral;"Done."""
477358;neutral;"IMO (looking at last problems with `is_a`) safer would be simple: `$dateTimeClass instanceof \DateTime`"""
6226072;positive;"Great, thanks."""
108360;neutral;"I have about 3 different versions of these two lines hanging around. The ucfirst seemed to be causing problems, so I put in the version that's been working here at SPC."""
396786;neutral;"AFAIK {@inheritdoc} doesn't work with the API viewer. @fabpot ?"""
402302;positive;"You rock!"""
607891;negative;"Should this be here? I would prefer it to be configured in the php.ini file, or respect the config file. This being here seems a little odd."""
1004681;neutral;"It should only search for 'core/Loader.php' as the Loader class can be extended."""
358126;neutral;"wrong indentation. You need to use spaces, not tabs"""
4564378;neutral;"It looks like you got an extra ob_start in here."""
3858967;negative;"The BC break is necessary since it is currently not working properly :worried: """
281338;neutral;"Let's standardize the message to be:  """"Must contain both numbers and letters""""  Since that's what TU uses in its current messaging."""
118435;positive;"I had no good reason for removing this comment - it must have been my mistake :)"""
4778220;positive;"Yes you right"""
6307484;negative;"What IDE do you guys use? Mine has spelling correction so I never run into these mistakes!"""
6224808;neutral;"@markstory Agree about the usage and expectations of support of those options..."""
6103651;neutral;"One could default this to false and only enable it dynamically inside the code."""
5891580;neutral;"Should it still be a early-return or something in the lines of:  ```php if ($this->_useBufferedResults) {     $resultSet = new BufferedResultSet($this, $this->executeStatement()); } else {     $resultSet = new ResultSet($this, $this->executeStatemen"""
5591330;neutral;"There are a number of classname checks throughout the new code. Would it make sense to have a simple class that implemented the ExpressionInterface that we could use to wrap other values with? That might help remove the various `instanceof` checks through"""
5609729;negative;"Blerg. Do we need/want to support that syntax?"""
250610;neutral;"@gustavopiltcher I don't suggest removing `use` statement, just replace:   `use Doctrine\DBAL\Schema\SchemaConfig as SchemaConfig;` with   `use Doctrine\DBAL\Schema\SchemaConfig;`"""
237902;neutral;"Well, I think we should clean the CS. The CssSelector component was originally written with underscores when porting it from Python but the CS have been fixed latter."""
5181780;positive;"Models is fine, they can be isolated, and are easy to talk to directly though the class registry anyway  If a normal request has the same event manager for everything but models, then I'm a happy man for a crud plugin perspective :)"""
4261215;neutral;"> $filters is just an array of Zend\Filter\FilterInterface instance (i.e. filter chain) > $validators is an array of instances of Zend\Validator\ValidatorInterface.  I'd argue these should be of type `Zend\Filter\FilterChain` and `Zend\Validator\Vali"""
4490715;neutral;"Is that really? Document saids, ``` Constants, however, are not allowed.  ``` http://php.net/manual/en/language.operators.type.php#example-130  I tested it. ``` > php -v PHP 5.4.13 (cli) (built: Mar 15 2013 02:07:14) Copyright (c) 1997-2013 The"""
4052539;neutral;"remove @package """
4676740;positive;"It seems you are right. I've just checked and indeed it has overwritten my own Return-Path."""
190269;neutral;"Well, people crazy about micro-benchmarks will tell you it is faster when running it thousands of times. But the reason is that it makes the code more clear about what we want to do here. The exception is thrown when it is not empty."""
190056;neutral;"take care to reopen the PR before pushing a new commit in the branch otherwise it will not be updated"""
188983;negative;"This is a mess in the form doctrine tests. I have a fix for that locally, but someone seems to have moved this around without moving the files."""
234987;neutral;"Wrong phpdoc."""
235043;neutral;"The security listener factories are registered through the config because the way used here was not available in 2.0. But this means that each bundle providing an integration has to ask the end-user to register the factory, which is not very user-friendly"""
4604177;neutral;"Do you mean that some association types don't implement more than one strategy to fetch records?"""
4604322;neutral;"Yes, please."""
4604658;neutral;"Yes, they are"""
4394619;neutral;"I was thinking the upgrade shell might be better as well. Munging the fixtures might be simpler in terms of long term maintainability and correctness.  Would updating a the upgrade shell to include a munger, and issuing warnings/exceptions when old styl"""
3950268;neutral;"add       /**       * Zend Framework (http://framework.zend.com/)       *       * @link      http://github.com/zendframework/zf2 for the canonical source repository       * @copyright Copyright (c) 2005-2013 Zend Technologies USA Inc. (http://www.ze"""
3796536;positive;"@davidwindell I forgot that this was on develop. :)"""
3704025;neutral;"missing new line at and of file"""
3597681;neutral;"You could use an interface, I don't have a good grasp of whether an interface is better, or whether the current approach is better. I thought that the if statements that were added wouldn't be required if it were a 'pure' decorator. Something like:  ```"""
142442;neutral;"yes, the phpdoc must be fixed and the `array` type hint removed."""
3503370;neutral;"All right, I'll fix it up."""
3507806;neutral;"Moving the `!empty($config['log'])` check also inside the `_skipLogging()` function sounds good to me."""
130009;neutral;"Should proberly be next instead of end."""
2869489;neutral;"Should probably also add the solution. i.e. you should either copy or symlink the plugin assets into webroot"""
2930599;neutral;"should the regex then consider the following?   ```html      <br/>, <br />, <br>, <br > ```   Mark, I'm not sure if I follow the tag formatting that you've created and how it would account for the 4 versions of 'br' above?"""
3508709;neutral;"I would put the method """"setCreateOptions"""" and """"getCreateOptions"""" in a """"FactoryWithCreateOptionsInterface"""". (Perhabs you'll find a better name for it)"""
3453309;negative;"In fact it's shameless copy-paste from the code above the line (see lines 195-201). I am with you on that, fixing"""
6256427;positive;"It doesn't return a dict but rather a bool. But I get the idea. Thanks."""
6293126;neutral;"Oxford comma"""
6293881;negative;"is there any link in the official Python documentation regarding laziness? after reading this, I'm left wondering what I should or shouldn't do in order not to disrupt Python's laziness?"""
5494774;negative;"@jezdez: Is this an acceptable compromise in term of backward compatibility? Conceptually `DeclarativeFieldsMetaclass` is quite tricky and I'd like to keep it focused, having the media attribute (which is not a Declarative Field per se) handling in the mi"""
172861;negative;"this is wrong IMO as you are loosing part of the data in case of a composite key without saying anything to the user"""
3216023;neutral;"I'm not familiar with Zend ServiceManager, so if using $requestName is enough to define form section I can remove redundant code."""
83683;neutral;"did we ever make it part of the CS to not have a return inside an else in cases like this?"""
5374457;neutral;"Done in https://github.com/chrismedrela/django/commit/866360662b87b960bb34a7fd3157748ecf134af0"""
5493651;neutral;"L1179 is a filter condition. However, the things it can filter will only be returned by L1178; the base list generated in L1177 won't hit the trigger condition. So - L1177-9 shouldn't be reposed as: ```     potential_clashes = rel_opts.get_all_related_m"""
5615397;neutral;"I think as @freakboy3742 made in an earlier comment - these hints aren't all that useful, any error should hopefully be sending people to our docs, so let the docs do the talking. I would say it is helpful to include what the value is, when it is not an a"""
5618853;neutral;"shouldn't this be an Error not a warning?"""
2427846;neutral;"as @ADmad and I pointed out, you need to respect the coding conventions. too many whitespaces here inside () for example."""
3070900;neutral;"CS: need a space between operator and conditional."""
2521116;neutral;"Why not, what's the problem supporting """"/""""?"""
6233180;neutral;"Add it to this PR directly."""
1941298;neutral;"Extra space after `(` and before `)`. If block should always have braces `{}` even for single lines."""
2011137;neutral;"Extra space after `array(`"""
2015276;negative;"I disagree. Passing """"::somestring"""" would be invalid either way and the developers fault (you cant possibly cover all mistakes possible here). But using the type safe check we would at least result in a meaningful exception: """"trigger_error(__d('cake_dev'"
6236127;neutral;"AUTHORS is alphabetized by last name"""
6157189;neutral;"But instead"""" seems redundant. I'd say say """"Instead"
6157368;neutral;"I don't think this syntax is valid reporter.stories_filed is an integer"""
6158131;neutral;"What's the rule for *F()* versus *``F()``*?"""
1735942;neutral;"I would name it Logger instead. Or at least I would try to avoid exposing the name trait on it as it is different from interfaces in that they act very much like a class"""
6162115;neutral;"did you mean to use this somewhere?"""
5369114;neutral;"Yeah, the import itself is very likely non-necessary, too."""
5314430;neutral;"Please add parentheses around the `and` block, precedence isn't obvious."""
5315570;neutral;"Done even though GH doesn't collapse this outdated diff."""
5007470;neutral;"same phrasing as above"""
2852718;neutral;"This is a BC Break"""
1611246;neutral;"Isn't this a behavior change as well, the count could be > 1 now and pass."""
47977;neutral;"I suppose that this code should be moved elsewhere, no?"""
2810124;neutral;"Ok, I'll do that ASAP"""
44405;neutral;"these use statement should be removed"""
2775792;neutral;"I think that check this in set and get is redundant. We the check in the setter is enough"""
1231261;neutral;"Same about the translation."""
4432595;neutral;"to get an object with the given parameters even if it doesn't exist."""
1050070;neutral;"Should be `if (`and `) {` as per the [coding conventions](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)"""
2710617;neutral;"Just out of curiosity, why it is better ?"""
37188;positive;"i copy pasted this code from the xlifftranslator :)"""
808124;neutral;"Missing `{` and `}` as per the [coding standards](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)"""
3923614;neutral;"Why is the `-d dist` needed? I thought dist is the default?"""
1560837;neutral;"Why not have the _setupFilesystem() method return a list of variables that you can unpack with list().  That solves the duplication and variable scoping issues."""
2553839;neutral;"This is made special this way. Let me try to explain my thoughts about this: Most response objects the framework will send, are PhpEnvironmentResponses, so this one has the highest priority. However the priority is low, so if you attach a custom response"""
2498256;neutral;"remove Permission. prefix"""
2428410;neutral;"So we could leave it as `.php`."""
284853;positive;"Thanks! Fixed. You think after all those code standards commits I would have caught this. :)"""
2551957;neutral;"Considering there's a default, and `getEncoding()` simply returns the property, I'd just use `$this->encoding` here."""
22865;neutral;"should probably read: `@return ExtensionInterface|null The default extension or null if no extension should be loaded automatically`"""
1672678;negative;"Sorry, misread the diff again, you're referring to the bottom line. It's not needed here, but I wanted to ensure that model was available to all operations, as that's something that the SQLite backend has proved is useful (for example, if renaming a table"""
1682252;neutral;"Well, the original plan was to have this in 1.5 and develop the migrations as a separate app that could then just be dumped into contrib, but it's become apparent that migrations are going to need more extensive integration into Django, so I'm not sure wh"""
5687313;neutral;"Oh, no, see what you mean now. Fixed."""
5687361;neutral;"It's for future use - I suspect there'll be a need for migrate to know if it's being used for testing or not. It's passed in as a parameter in db/backends/creation.py, line 343."""
5689243;neutral;"add a link for Field -> :class:`~django.db.models.Field`"""
5757076;neutral;"How is the best way to query this, then? UPPER on both sides of the equality? Or can you have tables with different case but the same name?"""
5948062;neutral;"Ah, that makes sense (I didn't realise it was required, even though I tried it that way during testing).  I've opted for a new named feature, `requires_literal_defaults`, and then a couple of new lines of code in `column_sql` and `alter_field`, along wi"""
21182;neutral;"then the subdomain is 'www'"""
165826;positive;"I think the mask config option is useful.  I just think that chmod() has no chance of side effects in a multi-threaded webserver unlike umask()"""
157669;positive;"lol, I left that variable in there and forgot about it :P"""
17042;neutral;"You 're right i 'll fix it"""
2107285;neutral;"in subdir, so, add """"_"""""""
2108130;positive;"You are right."""
952752;neutral;"Interchanges *class-based* and *class based* (side note: Does this warrant a distinct note in the Django specific terminology for documentation?)"""
870528;neutral;"Is exec actually used anywhere besides in this file?"""
15436;neutral;"Again, this case is really specific as without being able to write in the `cache/` directory, nothing can happen. So, debugging is not really useful in that case."""
1975962;neutral;"idem"""
2384489;neutral;"Same comment as last -- rename to `assertNotHasResponseHeader`"""
749034;neutral;"Oh, I didn't know."""
1696743;neutral;"You can simplify :  $attribute = $method; if (preg_match('/^get/', $method)) {         $attribute = substr($attribute, 3);         $attribute = lcfirst($attribute); }  And remove the """"else"""""""
7952;neutral;"well the problem is that """"datetime"""" also doesnt exist in english, it should be date in english too i guess, even if its not perfectly accurate i wouldn't know a more accurate word for it."""
1569071;neutral;"Warning about Coding Standards: - no tab - ident with 4 spaces - bad syntax for if look [PSR-2 5.1](https://github.com/php-fig/fig-standards/blob/master/accepted/PSR-2-coding-style-guide.md#51-if-elseif-else)  ```php if (is_resource(/* ... */)) {     /* ."""
1807288;neutral;"Extract the above into a separate method, and then call and return from that method: ```php protected static function createAdapterFromItems($items) {     // do the work from inside the conditional, and then:     $adapter = static::getAdapterFromMana"""
1599500;negative;"too much indentation"""
1476965;neutral;"Field with initial underscore _paginator"""
1425601;neutral;"previous exception"""
3674;neutral;"Does it work the same way for numeric keys ?"""
1260879;neutral;"Next time, don't in this PR, leave trailing commas in array elements"""
4310666;neutral;"According to http://tools.ietf.org/html/draft-ietf-httpbis-p5-range-22#section-4.2, Content-Range is undefined on response codes other than 206 and 416.  Unless chrome needs the Content-Range header to be present on this 200 response, this set_header call"""
1248056;neutral;"Test that the markup includes the name correctly."""
1413111;neutral;"Aren't we generally using dashes (-) as space equivalent in file names in ZF?"""
1219750;neutral;"This has moved to the zf2-documentation repo."""
1219846;neutral;"Switch these two lines around, so that the last case is the default."""
1194789;neutral;"Sort this constants with the old first"""
1194879;neutral;"Here you should use the constant defined in AbstractMessage"""
1180930;negative;"I'm a little worried about this part, $rstFile is an arbitrary filename without the arbitrary extension. But xmlFileNameToRst has hardcoded an special treatment to exclude the xml extension  For example: $docbook = 'foo.bar'  ```php $rstFile = RstConvert:"""
1186713;neutral;"Right, fixed."""
1163481;neutral;"i'll stop repeating all of these, search/replace:  `s/foreach(/foreach (/g`  `s/if(/if (/g`"""
1142004;neutral;"\ No newline at end of file"""""""
1132465;neutral;"This can be replaced by: `return ($object instanceof $type)`"""
1215411;neutral;"I think we need a default implementation of this interface available -- and perhaps two (one for FirePHP 1.0, one for the pre-1.0 version). That way, developers will not need to create it themselves, and it can be a drop-in solution."""
1077592;neutral;"Missing type Traversable"""
1077780;neutral;"A constructor always return a class instance"""
1038171;neutral;"What is this? !! = true?"""
998255;neutral;"ussing assertEquals($expected, $validator->isValid($color)) make the data provider reusable by other tests"""
910056;negative;"Is weird see a `max` method when one of the arguments is called `max` too"""
911121;neutral;"I see. I tested using rand(8, 4) and with rand(4, 8) the first only show values between 6-8 and the second show values between 4-8  What I want to say? I want to say that the order matters so, IMHO, you have three options:  * throw an exception when the v"""
824126;neutral;"You should replace 255 for $maxLen"""
784044;negative;"This actually makes the code harder to read. The previous line fit within the 120 character limit.  If it _did_ break the 120 character limit, the better change would be:  ``` foreach ($this->_rules['allResources']['byRoleId'] as     $roleIdCurent ="""
741240;neutral;"Thats only a helper method and should not part of an interface"""
722631;neutral;"break the array values in multiple lines.  You can see the coding style here http://framework.zend.com/wiki/display/ZFDEV2/Coding+Standards"""
633880;neutral;"I added the type hinting for $db"""
600527;negative;"I see what you mean now, this is very strange. Let me try to fix that"""
472262;neutral;"`if($connection && $connection->getFieldValue() ==  'close') `"""
409138;neutral;"Because the hostname will often be used to set a port or connect to a socket it could make sence to parse the hostname about port and socket, too"""
4589857;positive;"Sure!"""
325108;positive;"If you could do some profiling, that would be great. I'll merge as-is for now, and we can revisit if needed."""
2258364;neutral;"https://github.com/andre-d/reddit/commit/20345bd280dd430e2159588065209dc1ba427059#commitcomment-2179577"""
2168733;neutral;"Seems like it should be set as an error that the controller can, optionally, check.  EDIT: validator -> controller"""
1751760;neutral;"ThingJsonTemplate is for wrapped things as far as I know, I will need to look into the difference."""
1621959;positive;"I meant where exactly in all of the statements in the `try`. That's basically what I said :P"""
477055;neutral;"I've been working on overhauling the JS code organization, and the mishmash of initialization code in `reddit.js` is best considered legacy. Could you please move this initialization code to its own file/object like `r.timeago` (see `r.analytics` as an ex"""
42391;neutral;"It's fine to inline the params here:      text = text.replace(html_entity, '')"""
1247543;neutral;"@leprechaun This should be:  ``` BotoConfigLocations.append(os.path.join(os.getcwd(), """".boto"""")) ```  This avoids an invalid path on Windows.   Also spaces after or before parenthesis aren't preferred according to PEP8 which I believe @garnaat is trying to"""
42421;neutral;"We try not to change the function footprints unless absolutely necessary. Why is it necessary to have both secuirty_group_ids and security_groups?"""
13980;neutral;"some debug print statements, I think."""
6260918;neutral;"so why the reload?"""
6091127;neutral;"Fine"""
6337495;neutral;"SQLite \`db:structure_dump\` and \`db:structure_load\` tasks now support being run"""
6178357;neutral;"since it is a shallow clone, it wont work @prathamesh-sonpatki"""
5965918;neutral;"Please add a blank line before `Example:`"""
5965920;neutral;"I think comparing the SQL would be more expressive:  ``` Model.order(id: 'asc').to_sql == Model.order(id: :asc).to_sql ```"""
3625567;neutral;"This doesn't seem to be thread-safe."""
6165907;negative;"hmm. wasn't aware of that.   On Wed, Sep 4, 2013 at 9:45 AM, Parker Moore <notifications@github.com>wrote:  > In features/step_definitions/jekyll_steps.rb: > > > @@ -142,11 +142,11 @@ > >  end > > > >  Then /^I should see """"(.*)"""" in """"(.*)""""$/ do |"""
2973062;neutral;"Why this isn't raw_post too?"""
2034212;neutral;"fixed"""
1749860;neutral;"why not ``lang_template['hide_untranslated'] = getattr(settings, 'CMS_HIDE_UNTRANSLATED', False)``"""
5568129;neutral;"I agree, but there are a lot of very long lines throughout the file - if hard-wrapping is the right thing to do I think it should be separate from any content change"""
1332171;neutral;"see above"""
1101155;neutral;"I tried to, but this would require importing modules at runtime which requires configuring settings and this clashes with settings configuring in the single test. I'll try other ways to discover the tests"""
1000584;neutral;"this should probably be a ``DeprecationWarning``. The feature is already deprecated in 2.3, and will be killed in 2.4, so in accordance with Django's deprecation policy, we should warn loudly in 2.3."""
5059456;neutral;"Do not need to use full URI, just add `/`: `/upgrading_ruby_on_rails.html#upgrading-from-rails-3-2-to-rails-4-0`. Also may you split line to multilines to have 80 width."""
279510;neutral;"django-reversion, not django-revision."""
279991;neutral;"I'd say no, because:  * It then requires maintenance in two places should it change. * If a user has been following the setup from 2.1.x, they probably already have it. * you can always link to it as part of the mention."""
6100299;neutral;"I've just updated this feature."""
162975;neutral;"I mean the 'cms' template namespace. It should only be used if you specifically want to change the builtin templates, never for your own 'normal' templates. Same goes for 'menus'. """
154534;positive;"Yeah, that's reasonable. The clearest way of doing it might be to iterate over the dict items and set them in context. Or we could do it like below. What do you prefer?      context_dict = context.push()     context_dict.update({         'installed_plugin"""
76600;neutral;"should use re.escape on those bits"""
52442;neutral;"can we have string formatting using %s here? the + operator just fails too often compared to %s"""
28023;neutral;"The initial code has not used regex so I have opted for this. I also do not see much difference. It could fail only if somebody would have admin attached under something like ``/123/admin/cms/page/``."""
15075;positive;"well since it's an undocumented feature, I'd say break it. To do it like Django does ;-)"""
3469008;neutral;"I think this is checking false to avoid keys with `nil` value to be a failure"""
6254592;negative;"Sorry, I looked like you were adding the entire header file in a patch. But why are we updating this header file? Shouldn't the tag have the correct version already in it?"""
6099139;positive;"oh, thank you very much ;)"""
6334356;neutral;"We can drop this. It's more or less a relict from the process of creating this formula."""
5940658;neutral;"I don't think we need this comment."""
6095121;negative;"That describes what options get generated for the homebrew formula itself.  We want to add the guard to the line because if the user doesn't request lua, we don't want vim to pick it up on accident (which it might do if it is already installed and we se"""
5640127;neutral;"drop the parens"""
6002354;neutral;"this block is only needed if both, python and python3 should be linked?"""
5056898;neutral;"version is scanned from tag name"""
4951322;positive;"This is cool, I didn't realize lib is under versioning. Then I think the two lines can be simplified to `lib.install Dir['lib/clang']`."""
6314011;neutral;"Need to use the full path to the binary under test: `system """"#{bin}/k5start"""", """"-h""""`"""
2621408;positive;"@jeremy I'm going tomorrow for vacations won't be possible until after that :( sorry. @carlosantoniodasilva was checking to see if he can split commits. Do whatever you guys want with this branch, take it over :). Completely destroy it whatever :P. I wan"""
5329365;neutral;"Just `@data.delete(""""layout"""")` is fine here. If the key does not exist, we'll get the default value."""
5354824;neutral;"It's to be consistent so you can use the same layout for pages and for posts if you want.  - [convertible.rb](https://github.com/mojombo/jekyll/blob/master/lib/jekyll/convertible.rb#L100) - [post.rb](https://github.com/mojombo/jekyll/blob/master/lib/je"""
5829397;neutral;"We need to do a proper `fails_with` here. Will let another maintainer suggest a fix here."""
5830575;neutral;"These can be `(buildpath/'srcdir').install %w( config driver mk tests timeout)`"""
5830649;neutral;"We should always build both static and shared versions."""
5723805;neutral;"It invokes `git-tracker help`, which just spills a message to standard out. The test then assert that the expected help text was written to standard out.  We used to have sub-command, `test-command`, which did basically the same thing, and only existed """
5703729;neutral;"Well, there is no active developement or versioning.  What should be correct version in this case?"""
2296043;neutral;"Is this needed?"""
5718535;negative;"Sorry, s/It was/It wasn't/"""
6099119;neutral;"I was putting 30 in as an example that is different from the default of 10.    See https://github.com/wesgurn/gitlabhq/blob/6252951c52be7908fcb01f79af9ee39263faefbc/config/gitlab.yml.example#L43  We can change the 30 to 10, but was trying to show a di"""
5557445;neutral;"Please submit this as a separate pull request just for a nettle version update."""
5535363;neutral;"What is this step doing?  The backtick syntax captures the output into a string, so things that need to be executed in the shell and where you're *not* using the stdout should be done as:  ```ruby system """"go get jp"""" ```"""
2089987;neutral;"You are right in that we don't use the argument again, though."""
2048346;neutral;"Not sure I follow what do you mean"""
6008563;neutral;"This comment also is a repetition."""
1861193;positive;"That's better, thanks!"""
5221353;neutral;"Should check if it's forked, and display old way if so, try to extract to a helper merge_request_email_helper for these displays"""
1779873;neutral;"This need a refactoring.  ```ruby association_name = association.to_s record_class = record.class  merged_options[:root] = association_name  if record_class.to_s.underscore == association_name.tableize.singularize   merged_options[:type] = record"""
1752576;neutral;"Do we need all this setup?"""
5309537;negative;"Sorry, maybe this was the formatter that I used too (as the indentation), was not my intention to make this... I'll rollback... Thanks"""
1556856;negative;"I'd rather we don't break up lines by dots.  It's annoying to figure out who the recipient of the `map` like this.  Why are we checking `respond_to?` on `to_sql` here?  The previous code did not do that."""
4988234;neutral;"Whitespace changes?"""
5067892;neutral;"I think we can remove the `pos` variable. I'm not seeing it used anywhere."""
5428522;neutral;"It looks to me like """"Your session expired."""" and """"Please sign in again to continue."""" are independent clauses, so it is, in fact, incorrect to combine them into one sentence with only a comma.  Other correct ways of writing it are: Your session expired; """
4954624;neutral;"You could delete all the other code in that method and the `base_kramdown_configs` method then, couldn't you?"""
1164733;neutral;"Maybe we can """"cache"""" it this way:  ```ruby @confirmation_period_expired ||= self.class.expire_confirmation_token_after && (Time.now > self.confirmation_sent_at + self.class.expire_confirmation_token_after) ``` """
901338;neutral;"This is not going to work. The module is included before the configuration options are applied."""
2305120;neutral;"`if event.target.nodeName isnt 'A'`"""
1061142;positive;"And this was passing? :)"""
1058866;neutral;"You have to because it defaults to `element.last` so if it goes to `extract_values_from_collection` it will go to the last value which is incorrect. Like I said, the current default value for for `value_method` when you don't pass a value is `:last` Pleas"""
2023968;neutral;"1. maybe admin_users_path 2. too long string with condition at the end. Please make it more readable"""
4627522;neutral;"Just out of curiosity, is this the same `std` from above? Should they be capitalized the same?"""
1815732;neutral;"please fix indentation"""
1804501;positive;"ok. its clear now. Also i'm glad we got rid of `@history_path`. I'll merge it now - hope it works :)"""
4587911;neutral;"Fix the indentation please."""
1672988;neutral;"It seems you forgot to also add it to the [diff inline form](https://github.com/NARKOZ/gitlabhq/blob/9c75fcbef16e68dd3898545fc5d11b1261de1a26/app/views/notes/_per_line_form.html.haml#L33)"""
1256515;neutral;"why p without .row_title? It cause unnecessary top padding """
4435780;neutral;"@petere Whichever is preferred. I can re-add the extra line upstream if that is idiomatic Homebrew."""
1388352;neutral;"Maybe we should add the dependency as you said and assume an installed version from bundler as a backport. I can't see a better solution.  @rsampaio, ideas?"""
639673;neutral;"Creating project in admin area should not automatically add admin user to masters"""
694321;neutral;"move it to namespaces like `lib/tasks/gitlab/update_hooks.rake` and also include it to gitlab:app:setup"""
749675;neutral;"This means we are modifying the original options, no?"""
476769;neutral;"Didn't you mean `:as => :minus_path`? Actually, you don't need the `:as` option at all for that test."""
3970963;neutral;"There appears to be a filename -> content mismatch here. Shouldn't the UTF-8 be in the front matter?"""
3786268;positive;"lolwut"""
359738;neutral;"Yeah. I thought the same thing. I'll change it now"""
349277;neutral;"Instead of create match objects, could not use the `!~` operator?"""
333132;neutral;"I see.  That does not seem like a good feature of `Array.wrap`."""
3289587;neutral;"Blank lines before and after `depends_on ...`"""
5967579;positive;"That's cool! Fixed in ff847dc"""
5948984;neutral;"I'd vote for app/assets/javascripts/profile.js"""
6151214;neutral;"Doesn't matter at all. Just remove that line."""
3025968;neutral;"My problem from yesterday would be solved but what if the user has install a possibly broken gcc or clang somewhere else on his system? We will get unsolvable bug-reports because `xcrun` finds stuff that is not in the `PATH`. I'd even go so far to conside"""
849737;neutral;"Perhaps this `""""t('.make_something')""""`"""
841046;neutral;"we can nix these view and request specs"""
94492;neutral;"yes, I see"""
314186;neutral;"I think it would be too hard to put all this information in the banner. We should document it in the USAGE though. Now that we use {} for extra information, we could even change the banner to: `field[:type][:index] field[:type][:index]` and put the remain"""
2696919;neutral;"`--install-scripts=#{bin}` for formulae (like this one). The `share/python` is basically for python modules installed via pip by the user."""
312362;neutral;"Hm.  How about:      note.update_attributes(:unread => !! opts[:is_unread] )"""
50610;neutral;"But there can be just one role. It's actually role(s)."""
2554085;neutral;"Fixed to be:  ``` ruby if addr && !addr.empty? ```"""
36137;positive;"It's """"supposed"""" :-)"""
2455009;positive;"All of these classes and methods, actually :)  Do you have a readme outlining the command structure and switches?"""
1724333;neutral;"What’s a better way to test it, then? `pdfsqueeze` without any arguments seems to exit with a non-zero status code (`1`)."""
1444304;negative;"Possibly it will break. And we can easily add these things. I suspect though that such bugs were oddities in GCC that no longer apply. Superenv only does `-Os -march=native` anyway. What I should do I guess is put a warning in for these so at least we can"""
4364142;neutral;"There is no way for us to know the root of your Octopress directory, as `lib/` will be distributed as a gem, much like `jekyll`. Do you know of a better way to find this directory?  As you can see from the diff, this used to be an absolute directory rel"""
3519386;neutral;"I haven't seen any issues with it -- perhaps that's a Ruby 1.8 vs. 1.9 issue?"""
955952;neutral;"These should be as a list to protect against spaces in the paths, i.e.  ```rb system """"install_name_tool"""", """"-change"""", ... ```"""
749328;neutral;"Thanks, I was looking for the function that doesn't get grumpy when the path already exists."""
1893095;neutral;"Can you refactor this to only look for orientation when we need it? As it is now, it'll be parsing out orientation always."""
997154;negative;"I struggled a bit with this one, but I think it's reasonable to expect interpolation keys, in a path, to be separated by non-word characters."""
415860;neutral;"    assert Paperclip::AttachmentOptions.new({}).respond_to(:[])  Bonus, you get to use `(:[])`, which looks like a monkey."""
300291;neutral;"Too late now but you didn't meant to return `nil` here. Perhaps it should have been `""""""""`?"""
1026318;neutral;"This line is missing in the latest version, causing `uploaded_file` always nil. Is this intended?"""
701021;positive;"I assume these are debug puts? ;)"""
710522;positive;"Oh, you're right. Misread."""
483627;neutral;"Use the full path to the executable, e.g. `#{bin}/root`."""
469138;neutral;"This is done automatically when declaring a dependency on a keg-only formula."""
4525355;neutral;"I would DRY this up a bit and calculate the width before calling `ImageRow.new` within the if statement."""
395653;neutral;"`#{etc}/nikto.conf`?  We don't want config files in bin."""
298449;neutral;"But Makefile.in is only regenerated by automake, no?  This should use `inreplace` rather than sed, e.g.  ```ruby inreplace 'Makefile.in', /<regex>/, '' ```"""
1218339;neutral;"(for future performance optimization) - we should try to use `ChannelBuffer`s as much as possible throughout as it allows us to reduce the amount of copying we do."""
1353603;positive;"love this.  we'll move it under finagle-example when it's ready for prime time."""
190392;neutral;"`prefix` is the formula's own prefix, and libiconv and gettext aren't linked into `HOMEBREW_PREFIX`, either. It would need to be `#{Formula.factory('libiconv').prefix}`, etc, since libiconv and gettext are keg-only brews."""
110076;neutral;"given that this could be arbitrary data, do we want to do a hex dump instead? (ChannelBuffers.hexDump(commandName))"""
161333;neutral;"`bin.install 'torrentcheck'`"""
6405759;neutral;"Yes, sorry, originally I had a 1s gate installed so the retry interval needed to be higher."""
6400060;positive;"Awesome. A migration guide already. :wink: """
3693000;neutral;"Nevermind, I see that it's handled differently."""
6251284;neutral;"Okay -- figured it out and committed that.  (Still can't find it documented, though.)"""
6122243;neutral;"Yes"""
6363362;neutral;"Yes, that was clear; I was commenting only on the coding style: either use a guard to the left of the arrow or place the conditional on the next line, that makes it easier to see the difference between the two (which is exactly what you just explained)."""
6033058;neutral;"problem was: `Props(new StashQueueReportingActor)`"""
146261;neutral;"I tried both. The parallel one failed. But, I didn't look into what exactly was causing the failure though."""
5864228;neutral;"This makes the code examples in the docs more clear even if it's less DRY in the specs."""
4867525;neutral;"thx"""
4495153;neutral;"perhaps define `""""""""` as a constant somewhere, `NoMailboxRequirementGiven`"""
4496403;positive;"sounds great"""
4465657;negative;"collect that sh!t"""
4321280;neutral;"alright, do you prefer to do the removal inside the above loop with `watching -=` or as a for-yield and remove all afterwards with `watching --=`  doing the sendSystemMessage inside `filterNot` feels wrong"""
4252021;neutral;"nope: this is not an Ordering, try out `Int.MinValue compareTo Int.MaxValue` to see what I mean"""
4233685;neutral;"fine, a separate clone can also be used (convenient for other reasons as well)"""
4183728;neutral;"I'd probably prefer a simple if:      val interval = routeeProvider.settings.retryLookupInterval     if (interval.isFinite) // Retries enabled        retryTask = Some(context.system.scheduler.schedule(interval, interval, self, RetryTick)(context.dispa"""
4159945;positive;"no, but thanks for asking :-)"""
4132857;neutral;"ChannelRegistry and ChannelRegistration needs some scaladoc/comments about expected behavior"""
4108946;positive;"oh, right, of course"""
4108109;neutral;"no actorSystemResource here?"""
3978424;neutral;"`obj.getClass.getName` ?"""
3934950;neutral;"Yes, it's the strategy for the router itself."""
3870889;neutral;"ok"""
3832393;neutral;"So why don't we remove the interestedInResume list then? Isn't fail fast better?"""
3832658;neutral;"eclipse formatting due to the `;` break it to two lines, or enclose in `{}`"""
3810392;positive;"I like this name change!"""
3817590;neutral;"Ok, I'll fix them."""
3817638;positive;"code is better than documentation :-)"""
3832585;neutral;"So it is always guaranteed that all `nacked` are sorted before all `nonAcked`? It seems that that would be the common case, but I was not instantly sure that it is a given."""
3828985;neutral;"extension added in 0270e90"""
3684155;neutral;"super.postStop?"""
3689927;positive;"I think you are right, I will change to `<code>` http://stackoverflow.com/questions/14537311/tt-vs-code-elements-when-writing-java-docs"""
3637712;neutral;"ok, but doesn't that pollute deadLetters for the normal case, when it is terminated?"""
3596930;neutral;"You might want to re-read the implementation of `askWithDeathCompletion`"""
3447843;positive;"Lol :)"""
3448257;neutral;"`currentlyJoining`, `joiningInProgress` ?"""
120506;positive;"Good! I see there's still no explicit exit on version, but `system """"#{bin}/djvu2pdf -h""""` should pass `brew test` in the new version."""
3225951;neutral;"Why keeping the noMessage here?"""
3062874;neutral;"I actually checked that, it is always an   OrderedMemoryAwareThreadPoolExecutor"""
2939840;neutral;"I actually find the `case m @ (MemberDowned(_) | MemberRemoved(_))` more readable.  Is there a performance benefit?"""
2911081;neutral;"okay, thanks"""
2876187;neutral;"I don't get you. The bundle provides correct Manifest. Is it a question of Scala versions? The problem we have is to use several versions of Scala (2.9 and 2.10) in the same container. By default, the bundle is resolved with the higher version and the re"""
2940316;neutral;"if the manager always is the parent you don't need the constructor parameter, but that is perhaps not the case"""
3030592;neutral;"No exception is thrown, it looks like that the OS accepts the connection   and so the client does not fail."""
2806996;neutral;"after checking the byte-code for Ryan’s “Catcher” variant I think that is the best option right now"""
2761237;neutral;"I agree, I will change it."""
2589439;positive;"So this was the missing path. Nice work!"""
2589481;neutral;"This promise juggling seems quite brittle, whose responsibility is it to complete it? Is it safe to call the exception-throwing ``success`` | ``failure`` | ``complete`` methods etc.  How about having ``setMode`` return a Future[Boolean] instead, and doi"""
2537564;neutral;"Yeah, I think so"""
107948;neutral;"This doesn't go in the install section. It floats around with `options`, `patches`, `depends_on`, etc."""
2476267;neutral;"`:` is not a valid character in URI path elements, and we need to use protocol descriptors in there"""
2447013;neutral;"Shouldn't we validate the max-tries value?"""
2287877;negative;"that's what I get for copying and pasting!"""
2062458;neutral;"Is there a null object for MetricsGossip so we don't create a new empty one?"""
2063472;neutral;"Probably costs as much to do:  for(i <- v.inbound.averageValue; o <- v.outbound.averageValue) yield ((i,o))"""
2063955;neutral;"Why @volatile (docs)"""
2067653;neutral;"no, it's the same for all, but that is a possible improvement, as mentioned in the comments about DataStream"""
2137965;neutral;"yes, it's possible to define other impl in config, and then it must gave constructor with ActorSystem parameter, and I wanted this one to follow the same rules. I can add a comment about that reason."""
2138073;neutral;"    s""""cpuCombined must be between [0.0 - 1.0], was [$x]"""""""
2144215;neutral;"publishes"""
2030250;neutral;"Are you sure about this one? I have tried some little things in the sample project (with the change above), and it never looked for 2.9 anywhere, always 2.9.1."""
2056346;positive;"Done :)"""
2067082;neutral;"Yes, OSI terminology also used by IEEE. I will add comment to explain."""
1852103;neutral;"they click on the link above, and pick one http://repo.typesafe.com/typesafe/snapshots/com/typesafe/akka/akka-actor_@binVersion@/"""
1780965;positive;"Then we're on the same page :-)  Alright, could you do me the favor of squashing the commits into 1 so it's easy to cherry-pick it into 2.0.4?  Great work!  √"""
1777504;neutral;"Say what? I'm challenging the choice of having """"var target"""" in the class body, this is completely unrelated to whether the code is used in docs or not."""
1716387;neutral;"ok, fine"""
1698307;neutral;"Doesn't that do a copy of the original collection? Would it be preferable to have a """"foreachChild""""-method instead?"""
1715770;neutral;"yes, that would feel better, they are triggered by these watches, right?      systemGuardian.sendSystemMessage(Watch(guardian, systemGuardian))     rootGuardian.sendSystemMessage(Watch(systemGuardian, rootGuardian))  there is some initialization order to """
1658649;neutral;"Yes of course.  Whatever happened to `|blaha|` substitution in these blocks? The Akka version should be a replacement string. """
1649720;neutral;"ah, I thought it was your old self..."""
1770223;neutral;"That's the plan. I just wanted to keep it separate from the rest until   everything settles."""
1779093;neutral;"What does that mean?"""
1782030;neutral;"Is this public API?"""
1782374;neutral;" > What is the purpose of this object?  Contains message classes, constants and a handful of functions that are   used at several places."""
508287;neutral;"John pointed out that the keySet is a mutable view, so it is automatically refreshed from ZK."""
543925;neutral;"It was originally that way, not sure why. After refactoring per your suggestion below, not sure that does anything, so removing."""
1565039;neutral;"On second thought: using `attachChild` means that the provider will treat this call as if possibly done out of the wrong context (`async=true` as for top-level actors) and use RepointableActorRef instead of LocalActorRef if one target address happens to m"""
1561074;positive;"yes that could be hard :)"""
3590471;neutral;"default should be from the config not in code"""
1543573;negative;"Alright, let me know when things are ready for review, I've got an insane amount of code to review"""
1513250;neutral;"same here"""
1495451;neutral;"No it's fine."""
1523734;neutral;"Instead of the getOrElse you could simply do + senderOption and it will be Some(path) or None which is just as informative."""
1542642;negative;"no, ! should not throw exceptions in 2.1"""
1542680;positive;"awesome documentation in here!"""
1495627;neutral;"Link to the script or even better, to a doc section that explains the script. """
1415181;neutral;"that was also changed for failed remote sends"""
1673998;positive;"Fixed, good point."""
1371562;positive;"good catch, thx"""
1359885;positive;"Also a good point, I think I prefer `whenStarting` and `whenStopping` to make it clear that the callback is executed before that overall action is finished."""
1343072;neutral;"Maybe a short comment here that explains why we care about the uid? """
1225007;neutral;"Fixed in the commit https://github.com/derekmahar/akka/commit/0e0c55010af9476e9b2981e4b3c2030641b03f10."""
1083700;neutral;"Find the error"""
1098776;neutral;"Pondered it, shifted it around at the back of my head, and I still lean towards making it explicit that a `throw` is happening here. I’ve added one sentence above, WDYT?"""
1009295;positive;"Good documented. """
1009311;neutral;"The idea with a factor of something else is that there is less knobs to learn how to turn. But I'm fine with either. """
1131297;neutral;"Why assumed to be normal/terminating, leave as abstract"""
1005327;neutral;"This is included in the next line automatically."""
974677;positive;"Nice. """
959535;neutral;"Also in case you need it somewhere else"""
958709;neutral;"Because if I did it in Scala the Scala Compiler said Method classLoader needs to be a stable, immutable value. But I explicitly intended the ClassLoader to be ThreadLocal and very much mutable (but thread safe)."""
959823;neutral;"Because the address we depend on is loaded on demand. We are guaranteed to call this lazy val only when the address is initialized."""
923939;negative;"That piece of code is not obvious what it's good for"""
924044;neutral;"I agree, frequency is not the right term"""
882488;neutral;"escalate"""
896495;neutral;"See comment on ```ByteArrayIterator```."""
852263;neutral;"I don't think it should, yet"""
852455;neutral;"`protected[akka]` is weaker than `protected`, so what are you saying? Subclassing applies to ActorSystem or ActorCell, so I don’t see a problem which emerges from this line."""
852597;neutral;"No need to repeat the name of the documented element.  A factory to create MessageQueues for an optionally provided ActorContext"""
852610;positive;"LOL"""
823455;neutral;"One liners please"""
794460;neutral;"Yeah, just add additional commits."""
859774;neutral;"does it matter which exception is thrown?"""
212051;neutral;"Also `man1.install 'gpg-key2ps/gpg-key2ps.1'` IIRC."""
743690;neutral;"I would write `WildcardTree.empty` here in any case"""
654242;neutral;"The first thing the user would do in transform they would cast it so partial function seems to be good from the usability point of view. ie. override val transformResponse = { case msg: CamelMessage => msg.bodyAs[String] }   so if we change it to (Any) =>"""
597622;neutral;"Ok, no problem. Just out of curiosity: why are Symbols a bad thing here? """
597653;neutral;"you mean the problem lies in their implementation using WeakReferences and their associated extra GC cost, right?"""
490636;neutral;"This should most definitely go into test/resources and not main/resources"""
525841;neutral;"don't understand the above, why not just sender ! self"""
488501;neutral;"removed def system from Camel trait, it is not needed in the end for the user. (you can always get to the system using the normal routes) Added a comment that Camel is shutdown when the associated ActorSystem that uses a Camel extension is shut down."""
488570;neutral;"No need - as header is set by camel only if previous call failed"""
506788;neutral;"it is only used in test, moved it there"""
507277;neutral;"done"""
503277;positive;"This is so badass I don't even know where to begin"""
438782;neutral;"what happens if negative or 0?"""
434846;neutral;"?"""
427299;neutral;"maybe mention which thing is changed, `m.copy(name = …)`"""
419031;neutral;"here, too"""
405333;neutral;"Is this test run automatically? In that case why do we have so many spec wrappers for other junit tests?"""
406347;neutral;"so, what’s the rationale for not suspending the actor in this case? Or should it in fact be implicitly Resume’d? (I mean in the Directive sense)"""
392257;negative;"I don't like this at all. It's the provider who should provide these, don't like the leakage."""
392986;neutral;"I don’t know, I just copied your code into a new file …"""
374470;neutral;"just verified that the bytecode generated with and without `final` is identical … (vals are always private final fields)"""
373889;positive;"good point, will do, including specific section in migration docs"""
376553;neutral;"Public class?"""
371286;neutral;"I'd still recommend having this final and calling the other with Duration.Inf, then the implementation of that can deal with Duration.Inf as it wants"""
998559;neutral;"I don't know if we can omit it nowadays, but otherwise how does it find the prefix for homebrew?"""
362298;neutral;"Might want to include some more debug info about which actorref didn't manage to activate within how long."""
362858;positive;"to be cool:)"""
363036;neutral;"Like something you put in your configuration file"""
344791;neutral;"In the end it does actorFor so it should be fine with ActorPath. Will try to change that in separate refactoring.  On Wed, Jan 11, 2012 at 7:36 PM, viktorklang < reply@reply.github.com > wrote:  > > + * Please note that providing both 'nrOfInstances' and """
342851;positive;"Nice! Please comment that this prevents props and context to be closed over below."""
342686;neutral;"So you cannot share the same RouterConfig between multiple Actors?"""
335896;neutral;"What if the collections' size is Integer.MAX_VALUE?"""
319475;neutral;"Why does that look so cludgy? can't / just skip nulls and """"""""s?"""
316230;neutral;"use:       new Props(JAdvancedCalculatorActor.class)"""
314470;neutral;"Perhaps a ref to the remoting docs could be of interest here."""
308613;neutral;"Is this threadsafe?"""
309889;neutral;"changed to id"""
295443;neutral;"Fixed"""
297170;neutral;"Not only that, but I don't believe that Lift uses akka futures anyway. """"or"""" is definitely better than """"orElse"""" though I still like """"race."""" """
284725;neutral;"final class?"""
284870;neutral;"Null-object pattern"""" sounds more academic"""
254337;neutral;"MAke it so that the dispatcher to be used is specified through the constructor, in that way it'll be easier to configure it later."""
248167;neutral;"Netty"""
269632;neutral;"no, the only thing which must be protected against concurrent enqueue() (which is a read) is shutdown()."""
269700;negative;"DO NOT USE THIS EXCEPT INTERNALLY IN AKKA"""
242131;positive;"sexy"""
228563;neutral;"Do you really want to force the size to know if empty?"""
221048;neutral;"Drop all constructors except for this one"""
160227;neutral;"Alright, I'll revise the code accordingly."""
5326553;neutral;"The thought was that this class has nothing specific to zipkin in it.  It's really just an async facade on the hbase client."""
5347892;neutral;"never mind, I thought this was a network call."""
5008348;negative;"what's the point of this dependency?"""
5386019;neutral;"What part of the code does this comment refer to?  Seems like above, but maybe below."""
2093128;neutral;"Yeah, you're right.  I didn't really understand Futures when I wrote that."""
1487709;neutral;"Ideally we want all style in the stylesheets"""
6426123;neutral;"You can keep the pretty match at the cost of a local val."""
1189387;neutral;"Have you tried pulling in the same version of finagle that we use for the rest of the project? Too different?"""
1055448;neutral;"Can this use the preprocessing util?"""
1070395;negative;"Indent this, gets hard to read otherwise"""
6319392;negative;"Perhaps I'm being pedantic, but I'd prefer the new validation to be added in a separate commit from the reshuffling. Ditto for other new code this commit that I might not have seen."""
6291746;neutral;"Watch out, you'll be crossing paths with [MCFTIDE](https://github.com/scala/scala/commit/a205b6b06#L40R128)"""
6118276;positive;"Sometimes I wish for Perl-like imports: `import global.build.Syntactic*` :)"""
6120292;positive;"Thanks for reminding me, a few more places can be converted to use `isHole(name)` instead of direct access to `holeMap`"""
6085730;neutral;"Maybe it's best to disentangle the changes a bit: a) refactoring of type inference boilerplate, b) sharper intersection types,  c) propagation of singleton types."""
6174885;neutral;"Could you elaborate on this comment? Should we do this or not? If so, how?"""
5439343;neutral;"This appears to be only used in log output. If so, we should avoid calculating it in normal operation."""
4952095;neutral;"Typo."""
4952985;neutral;"`... together with flags that have a direct equivalent in Scala code`?"""
4935354;positive;":+1: :+1: :+1: Thanks @paulp, will keep that in mind! Would it make sense to turn `-Xlint` on in all the ant build?"""
4939439;neutral;"You would have to find someone who suddenly finds himself with lots of free time on his hands."""
4367864;neutral;"Indeed, I didn't really seek out the """"second order simplifications"""" which this must have enabled in pattern matches."""
4298149;neutral;"How come we got same tests multiple times here?"""
4290397;neutral;"When @adriaanm's tuple matching optimization lands, or sooner if this method isn't called much:  ```scala (ftpe1, ftpe2) match {   case (MethodType(_, rtpe1), MethodType(_, rtpe2)) =>     rtpe1 <:< rtpe2 || rtpe2.typeSymbol == ObjectClass   case _ ="""
4558055;neutral;"`v map f` is a value, though, so maybe it'd be better to pass it using regular parentheses: ```scala     onComplete { v => p.complete(v.map(f)) } ```"""
4180692;positive;"You're right @phaller the """"attempt"""" doesn't add any value here, I'll fix that as I re-point the PR. Thanks!"""
3898579;neutral;"Apparently missing the `s` interpolator."""
3944953;neutral;"On Wed, Apr 24, 2013 at 11:44 PM, Paul Phillips <notifications@github.com>wrote:  > In src/compiler/scala/tools/nsc/doc/model/ModelFactory.scala: > > >            case aClass: DocTemplateEntity with Class => > > -            (aClass.primaryConstructo"""
3794022;negative;"Unfortunately that would still be too much: as symbols mostly come from different SourceFiles grouping is not benefitial."""
3714963;neutral;"In a number of situations we keep issuing more errors even though they are related/caused by the very first error. To avoid generating a lot of error messages we just pick the most specific one, i.e. the first one."""
3771602;neutral;"a) the main reason for sharing buffers was the existence of silent mode, otherwise we would have to copy errors in a non-trivial way. Does b433bdba5aa7d89470 help in understanding why we introduced it? b) I don't see any example where class or module typ"""
3668599;neutral;"Perhaps:  ``` mkString (s""""`case ${clazz.name}("""", """""
3630327;neutral;"Please don't remove parentheses from single-expression methods, they serve an important defensive purpose."""
3625428;neutral;"Ooh, a reason to bring mmap and map2 together in mmap2!"""
2639864;neutral;"Care to elaborate? Enclosing method here is `doTypedUnapply` which is very large method and I don't see why it should be inlineable.  Calling small methods that do not allocate objects is totally fine and recommended practice. JIT will take care of that"""
2596721;neutral;"could we change this (and `inAny` / `inAll`) into vararg methods?      def inNone(x: Mode, xs: Mode*) = this & (xs :\ x)(_ | _) == NoMode"""
2517020;neutral;"Yes, readability suffers somewhat. On the plus side, shorter methods are favored by the JIT compiler. In fact, that was a consideration that led to Range.validateRangeBoundaries, but on closer inspection it brought its own disadvantages (basically, making"""
2518650;negative;"Let's please assume this didn't happen"""
2162365;neutral;"I believe it should be InetAddress.getByName(null)."""
2116750;neutral;"From what I understood, if `tryTupleApply` returns true, then the subsequent logic in `tryNamesDefaults` will choose tuple application and won't go for named or default argument applications. Right?"""
2047622;neutral;"We could probably go either route here successfully.  """
1804680;neutral;"Maybe """"to properly detect blocking and ensure that there are no deadlocks.""""?"""
1763056;neutral;"Does this show up elsewhere?   Seems a useful method, but I could be wrong."""
1613340;neutral;"Where is the source for this? (I'm not familiar with tests having binary dependencies like this.)"""
1613889;neutral;"`lazy val`, I agree."""
1570072;neutral;"why does it matter?"""
1584645;neutral;"It seems that `time` is in fact required to be a `FiniteDuration`, because e.g. `isOverdue` fails if `time` is not a `FiniteDuration`; if so, this should be checked statically by making `time`'s type `FiniteDuration`. Consequently, you'd have to move `fro"""
1400009;neutral;"I'm not sure what this is doing, but isn't it going to be misled by    (x)(y, z)  vs.   (x, y)(z)  Those flatten to the same list, and have the same number of sublists, but do not correspond.  Maybe this is handled somewhere else."""
1366598;neutral;"Ok.  When we see the """"WHY ISN'T THIS WORKING"""" email, I'll cc you."""
1233272;positive;"it's okay to leave this for a future commit, but it would be great to restructure this method so we don't need these returns"""
1221945;neutral;"It also uses formals to take BYVALmode off when typing by-name arguments ."""
1205823;neutral;"On Fri, Jul 20, 2012 at 4:43 PM, Vlad Ureche <reply@reply.github.com> wrote: >> @@ -242,7 +242,7 @@ trait ModelFactoryImplicitSupport { >> >>            available = Some(search.tree != EmptyTree) >>          } catch { >> -          case _ => >> +         """
1178632;neutral;"What about literals such as $null, $true and $false?"""
1111422;neutral;"The problem that I see with putting """"internal"""" in the name is that some of the `Throwable`s that are ruled out are not necessarily internal, for example, `InterruptedException` or `OutOfMemoryError` (like other `VirtualMachineError`s). I don't have an ide"""
6397158;neutral;"Can you tell xcodebuild to build to a different directory? This should get built within the `buildpath`."""
943978;neutral;"Did we loose something here?"""
859739;neutral;"Yes I will. Documentation will come in the RC phase."""
866443;neutral;"Fixed. """
461111;negative;"It deviates quite a bit from the Akka version, and Akka is in RC1 now.  We should sync before it's too late.  https://github.com/jboner/akka/blob/master/akka-actor/src/main/scala/akka/dispatch/Future.scala#L25"""
595405;neutral;"Typo: """"will be interpreted as _an_ escape character"""""""
595467;neutral;"Typo: """"The _names_ of the groups"""""""
323869;neutral;"On Tue, Jan 3, 2012 at 6:50 AM, Josh Suereth < reply@reply.github.com > wrote:  > I saw it in the sample.  It's not enforced though.  I really wish git > commit hooks could be attached to remote repositories and mandated to each > member so we *could* enf"""
2841484;neutral;"See how this is done for TypedActors (i.e. children TypedActors)"""
2671701;neutral;"better move this into the missing “else” clauses in order not to send multiple messages unnecessarily"""
2673012;neutral;"hmm, not so sure it would actually help; I’d leave this in as a marker for potential benchmarking sessions, though"""
2679157;neutral;"that exception in postRestart would be the direct equivalent of a `require()`; I’d include it to be sure"""
2678836;positive;"great, I'll change them all over the place in a separate PR, to make it a visible style decision"""
2649387;negative;"ah, now I get you; hmm, too many Runnables nested here"""
2705872;neutral;"Is there a test that validates the behavior when this throws an exception?"""
2707104;neutral;"has it now … I didn’t see any warnings"""
2262205;neutral;"Yes, but it is only called on each node when it joins or leaves the cluster."""
1675602;neutral;"Document as internal."""
6434715;neutral;"Yeah, I made it private to and renamed it to limit what could get here. I can't think of any valid need to `newDefDef` or `newValDef` with an inherited symbol."""
6457434;neutral;"This doesn't affect the edit profile page?"""
6398180;neutral;"missing space between descr. and return"""
6399400;neutral;"this was suggested initially but it is a BC break"""
5321014;neutral;"Do not chain  bang (`!`) methods. I don't now it for sure in ActiveSupport/Rails, but stdlib behaviour is to return nil if there are no changes made."""
5582098;neutral;"If you're looking at reducing output to the useful, have you looked into using  the 'brief' formatter ? It seems to do just that (look for the  formatter section in https://ant.apache.org/manual/Tasks/junit.html )"""
5486926;neutral;"Why this change? (I don't see any mention in commit message about this)."""
5828733;neutral;"@elupus ping... Good to merge?"""
5214027;positive;"@stloyd wow, I was not aware of this method! I update the PR now, thanks."""
4632904;neutral;"Well, you can already do it with a instanceof check: ``if ($child instanceof self) {``. It will exclude buttons which are using a different implementation"""
5990621;neutral;"the action mailer link is wrong"""
5976021;neutral;"Could you please wrap these additions around 80 chars?"""
6117736;neutral;"@jacknagel Got it. But for reinstall to reuse this code, install_formula should really pass on this exception, so I'm planning to put the catch part in the block from install in next commit."""
6024284;neutral;"No, I am going to write the creator about this though, and will update the formula if they agree."""
5981072;neutral;"This is already pretty early (before anything gets downloaded). I moved it immediately after the requirements checks, but all that means is it doesn't print the `Installing foo` header. Also changed the message to """"Unrecognized architecture for --bottle-a"""
3891383;neutral;"Yes, I agree."""
5859559;neutral;"We have an option for installing with the default names, in which case `gtar` won't be available. You might want to conditionally apply this change based on how gnu-tar was installed, though I suppose that would break if the user reinstalled tar without t"""
5884538;neutral;"Done, see 3e039fabd75a7e46bef5e99357d908867dd0f5c9"""
3503878;neutral;"shouldn't you check that it is a subclass of Request ?"""
4064540;neutral;"Last I spoke with @tenderlove on this subject, he suggested to make visit_AddColumn public for now. Aaron, what do you think about adding another object to schema_definitions to handle this?"""
6365024;neutral;"No need for the if()'s"""
1631383;neutral;"Client::enableProfiler() with profiler existing profiler service is removed from the container Client::request() -> fatal error, although it should just continue without profiling"""
2856696;negative;"uh, what a sense makes `user` here at all? I shall not copy code..."""
851745;neutral;"no need to use ``else`` as the ``if`` returns"""
467154;positive;"I mean definitely not of course ;-) see [this](https://github.com/symfony/symfony/pull/3403/files#L3R147)"""
739078;neutral;"Clearer to avoid `keys`, just pass the args list."""
739292;neutral;"one line is clearer here"""
112616;neutral;"Fixed in 6bbf72c3c0c974c19d86."""
9642;neutral;"Right .. we still have a few places where we didnt rename Account to User"""
849206;neutral;"Remove the comment"""
75712;neutral;"It's not much, but there is http://edgeguides.rubyonrails.org/contributing_to_ruby_on_rails.html#follow-the-coding-conventions"""
6461168;neutral;"> If the file is required simultaneously by two threads, the old setup would risk adding the same subscriber twice.   Good point. One final question: shouldn't we check in `method_added` if the new method is public or private?"""
6502779;positive;"Also avoids taking the lock.  We can spare the 4 bytes :)"""
6537657;neutral;"The methods `get()`, `set()`, `has()`, `all()`, `clear()`, `remove()`, `replace()`, `isEmpty()` and `keys()` [are missing](http://symfony.com/doc/current/contributing/code/conventions.html)."""
6644167;neutral;Err:509
6645285;neutral;"I think """"Method requires wallet"""" or something explicitly mentioning why it is disabled is more useful."""
5063221;positive;"Thanks, true. I added tests for all 3 Java base classes now."""
5038609;positive;":-)"""
5085461;positive;"will be replied *with* ;)"""
6367512;neutral;"The CraftQueuedProcess is a Runnable, which has a run method. In that run method the CraftQueuedProcess calls the accept method.   Therefore, because this does not break, the CraftQueuedProcess if statement here calls accept, then on the following line """
6621094;neutral;"Missing license header"""
5628382;neutral;"http://pastebin.com/3BdHqHDQ <- there are some more - but those in that pasty are the ones where i am sure it is safe to change them..."""
171878;neutral;"This is inconsistent with the other UNIX implementations. The caller is responsible for not passing in NULL."""
6720407;positive;"`/>` is unnecessary with this doctype ;)"""
3542189;neutral;"I'll let someone else from the @Bukkit/pull-request-handling-team comment - removing the references is OK, but it makes for a larger diff."""
1284415;neutral;"scroll"""
6779808;neutral;"So this loads docvalues? and touched the terms, termsenum, tv etc?"""
3452950;neutral;"2 times “doesn’t => do not”"""
3491538;neutral;"Why did you change this?"""
4819632;neutral;"I still don't get why we can't use ByteBuf here .. Could you give more details ?"""
3207977;neutral;"Seems sensible to me"""
3224689;neutral;"BTW, one more thing, add a section to the migration guide also, since it looks like we promoted the constructor for the Java API documentation."""
4586686;neutral;"Not sure if we need to do that it's just one entry per field though."""
6589021;neutral;"Why are we renaming these functions? If we stick the original func name, we will have less code to worry about. No?"""
6647114;neutral;"In overall php variables are camelCased, while array keys are written with underscore."""
5570707;neutral;"OK, I think I see. Gonna try moving them inside the class as statics anyway, which seems better."""
5718483;neutral;"ditto with `OneByteString`."""
3026080;neutral;"(NoAck(null) eq NoAck) must be === true"""
2793013;neutral;"Yes, of course, I suspect we have a few tests that are broken due to this false assumption. You do have to agree that something called ``remaining`` that isn't relative unless in a specific context is a recipe for problems. (someone moves a within block o"""
6632276;neutral;"true, but then i would also need to be host, methods and schemes attributes instead of elements. see https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Routing/Tests/Fixtures/validpattern.xml"""
6432269;neutral;"sprintf is not necessary here."""
6632562;positive;"Returning early for `if (Configure::read('Cache.check') === true) {` would be great too!"""
6377811;neutral;"Makes sense, I haven't tested getters/setters yet"""
6485024;positive;"Perhaps reversing the previous decision is best. Having isset() and the ArrayAccess interface work as expected is more important than handling null values. Perhaps a separate method could be used to see if a property is defined?"""
2347682;neutral;"should maybe be moved to a different interface?"""
3663019;neutral;"It is literally impossible to satisfy [#12838](http://bugs.jquery.com/ticket/12838) without new API surface. We may opt not to do it, but we will not find """"another way""""."""
3695939;neutral;"Hmm, I don't have admin rights to create that alias - can you do that?"""
1537620;neutral;"It is nicer this way, especially if you are stepping through with a debugger."""
5311001;neutral;"remove @package"""
6492060;neutral;"please remove before committing"""
2495162;positive;"Yep, great work!"""
4779589;neutral;"beeing => being and singup => signup ?"""
1118206;negative;"I don't really like this code as it makes assumptions about the parent object and does explicit casts. Why not use a signal 'verifyMessage(QString addr)'?"""
6712132;neutral;"`/** */` to make a documentation comment."""
3686810;negative;"@riking You made me think I was going mad there, what with your talk of class variables! But yes, both are unnecessary."""
2676081;neutral;"I ended up using `strtotime()` as the various formats that I saw in the wild and in the specs resulted in icky code. However, strtotime() seems to be able to sort everything out."""
3483937;neutral;"Include a newline at the end of the file"""
116280;neutral;"What is `subline`?"""
6735209;negative;"This doesn’t look like an optimization to me; I expect the performance is nearly identical. And the benchmark you linked to applies to an earlier change (to preallocate the array rather than use push), not to the change you are making."""
1594644;neutral;"One of those is the htmldiff output, not markdown and cannot really be applied in the template"""
6498737;neutral;"callbacks"""""""
1518766;neutral;"No as some of the more global checks are overridden by some of the more local checks, this is on purpose."""
1568258;positive;"Ahhh, I think we should be fine without it.  Seems pretty obvious..."""
1209045;neutral;"If we already have the list of available migrators, it should be nice to print them, so people don't really need to run `jekyll --help` to check the migrator's name. Something like this would be more helpful:  ```ruby puts """"Invalid migrator #{migrator}."""" """
1597405;neutral;"Superfluous comment."""
3195377;neutral;"indentation"""
3195778;neutral;"typo"""
3206701;neutral;"I don't know why is this needed. /cc @weierophinney """
3795536;neutral;"No need for the extra line."""
1658808;neutral;"https://github.com/Gacko/TrinityGacko/commit/f25ff104efee8150a52d906b2bedd9587b022527"""
4491164;neutral;"Thanks"""
6646188;positive;"Ohh nice :+1: """
6420964;neutral;"Hmm, kinda unnecessary, but OK. """
6426389;neutral;"I'd suggest using '2.6.1.1' as version number, as '_' is will be used to mark formula revision in @jacknagel's #19920 ."""
383588;positive;"just extract method, man :)"""
383593;negative;"Really? You need to test that?"""
386009;positive;"re: """"Use Props.empty instead guys."""" Genious. And obviously it's in the docs... I just read it... :)"""
4239886;neutral;"I think this one is less efficient than a separate `div` and `%` (because of the intermediate array). Could you check?"""
4239992;neutral;":+1:"""
851797;neutral;"This is not very readable plus has unnecessary merge with empty array. Better to replace with this: ```php if ($merge) {  $this->_inputDefaults = array_merge($this->_inputDefaults, $defaults); } else {  $this->_inputDefaults = $defaults; } ```"""
3409904;neutral;"```php $requestTime = null !== $this->kernel      ? $this->kernel->getStartTime()      : $request->server->get('REQUEST_TIME_FLOAT', $request->server->get('REQUEST_TIME'));  ```"""
3686444;negative;"We had a solution (ffmpeg event) but unfortunately this part was not accepted upstream. Michael said that it would break some other functionality. Comparing new and old state is the only idea I have so far."""
6708497;neutral;"``` raise unless candidate == missing_name || candidate.starts_with?(""""#{missing_name}::"""") ```  This line introduces a conditional. I think we should try to verify both paths with a test-case to see that there are multiple possibilities."""
3402929;neutral;"Didn't try it but maybe the following code may work:  $inputCollection = array_fill(0, $this->getCount(), $this->validationGroup ?: array_keys($this->inputs));"""
4065568;positive;"thanks! ;)"""
6408894;neutral;"Yeah, a little bigger but cherry-pickable, and we might as well keep the two branches in sync on patches like these unless there's a good incentive the other way."""
5270585;neutral;"the else if must be in its own line, add a linebreak after the }"""
5270595;neutral;"remove the empty whitespace"""
6683755;neutral;"Is this thread-safe?"""
5234977;neutral;"This was pulled from the old makefiles and gitian descriptors. It's required for deterministic builds."""
5235172;neutral;"sure."""
2666867;neutral;"No real reason to introduce _one time_ variable."""
1692602;neutral;"There is no time calculation done anymore in getoverlay. Only the assignment for filling the fields in the overlay structure. Or what do you mean?"""
5033044;neutral;"[264] UpdateType: CreateObject1 [264] GUID: Full: 0xF11002F44B003725 Type: GameObject Entry: 193611 Low: 14117 [264] Object Type: GameObject (5) [264] Update Flags: LowGuid, StationaryObject, GOPosition, GORotation (848) [264] GO Position GUID: 0x0 ["""
1613734;neutral;"Shouldn't this decorator live in `django.contrib.auth` somewhere instead of here?"""
2302910;positive;"Ok, cool :)"""
1613924;neutral;"I agree. It should never get called given the rest of the code so there's not much point in it being there."""
6374521;neutral;"If you want you can, if not I can go through and fix the old code. There isn't a phpcs test for this which is why it is inconsistent."""
6687028;neutral;"What if you had 2 fields:  * 1 string with 1$-dollar signs * 1 string with 1€-euro signs  would these 2 not get the same id?"""
5700222;neutral;"Is this good to go then?"""
6517259;neutral;"in the ``polls/views.py`` file"""" """
6502274;neutral;"improvements*"""
5797682;neutral;"You can write these as `__len__ = new_method_proxy(len)` and `__contains__ = new_method_proxy(operator.contains)`"""
5640085;neutral;"I'm not quite sure what """"context"""" you're referring too here. If you're talking about a template context, you're overly specific. `cached_property` is also usable and useful outside of templates contexts."""
5636734;negative;"I'm not sure I like the idea of changing this document to be so broad; it dilutes the utility of someone coming to look for info on caching, specifically. There's *so* much to say about optomization that over time it'd basically overwhelm the more focused"""
1336972;negative;"Registering half of the locale stub only looks like a bad idea"""
6656666;neutral;"@bladealslayer its a possible workaround. if you push your version to rubygems - I'm ok"""
6573082;neutral;"remove newline"""
6735791;neutral;"the context file not being found is handled in src/node.js"""
3261322;neutral;"Ahhh. Right."""
6506593;neutral;"@Skixbmc @Karlson2k  ```""""%s\%s""""``` should be ```""""%s\\%s""""``` right?"""
6643034;neutral;"No, look at https://github.com/xbmc/xbmc/pull/3326/files#L3R180. I need Lock to survive after function GetAndLockConverter, until UnlockConverter is called. This is the main reason for lock."""
6643596;neutral;"yes, currently it's working with !IsEmpty(), but as stereoscopics stuff is anything else then trivial/straight forward I prefered to provide a infobool (which isn't working atm it seems, no idea why) to abstract this and wrap any future logic change. Can """
6778937;neutral;"You could lose this log if you want (just make the log below start with """"Loading items:"""")"""
583886;neutral;"Hmm, its FOS_facebook auth break all"""
589293;positive;"Hi,  I not find tests, but they start issue https://github.com/FriendsOfSymfony/FOSFacebookBundle/issues/79 but fix not work :)  2012/3/22 Drak < reply@reply.github.com >  > > @@ -79,11 +110,35 @@ public function regenerate($destroy = false) > >       */ """
1409183;neutral;"Or you meant """"swallow NonFatal, rethrow Fatal""""?"""
438544;neutral;"I don't think that tabs can occur there, also there should be at least one space, correct? Then I'd do: [ ]+"""
2137986;neutral;"Doesn't this belong to the other `WithBackendTest`?"""
439768;neutral;"hmm, how can we make a route in that file public if the standard security setting sets everything in it as non-public?"""
440971;neutral;"Right, as you said above, people will have to change the default security rule, which is fine. So, the only thing that we need to figure out is another name for unsecure. I think `_internal_public` is fine."""
1140058;neutral;"`scala.Cloneable` is a subtype of `java.lang.Cloneable`. Both would work, I think it doesn't matter too much in the end: anyway the `@cloneable` annotation is deprecated now."""
394840;negative;"Does not make the code any more readable IMHO."""
409178;neutral;"Shouldn't this and the following methods be called `openSession`, `closeSession` etc. to be consistent with the naming in the rest of the framework?"""
6480312;neutral;"@return self"""
6566691;neutral;"when tests running with Netbeans (all tests in folder) - this is problem because in Mvc/Controller/TestAsset/ exist the ZendTest\Mvc\Controller\TestAsset\Request class. """
6567018;neutral;"I see... looks like an old PHP version issue (early 5.3 versions)"""
6113374;neutral;"Nope: http://3v4l.org/geAhT"""
508676;neutral;"Can also be a View\Variables object I assume? Also, should that array be an associative array?"""
2215712;neutral;"Would adding libelf as a dependency be a cleaner way to provide this header?"""
6606427;neutral;"The colon is not part of the version here"""
1114427;negative;"Yes :("""
2106752;negative;"Satoshi is a very bad person to learn C++ style from :poodle: If you want an example of well-structured, readable C++ I can recommend reading source from LLVM. And I'm not sure either, it doesn't warrant changing all the functions I guess... maybe just l"""
4049083;negative;"Yea, I really really don't like this either. I landed on doing it this way because I figured it would be easiest to implement across the board.  I don't think that keeping m_pixels around is safe universally. My fear was that some implementations (espec"""
5831576;negative;"Yeah sorry. If there's weren't a ton of other changes here I'd fix it but it's not worth it at this point."""
3632099;negative;"I am sorry, didn't look carefully enough. I get confused every time when I look into this part of the code so maybe it's a good time change it to something more meaningful. LookAndFeelResolution is the resolution the user has set. It changes e.g. when tog"""
5555625;negative;"Missed that during the rebase.... sorry - fixed"""
5556409;negative;"what a shame.... :("""
4808790;negative;"Better, let's kill it and use the same header we use in `src/`.  Apparently I forgot to update this back in January.  My bad!"""
4016278;negative;"I miss C++ :("""
2182051;negative;"That's too much worrying. I'm going to restructure it so it does the right thing without having to."""
968424;negative;"Oh, sorry guys. Got distracted by other things. I'll split my submodule branch and push up some options today."""
4424871;negative;"Also, I'm not sure how I feel about this being within the ServiceBusMessageBus class, feels more like a ServiceBusConnection function.  However it is this way in other scaleout providers :("""
666774;negative;"Seems unclean. Is this because we're abusing the default HubManager for all scenarios?"""
56731;negative;"I though i said no globals :("""
761358;negative;"Oh sorry -.- my fail"""
493136;negative;"Maybe it's strange, I am spell script noob :( I've tried it this way and it works. I really don't know how to do it other way"""
5602204;negative;"Really? sorry, I did not know"""
4978534;negative;"I hate it when this happens :angry: """
4496019;negative;"Not really. There's not much to flame about. That is the code convention we use in our source, hence all PRs need to abide or we risk ending up with a messy code base :neckbeard:  """
5910106;negative;"Oh, that's sad :( I don't know if I supposed to do so many commits, but I will do it anyway."""
4830344;negative;"spaaces :("""
3705949;negative;"Don't do that.  His comments are bad.  Bad @feildmaster, bad!  Also, those types of comments need to go at the end of the line."""
5627291;negative;"Using sync here does not sound right... we not want to block!"""
1364618;negative;"Ah I see.. sorry did not spot this via the diff. I should have reviewed it in more details :("""
1091140;negative;"Alright, that's just sad."""
5601085;negative;"Oh, sorry - disregard, please."""
4338837;negative;"Yeah... I don't like this either but too many tools are failing at the moment so we have to sort-of monkey-patch them."""
2496968;negative;"This was an accident with ctrl + f. I reverted the others but forgot about this one :("""
2216181;negative;"Hope you didn't hate me too much for not having commented there in the first place :/"""
4971234;negative;"I truly hate this function. """
2153495;negative;"I really do not like default arguments, it complicates code and doesn't fit C++ style used by node...  Can I ask you to use enum for this?"""
175108;negative;"I'm sorry. Really discussing like that about 5, respectively 2, lines of code? I can restore it, if you *really* want to."""
6320628;negative;"ah sorry, you use it in the bundle class. But this seems like a weird way"""
1837027;negative;"I finally removed all the `RouteHandler` crap. I don't like it. I'll find a better way."""
6100412;negative;"The logic here is wrong - you should assign the return value to a separate variable.  I think this code will fail to behave as expected for port 0 or 80!"""
5008207;negative;"adding a new method in an existing interface is, unfortunately, also a BC break :("""
3872475;negative;"i will do a new PR to fix this. sorry!"""
2755521;negative;"I fucked up my commit sorry...."""
2350820;negative;"oops too fast, it needs to be reverted !"""
3635649;negative;":embarrassed: Yes I recall, but I usually miss the occasional code-style, since it is not how I usually write that code. I just left the code-styles I missed as a later activity, after this is approved. Hope you don't mind that. I'd take care of this in-d"""
2005347;negative;"Sorry, sorry :(. Because it was a very simples change, I didn't tested it. I forgot to use $this-> so, the line is : return $this->generateUrl($route, $parameters, $absolute);   On Thu, Nov 1, 2012 at 10:58 AM, Christophe Coevoet < notifications@g"""
1728061;negative;"Hmm... not really liking either way. Just feel like there's too much critisicm on these micro-details that don't really pertain to the style guide."""
544408;negative;"woah keen eye.. that's crazy yes - i messed up!"""
464684;negative;"Template is bad name, I was planning to change the name, but I hated TemplateManager too.  For now I moved it to TemplateManager, I'll appreciate better suggestion"""
6201771;negative;"Ah! I was looking at the wrong place to fix this error!"""
6074074;negative;"Ah, my bad... I confused 'double' for a noun! This sounds good."""
6095055;negative;"Oh sorry!   Just need to add a reference to the youtube page in docs/source/userguide/settings/plugins/index.rst. That's this page: http://www.thinkupapp.com/docs/userguide/settings/plugins/  Also the developer guide you wrote isn't linked anywhere in"""
6102564;negative;"I wish PHPStorm had context specific docblock template... :("""
6137308;negative;"I had it return true, not the same as having it actually work :angry: but then as you said if we write a compiler then this is a micro optimization that is not really worth spending much time on"""
6105615;negative;"I'm sorry, but there are more important things than an additional whitespace after an annotation tag I guess. The time of the people that are comitting is valuable and most of them don't get paid for their effort. I'd rather like to see their resources sp"""
6146944;negative;"Sorry, missed this spot the first time !"""
351268;negative;"@vicb: I somehow fail to come up with an elegant solution regarding explode etc. - any suggestions?"""
4976178;negative;"This is going to end poorly. I don't like overloading conditions like this, it will break eventually for someone somewhere."""
6101204;negative;":("""
292356;negative;"my editor is the culprit!"""
5912524;negative;"It is too bad a trait cannot implement an interface :("""
5912764;negative;"That was the reason I started to extract stuff into a Trait, found out the hard way it was not possible :("""
5829535;negative;"I'm glad I'm not the only person who hates Cache::set(). That method is all sorts of silly. I'm on board for removing it if others are. It adds a pile of complexity to Cache for almost no benefit other than making the calling code more complicated as well"""
5576286;negative;"Oh noes, code style. :( I'll be super careful about that in the future. Too many projects here."""
5421890;negative;"I did... in this case just don't write anything in the docblock. I've encountered too many times where the ``@return void`` annotation was wrong.  I guess that's one of those things where opinions just differ. Like coding standards in general. I leave"""
3788818;negative;"I too dislike having huge lists in classes and the memory overhead. Can't we come up with a better way to avoid the extra memory cost for those who don't need this feature by having the list load conditionally from a config file and/or through `Configure:"""
3622375;negative;"Derp, I missed that sorry."""
3059333;negative;"Resetting validation after it finishes will just break it :("""
87390;negative;"oh yeah just realized it sorry, I will PR again"""
1518476;negative;"Ah, true. I forgot about that. Browsers... :("""
2762157;negative;"I don't see why you all want to have strange syntax :'(.  There is some incoherencies on that radian. All those things extends from AbstractPluginManager. In fact RoutePluginManager could be called RouteManager..."""
2776024;negative;"I prefer route_manager. There are some inconsistencies on that across the framework :'(. I'm going to change that."""
3406166;negative;"Sorry, I missed your comment before committing :(  I intentionally left this detail out and linked to the full docs to avoid duplicating information (maybe that's dumb)."""
27209;negative;"I see. In fact, I worried this change. (because break FOSFacebookBundle and ...)"""
1990394;negative;"Indeed, it's a typo.  It isn't a syntax error — or the tests would have failed loudly.  Sorry for not noticing your comment before pushing the commit :("""
1668089;negative;"This line spacing is really awkward, please don't make unrelated changes like this, especially when they make stuff uglier."""
1624828;negative;"This whole method scares me, and not in a good way. We need to find a new API for this to work, because monkey patching all this state and then cleaning up is a mess, and very very fragile."""
1624843;negative;"At a minimum this is the wrong place for this: objects shouldn't have their own methods for monkey patching their state. I'm seriously skeptical of whether this should exist at all, it's too much of a mess and too fragile."""
1569231;negative;"Oops. My mistake !"""
1146601;negative;"Unfortunately you can't use the shorthand ternary like this, as isset() returns a boolean. :-("""
1081707;negative;"That not have any sense. You don't create a test with accidental wrong values. Check this because seems that you have a lack in the test design."""
785128;negative;"Another bug introduced by alias abuse. Tests for this file fail."""
620489;negative;"I don't touch this :/ bad manipulation sorry How i can change that ? i can update my pull request ?"""
518529;negative;"d'oh! Spaces, not tabs.. even had it underlined. Sorry to make you go through all those!"""
312604;negative;"Gah. I'm an idiot. I undid this particular change in subsequent commits. In case it's not painfully obvious, I'm still figuring out git."""
4955099;negative;"At this stage I'm not sure the rails core wants or cares about this fix. :( cc @fxn @steveklabnik """
3675382;negative;"ugh stupid search"""
3364642;negative;"Argh! Sorry! Obviously hadn't had enough coffee this morning. Just noticed another one…"""
5520875;negative;"@mislav  @adamv  creating a ~/.cabal/config will happen as a matter of course when installing any haskell libs. that is a bad reason to use --global.   --global will create confusing problems for none expert haskell users """
6314564;negative;"Oops forgot indentation :("""
2435029;negative;":( Not enough caffeine this morning. Fix coming shortly. One of those days already."""
5180887;negative;"Hm... no I don't think it does. Totally missed that!"""
5613856;negative;"Tried to follow teh link but I was unable to squash both commits into one. Will create  a new pull request, sorry for all the work :("""
1875018;negative;"But I really hate doing this. How can we move this out too?"""
1834756;negative;"Unfortunately not. :cry: """
1547698;negative;"Oh, I mean, it's still a bad idea, but just saying.  I think it's a terrible way to write code, but I'm not in charge around here."""
5158062;negative;"You're right :( :version tells me it's 7.4a BETA."""
565816;negative;"gah, yep :("""
3787026;negative;"WHO DECIDED WE WERE GOING TO USE MM/DD/YYYY I JUST SPEND 2 HOURS DEBUGGING THIS CRAPOLA I HATE CUCUMBER %^@$(!&^&@$&*!*(@!@%^#$%^!@%^@!#!$#@#!@#!$!!#(*(*&!@)$:"""">{>"""":"""""""
3738723;negative;"I'm worried that this is no good in case someone has a space in their file path"""
109599;negative;"Ugh, right. I haven't noticed this small detail. :("""
1663958;negative;"I'm very sorry, it's my mistake. I removed this line, could you please review this again?"""
897815;negative;"OK, but I just discovered the built binaries this way behave differently. :( Seems like further investigation is needed."""
788473;negative;"You're right. It's a fourth value. I have hideously embarrassed myself by getting it backwards."""
184733;negative;"um. this is wrong :-("""
5494321;positive;"No problems at all, thanks for reviewing the changes :)"""
6060277;positive;"Nit: missing new-line after license :)."""
5418575;positive;"It's not *that* severe if we allow wallets to be stored at arbitrary locations on the file system as in multiwallet-qt. It would be quite severe if _path happened to be the datadir :)"""
6099691;positive;"Thanks for clarification :), fixed."""
6203031;positive;"Yeah, when you remove the custom class definiton via Qt Designer our BitcoinAmountField get's converted to a QLineEdit field. Try for yourself, if you want to be sure :)."""
6099703;positive;"This should be changed to dynamic units via ``model->getOptionsModel()->getDisplayUnit()``, remember my recent pull :)."""
6061850;positive;"No thanks, I'm happy to see this merged ;)."""
1119879;positive;"in the future you can ignore the stuff generated by roxygen2 like NAMESPACE and Rd files, and just send me the R code; I can run roxygen by myself. That will make the pull request shorter and easier to review :)"""
1098324;positive;"Agreed - thanks."""
1061065;positive;"done!"""
1061110;positive;"and for `knitr-lang.md` too :)"""
4522441;positive;"~90 LOC just to avoid a goto?  I think that speaks for itself :)"""
5004340;positive;"I still prefer RAII. Make the compiler do the work of making it leak proof. Safer *and* more convenient."""
4394249;positive;"What is this doing here? Thought this is Mac OpenSSL related :)."""
4130560;positive;"Haha, the original comment used """"will let us use"""", which I incorrectly copied in 6b8de05d."""
2476317;positive;"yes, yes and YES!  Code reuse for the win! :)"""
2387082;positive;"I'm sure you didn't mean to do this :)"""
2387344;positive;"setEncoding is what node has, so yes, I guess adding charsets support will be natural evolution of this method :) But it's out of my scope, at least for now."""
3853387;positive;"If you take a look at some other Qt files, you'll see this is already the case in several files, which I also couldn't compile. If you are able to come up with a solution that works, that is fine :)."""
3685878;positive;"Can you indent these and the 2 below with the above line :)?"""
3689433;positive;"Because the old text """"src/qt/res/src/*.svg"""" had covered the newly generated src/qt/res/src/bitcoin.svg i had to """"rewrite it arithmetically"""". :) I think it's okay like this."""
3644466;positive;"I'll add a ToDo in my local build :)."""
346535;positive;"Hey, good catch!  I'll remove them."""
348359;positive;"Nothing about this? :) This is probably the most important point for me: keeping an eye on the code as it grows it's very important to me."""
2604303;positive;"Can we keep a space after starting comments :)?"""
1716918;positive;"Fine, same is true for me thinking about Linux ;). End of OT then ^^."""
1527031;positive;"Now I got it yes, my brain told me hey, when S<b>U</b>CKS4 and -proxy, SetLimited(Tor and IPv6), which currently is not the case ^^. But I like the idea, as really no one expects a non-proxy connection, when -proxy was set. If you want me to integrate tha"""
1366333;positive;"So everything fine here :)?"""
2106671;positive;"Indeed, I just used what was there. Sometimes I have not that wide view/knowlegde you have in the area of coding :)."""
948155;positive;"That Commented out code should be removed, if not used :)."""
775694;positive;"Didn't know that, but I think the names are more speaking than a simple -1 :), look how we guessed what that -1 means here. Would not have happend if we used the error codes."""
2666920;positive;"Wrong fork. :-)"""
4550584;positive;"I agree.  Thanks for looking into this.  Should be good to pull once that change is made."""
268795;positive;"Good catch :)"""
5353654;positive;"Sorry about that. The new things are just so shiny!"""
6347465;positive;"Should I go and buy a can of paint ? :)"""
6358852;positive;"Looks good with those changes thanks @davilla"""
6294676;positive;"No, it's not architecture, it's CPU family. In log we get """"x86 64-bit"""". I think it's better than """"x86_64 64-bit"""" :)"""
6264884;positive;"sure, sure :)"""
5966849;positive;"Thinks I found a better way. :)"""
6224585;positive;"Just rechecked. Except this place, disabled state is replaced with """"Infinite"""" state (disabled state in other words). :)"""
6252698;positive;"It's not a problem as this function is used only from TestCharsetConverter.cpp :)"""
4110921;positive;"Hehe, yeah looks good."""
4049265;positive;"You can't just throw this one away :)"""
4049884;positive;"++i. Maybe I'll stop doing these ones :P"""
4052250;positive;"Noted, lets deal with it later :)"""
5306443;positive;"Excellent, thanks."""
5567015;positive;"A perfect timing. Just a second before my commit :)"""
5525587;positive;"Why this change? :smile:  """
5118946;positive;"Oh, understood :) I think you're right, swapping buffers around won't make this cleaner."""
2934141;positive;"I like what I'm seeing here, :+1: """
2945539;positive;"I came to the same conclusion last night. Great minds, @vmg. Great minds."""
5095934;positive;"Nice! That actually makes it much more readable, thanks!"""
5096003;positive;"Okay. That should save some time, and it doesn't break the existing tests, so I guess it's okay. I wasn't sure how hard to make diff try on this, so I just turned everything on. :smile: """
2711031;positive;">it's possible that this will return the wrong answer  @scottjg Yep. I was a little bit afraid of something like this.   Awesome review, btw :heart:"""
6067445;positive;"Fixed as well. *Very* nice catch!"""
5826392;positive;"What a *lovely* addition. Mind boggling we didn't have this before."""
5778004;positive;"Classic JGit.  Oh well. Thanks for taking the time to look into this. I've reverted the assert to the old one. :)"""
5657018;positive;"Oooh, I really like your second suggestion. Stay tuned."""
4237852;positive;"@arrbee's implementation is significantly more elegant. Please use it! :)"""
1459143;negative;"Using regular expressions to do this seems really inelegant, but I don't know a better way"""
6345760;negative;"This is ugly..."""
2047008;negative;"sorry I did not realize you were already there..."""
1061172;negative;"sorry. forgot to commit my changes for `knitr-lang.md`"""
2487321;negative;"And I still don't get the meaning in german from that weird english description..."""
553739;negative;"Do we really want to increment a full major version...not that it matters, but it seems excessive..."""
6295045;negative;"@stupid-boy Free what buffer?  They're already static strings chilling in .data. @Karlson2k I'm not concerned about performance. I'm concerned about ugly and unnecessary .c_str() calls."""
6191405;negative;"@Montellese Can't find any overload for std::string. :( EDIT: found it. Strange overload: CStdString in input, std::string on output."""
4049981;negative;"Feels a bit weird having this be part of the public interface.  If CRenderSystem just depends on m_batches then maybe a helper function which returns those should have the side effect of calling MergeSimilar before doing that?"""
4767998;negative;"Oh right. Crap."""
3149346;negative;"Although correct, it's a bit weird and not immediately obvious that this Copy method is doing a shallow copy of the FileItem base class properties, but not the actual list members..."""
5529226;negative;"I can't find an rb_reg_new_str in the C API anywhere. :cry:"""
321536;negative;"Well, this is a tricky issue. If the original document was ASCII-8bit, returning UTF-8 strings for the intermediate steps is risky. That's why I didn't like the idea of transcoding in the first place."""
4070724;negative;"Yes, stupid of me.  I would have sworn, I did think about freeing it and I saw similar code which did not free it, so I copied that pattern.  But I cannot find that example code anymore, so it is probably a figment of my imagination.   Anyway, git_buf_fr"""
6145622;negative;"My mistake. Once again. *sigh*  Fixed!"""
4808879;negative;"This is totally my fault. I was working off an old old start on a status example that I had. I'll fix it!"""
4819913;negative;"So...  I think it's a little odd to have one callback that takes a direction and then two callbacks, one for each direction.  It seems like either the filter callback should take a direction, or we should have two `should...()` callbacks..."""
4437705;negative;"Actually, with the removal of case insensitive comparisons, this is obsolete!"""
3842307;negative;"Damn, I screwed up my mental math. You're right."""
2262014;negative;"I don't like this, seems redundant and in the wrong place. We already have `git_odb_read_header` which does exactly this."""
3432466;negative;"I don't like that idea because the zone index handling is already awfully long. I defined a new macro `UV_PLATFORM_HAS_IP6_LINK_LOCAL_ADDRESS` and protected the helper function with `#ifdef` instead.  Perhaps we could move `uv__parse_zone_index` to plat"""
1581568;negative;"Actually, this is really an accident. I'm sure I fixed this because it was wrapping in my editor and saved it without thinking, but I would generally never include a change just to alter indentation. Sorry! """
1253191;negative;"Yeah I was kind of irritated about the m4 directory.  I forgot about set."""
2955097;negative;"Eh? this is weird. You should never ask codec for pts. """
330954;negative;"Argh! My bad. Thanks for having spotted this.  BTW, why commenting out the code instead of removing it?"""
331136;negative;"I'm wary about this. The rounding strikes me as arbitrary, why did you choose this exact value?"""
4882967;negative;"but can still invoke sounds weird. Leave that part out."""
129966;negative;"This worries me. We could certainly use a more efficient way to consume data from a buffer, don't you think?"""
103030;negative;"This is the only one that bothers me. If an old compilers fails to optimize a static `strlen`, that's ok, the code will run a bit slower... But if an old compiler fails to optimize this one, this will just not compile. We need to change this to a numeric """
67036;negative;"This is a real bug! zlib can modify data pointed by ->next_in so you __cannot__ just cast out the qualifier if you don't want to get SIGSEGV."""
4229126;negative;"If we make it static it'll make unit testing it ugly.  I'll have to add unused Resolve overrides to take in min/max Version numbers.  Still want it static?"""
3929981;negative;"I can't remember why this is lazy. Seems like a waste. """
3845059;negative;"weird formatting. Remove the spaces before and after the parenthesis"""
469846;negative;"Thanks for the tips but I tried both and always get refresh 0    :-(  I added you to the repo as collab, be free to try other variations"""
3111953;negative;"100% bug, shocked it wasn't caught before"""
3042365;negative;"Sleeping is a weird variable name what about receivingMessages or ignoringMessages"""
4254143;negative;"again the wrapping thing here is weird - though I might not be understanding it correctly. """
2080368;negative;"This spacing looks weird."""
613087;negative;"Second. It's weird, as I'm sure I've already fixed this file. WIll double check."""
617948;negative;"Don't like it, either. Ok, we'd better stay with deserializing parameters before passing to the `Invoker` - it's much cleaner. But I'd get rid of static extension methods in favor of something like. `IParameterResolver` interface + implementation, that'd """
556438;negative;"Wow this formatting is horrible. Fix it."""
8036;negative;"I really don't like the __arm__ keyword. This is nothing arm related it is IOS related"""
8044;negative;"weird reindent, so can't see what changed."""
792450;negative;"really? damn"""
743999;negative;"Ugh. Betting it's not blizzlike."""
575129;negative;"Because this is something utterly boring and tiring to work on ?..."""
417266;negative;"What are you saying? :|"""
5625834;negative;"useless and broken compile"""
5335467;negative;"oh I see sorry I understand wrong the documentation i'll fix it now"""
2366422;negative;"The indentation is also weird for the [Category] attributes and some of the new tests"""
5025133;negative;"the indentation is weird on this line"""
5409993;negative;"The indentation here is weird. It's not aligned with the rest of the code."""
2582211;negative;"I'm nervous now"""
1668825;negative;"Darn, I needed to remove the Host part since the self-hoster uses a + for the host name now (to allow for remote access).  My bad that I forgot to run the unit tests :-(  So I guess the self-hoster needs to use its own private IsCaseInsensitiveBaseOf() wh"""
2491336;negative;"Would HeartbeatsPerKeepAlive be too wordy of a name? I'm worried that people will assume that KeepAlive represents a time span in seconds without reading the docs.  Also, is there any reason we shouldn't just make this a uint autoprop instead of doing a"""
3522995;negative;"I wonder if there's a better way to do this. This feels a bit dirty."""
3524596;negative;"I'll move it to a new pull request... but when you merge a pull request all the commits get squished anyways... it's effectively like just moving this it's own commit. """
6090360;negative;"He said it's disturbing, not that he wouldn't accept it. I agree, it's disturbing.  The idea of having to destroy and recreate an entity just to get it to change orientation is a ridiculous concept.  However, I see why it was done for Paintings; Because"""
3718812;negative;"You changed the line comment, so the diff is weird"""
3474089;negative;"That's a frikkin' merge conflict, man!\</accent\>"""
426577;negative;"Oof, missed this before I pushed my last rename commit, sorry.  Hang on.  You're absolutely right, and I've noticed this since I wrote the original code a week ago."""
1222306;negative;"Shame on me. You are absolutely right. I reworked the commit according to your comments."""
2871307;negative;"you are right,my bad..."""
725002;negative;"We shouldn't use a composite buffer - it's known to perform pretty bad and it will make hotspot confused because of one more ChannelBuffer implementation to consider."""
1637626;negative;"If all who contribute translatable strings to the source would be a little more straight there would be no need for this. It really annoys me, that we have strings that have incorrect grammar or punctuation.  At least for the string """"Error: Transaction cr"""
6224671;negative;"Just assert?  This fprintf() + abort() style is kind of weird.  (I know e.g. NODE_UNWRAP() does the same thing.  Also kind of weird IMO.)"""
5576035;negative;"continuation-local-storage is a horrible name for a module, it's so very easy to make a typo...  (I'm only half tongue-in-cheek, it's way too long for a core module.  child_process is already 5 characters or so longer than I like.)"""
1918702;negative;"There may be too many APIs related to path handling. Sorry! I just extracted this one since it was such a common pattern in the code."""
4830159;negative;"I am embarrassed that I forgot this"""
3380113;negative;"API here is a bit weird.  cb functions should pass err as their first argument.  Better to just call fs.writeFile with the supplied cb, than to force a throw."""
6019455;negative;"Hmm weird, must have gotten messed up while refactoring."""
5497590;negative;"I fear I may have originally introduced that, mea culpa. I'm fine with leaving it as-is for now, `make jslint` doesn't complain and we can fix it up afterwards."""
5461642;negative;"Oh, indeed. That's a bug, really..."""
4676676;negative;"Don't do this. This will break horribly if node.js ever adds multi-isolate support."""
4635251;negative;"I'm afraid that won't work well with overriding it."""
3640977;negative;"Another gem. :angry:"""
3859221;negative;"Removing debugging seems like a bad idea."""
2178487;negative;"I did indeed run the test outside of the jQuery test suite. Because haven't installed all grunt plugins and was eager to make this pr. Should have known better. If something can go wrong, it goes wrong."""
1945505;negative;"Doh!  ![facepalm](http://i.imgur.com/jF5ib.gif)  Now I'm understanding @dmethvin's remark about global settings being a bad idea. Ok. I'm walking out the door. I can look at refactoring this later."""
1863969;negative;"regex abuse.  just do: `process.platform.match === """"win32""""`  also excessive parens"""
1537593;negative;"It *is* a magic number, and... no. The choice of how good a fit to demand while protecting ourselves against nontrivial loops is arbitrary."""
2982772;negative;"The new github editor does really weird things sometimes. This is one of those times."""
1634394;negative;"Being explicit is faster then coercion, I suspect that extend is a perf sensitive operation..."""
2952898;negative;"This is pretty dangerous, don't you think so?"""
778889;negative;"Since the test is a bit weird, should the issue been mentioned in a comment / test message?"""
698192;negative;"This is terrible to read.   Ditch the underscores.  Needs padding spaces for readability"""
659853;negative;"Sorry, I tend to deal with a mixture of 2,3,4 spaces and/or tabs for indenting between JS and Perl.  Drives me crazy..."""
642776;negative;"But this adds a call to the stack for poorly performing browsers :\   I'm thinking the net win in your other PR affords you a few bytes if you need them"""
610436;negative;"my bad, fixed in b08e417"""
483821;negative;"Sorry, that was lazy... :/"""
2292031;negative;"Well, lets do it this way then `options.fd !== undefined ? ... : ...`. I really dislike `in` keyword."""
432850;negative;"That is so weird."""
1816547;negative;"Well, this looks really weird. `null` is not `Error` instance, you should change this strange *exception*."""
1307837;negative;"Wow, how depressingly true. http://jsperf.com/argument-slicing"""
1307916;negative;"Bound functions are particularly horrific in V8 for some reason. http://jsperf.com/argument-slicing/2"""
1308321;negative;"@isaacs please see this benchmark (https://gist.github.com/3265554), in order to get properly disappointed after making such statement!."""
392752;negative;"the use of === for these doesn't make sense, consistent or not it's not worth a pull-request for pointless stuff like that"""
306813;negative;"what will workerID do? worker.uniqueID looks weird"""
5459101;negative;"It seems weird to me that this is setting the form field value after getting called by `search_field_disabled` which just read that value. I couldn't really think of a cleaner way to do this, though, so I'm not 100% sure what to suggest to make it better."""
6142365;negative;"oh, you're absolutely right -- sorry for my confusion! That makes sense, it should add `word.length` to get the next match."""
6318198;negative;"This exception message looks weird to me"""
6115931;negative;"This looks weird to me. It does not allow validating variable names at all and depends of the place where the compiled expression is evaluated"""
5965768;negative;"hm, that is a bit vague indeed. Maybe it should just throw an invalidargumentexception instead? It doesn't make much sense to pass -5 or 10 as a value anyway. Allowing it only works confusing"""
4938005;negative;"I think hints are specific to the ORM. So having them in the generic DoctrineType looks weird to me"""
4934033;negative;"Thanks @stof, it's fixed. I should stop making PR late at night... :/"""
3872904;negative;"A service named ``absolute_url`` is a bad idea IMO. It does not descibe at all what the service is about.  thus, making the alias target the abstract service looks weird to me"""
3873384;negative;"@bschussek sorry, i'm still confused. Is it `$string.$string2` or `$string . $string2`?"""
3734173;negative;"It is not possible. :( may be, we can introduce a little **optional** coupling by allow the end user to give a translatorInterface to `getErrorsAsArray`  so from the controller `$form->getErrorsAsArray($translator);`"""
3039869;negative;"imho, using a assignement here is confusing and not really needed"""
1836474;negative;"an upgrade instruction starting with ``Added`` looks weird to me."""
6109556;negative;"the naming here is indeed weird, but the duplication makes it hard anyways."""
3837048;negative;"what is the goal of this abstract class you are introducing ? This looks weird as you are not even uisng it for the instanceof checks"""
3762173;negative;"hmm, actually, we already have 1 compiler pass using a different namespace than in bundles :("""
3684200;negative;"This sentence looks weird."""
3489562;negative;"The name is weird IMO. This is not a stack"""
3785734;negative;"creating a new descriptor inside the descriptor looks weird to me"""
3371412;negative;"This looks weird to me. Adding the tag when it does not have the translator ?"""
2507857;negative;"hmm, indeed, sorry."""
2363407;negative;"Sh** I thought it would went unnoticed ! Any idea how to test in a simple way ('stack' should not be tested)"""
2323995;negative;"oops, sorry about that, that's already what you've done."""
2251447;negative;"i was just curious, sorry for that"""
3525398;negative;"To me, this is an ugly way to see if there is a previous script tag that needs to end. Granted it's likely suitable and the break scenarios are rare (though possible), I personally would use something different. Not my call, though.  Edit: Whoops, this """
1728014;negative;"Some stupid goof in cleaning whitespace sometime over the past year. Read: OOPS!"""
1261549;negative;"The FormRegistry being new in 2.1, it seems weird to have a deprecated method in it"""
2332349;negative;"It does not work :(  ```bash $ time php UnitTest-e8af5d1.php | grep -E '^F' F 0/abc F abc/0 F abc/0/def ```"""
956170;negative;"why closing the PHP tag and opening again just after ? It seems weird"""
837303;negative;"This one looks weird - use a tab for the indentation."""
751468;negative;"We don't write code for auto-doc generators, we write it for humans, and those comment blocks are wasteful and hideous."""
116335;negative;"It does look weird. I assumed this is the way it should have been displayed when looking at the FAQ. I have changed it to one line now."""
545721;negative;"Postgres or PostgreSQL, please. Postgre looks weird, and I've never seen it used as such."""
545777;negative;"Renamed, though ... both look weird to me."""
346763;negative;"I see. I'v only looked at the diff, sorry."""
264057;negative;"Weird formatting here!"""
215319;negative;"i'm realy confused with github... i can't edit my edited file"""
156709;negative;"This line must be replaced with:      sscanf($str, '%s@%s', &$name, &$domain);  It was actually my mistake when I suggested it - sorry about that."""
358509;negative;"wtf, you mean **else if** based on **elseif** ? because **else if** is a totally diferent thing compared to **if**"""
6101145;negative;"@jrbasso I tried that, does not work :("""
5621790;negative;"Because I hadn't seen that, this is very out of place :( Will fix in a few."""
5444095;negative;"This actually have a pattern name, but it is ugly and confusing: Flyweight factory"""
5436927;negative;"This is bad, returning early is a good thing."""
4604911;negative;"nooo, why you hate on Wooohoo ! :("""
190078;negative;"Oh God. I'm having trouble with PRs on GitHub. Awkward. I'll better make another one using a fresh copy of Symfony."""
4394900;negative;"Odd, it might be the test being wrong... I remember spending some time fixing the multi insert in sqlite so I was quite surprised it did not work."""
3122764;negative;"I totally missed that, my bad. I'll get that fixed."""
6184377;negative;"only one space between sentences (barbaric, I know...)"""
3998164;negative;"This is confusing. Please break it into multiple lines."""
1723748;negative;"Oh that is a bit silly."""
50631;negative;"Right sorry, removed."""
1616459;negative;"Can we add a default return? throwing an exception sounds a bit too much for view related code"""
4756560;negative;"Now this is just scary."""
4543270;negative;"I believe this change could have some unintended consequences. Query.setup_joins() has an allow_explicit_fk parameter, and this change will likely break that code. (I haven't tested this, but seems likely...)"""
1460045;negative;"Having a destructive get() seems like a bad idea.  Why not just call set() afterwards to clear the block.  I'd like to avoid duplicated functionality."""
44389;negative;"the naming of these 2 services is weird. The first one uses the extractors but the second one is not an extractor. It uses loaders"""
2705717;negative;"bad indentation"""
4474072;negative;"I am sorry. Can you provide any reference to how to cross referencing these sections from the docs in another project?"""
2594590;negative;"Indeed. Very annoying. I'm not sure of the best way to remove it, though. Suggestions?"""
29971;negative;"The sentence is weird. It should probably be rephrased to be clearer."""
3127287;negative;"This points to something weird: if I do `dumpdata --pks 2,3,4 app` I'll get _any_ object of any type with PKs of 2, 3, or 4. That's... weird. I think a better approach would be to make `--pks` only work if you've specified a _single_ model. So `dumpdata -"""
2836738;negative;"Otherwise the poll admin asks the user to enter the number of votes when creating a Choice, which is distractingly weird."""
2543272;negative;"I see a lot of changes like this one that add a lot of extra whitespace between the parameter type and name -- and in most cases, it doesn't even appear to be for aligning purposes. I'd argue that if you're aiming for better consistency in this PR, these """
374831;negative;"Sure that makes sense. I also broke the build - AllTests fails because of classnames - so I'm fixing that as well."""
2003397;negative;"Ohh, I didn't realise this. Sorry my bad - I will amend now."""
1881565;negative;"Here's how I would have written it: https://gist.github.com/3911240. Hopefully it's not worse than the previous version. """
1668082;negative;"This comment is pretty useless"""
1666905;negative;"This seems like a poor idea, and probably should not exist."""
1671858;negative;"I hate it when long lines are split, since all modern editors auto-wrap nicely, and it makes the line harder to read for me if it's split."""
5698958;negative;"That is odd, having immediately executed everything so far."""
5909582;negative;"That's what I want to do eventually, yes, but it's too much to accomplish in one release as it would break a hell of a lot more stuff."""
5948174;negative;"Closing connections as side-effect of running assertColumnExists is dirty. For example anybody using transactions will have a nice surprise waiting..."""
19249;negative;"Can you give me an example of a route? Because I'm pretty sure we don't need this weird `~` support."""
112620;negative;"I really don't care much if PHP4 people can't run tests.  I'd rather be able to ensure code isn't buggy than ensure compatibility with PHP4."""
54071;negative;"Yeah, that's right. My bad. Commit 788a7e4 corrects this issue."""
12654;negative;"The visibility is missing and the default value seems weird"""
8207;negative;"That's weird. If I added this at some point, it was probably to fix something."""
7185;negative;"I agree in principal, but the implementation is honestly a bit ugly and confusing, which is not your fault, just a byproduct of what you're trying to accomplish (https://github.com/symfony/symfony/pull/99/files#L0R52).  I'm also not sure I agree that the """
1518111;negative;"I don't like the default value: if the parameter is optional, you should use null. And if the value is null, you set a default value. I don't think that we need to define a default priority (we don't have a default priority in our priority filter)."""
1131103;negative;"My bad... I fixed it."""
965963;negative;"sorry, will fix that"""
2258732;negative;"Ah, I finally see -- you're setting the revision id params and overriding the page name param with the appropriate name. Coulda saved me a lot of time if you'd replied to Logans' and my comments with clarification! :("""
357720;negative;"That's what I get for hand-copying the patch after spending all night on a plane.  Thanks for catching that.  :-\\"""
2394344;negative;"This is very bad and will break a lot of things"""
3307942;negative;"This doesn't look ver good =("""
3153796;negative;"Reformatted, sorry about that!"""
2904998;negative;":confounded: """
6319204;negative;"sorry, totally my bad"""
1201995;negative;"oh, I missed the comment bits, my bad."""
5552682;negative;"My bad example is at fault for that one, sorry @antonio!"""
3784743;negative;"@pixeltrix ah yes my bad, haven't thought of this"""
3685218;negative;"Ah, sorry this diff isn't very clear. The above is for the documentation for the ``fields_for`` method. Here's what it looked like before:  ```ruby       #   <%= form_for @person do |person_form| %>       #     First name: <%= person_form.text_field :"""
5829555;negative;"@mattr- I'm worried this will only evaluate until one of them returns `true`."""
5352697;negative;":confused: Why is it `page` and not `post`? Seems weird to me."""
5846867;negative;"This comment confuses me."""
5651928;negative;"That depends on whether or not https://github.com/mxcl/homebrew/pull/21744 gets merged or not, I think. :\"""
5782541;negative;"Changed it to just be `length > 1`. Not really useful to anticipate weird stuff here."""
4239503;negative;"Sorry, that's my fault.  I'll revert this cleanup and add few more tests for those cases."""
4186097;negative;"I'm no native speaker but the last part feels odd: """"and are working to keep.."""""""
5182630;negative;"sorry -- this is my first formula and that was an extra line of copy/paste -- Deleted"""
4014638;negative;"allowing fork project for guest role is bad. Guest role does not have access to source code"""
4189988;negative;"turbolinks :("""
3229694;negative;"this one requires a better solution. Its unsupportable code"""
2723341;negative;"@zzet sorry, it's my fault"""
2286115;negative;"You are absolutely right. This should be reverted. My bad."""
4780242;negative;"Using --bind all by default is a security risk """
1885272;negative;"Wow, this is pure brain failure on my part."""
4750493;negative;"Yeah, what the crap is going on with that last line!  Let me fix that right now."""
1051942;negative;"Yes, sorry for that. There was only one line in diff and I missed it."""
2216587;negative;"sorry. I've understood."""
4703089;negative;"The brackets were my fault ... sometimes I just cannot break free my mind of my python roots..."""
1610710;negative;"This pseudo-maintainer is kinda confusing."""
4309230;negative;"Yeah. :/ It feels dirty punting, but..."""
757815;negative;"I am not overly excited about this, but the syntax differs too much to apply this directly in the abstract adapter. :-("""
5052817;negative;"What's with the odd slug format? `jekyll-1.0.0-released`? Just thinking SEO. (same for the other two posts)"""
724239;negative;"Whoops, sorry. I'll fix."""
586825;negative;"yeah, I agree it's kind of weird ... do want me to remove it?   I'll fix a new empty line that just [got in] (https://github.com/rails/rails/commit/b2a59388b2ad281ccce1f72dd5fda09ca746dc32#L0R29) today anyway..."""
3983069;negative;"Without the if/else, a bajillion tests fail. :/"""
3893571;negative;"This makes things a little more complicated. I suppose I could move the modification to `to_liquid`. Otherwise I'd have to clutter up `dir` really bad."""
3786295;negative;"I'm not sure how I feel about this. I'm down with making everything HTML5, but the IE stuff feels like cruft. :/"""
393461;negative;"Honestly I prefer the original code, it's easier to read and has no excessively large lines of code"""
3754371;negative;"formatting got a little weird here..."""
5343415;negative;"Oh sorry, I didn't see that."""
185071;negative;"expire_after is what is already used internally... :( I am merging this!"""
2607069;negative;"This isn't nice really. It should default to one of these."""
2589996;negative;"... but when `statisfied?` is called, the build environment is not yet set up, so it is not satisfied :-("""
3088537;negative;"I must agree. My bad. Will fix."""
997605;negative;"@phene Ouch!  @mschulkind and @phene, I am very willing to break backward compatibility. @mschulkind nailed it when he said """"I fear there is code out there relying on this"""". Given that someone will complain, which users do we not want to complain? What ar"""
1033930;negative;"oops, I missed with my dupe pull req. ignore my previous comment (already deleted). sorry"""
442535;negative;"Ugh, sorry. I guess we're using  ```ruby `which pg_config`.chomp.empty? ```  in formula. My bad."""
200777;negative;"ah, my bad. i must have missed it when i was merging my formula. """
1217114;negative;"I'm concerned that this code is too functional at such a low level. I can imagine it being a hotspot. Obviously we will see when we do performance testing but usually you want C-like code when doing operations like this one to avoid a lot of CPU and memor"""
1217557;negative;"Does this regular expression work if I have ? within quotes? I also don't know why we are doing the replacement rather than leaving it to the server? This seems pretty dangerous."""
1218344;negative;"i'm sure the protocol has something to say about this, right?  probably it's even configurable? :-("""
283419;negative;"Oh crap, sorry about that. Let me fix it up quickly."""
158555;negative;"Well…crap.    On my terminal it doesn't actually make the text white.  It's just bold lime-green.  (My default is green text; it's difficult to tell if it is using the “bright” green or normal green.)  Well, my other idea was to use `ohai`.  Would that wo"""
3693027;negative;"I find this weird. Why do we only recur on mode == Poll?"""
5954170;negative;"stupid IntelliJ. I usually remove these but this slipped through..."""
5949518;negative;"I need `override` or """"The compiler says NO!"""". I could change the name, but that feels weird."""
4861494;negative;"weird …"""
4861631;negative;"Yea, all this is extremely weird."""
4793447;negative;"Yes, it did not cause message loss just unnecessary retransmits."""
4791070;negative;"ah, I'm so stupid -- or this api is so stupid I got it"""
4273883;negative;"sorry, I was confused: should have looked at some more context around the diff"""
4254523;negative;"semi-colon cancer strikes again"""
4175528;negative;"But the comment """"in case the Exiting gossip never arrives"""" is wrong!"""
4249990;negative;"Just a quick question. Why didn't we allow `Exiting` nodes to become unreachable before? That feels weird."""
4056655;negative;"Of course not. Silly me. To fast cut'n'paste."""
4012613;negative;"Looked too expensive..."""
4017891;negative;"the reason was to keep `isOlderThan` clean, but I agree that this is a bit ugly I don't know what is best?"""
3906831;negative;"I find this confusing, if identifyRequest is Some, you're both going to reply AND DeadLetter???"""
3862678;negative;"I don't like this. This is run for every actor and is going to generate a lot of garbage."""
3832984;negative;"yes I can't understand that `;` is so popular just because it is in a match case. :-("""
3732719;negative;"Ok, so let's be paranoid."""
3684164;negative;"Isn't this weird?"""
3596649;negative;"This is wrong! The previous was a plain ask, i.e. reacting to a reply. gracefulStop reacts only to termination and not to a reply."""
3486831;negative;"ah, sorry"""
3466799;negative;"Ah sorry, so the ask implementation does it for me, then I'll just use recover."""
117784;negative;"This might be tricky. Taking a look at the script, it looks like it exits 1 on printing version or help, so we can't distinguish failure from success without doing a real run against a real djvu file."""
129928;negative;"My bad, it's gone now"""
3187762;negative;"oooh … yeaaah …  sorry, you’re right, of course. Damn but these Futures can be confusing."""
2939951;negative;"Ah, sorry. You changed the collection to `ClusterDomainEvent`. Missed that."""
2761549;negative;"My SSD wants to live :("""
2286549;negative;"I tried that and got a weird exception. I can look into it again but it was hard to diagnose."""
2151728;negative;"yeah, was a huge wtf moment for me"""
2066984;negative;"Isn't it weird that it works with java.lang.Integer but not RichInt?"""
2138034;negative;"Sorry man :("""
2138064;negative;"my bad, missed the part where it's OK for it to be none :/"""
2142617;negative;"I don't remember where I read it, but I think Paul Phillips said that mapValues was horribly slow."""
2145130;negative;"  PlEASE STOP SENDING ME EMAILS!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!  Best Regards, Alicia Harrison Marketing Manager PH 310-669-8800 Palos Verdes Footwear, INC Volatile,Very Volatile,Volatile Kids,Volatile Kicks, Volatile Handbags,S"""
2030724;negative;"sorry, stupid comment, it was `within`, which already does dilated"""
2054808;negative;"OUCH! (I really would like to have compiler support in catching these: `context` must not ever leave the actor’s context, because that would be completely illogical ;-) )"""
1777632;negative;"Ah, sorry about that, noooow I get it. :(  Good call. But please add a comment about things like that so happy cowboys don't Boy Scout too much in the future."""
1712772;negative;"Y U NO LIKE? :("""
1704077;negative;"wow, that one is ugly, but I'll change"""
1661373;negative;"Wow, isn't that a bit confusing?"""
1660927;negative;"A little caution here. The `SbtMultiJvm` plugin is hardwired for ScalaTest :(  Has been from the very beginning. """
1649656;negative;"Yes, you're right. It actually is kind of weird looking. Should I change it?"""
1629234;negative;"that is sad"""
1622521;negative;"If removed, all of the metrics multi-jvm tests fail because clusterView.clusterMetrics.size is always 0. So if we don't want it enabled yet then another test strategy is needed :( """
1613636;negative;"I don't like this."""
1613645;negative;"ouch, I blame my scrapped Eclipse workspace for losing this piece of configuration"""
1784724;negative;"Yep, it will be 130 :("""
1580274;negative;"Sure. Just looked weird. """
1583929;negative;"yes, my bad"""
1597347;negative;"I think this is a non-issue, I'm more scared about `nodeFor`."""
1543407;negative;"Sounds like something we should avoid, creating brittle code to satisfy testability seems wrong."""
1381072;negative;"That is ugly anyway. Screw Chicago, the only good things that have ever come from Chicago is Michael Jordan and Chicago style pizza. """
1371437;negative;"I liked your previous self better :("""
1330782;negative;"I always get that wrong! argh"""
1171544;negative;"weird line break."""
1082933;negative;"This is too broad for my taste: you cannot assert that the exception originated from a specific action. (this is a consequence of “not having function literals sucks”)"""
1009745;negative;"sorry for teasing: it’s not legal Scala :-( The closest you can get is `Σinterval2` (since the raised 2 is not a legal character for an identifier)"""
979599;negative;"I do not like this one. It's better if it was a Zipper or something, you risk having millions and millions of actors being put into this string, creating a huge blob that OOMEs"""
1008516;negative;"Sorry man, must've been tired"""
924087;negative;"This config comment is confusing"""
924459;negative;"I don't like that syntax at all. It's not type safe, and therefore doesn't prevent silly misstakes or help in refactoring      """"foo"""" must be('defined)     cluster.convergence must be('definod) """
924770;negative;"I agree, I don't like it either. I hate symbols in general. """
889564;negative;"Hmmm, this is a bit.... suboptimal  Can we come up with a clean solution to this?"""
882049;negative;"damn I need to configure spelling in emacs, this is embarrassing..."""
882451;negative;"I'd probably escalate this as this is a serious security issue"""
850457;negative;"I don't like suboptimal solutions when the optimal solution is known and only 5-6 lines of code away"""
850485;negative;"I don't like micro optimizing things that is obviously not a bottleneck, but I will not argue more. You know we have a AtomicReference in Dispatcher?"""
851557;negative;It is very weird to argue for switching to Unsafe here. I'm with Patrik.  1. It is not needed in this place 2. If you still think it is - prove it with a real-world benchmark - D. Knuth applies  3. It adds complexity to the code, e.g. unnecessary baggage
852747;negative;"and that wasn't caught by tests? scary"""
823567;negative;"NonFatal is a really nifty trick!"""
685356;negative;"Is there an elegant solution for this problem or we should drop it on the floor like we do now? Poor java guys..."""
489604;negative;"doesn’t work: there is no system available while constructing MailboxType :-("""
506515;negative;"WDYM? Are you ironic? What is wrong? Please provide understandable feedback. """
506518;negative;"Holy shit, github has completely fucked my review :("""
506662;negative;"Because I'm stupid. Fixed. """
434677;negative;"Yeah, I’m feeling so BAD today."""
417230;negative;"Damn. Missing the else. Thanks Patrik. Sloppy of me to let this one slip through. I'll fix ASAP. """
362454;negative;"This is most likely a bad default"""
362698;negative;"Still don't like this one"""
362702;negative;"This code above smells weird"""
289597;negative;"I think it's really bad, especially with PinnedDispatchers, since they create a new Dispatcher for every actor. We must fix this"""
292805;negative;"hmmm, weird..."""
258115;negative;"I find it a bit weird to have a method called """"toValue"""" that returns a key-value pair..."""
269682;negative;"Damn clean, Mr Kuhn, damn clean!"""
269792;negative;"These two are :("""
945350;negative;"this looks like some copypasta of some bad code I wrote and didnt test :("""
291762;negative;"Why not aligned indents ? :("""
5337788;negative;":\ Maybe Retry should operate over Future[T] so it can respond to errors accordingly? Can use  ``` future.transform {   case Return(r) => r   case Throw(t) => // log the error and try again }"""
2090197;negative;"Yeah I think we should make the interface return `Future[Unit]` :\ I'll file a ticket"""
1070353;negative;"Indentation gets a bit weird here"""
6343876;negative;"Still intended? I'm a bit dizzy after all the iterations."""
4953040;negative;"Nvm, I can't even remember what I meant by writing this. My bad."""
5054987;negative;"Looks like that with the proposed refactoring of `Hole` and `Placeholder`, this method will collapse into a bunch of one-line cases!!"""
4862462;negative;"Fixed, sorry for my sloppy patch :("""
4297212;negative;"When I did my sweep of dead code, I was pretty aggressive. Some things which were plausibly useful, just not yet being used, were included."""
3504492;negative;"that was my favorite ScalaDoc :("""
2200906;negative;"I must have gone blind. Sorry."""
5443741;positive;"Ping - see extract_strings_qt.py in in share/qt, perhaps you can rework how that script outputs this file, if you really care :)."""
2832316;positive;"@luke-jr See #2217 ^^ someone just needs to do this."""
346428;positive;"That's a good point! I'll update the name to just `System`."""
1527978;positive;"When I now read the first comment all that makes sense ^^ you are such a patient person :-P.  With your new code we would pass hSocketMax == 0 to select(), when -proxy is invalid (no BOOST_FOREACH pass), I'm not sure if this is valid. But you are right, w"""
6294600;positive;"@t-nelson  return 'int' is good solution. Can distinguish between failed and '32' bit. And easily extendible in future for 128-bit :) I don't see any issue. If someone need to distinguish between 32 and 64 bit then ifdefs can be used. If someone would l"""
2160673;positive;"No toe-stepping bobo1on1 - it's open-source and team-work :)   Until the DSP's and other enhancements get in, do you mind if I tweak a few things? The volume amplification can happily stay in the stream, but I do think the limiter should run on the fina"""
5538576;positive;"the folks on the ruby-talk mailing list also recommended `rb_reg_new_str` as well and it actually works!"""
2070437;positive;"make that N330 pretend it's a single core with no HT and you should see any issues :)"""
5095963;positive;"Nice catch!"""
5095967;positive;"Oooh, thanks!"""
5783529;positive;"Looks good. Our usual idiom here would be `!error` instead of `error == 0` - would you update that? Then I think this is good to merge. Nice catch!"""
5698730;positive;"Right you are! Fixed!"""
4706456;positive;"Sir, yes sir! :smile:"""
4692136;positive;"When I was thinking about #1629 I naively assumed that we'd have to do some heavy lifting in the index for case sensitivity.  I'm not at all sure why I didn't think of this.  Nice!"""
4666040;positive;"1.5 sounds great."""
4668499;positive;"That would be ideal. I don't want this bullshit prefix stuff in libgit2. If you could just set the prefixes you need in libgit2# everybody would be happy, including the TortoiseGit guys."""
4464303;positive;"Yeah, good point!"""
4176354;positive;"@ben @arrbee Bam! It now returns fully fledged references when the expression looks like a reference :wink: """
4006968;positive;"It seems like you got quite a few braces-on-their-own-line around this file. Can you push them up? ^^"""
3818701;positive;"Haha, come on, you can declare the `git_tree` here instead of doing this."""
3744703;positive;"So much better. Why do you put up with me? :grin:"""
3745003;positive;"By the way, I was going to suggest `PTHREAD_MUTEX_RECURSIVE` but then I read http://www.zaval.org/resources/library/butenhof1.html and realized that was just a lazy suggestion. :grinning: (That's a pretty fun read, though.) """
3736103;positive;"I'd rather see this implemented as `git_branch_set_upstream(branch, NULL)`. Can you make it happen? :)"""
3421771;positive;"Oh. I see you're exporting this. Hm. Add a `git_` prefix then. :)"""
3382279;positive;"Is GCC charging you money for auxiliary vars, @arrbee? I'll throw in some VC so you can use one here. :p"""
4029844;positive;"@vmg you know I love the picking of nits.  They have been moved."""
4086421;positive;">I'm really glad to see that filter gone  So am I!"""
2867005;positive;"Nice name, buddy."""
2533574;positive;"Nice catch! :chestnut: """
5905848;positive;"Well, do it then. :-)"""
5906132;positive;"Ah, okay. Can you update the comment with that? :-)"""
2285219;positive;"Fixed!"""
2285220;positive;"Nice, I like it."""
3763609;positive;"Yes, it should. Good catch. Addressed in bnoordhuis/libuv@9896947."""
3398872;positive;"All of it. :-) Use two spaces, not four."""
1985068;positive;"Super classy. This will probably come in handy elsewhere, too. :heartbeat: """
1781088;positive;"Doesn't hurt but kind of superfluous. :-)"""
778296;positive;"I'd just replace this with two calls to `add_work()`. Less code, easier to read. :-)"""
531422;positive;"Yeah, that would be nice."""
1117832;positive;"Yep, will add in a separate commit.  Thanks for reviewing the code, it is really appreciated :)"""
159279;positive;"Is link to wkipedia article enough? :)"""
931910;positive;"This test suite looks sexy. :+1:"""
932420;positive;"Jeez Russ, great points as always. I've encountered this problem in the past; now I remember why we cannot export a function that returns a `git_tree_entry`.  We need to work around this. Put your thinking cap, @arrbee... How about pooling the memory for """
800269;positive;"@arrbee Would you like me to draft something along these lines? ^^"""
803814;positive;"Nice. I didn't know about that call. Thanks!"""
6139533;positive;"wow that's such a philosophical question :) At the end of the day it makes very little difference, but yeah, only create the member if a value other than undefined was actually passed. Note, don't use the test you have there (the truthy test), just expli"""
586595;positive;"Feels good man."""
505392;positive;"These are the same as Ruby's. Awesome!"""
482922;positive;"Well, the test was not previously recursing into directories and I decided that led to a very shallow test case. So I tweaked the test to be more thorough - and I removed my emacs backup file as well. :-) In retrospect, I probably should not have combined"""
345485;positive;"Sure, I'd be happy to. I have mixed feeling about this, but the way I was using it, I was having to shove so much stuff into a big structure for the callback to work right. Let me look again if I can rewrite it cleanly now that I have everything else work"""
255351;positive;"I've just noticed all these `int`s. Our static analyzer throws warnings against using non-`size_t` for array offsets. It'd be great if we could switch these... Already enough warnings as it is. ^^"""
658387;positive;"pts is in microseconds, so.. 50 to 100 is not much :)  I prefer the m_started change.  If you could squash all the commits on that branch together and push them forced to same branch again i'll merge it."""
5332592;positive;"Aren't JS time spans always in milliseconds? :smile: """
5336984;positive;"definitely!"""
3309613;positive;"huh, no idea ^^"""
5081787;positive;"I like that idea even though it has nothing to do with this bug :smile: """
4560992;positive;"Really... :smile: """
685025;positive;"Nice catch. Leftover from the evolved development :)"""
4229074;positive;"lol that would work wouldn't it? :+1: """
5252781;positive;"in my opinion, a better solution is to write `count = MAX(count, 2);` instead of having the if() at all, and when people ask for 1 points it still gives them 2 :) but this is fine as well."""
5253788;positive;"Yeah. I think it's good to handle it but still complain. I simplified the message tho."""
4206021;positive;"Just do it for yours for now, it'll set a good example =)"""
5197819;positive;"the double forward slashes - seems sort of strange :)  was that intentional?"""
5202952;positive;"ahh got it :) looks good to merge!"""
4086465;positive;"oh boy, <3 github diffs lol"""
4088081;positive;"because i'm a boss  That was a mishap from a previous iteration of the method :)"""
4088084;positive;"yup, good catch"""
5163285;positive;"Oh yes! Good catch =) Will send updated PR after lunch.   #  Tim  via phone  On 12 Jul 2013, at 13:10, Theodore Watson <notifications@github.com> wrote:  > In libs/openFrameworks/gl/ofVbo.cpp: >  > > +} > > + > > +//-------------------------"""
3930758;positive;"I obviously meant this :smile: """
3921273;positive;"Tho it makes the trace look nice :smile: . Keep this one."""
3921282;positive;"True true :)"""
40004;positive;"That comparison. :)"""
3564780;positive;"I want to reach a consensus on this, but I agree with you Taylor. += FTW!"""
3545201;positive;"OMG, the C# compiler was able to figure out the generic type parameter? Color me impressed for once. :)"""
3544694;positive;"Cool. Looks good."""
3499522;positive;"Never mind. That check would be redundant :)"""
3445687;positive;"So funny, i thought the exact same thing. Doesn't really matter, its' cached anyway. I can change if you really feel strongly about it :)"""
3348538;positive;"What happens if the task completes just before the if runs? We'll never runs the continuation :smile: """
3053393;positive;"Hahaha what was i thinking"""
3022625;positive;"Will potentially do this in the future in another pull request.  Good idea though =]"""
2939055;positive;"Good thing he has Git Extensions. So easy to remove ;-)"""
2939134;positive;"lol just refreshed page for me and I'm seeing all the comments on the comments, I think GitHub needs to be more Real time! =)"""
5637;positive;"Assert is still ok, just perhaps needs to be done on a separate line. I.e. save the return value of snprintf and assert it on the next line. No sweat :)"""
4615461;positive;"Oh cool, I hadn't seen that. As we use more Poco native stuff that seems like a good convention to follow."""
4636930;positive;"saw the ofSite PR, thanks :)  removing """"Element"""" might be enough. let's see if anyone else has a feeling for what makes the most sense.  ``` bool setElementToChild(int index); bool setElement(const string& path); bool setElementToParent(); bool se"""
2921550;positive;"Sweet didn't even notice :smile: """
4314154;positive;"I like this mutable keyword. Only the cache is updated for better performance next time round, so perfect use case I think. I'm happy to do this, but how does it sit with OF convention? Does it work on all OF compilers? Also, the bHasChanged flag will be """
289991;positive;"of course :) fixed locally"""
2473671;positive;"Some comments in here would be awesome"""
2473894;positive;"Just pushed update with a comment detailing that section =)"""
2352807;positive;"That's what I meant by slightly changed =)"""
2331136;positive;"I changed it after re-looking over it =)"""
232457;positive;"I'd use """"strDevice"""", but that's personal :)"""
232777;positive;"i grew up in the days before you could rely on the order compilers evaluated logical expressions :-)"""
1896396;positive;"Glad you fixed it"""
1207149;positive;"There, I fixed the two cleanup-issues :) Sorry about the sloppyness!"""
3116008;positive;"great - okay, makes sense.  thanks for going through these all - yay, less yellow triangles! ;)    feel free to merge!"""
3116029;positive;"> yay, less yellow triangles! ;)  do you even see those? ^^ I thought warnings were disabled on XCode (and the build server [seems to agree](http://videosynthesis.net/oftesting/testruns/20130214_164427-v0.7.4/))?"""
668079;positive;"Exactly that :)"""
613162;positive;"`MethodDescriptor` I like. Make it so!"""
615728;positive;"Now this is beautiful LINQ :smile:"""
617961;positive;"Sure, though I'm sure we'll only ever have one hehe."""
1423945;positive;"ah okay - didn't realize that the MAC_OS_X_VERSION_10_7 isn't define on 10.7 running 10.6 SDK.  nevermind then - what you propose is fine!"""
1506496;positive;"yup - I just did that. but unearthing some more potential bugs.  this is like a gift that keeps on giving ;)"""
881956;positive;"yep :)"""
686977;positive;"would be great if you used ofLog here instead of cout. :-)"""
2521386;positive;"this part was already in script file, only reordered, so diff looks very colored :D"""
1715918;positive;"thx, corrected. Its pretty good if thats the biggest flaw youve found :p"""
1512334;positive;"thank u. i'll add it."""
1258830;positive;"ye thanks ;]"""
417310;positive;"ahh, its ok :) then GJ"""
277351;positive;"yea forgot the space after if mate :]"""
277361;positive;"Done, sorry but visual studio does not add a space on if/while/for etc. :)"""
241057;positive;"Try fix Gargoyle, and Ill take a screen :D"""
139548;positive;":) np"""
5997444;positive;"We definitely wouldn't reject your pull-request if you did ;) cheers!"""
2053396;positive;"I stand corrected! Cheers   On 7 November 2012 10:04, Sergey Bogdanov <notifications@github.com> wrote:  > In src/ServiceStack.Common/ServiceClient.Web/ServiceClientBase.cs: > > > @@ -904,10 +904,8 @@ public virtual TResponse PostFileWithRequest<TR"""
4508912;positive;"Yes please do, would appreciate it =)"""
6158521;positive;"Actually, nevermind. I can fix this up. :smile:"""
4508013;positive;"I'll make it consistent :)"""
4508072;positive;"I'll change it to your wishes, but I still think combining multiple usings like this is perfectly readable -- even better readable than using multiple braces :-)"""
4542703;positive;"To make it work :)  It was unhappy if you tried to bind to localhost, and 127.0.0.1; it would only respond on 127.0.0.1. But if you just use localhost it would respond to both. <shrug />. I had a quick poke through the code, but couldn't find anything o"""
6164472;positive;"> You are right this is quite possible. However would you ever be able to deserialize it to the object type you passed?  Very good point!"""
6168723;positive;"Ah cool. Thanks!"""
3466408;positive;"Who knows :) Will change."""
635852;positive;"Fair enough. I'll redo the entire thing, it was a bit hefty in the end :)"""
2582076;positive;"Good man! =)"""
2514671;positive;"I think this was the only comment you skipped =)"""
2475580;positive;"No idea =)"""
2379361;positive;"some xml comments in here would be good :P"""
2513892;positive;"Let me know :)"""
1681077;positive;"There's still the other file =)"""
1681516;positive;"Now it should be good (fingers crossed) :-)  I processed both files. """
1668835;positive;"Yes, good idea!"""
1647780;positive;"Could you elaborate why this is needed? That is, why is a static constructor needed. No idea why so I am curious :)"""
6080150;positive;"yeah I like the idea of detecting leaks"""
537951;positive;"The else isn't really needed since it's implicit - there is only one way to go if the if is not entered. Not a deal breaker though =)"""
1810292;positive;"I learned something new in clojure core.  that hasn't happened for a while :) """
6220502;positive;"Okay, that makes sense. I'll change it to debug.  Better explanations would be nice, would definitely be a neat feature."""
2386669;positive;"that would be great, thanks, can't find any documentation on this feature."""
2389775;positive;"i build my project using maven so there is no ABS library folder per se (get recreated for each build) so this might not be applicable. thanks for your help anyway!"""
33645;positive;"We need to think about optimizing here for the most common case. Which is a single alias. In this case, we don't really need to allocate a list. Might be an overkill, but stil.. :)"""
33650;positive;"Right, then parsedFilter is also Nullable :), also, for completeness, you can mark the filter() and parsedFilter() methods as Nullable"""
2489451;positive;"Umm, there's plenty in there that don't :P"""
4153660;positive;"Ah, good. Okay, leave it as is."""
3924280;positive;"https://github.com/EdGruberman/CraftBukkit/commit/9c2f7ab206aa1e580dd8f3cbd34a202c59fbc64a >what's in 'a' name? that which we call a merge...  :-)"""
3416392;positive;"We only use this. in NMS code to follow the style there and in places where people forgot they weren't editing NMS code and put it in anyway. :P It is also used when a parameter overrides a field, of course."""
3616298;positive;"Magic constant without it being a constant :)"""
5289129;positive;"javadocs please :)"""
6177913;positive;"good catch.. yeah :)"""
6187853;positive;"ups.. missed it. Thanks :)"""
5903991;positive;"I see ok :)"""
5829501;positive;"Rest looks good.. Please update pull-req and I will do some more tests and then merge in :)"""
4128091;positive;"looks good now..."""
4085340;positive;"Brings this branch up to date with the master commit. It was missed in the previous commit, fixed in master, and this brings 3.x back in sync.  Feel free to rename the commit message :)"""
3784008;positive;"you can just commit and push your stuff... the pull-request is updated automatically. Just let us know once we should review again. And thanks again!"""
3700801;positive;"thanks,I am clear more about this now."""
2774905;positive;"Yep. I actually edited my comment. :-)"""
2774979;positive;"Ok makes sense.. I will take care!"""
2536301;positive;"I'm fine with having `freeInboundMessage(..)`.  :-)"""
2521754;positive;"Or just not allow nulls in there at all :-)"""
2522626;positive;"I always find blind casts dubious :-)"""
2522735;positive;"+1 to @normanmaurer although its PITA when we add more methods :-)"""
2460689;positive;"good idea :)"""
2434407;positive;"I think it would make """"more sense"""" to let 08 extend from 07. At least it sounds more logic, even if it will not matter :)"""
2356833;positive;"Oooh, I see you created a new wheel! That's pretty badass, but I recommend sticking with something that might even become intrinsified: http://docs.oracle.com/javase/6/docs/api/java/util/Arrays.html#fill(java.lang.Object[], int, int, java.lang.Object)"""
2162944;positive;"yes it is :)"""
1726471;positive;"Ok, this can be removed :-)."""
417740;positive;"Can definitely recommend this powerful method: http://docs.oracle.com/javase/1.4.2/docs/api/java/util/Collection.html#isEmpty()"""
422519;positive;"It's about class :-)"""
424688;positive;"As you know we love contributions ;) And thanks again for all the work!"""
247917;positive;"Could we keep this constructor?  It could simply call `this(maxObjectSize, ClassResolvers.weakCachingResolver(classLoader))`.  And then let's backport it to 3.2.  I'm tempted to include this in 3.2.7. :-)  Thanks a lot for a quality patch!"""
277732;positive;"Thanks for pointing it, I will do the changes :-)"""
6224674;positive;"Or maybe it's a peculiar method name. :-)"""
5490709;positive;"good catch. made the patch: https://github.com/joyent/node/pull/5952"""
5438272;positive;"This is excellent clarification"""
4491550;positive;"Thanks for the extra pair of eyes"""
4807141;positive;"I stand by my comment. :-)  The caller passes the return value to strlen().  This code looks suspect."""
1895680;positive;"forgot :D i'll fix this soonish"""
335017;positive;"Why change indenting everywhere?  Anyway nice new feature!"""
6364815;positive;"'both' implies two, not three. :-)"""
6087422;positive;"Oh nevermind - I get it.  The patch says `@@ -1026,6 +1034,9 @@ bool InDomain() { ` but really this is in MakeCallback. Good!"""
5988270;positive;"ooh, cool. thanks"""
5893313;positive;"This comment could be a little more elucidating.  Also, prefer present rather than past tense.  Also also, you can fold it into the while statement's conditional, right? :-)"""
6224781;positive;"I even had `registerGetHookIff` at the beginning but @timmywil preferred shorter names. :) I can change it but let's agree on sth first."""
6194911;positive;"That's fine.  Keep in mind there will be two new literals, Binary and Octal, but I doubt we'll have to worry about that anytime soon :)"""
6196517;positive;"Well, in that world `Number.isNaN(obj)` will work correctly too :)"""
6222993;positive;"True, nice catch!"""
5599335;positive;"Well, okay. :-) `kSSL2TwoBytePaddingBit` would be even better."""
5508675;positive;"I appreciate that you took the effort but we have a snprintf() function on Windows, it's in src/node_internals.h (which gets auto-included.)"""
5640832;positive;"interesting. good to know."""
4501882;positive;"When it comes to maintain assertion count, your preferred version wins. :smile: . It also makes the code neater and follows the same style as the preceding assertions."""
5007359;positive;"This doesn't work like you think it does. :-)  Put parentheses around `this.server.listeners('resumeSession').length > 0 || this.server.listeners('newSession').length > 0`"""
5022742;positive;"Good call. Simplified."""
4713046;positive;"aye, good catch"""
3687347;positive;"This is irrelevant to the actual necessary changes, but it's a definite improvement—nice one."""
3687354;positive;"Nice use of the bizarre array argument :)"""
3700600;positive;"Let's shift the conversations to the relevant PRs    btw, thanks for breaking these up :)"""
4635471;positive;"Lets keep it for fun and history."""
4601390;positive;"Rationale for this specific value would be appreciated. :-)"""
4660758;positive;"awesome. thanks. never tried that because I figured the `const` signified that I couldn't change the pointer after the declaration."""
3595608;positive;"I was sold basically as soon as I hit submit. Tests updated, and jQuery is now marginally more consistent!"""
4442404;positive;"bnoordhuis/libuv@5232bbb - great minds. :-)"""
4323893;positive;"ok sounds good... I'll update it to do that (hopefully I can figure it out :p)"""
4586540;positive;"Good catch, I missed that. :)"""
3165372;positive;"This is a nice way to do it. """
4146457;positive;"Haha, switched, have you?"""
3924958;positive;"Thanks for feedback. Fixed."""
3925010;positive;"Very good point! Fixed."""
3900739;positive;"Zeroing errno is superfluous but otherwise LGTM. You're right that uname() can return anything non-zero but I think Solaris/SmartOS is the only UNIX that actually does that. :-)"""
2708502;positive;"That's why it's so nice to have that many pairs of eyes looking at this code :) Thanks!  https://github.com/jquery/jquery/commit/1c77259d06e49ccaedbd0f7adf968e10748dacc0"""
3863932;positive;"Cute name :)"""
2570356;positive;"done, it saves 15 bytes or so and it definitely looks more elegant. """
3864945;positive;"that's beautiful, finally it will be impossible to fork-bomb yourself."""
3864619;positive;"Patches are welcome."""
2558409;positive;"The convention we're using for support related comments is:  ```js // Support: IE(version) // Explanation ```  This will make it easier to identify these in the future :)"""
2558451;positive;"I'm really looking forward to destructuring in ES6—all of these `xhr.foo` properties would be easily cached like:  ```js let { status, statusText, responseText } = xhr; ```  Hooray for the future!"""
2558534;positive;"This comment made the transition verbatim from 1.4.x without anyone noticing :P"""
2558537;positive;"This wouldn't work because getting responseText for a request fetching binary data throws an exception in IE9 :P"""
2558616;positive;"Neither did I, @scottgonzalez steered me in the direction and it caught on :)"""
2558621;positive;"Ah-ha! Good to know :D"""
2359917;positive;"is there anyway we could split this over two lines? :)"""
2282883;positive;"Wow, thanks for that bench @gibson042! IE6 is just pitiful, but we knew that. Okay, I think we should go ahead and do this thing. It will be a good file size savings and also in-memory usage will be lower since we won't be creating frag cache entries. The"""
2283647;positive;"I'm on it!"""
2284505;positive;"Woah. Fragment cache gone just like that. Amazing. """
2216175;positive;"Love what you did there."""
2216203;positive;"Mmmm, good idea."""
2216217;positive;"`jsonProp` is pure brilliant!"""
3569220;positive;"True that. However when that happens you have a much bigger problem. Node won't even start any more :)"""
2032205;positive;"No, it wasn't; nice catch. Fixed."""
1941645;positive;"That's a good thought. Hm."""
3383857;positive;"Okay. A comment would be nice, otherwise LGTM."""
1899991;positive;"thanks for your patience, here is the new pull request:  https://github.com/jquery/jquery/pull/1005"""
4730130;positive;"cool, will do. got that technique from the previous code. :)"""
4761828;positive;"added the two necessary checks. thanks for pointing this out."""
1724874;positive;"Its safe, at least from a unit testing perspective! I also don't see why it wouldn't be safe. An I missing something?"""
3155166;positive;"Yes, this is best:  ```javascript exports.PORT = +process.env.NODE_COMMON_PORT || 12346; ```  Hooray!  A bikeshed!  Let's ALL paint it!"""
1441352;positive;"Oh, that's a good point, it might not be our instance! Your property check is looking a lot prettier now."""
1441445;positive;"Yea... and if PR discussions was stored in git repositories too... it would be visible that this one was actually the first one :)"""
1423883;positive;"@gibson042 this is really nice :)"""
1386431;positive;"This is so much nicer to read <3"""
1365245;positive;"Almost perfect ;)"""
1352526;positive;"@mathiasbynens I love it :)  Feel free to add additional instructions for anything that isn't covered but should be"""
1634559;positive;"I love hot paths."""
2955194;positive;"You realize that's from a revert, don't you? :-)"""
1997102;positive;"No, it's not. :-) But you should then make sure this test works with a custom build that has ajax excluded."""
2012975;positive;"That is an excellent point, but probably out of scope for this batch of changes. I'll open a new ticket."""
1162418;positive;"Sounds like an amazing idea, likely a @mikesherov project?"""
930539;positive;"Excellent; this is much nicer than the way I had it and almost the same size. You can save a byte gzipped by testing `scale !== 1` first, for a total size increase of 35 bytes."""
961247;positive;"Great, let's merge!"""
4488543;positive;"ha, nice touch"""
4431520;positive;"True, thanks for reporting the mistake :-)"""
856972;positive;"@mikesherov haha, yikes! thanks for info :)"""
850553;positive;"ohhh this is neat :)"""
820762;positive;"Yay!"""
847929;positive;"@gibson042 Good catch - thanks."""
741336;positive;"Add in the deprecated reference, so that I can test & merge this ;) Nice work as usual :)"""
748354;positive;"Cool. I'm out of town until Tuesday, but I support both this change (with comment about i <= 1) and re-deprecating isResolved/isRejected. :)"""
683451;positive;"Great explanation. I figured it was okay, seemed too obvious to be a bug."""
691411;positive;"It would be helpful, if you get a moment. -> http://www.opera.com/browser/next/"""
1118753;positive;"Yeah, I actually have that already in my local repo's amended commit :)"""
629341;positive;"on the contrary, that was a great suggestion, I just simplified the code because of that"""
629396;positive;"Thanks for being so responsive to the suggestions!"""
527184;positive;"Can you add a comment that outlines the handling and overloading of the API - thanks."""
528865;positive;"I can't put this together right now, but would greatly appreciate someone else doing so."""
529230;positive;"@gibson042 thanks for compiling that information, super helpful. I can't get to this today, but I will surely try to work with this data ASAP... (please do the same if/when possible :D )"""
2302653;positive;"very clever :)"""
2291999;positive;"I actually like the ability to specify the default options at one place, and overwrite them as needed. In some cases, this can greatly reduce the amount of duplicated code. (Maybe I'm doomed, but at least I have readable programs ^^.)  Without looking a"""
434095;positive;"You're right, thanks :)"""
432860;positive;"Looks good to me :)"""
2271777;positive;"Ah I see, thanks Ben!"""
2287858;positive;"Performance wise, it's probably a good idea to catch these regex's."""
2158893;positive;"much better now"""
2155726;positive;"Indeed, that's why I asked you :)"""
1985455;positive;"LGTM. Landed in 1f4e0c0 - exactly one year after the last commit. :-)"""
282714;positive;"Nice! I did this late last night, so not surprised I missed that, will fix shorty"""
280855;positive;"Show us on your github and we'll take a look. :)"""
347705;positive;"It's redundant. `typeof v === """"object""""` would obviously match an array or an object :)   And yes, all tests pass """
279838;positive;"Now *that* is perfect!"""
1836004;positive;"Oh, thank for explain.. but still, there is not """"slice"""" symbol in core? I think yes (but don't verify) :-)"""
91580;positive;"yeah.. just add a new commit to this branch and we'll do this. :)"""
91583;positive;"hooooooray :)"""
181449;positive;"OK, so just check for undef it is... I'll make sure the unit test passes here. Thanks!"""
1419299;positive;"Yeah. I copied this from timer_wrap :-). Will change. """
1390095;positive;"Thanks for clarification!  I've changed it to the version with hyphens, so everything should be fine :-)"""
129704;positive;"I like the `*` trick, nice one!"""
129473;positive;"I definitely want to see this work... so thanks for the patience and persistance.  The dead code removal isn't what I'm concerned about, I'd prefer to not have two code branches to maintain in the source :)"""
127828;positive;"So what if you didnt put it there? Be the hero Corey!!!! :D"""
1117762;positive;"^ that line and this one :)"""
36926;positive;"It's helpful when debugging to not have to go to the bug ticket.  Please be more descriptive as to what these tests are doing.  Also, tests should follow style guidelines as well.  Thanks for the hard work!"""
19287;positive;"Thanks rwaldron, I really wanted to be able to turn my idea into a viable solution, but as I said I'm really glad both of you helped to make it happen. I'm happy enough to be quoted in the release note, so I'll remove those two lines if jaubourg doesn't m"""
8134;positive;"Would be good to have feedback about that from all of the core team I think."""
8137;positive;"Awesome, thanks dude"""
687853;positive;"It's quite surprising that this even compiled on newer versions of OS X. Compilers and linkers are way too lenient these days. :-)  EDIT: Right, this file is excluded from the build, that's why."""
4304410;positive;"Yep, that makes perfect sense"""
2061;positive;"Thanks for your comments and tests!  (Aptana is driving me nuts, I'm currently searching for another IDE)"""
21120;positive;"That'd be great - thanks!"""
5958207;positive;"Yes, much more descriptive.  Done!"""
5960033;positive;"Beautiful. :)"""
5460313;positive;"It's a nice opinion."""
5460430;positive;"Was a common optimization on IE. I think we can pass. @mbostock is smart about d3. I congratulate your holistic."""
4487847;positive;"Nice idea!"""
4660120;positive;"Good idea!  That means we’d be future-proof if Firefox ever add onselectstart, which makes me happy.  I marginally prefer `event`, I think, as this seems more lightweight than behaviours (even though it’s only used by behaviours at the moment)."""
3433248;positive;"Perfect!  Done."""
489498;positive;"Agreed. It is rather silly to set it conditionally. Anyway, should be good to go. Thanks for the suggestions."""
411087;positive;"Going to leave this place now but will be back online soon ;) I usually go by DiogoSnows Thanks a lot!"""
2410051;positive;"Yeah, great point."""
335306;positive;"No problem, thanks for your review!"""
306959;positive;"oh, well wtf haha yeah it's fine as-is then minus eachWorker"""
405123;positive;"Ah ok, missed that. Mind just automatically goes there when I see that :)"""
267055;positive;"In fact I apply the cppling onto it, and I made some corrections. Only following the google cpplint :) rules.  http://google-styleguide.googlecode.com/svn/trunk/cppguide.xml?showone=Casting#Casting  """
515938;positive;"Yeah, I had that to start off with. :) On second thoughts, it's nicer to keep this future-compatible with *-closed interpolators (as well as being shorter) so I've updated it."""
465784;positive;"That worked perfectly, thanks!"""
169076;positive;"Not really, just a few billion times faster. :)"""
174854;positive;"haha this is some hella-awkward misunderstanding of operator precedence, yay parens """
3848923;positive;"Which method is """"faster"""" is hard to say as the JIT of course is very magical :)  But I'm not too concerned about that -- I'm more curious about your comment above:  """"Change all access or definition to HttpDataFactory to the new AbstractHttpDataFactory"""
82261;positive;"true, though once could just be the same as `.max(1)` as a bit of extra sugar. just throwing ideas out there while we're at it :D"""
82263;positive;"I actually like it quite a bit. Im just trying to be conservative."""
40863;positive;"Yeah, I had it like this to start off with but I got carried away trying to make everything line up nicely. :)  I'll put it back how it was and see what you think."""
24238;positive;"Fun trick: you can use `Object` instead of `function(d) { return d; }`. But the identity function is probably more readable. :)"""
24257;positive;"Nice, less typing is always welcome :-)"""
16818;positive;"I use the prefix `d3_{module}_{class}` to avoid naming collisions. It's a bit verbose, but it gets minimized anyway. :)"""
16820;positive;"Hehe, hadn't quite grokked that, thanks :-)"""
5911759;positive;"Yeah. I looked at doing that. I'll revisit it again. I'm sure we can get it nice and clean ;)"""
5383881;positive;"Save here :)"""
5197615;positive;"I'm really liking the block string syntax here. Very readable :)"""
4384581;positive;"I figured there'd be a few. Thanks!"""
4386943;positive;"Let me know how you feel once it becomes clear that no one reads this thing :)  If you come up with nicer wording, I'd appreciate it being fed back upstream (along with any other improvements you guys make) so other people using the guidelines can benef"""
4053969;positive;"Yeah. What @stof said :smiley: """
3855449;positive;"You're right. I was thinking that the plugin version returned different data, but it does not. Whee!"""
4153296;positive;"That is indeed a good idea, but my time is just running out (and I am only on smartphone anyway). Will add the test as soon as possible!"""
3873067;positive;"You're right, misunderstood the setup. Thanks!"""
1925075;positive;"@lanthaler @schmittjoh you're absolutely right. I'll propose a PR soon with this only feature (the accept-* headers parsing) and I'll use `preg_split` which is awesome."""
4571384;positive;"@Tobion and what if `$e->getCode()` returns an airplane? Your exploratory testing skills are amazing. If only those could be translated into test cases :)"""
2413742;neutral;"@Salja , If I remember correctly, the children immediately after kindergarten do not trust to manage nuclear weapons (or store of sexshop - no big difference) - they have long for this study and take exams. or am I wrong?"""
2416006;neutral;"On Thu, 10 Jan 2013 11:03:10 -0800, rsa wrote: > @billy1arm [1] , If you have not realized, this """"developer""""  > completely > (by some last commits) destroyed the possibility of further work on > the code - that you yourself have yet to learn. As for workin"""
2937153;negative;"Sorry, I thought my comments were sufficient:  ``` If the code includes a valid, prologue position strict mode pragma, execute code by injecting a script tag into the document. ... Do the injection.   Otherwise, avoid the DOM node creation, insert"""
3950027;positive;"As you see we frequently forget to update these references, master should be fine for now. But it might be a good idea if we start moving functionality."""
3578459;neutral;"We could just use a direct static buffer and so safe the memory copy... Or I'm missing something?  Am 07.07.2013 um 09:15 schrieb Trustin Lee <notifications@github.com>:  > We do memory copy anyways because it's from heap. So, just allocating  > a new"""
3578586;neutral;"Yep... I guess this should be faster  Am 07.07.2013 um 10:30 schrieb Trustin Lee <notifications@github.com>:  > We can do that, too. We'll have to duplicate and retain it every time. >  > On Sun 07 Jul 2013 04:18:22 PM KST, Norman Maurer wrote: > > """
1757520;positive;"@rsa Do not worry at all :) Though I didn't enjoy all of your comments you did usually comment about content which I respected and often considered important feedback. Me not continuouing here has nothing to do with you nor your actions at all. """
3175589;negative;"Or maybe even int? Should have notice   It :/   Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github.com>:  > Doh. Using long for waiters is way too much in my opinion. short should be enough. >  > — > Reply to this email directly or vie"""
3175634;positive;"I already ended up with short because 32767 waiting threads sound plain  wrong :-)  On Thu 09 May 2013 12:39:48 PM KST, Norman Maurer wrote: > Or maybe even int? Should have notice It :/ > > Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github."""
2190932;neutral;"Don't forget to delete `jQuery.scriptorder` afterwards. Use `window.*` in the future so they are easier to catch."""
2025906;neutral;"That source is not reputable, as they have published numerous erroneous statements and frequently allow code examples to become out dates. Furthermore, Chris Heilman is not an authority on the subject matter, nor does he back his claims with even the sligh"""
3010105;neutral;"@trustin @normanmaurer think you two"""
2962998;neutral;"`System.currentTimeMillis()` seems to be there from long time though https://github.com/netty/netty/blob/85e16840841bf036c0ce1b094e5d33aa47731f90/common/src/main/java/io/netty/util/HashedWheelTimer.java#L407"""
1599773;neutral;"For note: http://getmangos.com/community and login to see all old posts"""
1582829;neutral;"for handling real group of pets summoning need to do a huge hack this code variant..."""
1534957;neutral;"no idea if thats actually correct but... in your (rsa) commit the same should have beeen done for gender as well. Or move area check to first place"""
1497099;neutral;"well - for compilers supporting the override keyword, the token """"override"""" triggers the override keyword, which marks a function to overwrite (polymorphism) a function. This helps to track changes in the signature and similar. Actually all derived function"""
1456882;negative;"I think rsa is right in this case. I did a hack of a job here. :(  Here is the correct patch: http://paste2.org/p/2052729 I'll fix the other part in SD2 and ACID  I apologize for this mistake."""
1302441;neutral;"Alright, here it is http://pastebin.com/ZLeTtzsf  As you can see in sniff, the spell target destination is also set to caster's position (this is only case when dest = caster, no normal case in there)"""
2764667;neutral;"Because the user need to-do it for every used handler and there are also handlers that are final and not allow it. For example you could not change the buffer type of HttpClientCodec as it is final and just """"wrap"""" the encoder and decoder."""
2675150;neutral;"I would defer to @trustin and/or @normanmaurer on this, as the literal 4 being used in place to represent the number of bytes in an integer is quite widespread."""
1544981;neutral;"Saved another 12 with that event.js whack, so minus 48."""
758869;negative;"Hmm, sorry for forgetting credits - lost them while rebasing :(  First and biggest credit goes to virusav, as he wrote an original patch. Also credits goes to NeatElves and Infernos for problems research Also to crackm for inspiration and tests!"""
1490988;positive;"Maybe jshint should get an option to whitelist this, so we could use comment-option within this function.  Either way, this is a pretty nice hack to get around that :wink2:"""
1615828;negative;"@rsa Then suggest one, don't be a dickass once again."""
1615871;negative;"@rsa In this case do shut up and do not bother us from your worm den. Thanks for the url anyway."""
613273;negative;"bad hack :( your must set stacks on max (already true limited) for triggered only, not cyclic recast in real (see sniffs). @zergtmn - triggered spells true selected by spelldifficulty - 66228, 67106, 67107, 67108."""
609466;positive;"don't bother. It happens now and then to implement something wrong (as hack), but replacing it with another hack won't happen :)"""
609491;positive;"move this in SD2/EAI - hack much more, then current commit :) all simple object interaction like this must be realized by spelleffects or procs - see sniffs.  PS curious why you started to worry about the quest, which in the current core is still impossib"""
522098;neutral;"forget to add: Creature::ForcedDespawn crashes should be fixed now"""
492340;neutral;"SpellEntry &#42;entry = const_cast&lt;SpellEntry&#42;&gt;(spellProto);  i tought mangos devs were against this kind of hacks"""
492604;neutral;"Maybe then better move like assigments in single place after dbc load with comments... If we move to this way apply not avoiable hacks (note: not nice bad understanding but in result fake data in dbc) then better have its in single place. If answer at orig"""
2235883;neutral;"@casualjim I noticed the changes in this commit caused my basic auth implementation to break, since it's not calling my `unauthenticated()` in the `BasicAuthStrategy`. I used something very similar to the example here: https://gist.github.com/732347.  Is"""
475001;neutral;"changed code also send all info except password to console. Also this is success connection case, in error case reported mysql error string instead as old code do. """
472733;neutral;"I guess Scmoo's talking about e. g. `.password foo bar bar` command. The password will appear in Server.log, am I right?"""
472883;neutral;"I was more refering to the passwords of sql-access which are displayed in server.log on startup, but the other one as well and this line [code] while(head[largs] && !isWhiteSpace(head[largs]) [/code] remembered me of a tokenizer.. """
475121;neutral;"also tested with playerlimit=0 by 4 same time login, work fine."""
1256384;negative;"We should always use real declarations. Using unused args as var declarations is hacky. """
1256431;positive;"\o/ I'm a hacker!"""
579081;neutral;"arg used as hashed player pointer in function. it can't be logical arg"""
2484320;negative;"@trustin even then the impl must take care to stop looping as keep looping is just not right.. """
452191;positive;"Nice, I remember I did some uber-hacky change to fix damage on missile spells lol now thats a clean fix :D"""
446001;negative;"script existence conflict with setting `creature_template`.`ScriptName` <-- I don't think this is a good idea: the only conflicting is if the assigned script has a GetAI hook; - for other cases (quest-*, gossip, spell-dummies) there is no conflict, and th"""
426634;neutral;"setted explicit...  same files for error but following error message...  2>c:\documents and settings\administrator\desktop\mangos\src\game\ObjectGuid.h(275) : error C2664: 'std::tr1::hash_value' : cannot convert parameter 1 from 'uint64' to 'const Obje"""
426943;negative;"really weird, because i can't see how """"return hash_value(key.GetRawValue());"""" (ObjectGuid.cpp: 275) can possibly require any constructor, let alone an uint32 one...  Only reason i can think of is that the compiler doesn't know """"hash_value(uint64)"""" and de"""
2405213;neutral;"@trustin I think I did not explain it well..   1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore"""
2405233;neutral;"In that case, `HttpMessageDecoder` will raise a `NoSuchBufferException` because it cannot find any inbound buffer next to itself.  A user must keep the pipeline valid otherwise it will always get the `NoSuchBufferException`."""
2405254;neutral;"Sorry I missed something:  1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, SomeOtherMessageHandler, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore  As """
3157907;neutral;"If i access the /deploy_keys on a project and there is a key that is always assigned to multiple Projects, i see the key multiple times, think you must call uniq or do a group deploy_key_id via sql   If i add the key, the -@enabled_keys remove all duplic"""
2323722;negative;"Ah missed that !   Am 18.12.2012 um 08:33 schrieb Trustin Lee <notifications@github.com>:  > write(message, future) has the same instanceof check, so it's redundant. >  > — > Reply to this email directly or view it on GitHub. > """
2308647;neutral;"@trustin I think your commit message and the change don't """"match.. Maybe forgot to commit some change ?"""
2308639;positive;"Yeah… we should keep them in a ConcurrentMap in the meantime.. will change it :)  Am 14.12.2012 um 10:45 schrieb Trustin Lee <notifications@github.com>:  > Until channel is non-null, AioServerSocketChannelConfig must keep user-configured options. I see"""
680036;neutral;"Why not put `.split( """" """" )` in hoverHack, too?"""
677210;neutral;"Same as everyone else. Debugging, and the occasional crazy hack."""
2242278;neutral;"LineBasedFrameDecoder strips \r\n and \n"""
2137621;positive;"@trustin good point.. I think if the dependency is marked as optional it will get imported with the optional tag automaticly via the bundle plugin"""
3122941;negative;"Actually, turning `--follow` on unconditionally may be a bad idea. Git mantainers currently acknowledge that it is a 'bolted-on hack', and performs badly in complicated cases, like renaming a file in multiple branches and merging, or deleting file in a bra"""
4093405;negative;"Basically supplementing one hack for another sadly. In this particular matter it doesn't really have much of a choice. This credit is given to a player that is on a vehicle; as vehicles are rather fucked up they won't accept the credit from SMART_TARGET_AC"""
4097704;negative;"@Vasago Vehicles were really fucked up before Machiavelli and Shauren brought in their changes, they were good changes, they just didn't interface very well with the hacks that were already there before, it has been cleaned up since then, but they still ne"""
4098466;negative;"And obviously stating the conspicuous isn't going to hasten the issue being resolved. If people don't like the system that much, they're welcomed to dive into a plethora of sniffing and hours of fixing."""
1645627;neutral;"Yeah.. Will backport just been busy   Sent from my iPhone. Excuse any typos....  Am 30.07.2012 um 10:08 schrieb Frédéric Brégier<reply@reply.github.com>:  > @normanmaurer should be set also in release 3 in Cookie.java and DefaultCookie.java and Cooki"""
1552249;neutral;"@trustin could you gve some more details why exactly you need to access the eventloop via reflection ?"""
1552409;positive;"@trustin ah I see.. So its to make sure the Runnable is always run in the one that is """"assigned"""" to the Channel.. That makes sense and also is what we want to keep our nice thread-model :)"""
378955;negative;"Apparently, every browser we support do allow an opening html comment at the start of inline script tags, exemplified by the fact it worked in 1.5.2 when we were still using script tag injection. Sadly, this feature is popular enough to have a library like"""
355694;neutral;"When I was doing an add-on (http://img535.imageshack.us/img535/2131/wowmap.png)  using your source code, I found a little mistake. You have replaced the symbols """"X"""" and """"Y"""" in the following lines: https://github.com/mangos/mangos/blob/master/src/game/GridM"""
369941;neutral;"That part is from your vehicle code whats on rsa repo now.  I wonder why u didnt implement more spell fields for creatures, as vehicles use more then 4 spells."""
632870;negative;"Why are you obfuscating your browser sniffing.  Better to be honest about it with .browser"""
3265828;positive;"Didn't forget. :smiley: I don't have push access to RubyGems for redcarpet."""
1429893;neutral;"Why did you remove the check of valid ssl packet ? I think it makes sense to have them in place in case a non secure client tries to write something"""
330911;neutral;"rsa, passing NaN values as input parameters will definitely cause issues with any geometry functions. Just because they expect them to be valid. RandomMovementGenerator<Creature>::_setRandomLocation() is the last function in call stack which triggered call"""
324057;neutral;"You might be missing a """"}"""" somewhere in SpellEffects.cpp, when you did the merge there must have some conflicts that you did not correct right.  rsa was saying that...when you merge yourself you need to learn how to merge in the correct manner, its not the"""
324087;positive;"Forget a """"}"""" I doubt it because the log gives me problems on several lines. I'll see to resolve this and I'll let you know. ;) All went well for the other files it's strange anyway =)"""
306448;neutral;"no need to change signature of assignment operator."""
332970;neutral;"A bonus of script injection+eval is you can capture the return value from the eval(....) code too"""
333816;neutral;"There are tickets actually. They are all related to Firefox not executing the string passed to globalEval synchronously when using script tag injection and non-async scripts are being loaded (jdalton confirmed to me this was fixed in firefox a few months a"""
1312868;neutral;"Ben, we have an email address that you can send exploit info to. It's exploits@joindiaspora.com"""
273194;neutral;"I have seen something strange: Yesterday i was trying to compile last RSA commit, who also added CMake support, and, although i managed to build the solutions files for VS 2008, when i started compiling, i got an error: VS doesn't recognizes an argument na"""
268658;neutral;"may offer this: https://github.com/rsa/mangos/commit/fdf656d23a114f5dd3fd17ec77b7ae766bade4a2 not need with current mangos code, but required for thread-safe. tested, worked fine."""
2681670;neutral;"Why has ENABLE_LOG been removed?  This was needed in a couple of issues. For example: http://stackoverflow.com/questions/13049346/android-facebook-login-doesnt-work """
1352159;neutral;"@trustin interesting.. If that really make so much difference we may want to """"backport"""" this to 3 branch so we include it in 3.5.0.. WDYT ?"""
1352031;neutral;"Didn't we move this method to FrameDecoder ?"""
1352215;neutral;"We used the method in the """"replace(..)"""" impl. But I think we could also implement it without them. So if you like we can move them to ReplayDecoder.."""
1842590;neutral;"Ok - thanks for the info.   I've been running node v0.8.9 with deps/uv patched with this since I sent the original query.  I looks only looks marginally better:  29271 ?        Ssl    0:02 Haraka (master) cn=2428 cc=0 cps=0/0.17/8 29273 ?        Sl   """
2085723;positive;"well TLD never been fast :) the way is is originally designed it cant run fast without such things like multiprocessor usage and SSE optimizations. unfortunately. the fern based detection is really nice technique (quite memory expensive though) but i will """
241756;neutral;"Reverting this without fixing the issue in #7608 just breaks all versions of Opera again. The reason for why curCSS is split up should probably be commented here too in order to avoid forgetting why it exists in the first place. rwldrn had an alternative p"""
2951106;neutral;"Just out of curiosity, why `uv_buf_init` should take `unsigned int` instead of `size_t`?  On my machine, the compiler complains about > warning: implicit conversion shortens 64-bit value into a 32-bit value  using in `uv_alloc_cb`."""
232191;positive;"I cherry-pick this above existed master code and it only different from added by function name and not affected to work code changes. So if i miss some more advansed version rsa prefer hide it from us ;) """
1676229;neutral;"This commit seems to break compatibility with API 11-. onActionMode* appeared on API 11 only. When running on Donut, I have an exception :  ``` W/dalvikvm(242): VFY: unable to find class referenced in signature (Landroid/view/ActionMode;) E/dalvikvm(242): """
222235;neutral;"on signing and creating key hash lot of times according to instructions given, i am getting same invalid_key error for 100s of times. I did everything to debug but no success."""
2660957;neutral;"Why `window.String` instead of `String`? They're reliable globals in the language (not just in the browser API), also whitelisted in JSHint.  Or is this to allow better minification? Afaik it can only optimise the host object name that is locally aliased"""
538808;neutral;"From running coverity, line 185:     for (Signature signature : packageInfo.signatures) {  android.os.Bundle.getByteArray(...) dereferenced while null"""
1063816;neutral;"Hi Norman and Trustin,  Looks good to me.    I had this problem in the examples and created my own HttpResponseDecoder.java to get around it.  https://github.com/netty/netty/blob/master/example/src/main/java/io/netty/example/http/websocketx/client/We"""
1063850;positive;"Hi Vibul,  Yes.  Let's remove WebSocketHttpResponseDecoder.  It would be great if you could fix it up and check any possible regressions.  Here's the new commit which handles 101 code more precisely: 279d859c7ef09f69a64f2a7627660cdfe008fe9c"""
1055260;neutral;"I agree -- will create a new pull requests with:  Object frame = null; try {     frame = decode(ctx, channel, buffer); } finally  {     headerBlockDecompressor.end(); } return frame;"""
77515;neutral;"for the cookie on websites, we use """"fbs_{app_id}"""", the idea being that only instances bound to the same app id should share data"""
78048;neutral;"we should remove authorize() and just have login() with an optional set of permissions. in most cases apps will want to tos the user and request permissions in one shot."""
78175;neutral;"After meddling with this for a while, it doesn't seem like it will work: the URI builder URI-encodes the parameters, which includes the access_token.  Since the access_token contains special characters (e.g. '|', '%') this breaks the requests.  It doesn't """
207293;positive;"thx very much Vladimir, found this http://www.hellboundhackers.org/articles/914-c-c++-memory-structs-objects-and-unions.html - would never think that such thing is even possible."""
3593593;neutral;"This is not the only place scaled health needs to be sent, There are 2 other places that send Packet8 which you consistently forget to patch with the scaled health sending.  Health Packets are also sent from FoodMetaData and ItemFood.  Not doing this break"""
957819;neutral;"I assume you're talking about Debian? Then it's probably less relevant to you (unless you also maintain kFreeBSD packages) but we added some kqueue specific stuff plus lots of minor bug fixes and platform hacks."""
2980132;neutral;"One assumes you're aware of the following:  Set<T> weakSet = Collections.newSetFromMap(new WeakHashMap<T,Boolean>));"""
197521;neutral;"Step by step development of optimal, when the code was originally developed in the right direction. If this piece of code is fundamentally incorrect and based on the Hacks, the attempt to modify the step will only worsen the situation. As in this instance"""
197758;neutral;"You do not forget that the field UNIT_FIELD_CRITTER (not player field) is not used by mangos, but instead put hack m_miniPetGuid?"""
197875;neutral;"You right i not remember about UNIT_FIELD_CRITTER (in fact first time read about), BUT I not """"put hack"""". I update _existed_ field to ObjectGuid. Start use UNIT_FIELD_CRITTER field if it related to minipet can be good step but independent from this or late"""
166997;positive;"I'm all for this change, quick question though: for a plugin that is specifically designed to override $.ajax (eg. http://github.com/appendto/jquery-mockjax), would the better process be something like this?      var _oldAjax = $.ajax;     $.ajax = func"""
2824187;positive;"Good to have this. Though checking blocks will not be superfluous until the server is in control of this flag, since hack clients manipulate this a lot both for hacks like flying, criticals, nofall.  A step towards this to work would be to have the clien"""
187935;neutral;"if has_items deleted in this place, his must be deleted in query code (PLAYER_LOGIN_QUERY_LOADMAILS) else all values after [5] is broken. solve - https://github.com/rsa/mangos/commit/3962fb4af354093cbe6594935882962e0cecc5f0"""
165612;neutral;"@jdalton: I think the John's point is: If rgba in css is simply not applied, than same behavior is expected in JS too. Maybe because rgba could be used as a """"progressive enhancement"""" hack... """
186572;negative;"rsa i not meaning as fix your horiable hack written wihout attempt understand real problem.  My patch in gist fix _real_ porblem with wrong """"future"""" msecs time in object last update field. But not resolve all porblems.  You pointed """"fix"""" just """"recorrupt"""" b"""
186858;neutral;"rsa, how your multi-threads related to clean mangos sources? Object created in same threads that Map::Update run. If muti-threading will be added to mangos core it will be per-Map mutitreading and then Map::Update still will called in same thread as objec"""
186866;positive;"rsa, i glad to heard that you can configure your own compiler and, stop talking about multithreading, clean mangos sources has no MTMaps,   """
182121;neutral;"I can offer http://github.com/rsa/mangos/commit/06342c16b4583672e2c8a1c03ac2cc45fb66087c as a logical continuation. tested and worked."""
3434282;neutral;"not sure why I had to do this on the RPi as linux works correctly but some of the functions were coming up missing   here is a hack that worked for me in hopes it helps https://github.com/jvcleave/openFrameworks/commit/235cd7760c419fb3b6ff33651005ec2f36"""
166590;positive;"@jeresig - Welp sucko, when they fix it then something like a weak inference + version sniff will do. As for them not fixing bugs because it will affect a js lib; that is my new pet peeve, browsers should fix bugs and let libs fix there own bugs :P"""
669265;neutral;"@Trustin:  What do you think about also commit this to 3.2 branch ? Its a low risk change, so I think we should do.   WDYT ?"""
2265461;negative;"@asofold  >This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not any help at all. If you stil"""
2268531;neutral;"oh.. and I pulled the plug on dwarfforges... http://dev.bukkit.org/server-mods/dwarfforge/"""
2268834;neutral;"@mbax actually I can't because I didn't really mean a PR was rejected. I just thought that because when implementing Entity it was left out and it's actually a good method to have, doesn't even have obfuscation... Makes more sense reading the packet that's"""
2270049;neutral;"@bergerkiller https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2270043 > @Wolvereness  Cont. You mentioned plugin developers using the hack described by Afforess. I recommend that instead you include thi"""
2270556;neutral;"Possible hacks to get around this Commit: http://www.hastebin.com/yowuhepufu.m  It will require you to manually define which classes have to be loaded using this hack. This will be an utility function like such:  public static void loadNmsClass(Strin"""
2270771;neutral;"as a side comment... dwarfforge broke several times due to bukkit changes... not because of nms...  so let's see what is discussed here  a) A commit which will require plugin developers to recompile and change their plugin when mc version change every """
2272574;positive;@dddeeefff That feature in demand lately is being implemented in the ItemMeta system. So yes, that is being done. :)  @Darkhand81 The 'burden' put on developers is negligible with exception of huge hacky libraries that break every update anyway (meaning
2277040;neutral;"My e-mail has a lot of """"test"""" from GarretSidzaka also a """"can i please haz posting i is tesing that i is unbanned of dis thread delete me its just a lil spam"""" and even the comment where he linked the Bukkit Forms thread (that got deleted)."""
2278410;negative;"Don't forget, @bergerkiller, that some plugins rely on these big NMS plugins.  This commit is killing a lot more than 10%.  About a third of my plugins use NMS or OBC code."""
2278526;neutral;"> Server administrators, because they need to, will become adept at changing the class name references themselves, right out of the distribution jar. A new grapevine distributing hacked jars could be born. Now what?  They do this anyways. Server owners h"""
2279661;negative;"@GarretSidzaka with all due respect, none of your comments are contributing a single thing to this discussion and it looks like you are either misinformed or do not understand the situation at hand. At this point you are simply spamming this discussion and"""
2282146;negative;"@GuntherDW People like @GarretSidzaka are spamming the commit link everywhere apparently, so that's going to attract people who don't know the things you mentioned."""
2288901;negative;"My thinkings about this: 1) It makes the lives of some devs harder then needed. Not only do I avoid NMS/CB code cause of such breakages, but also I try to use deobfuscated variables/methods only if possible. By doing that I avoid breakages pretty good, no"""
2292393;negative;"@Runemoro Clients crashing because of a packet change is the BEST CASE scenario. It could have spaghetified the world. It could have deleted the whole server folder. The trouble with using the obfuscated NMS code is that you can't control what your methods"""
2292671;negative;"@blha303 It's also saying """"We don't trust you to do your job properly"""""""
2293753;neutral;"@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2293438 >@TnTBass what about plugins that use non-obfuscated NMS methods/fields? """"Collateral damage"""" ?  Just because we gave them a name doesn't me"""
2296114;neutral;"@grum 8f12382#commitcomment-2294912  >    The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API.  >    Maybe we should just do that.  I was considering jumping ship to a di"""
2296414;negative;"@asofold  Sadly, this is probably good news for hackforums.net's swarm of hacked minecraft clients. Maybe it's a good time to join them and sell hacked clients. (/sarcasm)"""
2300615;negative;"It is easier to complain about a change then it is to actually do some research and provider users with a good solid working system that even if a plugin uses a method from an obfuscated vanilla code it will force them to correct the code before it does da"""
2301130;neutral;"@mbax - I interpret obfuscating the package names per compile version/dynamically as 'locking' in a similar fashion as... general obfuscation. At it's core that's exactly what's going on.  Obfuscation of package names. It's not really any different than mo"""
2301161;negative;"Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone."""
2301184;negative;"@EvilSeph   > Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone.  A valid comment? But no one can contradict opinions with that of the royal majesty. You've proved this to us throu"""
2301287;negative;"@mcfacilitator While that comment was phrased rather harshly, do you have anything to say against it? They have made it clear that CraftBukkit is volatile and should not be trusted between releases, yet many plugin devs choose to ignore this and imply to """
2301385;negative;"@Steveice10  1) I've already said that people do not care about changing the versions in their plugins. There are many other issues that are a lot worse than this.  2) It's still hackish whether you use reflection or not."""
2301896;negative;"they gave up deleting comments and marking spam.  then they gave up talking to us.  then they gave up reading this huge ass thread of sorrow"""
2304961;neutral;"@V10lator - right, I was just calling it out as a form of obfuscation, although apparently other people disagree with that statement.  In addition after being told that Bukkit isn't trying to 'lock up' NMS/OBC,  EvilSeph comes in and posts exactly what I s"""
2314029;negative;"Why are people still complaining about this commit exactly?  Yeah I complained and hated this commit, no shit.  But think about it, hack clients have to update on every MC update anyways.  And for those who don't use MCP (me) have to update anyways!  D"""
2360358;negative;"@grum  I think perhaps my using of the word 'trusted' has given you the wrong idea, and the desire to be a jackass. When I say 'trusted' what I mean is 'Plugins which I can resolve a problem with with a fair amount of ease, that I know could become unstab"""
2360325;neutral;"So write a tiny bit of code to rename the nms/obc references to their versioned counterparts and unleash it on your 'trusted' plugins. Feel free to make a public tool out of it as well and perhaps keep a 'you can hackily update the plugin using this tool'-"""
2364574;neutral;"@Qix- > If you guys would use MCP's deobfuscations this would [not] be a problem in the first place.  This is an interesting point I haven't seen brought up before or discussed but I've been wondering the same. On the surface it seems like using MCP's m"""
2563190;negative;"It's obvious that this upset a lot of us, but like the Bukkit team wanted, we just sucked it up and moved along. Let's let this commit's comment section die, shall we? It's been dead since the 5th of Jan, keep it that way. Forge comments probably go in the"""
1141141;neutral;"Yeah, that's something that'll need to be changed in the i18n files, this at least solves the part of #3048 that I think everyone would agree should be fixed. The other part of the issue (rendering the password input as a regular text field on failed login"""
99700;negative;"@jamespadolsey  oh, duh! I'll just go over to the corner and hang my head for awhile for forgetting about that. I suppose it may be still worth adding a method to do the comparison, as a convenience and """"nudge in the hey use this direction"""" for plugin auth"""
46573;neutral;"@irae: I see that your posts aren't coming through. You should file a Github support ticket, sometimes people get put in the spam filter accidentally and need to be freed."""
132499;positive;"Wow! Big thanks, finally I can remove a whole bunch of hacks from my scripts ..."""
1751475;neutral;"Do you really expect the client to disconnect (and the player to be unloaded) between lines 33 and 43, or between 43 and 50? If yes, then there's now an exploit to avoid damage by disconnecting between 44 and 50..."""
125691;neutral;"Fix for other exploit with global cooldown. On the client side, you can replace column recovery time in spell.dbc with 0, and player can cast instant spell with no cooldown a lot of times. Maybe it's not the best way to fix this, but it's work. http://pa"""
2090761;negative;"?? This makes no sense. Why is importing git repos from github/gitorious/sf an issue?  git clone repo git push repo to new remote  All done!  Or even better, login to server, add new project, cd to repo  git clone --bare repo  All done!"""
1975199;neutral;"yes, but if there's a key the server keeps asking for the key password whenever i run the release script so i can't fully automate it unless i switch to https"""
2029239;neutral;"will you do this in the near-future, or should we open an issue for that, so that we don't forget?"""
110072;neutral;"It's a hack I think..."""
107937;neutral;"GRUNT is the client's name of the login protocol that MaNGOS relies on. Look at the connection.log file in the logs directory for the client."""
1050682;neutral;"Turns out IE6 leaves a 1px faint trace of the text because `color:transparent` isn't supported by IE6/7/8 (but IE7/8 hide the text properly anyway). So if you to 100% remove any trace of text in IE6, you might have to throw an IE6 hack in there."""
47381;positive;"Using event delegation, the dom can be interacted with before onload fires.""""  Can you explain this briefly?  Thanks!"""
47387;neutral;"I see - so using delegation you don't need to wait until the document is fully parsed to start attaching your event handlers.  It begs the question, though, about which library functions (for any library) are safe to use before the """"ready"""" event."""
928253;neutral;"we try to remember, but when we push broken code we need to fix it as soon as possible (we don't have a versioning scheme) and in that stressed moment forget about ci.  also, it's difficult to explain ci to open source commiters, and when a commmit needs"""
81129;neutral;"also additional compile errors at linux  if g++ -DHAVE_CONFIG_H -I. -I../../../src/game -I../..  -I../../../dep/ACE_wrappers -I../../dep/ACE_wrappers  -I/usr/include/mysql -I/usr/kerberos/include    -I../../src/shared -I../../../src/game -I../../../src/g"""
1882345;neutral;"Great, but as I understand this is don't work for Gitlab instances which uses LDAP or OAuth. I understand correctly?"""
1882517;neutral;"Also can be written as:  ```ruby class UserLogin < UserBasic   expose :private_token end ```"""
76584;positive;"no, my players doing this in duel. PvP priest vs warrior and priest win with spam of one button :lol: he also said """"noob"""" to this warrior xD I will try to test it self tomorrow, maybe i will find a way how to reproduce, i think it's no hard and related t"""
70324;neutral;"So for example RSA's scripts where they developed a Boss_Spell_Table is useless or will be not compatible?"""
69224;positive;"For the sake of my learning process, do you mind me asking why moving it a few lines down makes a difference? I'm not trying to be rude or offensive about it, I'm merely curious. :)  EDIT: I think I get it, it's because the pdamage variable is assigned a n"""
129119;neutral;"Also, currently it is the ONLY use of account.v/s fields, leaving the fact that the whole auth system is exploitable right now."""
129118;neutral;"I mean the functions not fails, but _is_ a fail, because it is really returning Salt, not SessionKey."""
64634;positive;"Omg someone hacked DasBlub's account xD"""
62843;neutral;"Yes, not match) i  found only 69412 in 3.3.2 useful spell . With this commit this spell should work correct.Like many other in 3.3.3 with old EFFECT_CREATE_RANDOM_ITEM that moved to EFFECT_CREATE_ITEM_2   Thx. )) BTW, it is hard to stop spam in log (you c"""
50125;negative;"hmm why are there forums? ... ah yes because it is not polite to spam comments @ commits...."""
48020;neutral;"sLog.outError(""""Spell %u triggered by aura spell %u too deep in cast chain for cast. Cast not allowed for prevent overflow stack crash."""");  don't you have to provide an id for the spell? %u %u is expecting an unsigned integer ... sLog.outError(""""Spell %u t"""
47337;positive;"And a long time to wait vehicles, which also work normally in a patch..."""" One big hack can't be """"normal"""" patch ;) without dependence work it or not..."""
45955;negative;"what problem with its? except clean horribale hackish way for detection... only one good: maps not big differen in diff versions, so one time need do..."""
43132;negative;"i'm dont enter to forum 2-3 last month ;~~( i'm re-register many times, but on login get message """"your type incorrect username or password"""". restore password by email also not worked..."""
2669147;neutral;"We need to signal """"done reading but no data yet and not EOF"""" for crypto streams."""
1584663;neutral;"sure, I am fine to change it to whitelist mode UNLESS it is development or test"""
3989258;neutral;"> ==4123== Invalid read of size 8 ==4123==    at 0x102FEA0: std::vector<unsigned char, std::allocator<unsigned char> >::size() const (stl_vector.h:626) ==4123==    by 0x102DB19: ByteBuffer::size() const (ByteBuffer.h:381) ==4123==    by 0x13377CC: unsig"""
3988851;positive;"AddSC_generic_pet_scripts() still needs to change :) and do not forget about ScriptLoader"""
3988903;negative;" /Suicide...  I just hate RBAC ._."""
3978824;neutral;"Don't forget about faction/race change and character customize."""
3939976;neutral;"What do I need (what tool, settings, manual, knowledge) to get it fully working like authenticator?"""
3886721;neutral;"Using SSL version: OpenSSL 1.0.1e 11 Feb 2013 (library: OpenSSL 1.0.1c 10 May 2012) Using ACE version: 6.2.1 http://pastebin.com/f16AYKKD"""
3885648;neutral;"Note: """"CRYPTO_THREADID and associated functions were introduced in OpenSSL 1.0.0 to replace (actually, deprecate) the previous CRYPTO_set_id_callback(), CRYPTO_get_id_callback(), and CRYPTO_thread_id() functions which assumed thread IDs to always be repres"""
393371;neutral;"nwsw is correct, there is an abstraction layer, and you simply need to use BaseFacebook and provide the three hooks to set/get/clear session data. Using $_SESSION makes it work out of the box, without having to store the access_token in the cookie."""
114060;neutral;"$appapiid = 'xxx'; $appsecret ='xxx';  $facebook = new Facebook(array(   'appId'  => $appapiid,   'secret' => $appsecret,   'cookie' => true, ));   $session = $facebook->getSession(); var_dump($session);  results in: NULL"""
108775;neutral;"most of the web uses '&', why do you use ';'?"""" - it is shorter, it reads better, it just looks nicer and does not require encoding the '&'  about the cookie: i do not know where it is used exactly - but a better approach would be serialize() or json (ht"""
113941;negative;"I have been going nuts this morning - code that worked last night doesnt this morning. I think its because I was using a combination javascript and php libraries and the php library was using the session cookie stored by the javascript library.  PHP getSes"""
78347;neutral;"It basically tells the server to convert all int's into strings. This is necessary because we use 64bit ints on the facebook side, but many PHP installations are still 32bit -- and fail terribly when trying to json_decode 64bit ints. By requesting strings """
3834182;neutral;"yeah, sql please xD Loading C++ scripts Script named 'spell_summon_memory' does not have a script name assigned in database. >> Loaded 2297 C++ scripts in 214 ms """
3789126;neutral;"@Xxxhackerxxx You have an outdated source."""
3651032;neutral;"I did Naxxramas few weeks ago, it was an orb. I also tried it the """"old"""" way by cleaning all wings, and the areatrigger wasn't teleporting me.  PS: Those sniffs are from 4.3.4"""
3534416;neutral;"Not anymore. Movement flags are now assigned dynamically and this controls whether the creature can ever get DisableGravity flag"""
3334229;positive;"@fedehacker So if you replace """"c.deleteInfos_Name = NULL"""" with """"c.deleteInfos_Name IS NULL"""" issue is resolved. Nice catch @dimiandre :)"""
3264628;neutral;"@Ascathor, not necessary, this caused by the github's pull request policy, we can't select which to pull, hope github could solve this problem in the following update, forget it, please view the """"files changed"""" tab, haven't this kind of thing happen to you"""
3013585;positive;"excellent fix... 2 little problems tho. you forgot the spawn of KUTUBESA and dont forget to set up his creature_addon too. thumbs up, works good!"""
2907646;negative;"Sounds kinda hackish."""
2889824;neutral;"@rsa @boxa @mns have contributed alot in this time to TrinityCore """
2798943;neutral;"Well we are unable to login warpten, it crashes as soon as a player enters world"""
2768490;neutral;"Thx, was thinking about it, but wasn't sure, will remove it next time I push something if someone doesn't remove it by then. Don't want to spam board with short corrections."""
2771424;neutral;"Heya u sayed Fix multiple permissions and remove multiple config option… but where is the config option for RBAC ?"""
552993;neutral;"Hi Gina,  `oauth_access_token-client_id=12345-client_secret=dummy_secret-redirect_uri=http%3A%2F%2Fmytestserver%2Fmythinkup%2Faccount%2F%3Fp%3Dfacebook-state=testiferricous-csrf-token-code=thisisatestfauxcode`  The length of this file name is **testife"""
537180;neutral;"Gina, I was looking at this change because it triggered a merge conflict in my SiteStreams branch.  I think this might have a typo -- $pw is set, but $pwd is undefined and not set.  I'm guessing the line should use:       isOwnerAuthorized($username, $pw) """
537226;neutral;"There turns out to be one more issue here -- this deleted line defined $owner, which is used below.  So seems that it needs to remain.  It's used by       Session::completeLogin($owner)   @AaronKalair , @ginatrapani"""
2729970;neutral;"It is a hack, but it is a necessary hack. The spell used to make the quest eligibility flag active is client side, so this is one way of circumventing it."""
2710738;neutral;"Should this function really be called ReloadRBAC, it doesn't actually reload anything. """
2719363;neutral;"RBAC wiki page already has the new permissions"""
2693231;neutral;"rbac_group_roles"""
2657439;neutral;"The damage fields are just aproximations, since they can't be taken from sniffs."""
890365;neutral;"Its not actually about being before the cookies.  The problem is that you need to guarantee that SSL is loaded BEFORE both cookies, and more importantly, static assets.  In this current configuration, if serve static assets are turned on, they are not upgr"""
890368;neutral;"If you could figure out how Hoptoad used to figure out a way to jump to the top of the middleware stack, we should do that for SSL."""
441748;neutral;"I am getting confused with what is considered 'best practice'?  In the Boilerplate template you advocate paulirish.com/2008/conditional-stylesheets-vs-css-hacks-answer-neither/   In this revised reset, normalize you are now reverting back to CSS hacks for """
443154;neutral;"Does anyone know what that hack is actually FOR? That's inherited code from, what, Yahoo? What's the purpose? (I've always been curious)"""
391636;neutral;"Hm I think I'll be sticking to using the .ie6 and .ie7 classes rather than resorting to hacks. The only real benefit is that you don't have to repeat the `<html>` tag, but with a bit of server-side script it's very easy to generate those first few lines. """
391668;negative;"I disagree with this change. With conditional classes, it was very clear what styles were applied to which browser. CSS hacks don't have inherent meaning, which decreases maintainability in my opinion. They're probably fine if you're the only one writing t"""
391829;positive;"In case it wasn’t obvious from my article, I’m all for reducing the number of conditionals used. :) The use of the `_` and `*` hacks is a no-brainer, really. Love the `.oldie` class by the way – I was thinking of using that when I wrote the article but dec"""
391868;neutral;"I believe if users check out this URL they expect to see the same code. Perhaps we should add a little bit more info here — something among the lines of “we’re using a minimal variation of this technique combined with safe CSS hacks”. """
392111;positive;"I personally like the old way better, just because I will never ever remember all those hacks when I need them."""
395748;negative;"+1 for reverting - these hacks are ugly and unacceptable. Specific classnames for each version of IE is much simpler to read and comprehend at a quick glance."""
396046;neutral;"`Oldie` insures no past or future browsers that have broken parsers could ever possible apply the IE hacks, but I like `lte-ie8` better.   I would advise just using php(that's my preference) to convert between the classes and hacks on the fly.  Just right """
883095;neutral;"Also, it is simplier setup for new pod runners, as SSL is required.  If you want the optimization of doing it via reverse proxy, you can enable it in the settings, but this is about creating the right defaults for Diaspora in a domain we can control."""
1071016;neutral;"Ahh, no. That was from when it was called CookieCollection, which is the same class name as in System.Net."""
233848;neutral;"`g.src=('https:'==location.protocol?'//ssl':'//www')+'.google-analytics.com/ga.js';`"""
184703;neutral;"I dunno. But it i think it opens an XSS vulnerability in IE6. I haven't test yet but if someone wants to confirm use """"javascript:alert('xss')""""  as the src attribute for an image. (or just load this page with IE6)  HaX0r = <img src=""""javascript:alert('XSS')"""""""
178486;neutral;"yes, it's intended. It's a protocol less notation, that uses HTTPS when the website itself uses HTTPS or else it uses HTTP when the website itself uses HTTP. So you'll get no differences in protocols used, when using SSL."""
179977;neutral;"Kyle..  Fair point.. So webkit doesnt cache assets served over SSL. They blogged about this over a year ago and said they'd work on it but havent yet: https://bugs.webkit.org/show_bug.cgi?id=26777 Tough issue.. Cacheability is key but until we have a backe"""
1192605;neutral;"darn, no I only noticed: 4a136cc is the SHA of the commit we had trouble with last time - this shouldn't be in the repo anymore... maybe one of those machines you used still had the polluted repo on it?"""
3929844;negative;"Seriously, stop commenting on commits for no serious reason - you're spamming all of these people: https://github.com/EllisLab?tab=members"""
3933220;negative;"I wasn't aware that expressing an opinion on committed code based on information from the PHP manual in an open source project was """"spamming"""" everyone. I also wasn't aware that it notified every single collaborator, so cram your elitist attitude and have s"""
1421159;neutral;"hi! what was the reason why you reverted the fix in ce9b22e038ca16b581a16722436327bef206cbdf with this commit, @gameoverhack? See also #559"""
1146790;neutral;"So much win with the [NoScope fix](http://msdn.microsoft.com/en-us/library/ie/ms533897\(v=vs.85\).aspx#1) here *(minus the UA sniff)*. +1 from [the future](https://github.com/jquery/jquery/pull/718#issuecomment-4796946)!"""
2921301;neutral;"sounds like you guys used other peoples forks/branches that modified the db schema. revert their changes or start fresh with a new sickbeard.db (or hack db_version down.. but stuff may be broken as we cant predict what other peoples fork/branches may have """
771431;neutral;"This broke oauth.feature somehow."""
775715;neutral;"I think this broke OAuth2, diaspora-client seems to dislike oauth2 0.5"""
1036541;neutral;"made a pull request its a hack but at least fixes it on IOS"""
2299273;positive;"Thanks @andrew-d Given the apparent rize in spammers making GitHub account and trying to sneak stuff in via Pull Requests, this might have come off as sketchy had I even noticed it ;)"""
1009110;neutral;"Indeed, I was quite fond of this functionality for I used the ssl connection with a signed certificate for remote connections and the non-ssl connection when I was on my own lan."""
1557302;neutral;"Is this needed because oauthlib is not currently up to date on pypi?"""
973481;negative;"mm, weird that seems to work in android, let me take a look  El 16/02/12 12:44, lukasz karluk escribió: > this line is also throwing an error on iphone, GL_UNSIGNED_INT is undeclared. > > --- > Reply to this email directly or view it on GitHub: > ht"""
973455;neutral;"this line is throwing an error on iphone, GL_UNSIGNED_INT is undeclared."""
373548;neutral;"Could you please install an https certificate for momo? If money is an object, you can request a free valid certificate(s) here: http://www.startssl.com/?app=1"""
1205658;positive;"My CI server agrees :)   --  Kenneth Reitz   On Friday, April 13, 2012 at 4:39 AM, Bradford Toney wrote:  > Python 3.x doesn't support .encode('hex') >  > ---  > Reply to this email directly or view it on GitHub: > https://github.com/kennethreitz/requests/"""
1212426;neutral;"I was planning to change this to use binascii.b2a_hex tomorrow morning (which is all .encode('hex') does anyway), expect pushing!"""
1233862;neutral;"It's fine, it's a Ruby 1.9 hash.  https://peepcode.com/blog/2011/rip-ruby-hash-rocket-syntax"""
3259445;neutral;"@andhapp can you elaborate on the problem you're facing that led you here? I am also ending up here and wondering why `password` and `remember_me` aren't part of the default permitted parameters."""
3210435;neutral;"Maybe Jlogger?  cheers On May 14, 2013 7:30 PM, """"Parker Moore"""" <notifications@github.com> wrote:  > As the commit message says, it was a hack to get around pygments.rb's use > of the Ruby stdlib Logger. I guess I should rename this class, but I > co"""
696185;neutral;"this breaks tls-peer-certificate on windows"""
1548524;neutral;"I agree that we should do a smooth change, although it will not break production environments (a already set password with a length of 6, still works, right?) . So, I propose we do this:  * New applications come with this new definition (but it can be chan"""
1349986;neutral;"This breaks many plugins which use Players as keys in HashMaps and keep them even if the player logs out & back in again. Maybe you should add a way to make a player's entity id persistent as long as the server is running? (I'm opening an issue as well if """
2635160;neutral;"Reason for this hack is the same as the one for ICC teleport spells, which is documented here https://github.com/TrinityCore/TrinityCore/blob/master/src/server/game/Spells/SpellMgr.cpp#L3399"""
2699623;neutral;"DoCast(colossus, SPELL_MERGE, true); is too hack :P  but that problem is in CheckCast for SPELL_EFFECT_CHARGE (i think is bad pos z)"""
1165762;positive;"Same here.  I've been running this commit for maybe a week without issue.  It would be nice to see the new mojangles flex their muscles and fix this at the source, but a hacky fix for now is still appreciated also!"""
39868;neutral;"One more spell must be casted when Mutating Injection expire - 28206"""
40588;neutral;"In fact suggested unrelated patch also rejected, becasy we need in general fix how tartet mode pairs wotj with SELF2 target mode instead adding hacks."""
1121770;neutral;"private static final int CHAT_STRING_LENGTH = 119;  Should be  private static final int CHAT_STRING_LENGTH = 118; (dont forget you add Color to it -> 2 Chars!)"""
2552572;positive;"I think there's a missing enum, the one where RBAC_PERM_* is defined Indeed, i can't find any """"RBAC.h"""" That aside, really awesome work ;)"""
2555116;neutral;"Level 4 is Console only. If you have a modified core you'll have to add that rbac settings yourself"""
2559942;neutral;"@Spp- Thanks for the fix.  In rbac_security_level_groups if the group 1 has security 1 > it can use commands with security 1 right? Is my understanding correct?"""
2748614;neutral;"hi spp. please help me http://img836.imageshack.us/img836/4622/99076218.png flood in console"""
341817;neutral;"I'm using """"!aNULL:!ADH:!eNull:!LOW:!EXP:RC4+RSA:MEDIUM:HIGH"""" and Chromium's flip_server is using that too and looks like most of google servers are configured that way too. But that won't work without setting SSL_OP_CIPHER_SERVER_PREFERENCE flag on SSL con"""
2510413;neutral;"@Paradox - this a security feature (firewall, but not really configurable), connections coming from your own address will be always dropped (imagine me being the attacker, sending packets to you with your own IP) - if networks are configured properly, such"""
36445;neutral;"hack reverted."""
2493796;neutral;"This change wasn't supposed to be pushed here, its used by RBAC commit (not pushed yet)"""
880976;neutral;"Some plugins """"freeze"""" players at their location, e.g. because they get jailed, didn't authenticate yet or similar. To achieve this freezing, the player gets constantly teleported to his original location, over and over.  Closing inventories on same-world"""
221997;neutral;"Injection should go through the constructor for dependencies that the class *requires* in order to function, only *optional* dependencies should use property injection. Is this the case here?"""
267261;neutral;"i vote we white-list the obvious ones, and `res.setHeader('x-foo', 'bar', true)` for the others"""
267727;neutral;"So how will the writeHead merge handle multiple headers?  If it's an array then append, otherwise overwrite?  There's some nuance here maybe.      res.setHeader('set-cookie', 'single-value');     res.writeHead(200, { 'set-cookie': ['more', 'cookies']});  I"""
34225;positive;"ok does not forget this comment :)"""
775594;neutral;"This should be wl.lock() (and wl.unlock() below), maybe even use synchronized in line 143, as add() does it too when assigning to outer[]."""
2464156;negative;"I did not change the text, just swapped them... so if this were sniffed it's still correct. (Little issue, three commits... damn... I'm feeling bad...)"""
32819;neutral;"compile error related to void AddObject(Corpse *object) { HashMapHolder<Corpse>::Insert(object); } detail :  ../../../src/game/ObjectAccessor.h: In static member function âstatic void HashMapHolder<T>::Insert(T*) [with T = Corpse]â: ../../../src/game/O"""
2452375;neutral;"Needed for incoming RBAC commits (Role Based Access Control)"""
2641963;neutral;"FAIL! mem leak....  ==15128== 107 (24 direct, 83 indirect) bytes in 1 blocks are definitely lost in loss record 268 of 754 ==15128==    at 0x402B9B4: operator new(unsigned int) (in /usr/lib/valgrind/vgpreload_memcheck-x86-linux.so) ==15128==    by 0x8A"""
32404;neutral;"Oh - and keep in mind - HashMapHolder stores _actual objects_, not pointers."""
32821;positive;"HashMapHolder stores pointers to type specified in template ;)"""
664353;negative;"How about fixing hashcode too? :/"""
665071;neutral;">What's a hashcode?  http://en.wikipedia.org/wiki/Java_hashCode()"""
664997;neutral;"What's a hashcode?"""
898981;neutral;"Yes, they are still necessary to support HTTP pipelining (server side) and connection pool (`Agent`, client side). `_buffer()` keeps data until a socket is assigned. When a socket is assigned, `_flush()` writes the buffered data to the socket.   The follow"""
904628;neutral;"@bnoordhuis - No, with HTTP pipelining, a following response is created before a preceding response is closed (a following response does not have a socket). When the preceding response emits `'finish'`, its socket is assigned to the next response."""
455718;neutral;"Contrary to popular belief, the Bukkit team doesn't have access to mojang's code. All the deobfuscated names are chosen by the team and have no relation to mojang's potential names."""
455745;negative;"Maybe you don't understand. They *can't* look at mojang's code because they only have access to the *decompiled, obfuscated* version, not the original."""
2372067;neutral;"Couldn't catch in sniff this aura, but it should use aura as the quest version of that npc. In sniffs it was the gravity enabled, but I'm sure it uses that aura."""
2372082;positive;"are you sure this sound is the right one (EE_Malygos_EndPhase01.wav)? the sniff parser can also interpret something wrong ^^"""
407286;neutral;"Notch should add this in the vanilla server. It crashed our vanilla server twice because Notch forgets to check things >_>"""
339917;neutral;"@yetanotherx Only if they tried to /tppos to a position more than thirty-two thousand kilometres from the center of the world, I would assume. This check won't kick users who are trying to use speed hacks or noclip, just jerks who send huge coordinates tha"""
334738;neutral;"The """"interesting"""" variable names are due to Mojang's code obfuscation."""
334855;neutral;"Well, it's just Java's obfuscation in general."""
295365;neutral;"Afforess, no. This class already existed. It already did that. All I changed is an exploit allowing them to specify any name they want, despite them not actually being that account. Basically, log in as Afforess&meepmeep will let you through, even if your """
295382;neutral;"This is a general fix to the server, rather than a bukkit-introduced exploit, correct? Do you guys have a separate avenue to draw stuff like this to Mojang's attention or do you have to go through the awful getsatisfaction route? This could be widely devas"""
295330;neutral;"This is an exploit that allowed you to use any name even when online-mode=true."""
295389;neutral;"I discovered this myself earlier today with the assistance of sk89q, unfortunately while trying to track down a separate worse exploit which I will not go into detail on."""
289044;negative;"Instead of just slamming a """"synchronized"""" in front of every function and calling it a day, couldn't you have switched away from using a HashSet and used one of Java's thread-safe sets. I believe java has concurrent maps."""
289154;positive;"Sorry - i meant synchronize ( my_private_object) and not (this).  That being said, I have had great success using ConcurrentHashMap and would recommend if possible using it :)"""
289156;neutral;"Raphfrk is working on a few fixes for chunk-management (correct unloading) and I think he'll incorporate ConcurrentHashMap in his fix. I think he'll put up a pull request soon."""
282424;neutral;"Ooh, I did not know about ConcurrentHashtable yet. Why not use that for all the object-caching too?"""
282636;neutral;"As I've said before this is a custom hash-code class for chunks.  Tell me how to fix it, but telling me to use class <OtherClass> is unhelpful."""
2282226;neutral;"is hack, summon is with spell ...  ID - 6479 Wolf der Klingenmähnen Effect 0: Id 56 (SPELL_EFFECT_SUMMON_PET) BasePoints = 1  Multiple = -4,00 Targets (32, 0) (TARGET_DEST_CASTER_SUMMON, NO_TARGET) EffectMiscValueA = 3939 """
2301014;neutral;"Please revert the parts of this that are hacks.   @baric you need to use SAI and do an on spawn / cast for those creatures..."""
267992;neutral;"Because there are no primitive hash(set|map)s in java."""
2220536;neutral;"@Krogonos, this was scripted long ago. Or in other words the achievement criteria wasn't supporting the credit and now is, so some strange script had to be done to get it, that it is what I assumed, otherwise the hack wouldn't be removed for no reason afte"""
250794;neutral;"That's what obfuscation does. We do our best to unobfuscate but only for class names. This is a mojang thing, not us."""
250925;neutral;"I think I spoke too soon here. I can't really find an example of obfuscated overloading outside of net.minecraft. So nevermind. But maybe some commenting when changes are made would be a good idea. That way it's easier to figure out the how-and-why of a ch"""
2184396;neutral;"const_cast is mostly const_hack as for me"""
2176895;negative;"Hack."""
2153294;neutral;"Please revert this part. I fixed this blizzlike from sniff here https://github.com/TrinityCore/TrinityCore/commit/ab8d99d57328a80153c03cc06713656ccb6ba32c Last quest is missing but I'm working on it atm."""
1982658;positive;"Yep. Hacks go out! If something don't work ->fix it in right way)"""
1982030;neutral;"think, that Vincent mean that it is a hack. Spell Attributes dont working as indeed"""
1837057;positive;"@kandera. So, rewert this hack and use my patch http://paste2.org/p/2207052 =)"""
30090;negative;"Ignore all this spam, sorry. I simply edited the line: if(!loginDatabase.CheckRequiredField(""""realmd_db_version"""",REVISION_DB_REALMD)  To a different table and in that table made the appropriate info. Sorry."""
1469909;negative;"Ugh...we're inheriting from `Devise::PasswordsController` and this was kind of surprising for us, considering it landed in a patch release."""
1310651;neutral;"This change breaks routing that worked with subdomains in the past (2.0.4) as it redirects a failed login request to /users/sign_in as opposed to /[subdomain]/users/sign_in.  Can this change be removed for the 2.1.0 release?  It's the only breaking chang"""
2680924;neutral;"Why does everyone who hacks on Jekyll have to use the same Ruby version? Jekyll is [supposed to be compatible](https://github.com/mojombo/jekyll/blob/cc0f84197afc4b73781e2a800ea4d1990605981b/.travis.yml#L2-5) with all sorts of Rubies.  I think this file """
26330;neutral;"onlinetime is spammed anytime worldsession opcodes are handled... its not like it is supposed to work i intend"""
586524;negative;"Meh. Ok. For now then we can't support mysql/1.9. It's more important to maintain proper equality of utf-8 strings in other configurations.  That said I don't think it's a good long term solution. I'll hack at it and see if I can make it work somehow. """
2081978;positive;"Nice!  Simple and powerful.  You went for a slightly different approach than I did.  I _was_ thinking QUERY_STRING should always be decoded first, so we would accept something like  index.php?controller/method%3fparam=value  But I prefer your code he"""
562509;neutral;"Fails in Chromium 1{4,5}, Firefox 6 when browser validation is on (with simple_form)   Input source:      <input class=""""string email required"""" id=""""user_email"""" maxlength=""""255"""" name=""""user[email]"""" pattern=""""\A[^@]+@([^@\.]+\.)+[^@\.]+\z"""" placeholder=""""login"""
570368;neutral;"SSL is used so that GitHub does not cache the image."""" - http://about.travis-ci.org/docs/user/status-images See https://github.com/travis-ci/travis-ci/issues/231"""
163773;negative;"I agree with Tim on this, anything implemented so far just seems really hackish, and ultimately from experience many modules rely on their own state"""
163845;neutral;"  // Pass it through the system. This will also over-write previous internal caches.  This is hacky as well, isn't it?  Looking at that code, to reload existing module, this may work as well:    module.loaded = false;   module.load(module.filename);  but y"""
437133;positive;"Yes, it would be really cool if you could update the wiki. But don't forget to say it will only work from version 1.4.0 forward!"""
437195;neutral;"Done. https://github.com/plataformatec/devise/wiki/How-To:-Allow-users-to-edit-their-account-without-providing-a-password/7c78d5bbca25ac87c7cf11e7ef4e2f0864180556"""
240454;neutral;"This seems to have broken all generators. How should a generator 'whitelist' files that it generates to prevent them from immediately being cleaned?"""
1953896;neutral;"Invalid doc reference:  user_guide_src/source/changelog.rst:209: WARNING: unknown document: libraries/encrypt  Should be <libraries/encryption>"""
2047735;positive;"This this. I started to play with it a bit but I guess it's better if I leave you do the overall design first, I feel I'm just adding more hacks ;)"""
2047696;positive;"Yeah. It's coming :) I'll probably refactor this and do a UI.Menu/UI.MenuOption or something, this is too hacky."""
17504;neutral;"Fix that the problem while saving characters ?  cause when you log out and then login all your things are not saved and you have to start again"""
8871;neutral;"I'm having some problems with Paperclip 2.1.2 (sudo gem update isn't finding newer versions...)  When I try to @validate_attachment_presense :image@ it doesn't work. I've managed to hack it, like so:  <pre>   before_validation :validate_image    pri"""
60785;neutral;"@jnicklas, as I wrote my message I wondered how many people from the EU would make comment.  What I really wonder is why the authentication library should handle the i18n at all. Surely this could be handled by rails.   In my opinion the generated views"""
1943250;neutral;"This solves map, but can I use the same hack for all the other *maps?"""
16061;negative;"This required hack code in many places for lie faction to client (patch existed at forum) that affect performence of normal mode. Not nice for official sources. """
1681207;negative;"If there was an option for that people won't care to fix their shit... For instance, this is coming from `ColladaLoader` sending undefined parameters. If we don't show that message chances are we would forget about it."""
1670280;neutral;"Didn't really need to do anything special as anyways rendering was already done per material-specific parts, remember geometry groups?  Maybe we can just forget about this for now, anyways before it wasn't possible to have object with different face orient"""
1344999;positive;"Everything else has been converted to single quotes, this one had been overlooked. Nothing groundbreaking I know but in the interest of consistency and keeping PHP CodeSniffer happy I fixed it."""
411785;positive;"I was thinking last night we should maybe build some of this into appconfig, so we could just say AppConfig.service.twitter? or something like that.  I have made many typos with these damn hashes.. :P  #justathought"""
39976;neutral;"I think maybe we should consider changing """"anchor"""" to """"hash"""", since that's the language used by window.location, and JavaScripters are likely to be somewhat familiar with that object.  (By that same logic, we'd have hash, host, hostname, href, pathname, po"""
39196;positive;"You should consider it, because you will get better contributions. Trust me once your used to it, things are much easier to read. I do understand that people are set in their ways, but hey someone has to break the mold :P """
1743370;positive;"and don't forget to add AddSC to ScriptLoader.cpp too ;-)"""
306017;neutral;"The timeout should be the socket timeout as well as connect timeout so we don't block indefinitely on job injection. Not sure how to do this in finagle."""
306056;neutral;"Here's what we're seeing:  <pre> #Version: 1.0 #Date: 17-Mar-2011 22:48:25 #CRC: 49526060 #Fields: operation arguments action-timing result-count Rob:setName rob_bob - - </pre>"""
1741630;neutral;"From sniff:  ```txt ServerToClient: SMSG_GOSSIP_MESSAGE (0x2035) Length: 58 Time: 08/21/2012 07:11:32.504 Number: 3511 GUID: Full: 0xF1307DA9000041E1 Type: Unit Entry: 32169 (Arcanist Braedin) Low: 16865 Menu Id: 10666 Text Id: 14791 Amount of Options: 1 ["""
1744314;neutral;"Confirmed from sniff: """"Queue for Wintergrasp."""""""
1716373;neutral;"@Spp- So if i want char dumps in seperate file, and character logins/logouts in seperate file how to config? With your suggestion it just puts all in 1 file.  So with Logger.Character=34,3,Char it logs logins/logouts with IPs, but we need seperate files fo"""
1643524;neutral;"Heya  small startup error on this repo  2012-07-29 09:44:55 Loading Creature Addon Data... 2012-07-29 09:44:55 ERROR: Creature (GUID 5) has movement type set to WAYPOINT_MOTION_TYPE but no path assigned 2012-07-29 09:44:55 >> Loaded 83856 creature addons i"""
1643589;neutral;"This fix still needs a sniff for gossip_menu_option with menu_id=8440 and probably a fix for:  ``` Gameobject (GUID: 164258 Entry: 184839) not created: non-existing entry in `gameobject_template`. Map: 530 (X: 3053.800049 Y: 7089.589844 Z: 155.934006) Requ"""
1578360;neutral;"Uhh, I didn't notice this. Will revert later (unsigned int in sql needs 10 digits to be represented, not 11 (it doesn't really matter but I like to keep it consistent))"""
1480130;neutral;"I'll dig through my sniff and post a fix probably this afternoon after work."""
1496899;neutral;"according to click its a hack  https://github.com/TrinityCore/TrinityCore/pull/5828"""
1463730;neutral;"She now spawns even if you haven't killed both rimefang and spinestalker. XD http://img23.imageshack.us/img23/2783/wowscrnshot061512101546.jpg"""
1464394;neutral;"there is no live 3.3.5 anymore. these are the correct stats. trust me im doing the research"""
1438492;positive;"Hackfix* :p Or workaround-fix \*pricking off\* """
1368098;neutral;"*hides*  Anyway, there were no sniffs available for this quest, I just found the invisiblity spells and figured this way was MUCH better than the previous one. As for @vlad852, they should ALWAYS have the gossipflag, but since they walk really fast due SPE"""
1349086;positive;"Hack:p"""
1349272;neutral;"spell_dk.cpp: In member function SpellCastResult spell_dk_death_coil::spell_dk_(): spell_dk.cpp:756: error: GetExplTargetUnit was not declared in this scope  Did i forget something ?   """
1343361;negative;"i think it is better to use a dbc hack than using dirty exceptions"""
1343388;negative;"i dont like dbc hacks at all."""
1343484;neutral;"we had exception for dmg spell an now for triggered spell in these functions, thats clean code? for dbc """"hack"""" we have one function to override dbc values, it is separate, open the function an you see instantly what spells are modified, try find exceptions"""
1338373;neutral;"nope. float is fine. float is also signed and the melee damage one works right"""
1321140;neutral;"no it does not require cooking to get the quest but the zoneorsort from sniffs is still -304"""
1269931;positive;"is not Reforged Hammer of Ancient Kings and need -100 chance and <3 watchers?  Fragment of Val'anyr = 45038 item entry^^"""
1222157;positive;"Note for Linux: Do not forget to re-run CMake before compiling. :P"""
1210260;neutral;"The DBC is not often the law. Recall that were designed to work with client."""
1212922;negative;"I think this is a hack, 3kid is right... 0.5714 should be the dbc lava burst coef."""
1210049;negative;"is hack ..."""
1199410;positive;"will never work  bool Load(SpellInfo const* /*spellEntry*/) will never called  and use of load function is hack :D"""
1174333;negative;"with this line, it is hack"""
1158001;neutral;"LOGIN_DEL_EXPIRED_IP_BANS double?"""
1144210;neutral;"Warnung 1 warning C4018: '>=': Konflikt zwischen 'signed' und 'unsigned' D:\bf-trinitycore-git\src\server\game\Events\GameEventMgr.cpp 828 """
1132775;neutral;"With PrepStmts you don't have the problem of SQL injection."""
1139495;neutral;"What about vehicleIds? How did you parse these? I have quite a number of sniffs but am not able to parse a single vehicleId..."""
1095818;neutral;"I think this is not necesary because buff is given by the mount. Also if you remove this line the """"fly hack"""" motion without mount is fixed. """
1052314;positive;"Here's a screenshot of her saying it :)  http://images3.wikia.nocookie.net/__cb20070313201454/wowwiki/images/d/db/Aurosalia_willyoustop.jpeg"""
1043714;positive;"This guy deserves a cookie."""
1022769;neutral;"LNK2019: unresolved external symbol """"protected: virtual void __thiscall ByteBufferException::PrintError(void)const """" (?PrintError@ByteBufferException@@MBEXXZ) referenced in function """"public: __thiscall ByteBufferException::ByteBufferException(unsigned int"
1015782;neutral;"rehash isnt implemented (i think...) so that cause error compiling"""
1010712;negative;"quit spamming my notifications please, kthkbye"""
7408;neutral;"Before you couldn't change the realm after loging out, you had to relog. Now you can change realm after logging out."""
7098;neutral;"SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",  login.c_str(), login.c_str(),pw.c_str());"""
7097;neutral;"QueryResult *check = loginDatabase.PQuery(       """"SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",       login.c_str(), login.c_str(),pw.c_str());    ?"""
1202042;positive;"If the internet wasn't full of spammers maybe :) I think github is fine, just needs some extra tweaks."""
27982;neutral;"No - but you can still do [[""""Set-Cookie"""", """"cookie1""""], [""""Set-Cookie"""", """"cookie2""""], ... ] Perhaps how you suggest is better though..."""
546637;neutral;"I agree with you except for the use of the word """"all"""", wiredesignz.  I'm saying that a blanket statement should not be applied to method signatures just because of what files they live in.  Care and thought should go into the decision based on each method'"""
532555;negative;"Yeah, I also can think just of some ugly hacks :S.  I'll try to do at least something to restore examples ..."""
275117;neutral;"It's totaly weired. I think there is a caching issue. Suddenly there are the other languages strings in the cached hash. Only for :javascripts though. If you want to reproduce: Open two browsers, login in with two different users, change the language of us"""
461415;positive;"I tried with Chrome/Window/Nvidia and worked fine, then I tried Firefox/Windows/Nvidia and turns out my card is blacklisted there. Interestingly, it works fine on Firefox/Linux/Nvidia. I guess Linux drivers aren't that bad after all! ;)"""
389373;neutral;"Nothing has changed.  Firefox was / is ok, Opera I don't dare to try WebGL enabled build, it kills my computer.  """"Hack"""" was and is needed for Chrome stable on Windows, at least on ATI cards. Chrome 12 stable that should have fixed this will come soon. I th"""
325513;positive;"I'm using similar method in GLGE but instead of checking the whole string I'm generating a simple 6 byte hash form the string and comparing that. Not 100% perfect but faster and it should work 99.999999...% of the time ;-)  see: https://github.com/supere"""
228571;neutral;"I get you now, using something like the GA code would be a easy fix for that like you suggest:  ('https:' == document.location.protocol ? 'https://ssl' : 'http://www') + '.google-analytics.com/ga.js';  If the AppConfig[:pod_uri].protocol exists that is"""
217386;positive;"Yup, it's commendable effort ;).   I was also tempted to start from scratch, just it's so daunting task. There are many hacks cumulated in WebGLRenderer, it just grew organically with each demo :S"""
195806;negative;"There is a problem when running this new FaceMaterial example with WebGLRenderer.   I'm already too tired to sort it out now, but the problem is apparently coming from faces which do not get randomly assigned material, which means their material is undef"""
981901;positive;"Superb! Can't wait for the day when the spells are not hacked all over the core anymore"""
982380;negative;"Agreed with Vincent-Michael, at the moment many of those scripts were written people did not know how the spell system should work, as an example you can take script for righteous defense, which is an extreme violation of spell system rules."""
973779;positive;"There you go  ![Cookie](http://upload.wikimedia.org/wikipedia/commons/e/e5/Crystal_Project_cookie.png)"""
952945;neutral;"Tested this on retail, also fixes summoning through doors exploit"""
948865;negative;"need support with spells: ID - 71715 Snivel's Rocket ID - 71712 Summon Snivel ID - 71762 Summon Snivel ID - 71744 Summon Snivel ID - 71763 Summon Snivel ID - 71751 Summon Snivel ID - 71765 Summon Snivel  we need sniff for horde/alliance :-/ """
945853;neutral;"Don't forget to rerun cmake, guys."""
894297;neutral;"He should also sell the dalaran lighter ONLY after having finished his tour, but i don't know for how long.  not having spellwork installed, but he can also « forget » some lights in dalaran. dunno if the spell is a procchance, so just adding this as a s"""
869739;neutral;"need to change to  +(@RefC,20544,0,1,1,1,1), -- Scroll: Scepter of Beckoning    38  +-- Decoded Twilight Texts:    39  +(@RefD,20676,0,1,0,1,3),     40  +(@RefD,20541,0,1,0,1,3),     41  +(@RefD,20545,0,1,0,1,3),     42  +(@RefD,20679,0,1,0,1,3)"""
929662;neutral;"I can't find SAI for www.wowhead.com/?npc=23859... didn't you forget to convert his script?"""
846256;neutral;"sniffed ofc"""
834314;neutral;"2012-01-03 22:23:45 CRASH ALERT: Player Smetano has viewpoint 0 4 when removed from world  2012-01-03 22:23:45 CRASH ALERT: Player::CreateViewpoint: Player Smetano cannot remove current viewpoint!  spam in console"""
821704;neutral;"and u wont forget it until cata"""
819963;neutral;"Zuluhed the Whacked, not Zuhuled the Wacked. Same typo everywhere in this commit."""
815319;neutral;"causes signed / unsigned mismatch in Spell::update patch fix:  ```code Core/Spells: Fixed signed/unsigned mismatch caused by f8a13b401d  --- a/src/server/game/Spells/Spell.cpp Thu Dec 22 11:37:30 2011 +0100 +++ b/src/server/game/Spells/Spell.cpp Thu"""
836284;neutral;"> warning: comparison between signed and unsigned integer expressions"""
790367;neutral;"And most of other spells can be hardcoded. Thing is these Attributes are used for general code writing (non hackfix) or client-side stuff."""
728440;neutral;"Please try https://github.com/TrinityCore/TrinityCore/commit/28d1cc9cfe8ba1b7f30f0d918b40eaf6d54170b3  @QAston, please pop on IRC when you get some time so we can hash out the details."""
712267;neutral;"crash log ends with """"ACCESS VIOLATION"""", nothing is there... i just catched that """"VisitNearbyCellsOf """" in console output"""
669351;positive;"so, does this fix the issue with spells getting interrupted / 2nd gcd if you e.g. spam mind flay in high haste areas / lightning bolt?  if so, this would be great!"""
662819;positive;"Lol at people who would call everything a """"hack"""" just because it's not done with 200 lines of c++ but 2 lines of .SQL but still doing the same thing...."""
664002;negative;"@Chaplain: no, it wont have any effect because the original handler was already executed before summoning (hence the bug) so this indeed is a hack"""
639032;negative;"its full of hacks (including that +200 to LK height)"""
639088;neutral;"he means more working quests, hackfixed ofc"""
633774;positive;"Shauren did forget something ... *screenshot* :p"""
610037;neutral;"@LihO: fixed many spells (mostly with trigger spell effects), remove of many ugly hacks., effect handling is now logical and consistent."""
617514;neutral;"this hack is not needed anymore"""
215470;neutral;"error_page  497   https://<%= @url %>  www.<%= @url %>:7894$request_uri;  or sometime of the like here will fix the resque web redirect to non ssl """
564286;neutral;"I just have a question: Is there any NPC or GO that is ever casting a TEST spell? I know that something with TEST attracts people' attention just like red button signed """"Do not touch"""", but they do that on their own responsibility."""
550767;neutral;"delegates (or their equivalent) should be used as much as possible, saves having to change the code in a bunch of places, and accidentally forgetting one or introducing a typo in one spot or something. GJ"""
549064;neutral;"@warhead http://img9.imageshack.us/img9/8233/trinityupretaildown.jpg trinity up, retail down."""
593037;neutral;"i dont think so. looking at sniff of the lich king fight, this aura is explicitly removed before terenas casts mass resurrection"""
200910;neutral;"Ultimately, they should just say """"Facebook"""" and """"Twitter"""". Then we could place the text """"Login with"""" somewhere nearby"""
529788;positive;"Typo ^^.  IsInWhipserWhiteList -> IsInWhisperWhiteList   ;)"""
517062;neutral;"well true but there are a lot of zones that are currently not assigned to graveyards while they do have graveyards on retail so i believe that this commit will cause a big problem if the DB team won't start working on it  for instance, there are some par"""
514075;negative;"sorry my mistake, fixes possible access violation but it's not really related to that segmentation fault in #1489"""
510408;neutral;"It's not about custom fixes or hacks - it can be rewrited. But many spells which were working before this commit are not working now (for example Ebon Plague, Mind Sear, Desecration etc.). Devs are doing really great job here. But i think there shouldn't b"""
511169;positive;"In retrospect, this is not a bad move. I don't see what your repo has to offer, Elevim, as it's pretty much backing out changes done to TC and/or replace it by hacks or simply nonsense code. (Only did a quick survey). The real contributors to this project """
512056;neutral;"I don't really care about custom hacky code, I'm sure we all know that, but, I do agree that there needs to be some rules put into place and followed that properly deprecate things, as mentioned in the post above mine, and big changes should always be push"""
164319;negative;"Did you absolutely mean to put a password in this commit?"""
164329;neutral;"That password isn't actually the password, it's just a random string, so I don't think I'll filter-branch it out.  Thanks for your vigilance, though."""
458372;neutral;"The thing is, writing """"good"""" scripts means analyzing sniffs from retail and replicating those events, to the last packet - in addition to basic codestyle etc. The majority of the contributors out there doesn't have access to any sniffs, and we - the TC tea"""
458605;neutral;"enforce it configside with GM.LoginState = 1"""
453610;neutral;"Here is crash:  ObjectAccessor::ConvertCorpseForPlayer() d:\wowserver\sources\trinity\src\server\game\globals\objectaccessor.cpp: 278 + 0x8 WorldSession::HandlePlayerLogin() d:\wowserver\sources\trinity\src\server\game\server\protocol\handlers\character"""
448422;neutral;"@WarHead Encounter already starts when someone pulls the trash in front of her, this is to prevent exploits where the players start healing the boss without pulling the trash."""
448005;negative;"because hack shit methods must die."""
445010;positive;"Lots of scripts have to be redone / cleaned up, take a look at Ignis, and particularly the related achievements. Let him take his time ;')  And Lopin, don't forget the base SQL updates ^^  Thank you for your hard work :)"""
149401;neutral;"@ cryptix The user might not be a root, but he might have sudo privileges, because he might be in the admin group that is in the sudoers, but not necessarily root, in fact if the user is root there will be other issues, so its better to check for sudo priv"""
437976;negative;"STOP SPAMMING COMMITS WITH """"PLEASE FIX X CRAP"""""""
437882;positive;"There is a backdoor in this commit, i'll give a cookie to the one who finds it first:P"""
442243;neutral;"ERROR: Script named 'spell_gen_shroud_of_death' does not have a script name assigned in database."""
436298;neutral;"Can you also fix saving items in Equipment manager? when you save there some items they are not saved after relogin. Thank you."""
429433;neutral;"@pek2011: Isn't there a locales_gameobject table designed specifically for localization ?"""
426807;neutral;"direct mysql injection.via command line."""
425984;positive;"boss_xt002.cpp(813) : warning C4018: '>=' : signed/unsigned mismatch :)"""
422393;neutral;"Didn't you forget to insert the criteria_data for them?"""
420118;positive;"please please pick channeled & haste as next :-P https://github.com/TrinityCore/TrinityCore/issues/1775 maybe this can help somehow http://code.google.com/p/trinitycore/issues/attachmentText?id=3126&aid=-1464619473789336599&name=mindflay_hack.txt&token=ab1"""
413714;positive;"Shauren, you are.. woah. (I bet my inbox will be spammed by replies of github!)  EDIT Isn't it just sad that Shauren has to fix the dirt made by someone else? Just my thoughts.."""
406682;neutral;"why is a hack for me work excellent , is like other script (sindragosa), and don't need more complications An answer all spells which are in dbc(like are defined) have theyer attributes and should be using for script of the boss/npc?"""
404663;negative;"Talk about being unthankful, SignFinder. 1) I can't find a Pull Request with such patches 2) We don't need stuff full of hacks because it is working, it does not mean it is working right. Thank you."""
404665;negative;"DDuarte Not conceited, it is a sin. Remember why at the time Trinity was separated from Mangos, namely because of the dispute of hacks. Trinity without hacks = Mangos"""
395488;neutral;"Its git hash. We dont use rev ids. """
393944;positive;"This fixes an exploit where the ToC floor could be destroyed. Thanks Tobmaps for testing."""
392772;positive;"Old Exploit, thank you very much!"""
384546;positive;"Yeah!. Anything against WPE is a good fix. I think this is the last Hack for wpe that was working."""
382416;negative;"Aren't all those datas stored in hash maps ? And thus, does this really fix a huge waste because of empty entries ? :/"""
380248;neutral;"    So no more rogue stealth being broken by warriors' damage shield after a sap?  this bug still exists, you can find hack-fix for it in my fork"""
362370;neutral;"i have no idea, maybe its for fixing DK loosing items randomly? or is it to avoid hacks with wpe for swapping items, who knows.  can somebody give more information on what this really fixes?"""
346434;neutral;"Yes he does spawns from a viking ship, remove this hack"""
333031;neutral;"http://www.cplusplus.com/reference/clibrary/cassert/assert/  """"This macro is disabled if at the moment of including assert.h a macro with the name NDEBUG has already been defined. Therefore, this macro is designed to capture programming errors, not user o"""
324707;negative;"note: this is a hack, if you have a better way then please tell us"""
317183;neutral;"Players are opening the chest with spell 61437, might be possible to force that to be casted by the player on gameobject use. And tbh, I rather see sniffed positions then """"working"""""""
312181;positive;"Oh what a hack. Perhaps you should spawn gameobject 202275 instead :P"""
312294;neutral;"Cant push from here but:  -- Remove hack gameobject_template and spawn correct one  DELETE FROM `gameobject_template` WHERE `entry`=300149; DELETE FROM `gameobject` WHERE `id` IN (300149,202275); INSERT INTO gameobject (`guid`,`id`,`map`,`spawnMask`,`phase"""
292597;neutral;"My research is based on sniffs and, sometimes, on common sense. Anyway, if the Hover Disk shouldn't work like that it can be corrected later, when Malygos fight is implemented.  About the 2nd issue, it will be corrected soon."""
326173;neutral;"i didnt forget anything."""
286283;neutral;"No. From now on all spellclick flags will be assigned statically by the datbase by default (core will override in some cases). Reason for this is that npc_spellclick_spell is also used for NPC's as passengers on vehicles (as defined in vehicle_accessory), """
284414;neutral;"Most enter vehicle commands are CMSG_SPELLCLICK. I'm working right now on removing the vehicle hacks related to that and add proper spellclick data for vehicles. """
279369;positive;"sweet hopefully no more gcd exploits"""
277300;neutral;"Like I said in tracker: This works on talent change. But other problem - after hiting +10mobs at same time, 11129 aura gets stuck at 2nd charge, and it doesn't decrease, leaving mage with 100% crit all the time.  So this only fixes 50% of exploit."""
260505;negative;"uh... after these commits my core crashes whenever someone login."""
256235;positive;"this is some fix for forge of soul pls commit someone :D http://www.trinitycore.org/t/trinitycore/ticket/285#comment:1"""
255037;negative;"dont work :-( here http://img249.imageshack.us/i/damagex.jpg/ an example of switching frost presence and blood presence (gives + 15% extra damage) from two death knight. left-dk in core with this commit, right - dk with core without this commit. Without t"""
252589;neutral;" Unit::HandleDummyAuraProc: Spell 49028 have not existed triggered spell 1206 anyone know what that is? console getting spammed by that"""
248995;positive;"Interesting that you get key violation errors during runtime on DELETE and UPDATE queries. I'll investigate this, thank you for your feedback."""
253065;neutral;"i used this way to remove duplicates  DROP TABLE IF EXISTS `character_inventory_copy`; CREATE TABLE `character_inventory_copy` (   `guid` int(10) unsigned NOT NULL DEFAULT '0' COMMENT 'Global Unique Identifier',   `bag` int(10) unsigned NOT NULL DEFAULT '0"""
245302;neutral;"Spp, is necessary update the table """"lfg_dungeon_encounters""""?? because before  that commit the reward was assigned correctly!"""
238761;positive;"The emphasis is on IF. :) Anybody can simply add that spell to eg. SAI. The crash log should come from some kind of fun server.  Anyway, feel free to drop out that (maybe hacky?) check, but in that case you should drop out the check in Spell::EffectActi"""
2818961;neutral;"CMake Error at cmake/macros/FindGit.cmake:24 (message):           Git was NOT FOUND on your system - did you forget to install a recent version, or setting the path to it?       Observe that for revision hash/date to work you need at least version 1.7"""
234281;neutral;"nope Brian, that still didn't correct libraries still gone missing...using win server 2k8 / vc100.   whats missing, that got removed, that has now killed auto locating of SSL on win systems?  and remove the time/date on your patches, u just  pushed and it """
2241234;positive;"@antirez : I noticed you never but the reported-by/signed-off-by lines to your commits. My humble suggestion is that this might be a wonderful opportunity to do so:  ```` .git/COMMIT_MSG:  [...]  Reported-by: foxx <email> Tested-by/Acked-by: charsy"""
1206493;negative;"Well, now users do have a good reason to cheat.  I would leave an """"official"""" hole with `debug.setmetatable` for hackers, but I believe that others should be plugged in now.  1. Add `mt.__metatable = """"redis.strict`"""" to plug `setmetatable()`. 2. Use `ge"""
1206536;neutral;"Here is a second semi-official hole (unpluggable, unless you forbid `setfenv/getfenv`, which I do not recommend — it is useful).  `setfenv(table.concat, { """"I'm a smart one"""" })`  Ah, and a third one, which really should be used instead of all these hack"""
1206673;neutral;"Point taken, I think instead of modifying the code I'll document what you said under the scripting documentation, and show that it is possible to easily hack the scripting engine to create global variables, but that we just avoid that this is done accident"""
1206694;neutral;"The point with 3. is that we don't provide support for loading code, so this is in the unspecified area of what happens if you do debugging stuff, hack with the interpreter, and so forth. I think that it's perfectly valid coding advice for environments whe"""
2734200;neutral;"Removing this class seems to have broken ServiceStack.OrmLite.SqlServer:  Could not load type 'ServiceStack.Common.Extensions.ReflectionExtensions' from assembly 'ServiceStack.Common, Version=3.9.38.0, Culture=neutral, PublicKeyToken=null'."""
4120944;neutral;"@vlastv Please read about the form-urlencoded serialization of form data for checkboxes: - when they are checked, they appear in the submitted data, and the value is the one set in the input (which may even be an empty string IIRC) - when they are not ch"""
3936681;neutral;"If we trust [these statistics](http://w3techs.com/technologies/details/pl-php/5.3/all), 5.3.3 is used by 20%+ of the web servers running on PHP 5.3. I guess I need to find some work-around then."""
302005;negative;"Ew, sometimes I forget that there are bindings for languages not written in C. :/  I'll fix this in the dev branch, thanks."""
2599390;neutral;"oh I thought ```getClientIp()``` was blindly getting the first entry of this header when REMOTE_ADDR is a trusted proxy, but it's not the case apparently, this header can be in an invalid state but it'll be validated on the fly (getClientIp), you're right """
932442;neutral;"Maybe Javascript is better than C about this, but you're both re-assigning n and using its value in the same expression.  That seems like it relies on undefined behavior in the Javascript implementation."""
472756;neutral;"and maybe do this only on server side - for avoid potential exploit"""
1560032;neutral;"@drak You still have to define ``session: ~`` in your config. Otherwise, you simply don't have the service definition for the session (just like removing ``csrf_protection: true`` removes the CSRF provider, and removing the ``router`` section removes the r"""
1458422;neutral;"@schmittjoh I also suggested using a setter in the PR. the main reason to use the constructor is probably that MonologBundle does not support changing the channel when the logger is injected through a setter currently but I want to support this case too so"""
2721643;neutral;"As a PSA to anyone else, you'll want to clear the pending notifications array after sending them because `after_commit` can be called multiple times. If you don't you'll end up spamming your new user with multiple copies of the email message. Also `after_c"""
664151;neutral;"This occurs when the Firewall redirects me on ``kernel.request`` as the request has not been added yet in the stack of the profiler."""
496384;neutral;"@api will be in effect when 2.0 is released. I've changed the signature to allow better extensibility in the future, like passing an object."""
488514;neutral;"Should be `The CSRF token is invalid. Please try to resubmit the form`"""
540233;neutral;"ResponseHeaderBag::hasCookie() and ResponseHeaderBag::getCookie() were removed""""  why?"""
3955607;neutral;"No worries. I often forget the docblocks too."""
3867987;neutral;"Why is the Sanitize class deprecated? Is there anything else that replaces it?"""
429425;neutral;"our implementation does two things: 1) it checks the ip also against a whitelist, for this it needs access to the ip property 2) also instead of returning true/false in matches() it returns an HTTP status code depending on why there was no match, which o"""
396842;neutral;"Please revert this merge. The assets helper, which requires an HTTP request, is now directly injected whereas before it was lazily loaded. This is causing all sorts of regressions."""
391241;neutral;"The FormTypeExtension removes the CSRF field from any non-root view -- doesn't that make all these extensions moot?"""
391371;neutral;"kris, forget about the condition thing, the second part is still right..."""
392983;neutral;"How would you disable CSRF on a form then ?  There are probably better solutions than what I have proposed, you should submit a PR when you have a working one."""
4139362;positive;You mean erlang, right :)  This is why we need people to remove the SHA-1 blocks and on bottle updates for now until I fix the revision increment issue. Also probably want to remove them manually otherwise so the new bottles don't immediately 404. Still
2603352;neutral;"Those changes can then be reverted again with https://github.com/cakephp/cakephp-codesniffer/commit/469b0b6a9c5eb4861eb3df440fa86854132e88da"""
362546;negative;"Oops... forget about this !"""
3912216;neutral;"Don't forget PyPy."""
1040393;neutral;"What kind of CodeSniffer are you using for the corrections? Will that be partly open source for user land code, as well?"""
1040447;neutral;"thx. even more interesting would be how to get the sniffer to automatically correct those smells (manually would probably drive you insane for more files and is not worth it). shouldn't be too difficult to accomplish."""
3819517;negative;"You said in the issue you were just going to fix using `install_name_tool`. I already dislike that we build `debug-and-release` in the prefix but it's OK to have that sort of hack as an option but it's nasty to do this for all builds."""
3758549;neutral;"Basically we need to sniff stdin and if there are bytes available to be read, pass `-` when invoking `clang -E`."""
3728464;neutral;"But subversion is not Qt, it does not take hours to compile, it takes 56 seconds on my Macbook Pro (i7, 2012). Maybe several minutes on older hardware.  Also, only Admins seem to have the right to create and upload bottles to http://sourceforge.net/proje"""
675119;negative;"I hate them too. Anyway, please add urlencode or rawurlencode in _writeUrl(). If you decode it, you must encode it again."""
3765088;neutral;"brew install little-cms2 is throwing error """"SHA1 mismatch"""":  <pre> ==> Downloading http://downloads.sourceforge.net/project/lcms/lcms/2.5/lcms2-2.5.tar.gz ######################################################################## 100.0% Error: SHA1 mism"""
360658;neutral;"I have a problem in AbstractToken.php  Notice: serialize() [function.serialize]: """"id"""" returned as member variable from __sleep() but does not exist in PATH/vendor/symfony/src/Symfony/Component/Security/Core/Authentication/Token/AbstractToken.php on line """
3699156;negative;"I see that `ykpers` has been in this repo longer than this one. Why did you choose that name over this one? It's totally cryptic. I see the linux packages are split: debian uses `yubikey-personalization` and fedora uses `ykpers`. Seems crazy to me to perpe"""
296519;neutral;"Isn't bumping iterations just a superficial tweak to add some processing time to otherwise quick hash algorithms?  Ideally, we'd want to use algorithms with a much slower execution time, in order to make each crack attempt too slow to be reasonably done en"""
357196;neutral;"I think this is not in sync with the `Assetic\Extension\Twig\AsseticExtension::__construct` signature.  I get a warning:      Warning: Invalid argument supplied for foreach() in .../vendor/assetic/src/Assetic/Extension/Twig/AsseticExtension.php on line"""
1266891;neutral;"It's designed to strip the same prefix as the OS uses, then it uses substring to trim the leading slash or backslash or whatever.  Partest does successfully normalize slashes in general.  If it fails I guess I'll retract some portion of this comment.  On F"""
3353234;neutral;"make it more clear: If a formula spam defines a 'without-foo' option another formula can `depends_on 'spam' => 'with-foo'` and it works as expected. Similar to how `build.with? 'foo'` did it already. I know that what you suggest is something different, tho"""
3347008;neutral;"Should I write an `audit` test for these kind of mistakes?"""
1197396;neutral;"Why does the remember-me cookie default to `httponly` but not the session cookie?"""
1197668;neutral;"The `Cookie` class in `HttpFoundation` also default to `httponly`."""
3738287;neutral;"There is an issue with this new test, in the case the used test settings are not set to use a MD5-based password hasher. `create_users` called in `setUp()` will use the hasher from current settings, then `authenticate` will fail because of not matching has"""
3107587;neutral;"@fmela That is not enough to enable SPDY support. Installing with `brew install nginx --with-spdy` and have a `nginx.conf` with a `listen ssl spdy;` and proper ssl statements will start with the following warning and disables SPDY support: `nginx: [warn] n"""
209775;neutral;"Making the class abstract would also enforce the method signature, as explained [here](http://engineering.shopopensky.com/post/inheritance-in-php-or-why-you-want-to-use-an-interface-or-an-abstract-class).  But I agree; I don't see why Command isn't abstrac"""
210066;neutral;"I agree in theory with the interface, but how would that look and what would the interface be? Having an interface with only an """"execute"""" method signature defined feels like a weak interface. I'm not saying it's a bad idea - but I'd like to see how it woul"""
3565705;neutral;"@adamv @asparagui Any objections to making this version `2.1.6`?   @adamv I'm thinking of making an audit rule to get rid of `v` prefixes in versions to change the bottle filename format slightly to add regex parsing of the version."""
1816800;neutral;"According to @stof [comment](https://github.com/symfony/symfony-docs/pull/1686#discussion_r1543373) no exception should be thrown or the exception should be caught in the 'PreAuthenticatedListener'."""
98382;neutral;"Another point is usability. Imagine having two different Bundle.php files open at the same time in your editor (don't forget that applications will potentially have dozens of custom Bundles!). It's very easy to edit the wrong Bundle.php if you are not extr"""
87122;neutral;"If `$this->name` contains invalid PHP class name characters everything will obviously break. Since the `name` property is derived from the project's directory, perhaps sanitizing `name` either here or in the constructor would be appropriate? I've been usin"""
2461579;neutral;"@nickdesaulniers It prevents nss from being automatically symlinked into /usr/local/bin, yes. You can find its sandboxed prefix by doing `brew --prefix nss`, or you can use `brew link nss` to link it manually."""
2424631;neutral;@adamv I notice you cleaned this up -- I had actually copied the string interpolated version from existing Formula...  If this is the preferred way would this be worth adding to brew audit ( I want to poke around in there for separate reasons anyway...)
2461833;neutral;"But don't do `brew link nss` or things that link to openssl will fail."""
99047;neutral;"Eclipse claims that this type violates the """"Unique Particle Attribution"""" principle for XML schemas. http://en.wikipedia.org/wiki/Unique_Particle_Attribution  Can we reformulate this type to avoid this?"""
2699615;neutral;"Ok, I need to look into this more. Without this change, on Python 3 it was failing when it tries to feed Py3 ``str`` objects to hash construction in ``learn_cache_key``, saying they needed to be bytes."""
2029101;neutral;"Sorry but this breaks the build. The SHA1 is incorrect.  From the mosh mailing list: > mosh 1.2.3 has been released. > > The source code is at: > https://github.com/downloads/keithw/mosh/mosh-1.2.3.tar.gz > > SHA-1: 3bbcc560a5968806681465d83758d5c"""
2683395;neutral;"The standard usage of a """"Form"""" is usually:      if request.method == 'POST':         form = MyFooForm(request.POST)  Since """"AuthenticationForm""""'s __init__ accepts an extra """"request"""" parameter it becomes a little non-consistent since you have to use: """
1785529;negative;"Nuts. This is something I forget regularly with Ruby. The yield is so subtle."""
1826948;neutral;"Checksum doesn't match for me either: ``` ssimon@lagrange ~> brew fetch aws-sns-cli ==> Downloading http://sns-public-resources.s3.amazonaws.com/SimpleNotificationS ######################################################################## 100,0% Downloaded """
1755808;neutral;"Should I add an audit check for use of md5?"""
1756416;neutral;"Eventually, but maybe not yet:  ``` $ git grep """"md5"""" -- Library/Formula | wc -l     1345 ```"""
1740903;neutral;"Breaks CSRF middleware in python 2.7"""
1474953;neutral;"Most likely this is due to the fact that Tastypie is doing `simplejson.dumps(data, cls=json.DjangoJSONEncoder, sort_keys=True, ensure_ascii=False)` and passing a `DjangoJSONEncoder` which is no longer a simplejson encoder anymore, so simplejson passes to i"""
1548158;neutral;"Did you intend to only whitelist the AbstractDownloadStrategy class? Pondering replacing with  ```ruby when Class then @strategy ```"""
1501862;neutral;"I think the call to `xcode-select -print-path` is causing some spam for users who only have the CLT installed:  ``` ➜  library git:(master) brew install libspatialite Warning: Experimental support for using the """"Command Line Tools"""" without Xcode. Some form"""
1290333;neutral;"`brew audit` uses this to audit patch URLs, which is broken now."""
1864039;neutral;"But why Vector? Couldn't it bee an Array, too? You index it with idx(...), but that returns a value exactly in the range 0...n-1, so I don't see the need for a hash trie. WDYT?"""
1864110;neutral;"I can take a stab at that. Will try something like:      private val (nodeHashRing: Array[Int], nodeRing: Array[T]) = {        val (nhr: IndexedSeq[Int], nr: IndexedSeq[T]) = nodes.toIndexedSeq.sortBy(_._1).unzip        (nhr.toArray, nr.toArray)     }"""
1864394;negative;"yeah, it's definitely outside of my comfort zone also. Correct me if there is a better way, but adding this compiles fine (without warnings also)      class ConsistentHash[T <: Any: ClassTag]       private val (nodeHashRing: Array[Int], nodeRing: Array[T])"""
1863066;neutral;"to make it very clear that this has nothing to do with `hashCode`"""
1863281;neutral;"`hashMapping` it will be"""
956713;negative;"why the trouble? identityHashCode should work fine most of the time, and the path comparison (which is extremely cheap also, in the most probable case) is only used on insanely large boxes with more than 4billion objects on the heap. UUID is waaay heavier."""
952630;positive;"The includecode thing is an addition we have done. It is compiled and run in the ordinary builds, not in the sphinx make phase. Yes, it suddenly make the documentation much more maintainable and also serves the purpose of user api verification.  Thanks for"""
738003;neutral;"Constructor of HashedWheelTimer should take Duration instead of value and unit parameters"""
627219;positive;"Overall: Great work!  I'm a bit worried about performance though, having everything encoded in one field means that the contention on the cache-line that holds the status will be greatly increased. Also, the inline:ability of """"become"""" is questionable. W"""
517180;neutral;"This is why I had asked on the mailing list if we can always trust the Scheduler. We need a timeout long enough to allow the Scheduler to do it's thing and complete the Future before it expires. If something were to delay the Scheduler then we would end up"""
484664;neutral;"He Viktor,  the code isn't the prettiest but it deals with the ambiguity replication vs replication-factor.  On Tue, Jul 19, 2011 at 11:25 AM, viktorklang < reply@reply.github.com>wrote:  > Dude, this is a total hack. > There _has_ to be another way > > --"""
2195350;neutral;"consist of without adding 's' is for plural.   Pada Nov 22, 2012, at 22:10, Damu112 <notifications@github.com> menulis:  > I actually think that it was correct before (""""Header name must ... consist of only letters, numbers and hashes."""") >  > — > Rep"""
4053383;neutral;"Causes a compilation error here  ``` RBP.cpp: In member function 'unsigned char* CRBP::CaptureDisplay(int, int, int*, bool, bool)': RBP.cpp:103:14: error: 'DISPMANX_SNAPSHOT_NO_RGB' was not declared in this scope RBP.cpp:103:39: error: 'DISPMANX_SNAPS"""
4235990;negative;"Argh.. annoying. Suppose we must blacklist ATI here then. Can we get driver version somehow and blacklist 13.04 and older?"""
3662070;positive;"No problem. Just see this page: http://forum.xbmc.org/showthread.php?tid=141158 I see you already signed up on Transifex. I added you as a coordinator of the Dutch translation team.  Cheers, Attila """
3541318;neutral;"In that case the problem was probably related to the fact that the windows (osd or fullscreen) still are getting a chance of handling the action. My first guess was that it was due to the unconditional delegation to player, now it looks as if it's because """
3353217;negative;"Just imagine how embarrassing it is for the guy that reviewed it who signed it off!"""
3338116;neutral;"No. We start from next in queue. Look further up. Then search from last decoded until we hit next in queue. So we should never reselect current due to timestamps."""
3725936;neutral;"yes, we should consider moving unbind/StartDecode into ReleaseBuffer and control the state in RenderManager."""
3835950;neutral;"Looks a bit hacky but I can't think of a cleaner solution right now so feel free to inject."""
3242934;neutral;"unsigned int"""" in order to get rid of the sign-compare warnings in line 240 and 242."""
3574001;negative;"This totally broke uses where a song doesn't have an album assigned or has an empty album (when not using musicBrainz). Was this EVER tested with something else than musicBrainz? And who signed off on this? This MusicBrainz merge really broke too much shit"""
3054344;negative;"Nevermind, totally misread the change. Sorry. </github_spam>"""
2979039;positive;"Good catch. When deleting the configured auto login profile this returns NULL and XBMC is no more. I will add a check when deleting the profile and set m_autoLoginProfile to -1 when auto login profile is deleted. I will also add a check in GetAutoLoginPr"""
2978027;negative;"hack, hack. Why is this information useful to the user?"""
2960297;neutral;"@jmarshallnz - unfortunately this doesn't do any good to the rendering. The confluence home screen comes up almost empty. http://img703.imageshack.us/img703/8836/screenshot000f.png  I had to revert this to make it OK again."""
2504845;neutral;"dwParam1 is unsigned, the code will always set three stop bools false?"""
2315730;negative;"Yeah it should... External player is a hack. We are not really adding to much special casing for it.  But it aught to have kicked it off to external player. Could you post a log?"""
1987914;neutral;"It does not flush the queue but the codec reset does flush ffmpeg. As a result quite a few packets get lost and decoder requests packets from queue."""
1931477;positive;"This one can really spam log when playing wav files....not that anyone should ;)"""
3579903;neutral;"Shouldn't the example say something like `<a href=\""""/foo/bar\"""">...`? Although it may be different with non-canonical routes, right now the example makes it seem like the url hash is being ignored."""
1933889;neutral;"@DDDamian, I reverted these but moved the entire chunk to LOGDEBUG as I see no reason to spam xbmc.log with this info in release mode where logging is turned down to a dull roar."""
1919590;neutral;"@opdenkamp: can we make CEC also less spammy ? On the PI it logs a lot."""
1912069;neutral;"sinkLock should be held while querying m_encoder as it could be swapped out from under you."""
1882377;positive;"I have never seen seg-faults tbh. But i also do not run from launchd of course. The signing thing is fixed now at least as it seems ;)"""
1828284;neutral;"https://github.com/xbmc/xbmc/blob/83112d01a9c65fcef2d97dcc85380aa60cf7f1c1/xbmc/guilib/Texture.cpp#L228 was ment how it is. The omx jpeg decoder was developed for and on the PI. Until we did not test it on other plattforms it is bound to the PI."""
1827829;neutral;"haha, no. I don't trust a global search and replace on something like this. Now to do our plain Makefiles that are not autogenerated."""
1685302;neutral;"When it crashs in that else. See if what is used here unsigned int mixSamples = std::min(ss->sampleCount, samples); (i mean - which value is smaller). Also does it crash due to writing to buffer or due to reading sample_buffer?"""
4209055;neutral;"This masks the original exception backtrace and outputs the true error on stderr instead of in the exception message. Instead, this should rescue the gem activation error and raise a `BcryptMissing` error with this message.  Better yeah, get rid of the r"""
2781288;negative;"Because I always forget. :'( I'll put it in next time."""
2591252;neutral;"A empty query(using where) should just ignore the condition returning to normal query, intead of a exception or return 0 elements. Do not you think?  Post.where({}) is somethink like SELECT * FROM posts (WHERE NO CONDITIONS).  If a have a dynamic hash """
1351684;neutral;"On Sat, May 19, 2012 at 9:11 PM, Martin van Beurden <reply@reply.github.com> wrote: > eh why? It's not shared, the fileitem is created and destroyed in PAPlayer and values assigned through CFileItem's assignment operator, it's the only pointer that ever"""
1299920;neutral;"I have uploaded the libgcrypt-1.4.5.tar.bz2 to our mirrors already, we can look at all those once the restructure is done"""
1279311;neutral;"sourceforge link? didn't we pull everything onto our mirrors for depends?"""
1213233;neutral;"Which include is pulling this in?  I don't see #include """"libavutil/audiodecoder.h"""" anywhere?"""
2438051;positive;"As a side note, it'd be awesome if we did not rely on cookies for that, though, but I couldn't stop to think of any other way yet."""
1136859;negative;"Whoops.. That ain't good though. We can't really drop support for lucid yet.  We could have used sha routines in ffmpeg instead. Might be more complicated I suppose. On Mar 27, 2012 12:40 PM, """"Arne Morten Kvarving"""" < reply@reply.github.com> wrote:  > for s"""
2363903;neutral;"Why reimplementing minitest's [`refute`](http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-refute)?"""
2335470;neutral;"Then shouldn't `lib/action_dispatch/journey/core-ext/hash.rb` be removed as well?"""
2303167;neutral;"Actually I don't think anyone would write `.where(""""something like 'some value%'"""")`. It is more likely to be something like `.where(""""something like ?"""", params[:name])` to protect against SQL injection. For this particular case I see how """".like"""" would be use"""
915904;negative;"Hmm, this seems odd to me.  If the directory is scanned (and I assume scanned with """"use foldernames for movie lookups"""" enabled) then the item itself should have metadata assigned, and thus the videoinfotag should have correct m_strFileNameAndPath available"""
878604;neutral;"maybe move into demuxer so all hw decoders can benefit ?"""
825204;neutral;"Did you mean to include the iso9660:// part for all systems?  Prior to this it was only for non-Windows.  Previously:  ``` GetDiskUniqueId: Trying to retrieve ID for path D:\VIDEO_TS CMediaManager::HashDVD - Adding file content for dvd file: VIDEO_TS"""
819989;negative;"@wsoltys  Sorry bother you but i still get no git version http://paste.ubuntu.com/782072/ also got some annoying virus warning. see xbmc forum"""
2081388;negative;"Sorry, I forget to add reason in commit message.  This is break multiple tests in AP test suite and the failures can't resolved quickly, I tried to handle the issue using exactly in the same way that is done in the PR but I started having troubles since """
800539;neutral;"Let's wait for a real world case for that. Also if we need that it should be handled in dvdplayervideo. Ie if just ignore vcflushed until new packets have been decoded after a vcflushed."""
2105469;positive;"You're a smart cookie @jonleighton."""
735285;neutral;"well, when that stalls. It will continuously try to hurry up. We should probably change that, so it isn't allowed to request drop of frames unless there is something queued to decode."""
665217;neutral;"@neoflex - the new changes will render the requirement to have an empty database useless, as you will need to give the xmbc db credentials sufficient access to create new databases.  @Zxurian - custom DB names are being deprecated. as it stands now, ever"""
1746394;neutral;"Why is this a module? I see it being included a single place and it clearly is heavily dependent on being included into this exact class because it has a data dependency on @concerns. I'd imagine it's not designed to be used anywhere else, so why bother?"""
567669;negative;"Hmm.. yup that file ffmpeg decoded one frame, but the fps is part of the header so it's actually valid.. crud. i wonder how to resolve that"""
1551175;neutral;"Isn't Rails supporting Ruby 1.8 Hash syntax anymore?"""
1464554;positive;"Oh forget it, `config_attribute` is being defined below :)"""
503199;neutral;"I think the problem is with the line unsigned int f = (unsigned int)floor(value) in CTimeSmoother::GetConvergent(), floor() returns a double, that should be rounded to unsigned int instead of casted. """
1415543;neutral;"I prefer the old style. I think Ruby went backward with the new hash syntax.  But, make :development a string, then it looks better.  ```ruby gem 'capistrano', group: 'development' ```"""
725125;neutral;"Just figured out what happened. We do a (time_t)(milliseconds / 1000) in the pthread code. Where time_t could be a 32bit signed int. The value there just won't fit.  There aught to be an assert somewhere about too large values being passed down."""
481551;neutral;"Yes I tried the real time priorities but this failed. Assigning a RT priority to the render thread breaks the system. Thus you need a way to assign lower priorities to other threads. Nice levels can be changed for every thread, light weight process. With a"""
459407;neutral;"Ah, okey. I just went with what mpc-hc does in CopyScalingMatrix: http://mpc-hc.svn.sourceforge.net/viewvc/mpc-hc/trunk/src/filters/transform/MPCVideoDec/FfmpegContext.c?revision=3123&view=markup  They have some work arounds there as well that might be w"""
460426;neutral;"Just tested the commit. As expected, it breaks playback on Mobility Radeon 5145 (~4570, UVD2). However it does fix playback for both the 3450 and 3850 which to me clearly indicates that the patch must be activated for UVD/UVD+ (L4.1 limited) decoder cards."""
1703886;positive;"@grumpit and @drogus thanks for the replies.  I still think the fluid form reveals the intention better than a where clause with a hash, even though I'm usually all for shorter code :-)"""
447660;negative;"Since I really don't understand this cryptic lines I just post the error output for you to review: ``` 2>C:\Development\xbmc\xbmc\utils/GlobalsHandling.h(184): warning C4346: 'xbmcutil::GlobalsSingleton<T>::?$Deleter@V?$shared_ptr@$RX@BAAB@@boost@@' : depe"""
1346432;neutral;"`abs` will have a better performance than `to_s` and any string modification.  I would use `abs`. The collision you mentioned is very unlikely to happen. Before this patch there was `hash.abs` call which could have collisions as well - and there was no bug"""
3939127;neutral;"yes should be fine. Docs here say it's an unsigned type:  http://en.cppreference.com/w/cpp/container/vector   On 26/08/2013 2:52 AM, Christoph Buchner wrote: > hm, you're right, it would be the more precise/correct choice. however, > we have uint in these """
444601;neutral;"Yep, I cannot fix auto from XBMC as the picture flags will (obviously) report the video as progressive after decode stage, so I give up on that. The fix on the other part of the problem works however fine. Will now check how to handle the automatic scaler """
3266847;neutral;"Hi, you need to add the """"withCredentials"""" flag after xhr.open(""""post"""", url, true); (line 729 in your changed file). Otherwise it will throw InvalidStateError in IE10 (and safari mobile 5)"""
441853;neutral;"It's ALSO for display. Although I doubt the practical use of your case, especially considering what this fixes (copying from URL encoded VFS's), reverting maybe a little drastic. I think a far better fix is simply adding a check performing an IsInternetStr"""
442371;neutral;"The reason we need to decode is when one has an eg. http source on the left in the filemanger and a local drive on the right files like """"01 - track.mp3"""" will stored on the http source as """"01%20-%20track.mp3"""" and literally(!) copied to the local drive. The """
442376;neutral;"The first thing is if you URLDecode you need only URLDecode the filename, not the entire thing, right?  After all, the rest of the path comes from a filesystem that is NOT to be URLDecode'd.  The second is whether it should be done at all.  As elupus point"""
443418;neutral;"Is something like this: https://sourceforge.net/apps/trac/xbmc4xbox/changeset/30905/trunk acceptable?"""
444819;neutral;"Having GetFileName() return an urldecoded name for internet streams seem valid.."""
444971;negative;"it does, but currently we don't decode (CURL::Parse()) for some reason. i have absolutely no idea why we don't."""
444897;neutral;"@cptspiff: Yeah this would be the best future solution although this can't be easily/quickly be implemented. @elupus: Do you mean we should move the URLDecode() call + URL check to URIUtils::GetFileName() instead to make it more generic?"""
444975;neutral;"and arnova, i'd rather see this non-critical issue around for a little longer than adding a hack that nobody will ever clean up later..."""
446037;neutral;"I think the reason why we don't have ::Parse() URLDecode is that it could cause problems when manipulating the CURL filename member and then re-using the CURL object. It would be better then to put this in URIUtils::GetFileName(), I guess.  Since I didn'"""
2572429;neutral;"```mysql UPDATE `quest_template` SET `PrevQuestId`=0 WHERE `Id`=8345; UPDATE `quest_template` SET `NextQuestId`=0 WHERE `Id`=8330; ``` Don't forget to press return after last line. I also removed the ' """
1697842;negative;"ok, but just do some test. Create some npc and set them wp. After it just do relogin near them. With my fix and without. I kill about a week for find reason of client crash (i recheck all bits in reversed client). But may be problem was in orientation. I c"""
2165767;neutral;"[ 85%] Building CXX object src/server/scripts/CMakeFiles/scripts.dir/Northrend/FrozenHalls/PitOfSaron/boss_ /opt/RC_TC_BUILD/src/server/scripts/Northrend/FrozenHalls/PitOfSaron/boss_forgemaster_garfrost.cpp:56:31: e /opt/RC_TC_BUILD/src/server/game/Misce"""
412741;positive;"Another warning: """"warning: comparison between signed and unsigned integer expressions"""" ;)"""
2356507;neutral;"in sniffs have we only sound id :/  ```sql DELETE FROM `creature_text` WHERE `entry`=39428 AND `groupid`=2; INSERT INTO `creature_text` (`entry`, `groupid`, `id`, `text`, `type`, `language`, `probability`, `emote`, `duration`, `sound`, `comment`) VALUE"""
666978;neutral;"Here I have a question, was this missing flag accidental or do you planned this?  The issue here is that the session code generated by the hash was being returned in hex representation, then afterwards it was coded into another string by the function bin_t"""
4000028;neutral;"Comment: Short circuiting is available if:  - no full comparison requested, only validation for a certain ordering (ordering ne FullOrder)  - state Same has already violated (see states and allowed transitions in my comment below) and the requested orde"""
4012055;neutral;"Yes, it's the node hash."""
592383;neutral;"config unlikely needs it. There is no confusion there since if you pass the config as the string, then you would have use the full command-line options already.  cookies.txt is a good name, that's the convention browser uses to store the cookies (regardl"""
645380;neutral;"I have been trying to figure out how this is ACTUALLY linked to the """"phantom"""" class to make use of it. And it is not. At least, I can't see how.  In here the loaded configuration is injected into a """"arbitrary created"""" WebPage object. That object is then lo"""
1266202;neutral;"@oriolgual there already is https://github.com/oscardelben/words-about-code/blob/master/2012/04/rails-internals-secure-password.md"""
3304376;neutral;"Ok, my scenario is that the authentication services are running on a different domain (secure.domain.com). In order for HtmlRedirect to work from domain.com, I need to specify the absolute url.  I'm trending toward copying and customizing `AuthenticateAt"""
2328598;negative;"Unfortunately, I found someone using this [in the wild](https://github.com/nbudin/devise_cas_authenticatable/blob/master/lib/devise_cas_authenticatable/routes.rb#L16).  I'll file a ticket up stream, but should we make this a warning?"""
2409063;neutral;"if u need uint try typedef unsigned int as uin :dancer:    add to DBC.h  ```typedef unsigned int uint;```"""
2616477;neutral;"RequireSSL is on the httpCookies element. http://msdn.microsoft.com/en-us/library/ms228262(v=vs.100).aspx  If you set that value and you are hosting with asp.net, it will come through on the cookie.   If you are using HttpListener then we do need to ma"""
336444;neutral;"I think the best way is to create a vfs module which is exactly the same as the os. or io one, then when you have that it should be fairly simple to just inject ours when they try to import io (the link I gave shows how to do that). that way its transperan"""
1144883;neutral;"I agree with the concept of the change that scopes should be encapsulated in a proc/block in order to prevent errors from execution  However, why is the method signature of 'scope' and 'default_scope' so different?  They should both either take a block or """
1090474;neutral;"The problem is that we haven't specified a public API but the documentation and examples show it is ok to inherit from the sanitizer and override a method like `process_removed_attributes`. Considering that many people are writing plugins due to the mass a"""
1824505;negative;"void SpellMgr::LoadDbcDataCorrections()   so wut ?  its really needed. without that the dk teleport has too inmba radius, runeforges are fucked due too small radius, many aoe spells doesnt work anymore as well"""
3777038;neutral;"yes it'd be more complicated I think: I really don't know the details so don't trust me but as I understand it if you want to sync audio on video you'll have to feed it with timestamps and set some compensation. The compensation / async is set at swr_init """
1040691;neutral;"@Tie-fighter That's the thing: he should have reported, not exploited. What if everyone at GitHub had had a day off today? GitHub would be open to be exploited by anyone. He would've been able to get his point across just as well, were he to post a blogpos"""
1040707;negative;"@Tie-fighter How is deleting posts, posting as other people and commiting into repos you're not allowed in not exploiting vulnerabilities? Sure, he didn't do any real harm (except to the deleted post), but IMO the right course of action would have been to """
1040765;neutral;"@DouweM I think exploiting is (in this context) when you use a vulnerability to (""""to"""" as in """"on purpose, not by accident or carelessness"""") achieve a personal gain or inflict a loss on somebody else. I consider what he did is a proof-of-concept, he demonstr"""
1040783;negative;"@DouweM But if it were his own repositories and posts he would be allowed to delete and commit... And if he created a second account we would have probably violated the ToS as well and somebody would hang him for that... dafuq dude :(  bbl..."""
1040790;negative;"What would seem to be going on here, is that he was banned because github feels humiliated about what happened here (see how popular this is on Y combinator's hacker news?), and is reacting emotionally or trying to save face at the expense of the truth.  """
1040908;neutral;"![](http://img689.imageshack.us/img689/7277/15620874.jpg)"""
1041043;neutral;"I'll just add a couple of points, in case this is still relevant:-  * Regardless of whether you think Rails should handle this differently, this is not a """"0 day attack"""" or an exploit of a """"Rails security hole"""". The mechanism to secure Github is there wit"""
1041147;positive;"if i were github, i'd send this guy truckloads of flowers, booze and money for saving their asses. if @homakov sold that exploit on a blackhat market, github -- and its paying customers -- would be in some really deep shit, maybe even on the brink of bankr"""
1041166;negative;"@klondike Of course Github has the *right* to ban @homakov, claiming otherwise would be absurd. Banning white-hat hackers sends the message that you're more concerned with saving face than actually fixing things and a company whose entire userbase is made """
1041826;neutral;"Actually, this one is hacked by Lei Feng from China.                                                         Mar 5 2012"""
1042508;neutral;"put this in your initializer and forget all about it:       ActiveRecord::Base.send(:attr_accessible, nil)"""
1056689;negative;"He can hack...but can he spell?"""
269294;neutral;"That would be nice, but more complex. We can't detect mid-stream sample rate changes without calling the decoder (unless the container informs us of that, which e.g. mpegts doesn't do), which we currently don't do at all when passthrough in use. And if t"""
1036954;neutral;"This was added to fix the error on http digest - it tried to reauthenticate when questionmark was added to the query and also it was trying to reauthenticate on params change. Can you provide an example of failing request?"""
1040873;neutral;"Ok, I'll do, the misbehaviors are when you use a different credential[:uri] on the server side, due to Rack manipulations"""
3346440;neutral;"No idea ... I just used static as recycle is also static... Maybe we should also change recycle?  Am 04.06.2013 um 05:26 schrieb Trustin Lee <notifications@github.com>:  > Why not just a member method? For example: >  > releaseAll(int decrement = 1)"""
3604381;negative;"@trustin ups thanks... stupid osx :/"""
2733408;positive;"This _is_ that ticket :) This commit is my fix of Roland's branch. But there is a hack where we behave like a Failed was received like a user message."""
2395763;neutral;"How about calling this property $setcookie so that it's self-documented?"""
2071520;neutral;"Add a call to ```session_id($new_id)``` here to make sure we really start the new session. This will cause a new cookie to drop, but that is fine as long as our ```sess_time_to_update``` window is larger than our ```sess_forward_window```. Also, if we have"""
2071525;neutral;"We can add an ```else``` here to destroy the session safely if we get a request after the window has close. Note that calling ```sess_destroy``` rather than ```session_destroy()``` will cause any cookie with a valid session id to go away, which means dropp"""
2082039;neutral;"In this condition, the current session has the old session ID and the session data contains only the forwarding data. We want that cookie to be replaced with the new value. Did you encounter a problem with the forwarding during testing? Perhaps I overlooke"""
2082055;neutral;"The session_id() call is probably a better solution than setting $_COOKIE directly. I'll change that."""
3919095;positive;"Well, since you have such a cute and proud dog as your best friend, I trust that you've done your numbers right. People with animals tend to have the necessary empathy and holistic thinking needed to properly assess complexity and eliminating bias.  Cons"""
3926838;positive;"Cool I've made something similar http://www.emoticode.net/c/inject-any-command-inside-an-elf32-gnulinux-executable-file.html"""
832180;neutral;"OK, github crippled my source code. Here's another trial:    public void Page_Load(object sender, EventArgs args)    {     Configuration config=WebConfigurationManager.OpenWebConfiguration(""""~/vdir1"""");    AuthorizationSection sect=(AuthorizationSecti"""
668042;neutral;"case 9:            if (this.results_showing && !this.is_multiple) {this.result_select(evt);}             return this.mouse_on_container = false;             break; Do not forget break statement , otherwise on tab control will not be transferred to next"""
301696;neutral;"I will.  we have support for List<T> and Dictionary<T>   coreclr safe deserialization now.  Unfortunattly we did not find a way to support HashTable deserialization without making its protected constructor public, which I expect is enough to not want that """
885040;neutral;"This changes the meaning of the code, aside from the switch from private to public.  The original code uses delegation to make `#attribute` always do whatever `#read_attribute` currently does — so if the behaviour of `#read_attribute` is later wrapped or"""
3758287;neutral;"If I remember correctly, my objection was about unnecessarily changing the interface of `require('crypto')`.  Which binding it lives on is irrelevant.  We should be able to DRY this up."""
3756376;positive;"Yes, it is! And I want to remove one from `node_crypto.cc`, but @isaacs disallow it."""
824884;positive;"Very nice!  I'm quite sure I'll forget about this by the time I would need it, though;-) Could you add some words to the CHANGELOG so people notice this little gem?"""
277596;positive;"Before I pushed the new view stuff I told Grumpydev that I had a feeling I was forgetting something.. this was it... I had ran into the locked view issue myself while testing out the new view code. Thanks! =)"""
2124294;positive;"Thanks. I needed to spare the next poor schmuck from deciphering a late night chat transcript between you and Viktor ;)"""
2387550;negative;"Why does this function take a $str parameter? It doesn't look like it's used anywhere.  Also strange: in the comment it's called $file but in the function signature it's called $str.   Let's either remove the parameter entirely, or name it something more"""
2351161;neutral;"Looks like we're running the wrong controller here, we want to test the PasswordResetController"""
277877;neutral;"This is ok, you might want to use GHashTableIter and MonoGHashTable iter to avoid defining these GHFunc-s."""
2548109;neutral;"`copyIsArray` is only assigned in *some* passes through the loop, for example it won't be assigned if `jQuery.isPlainObject(copy)`. Did any unit tests fail when you run them?"""
2760374;neutral;"Rails is decidedly in favor of the Ruby 1.9 syntax. For the most part, Rubyists and Rails-ists tend to use plain symbols for keys in hashes, not objects. I don't see any places recommending other objects as keys, only a few people deciding to use it that w"""
809634;neutral;"As a fair warning, we **won't** be accepting pull requests that converts from 1.8 to 1.9 syntax (like the hash or proc syntax). It will just mess Git history and add a bunch of noise when we must focus on 3.2 regressions."""
2421450;neutral;"@danilsomsikov Have you signed the CLA yet? http://jquery.github.com/cla.html    oldIE also refuses to allow expandos on text (and probably comment) nodes. On all modern browsers I think it's fine to set them. So in a 2.0-only beautiful world we wouldn't"""
791465;neutral;"Bro, we are freezing the hash otherwise Ruby is going to dup it internally in order to use it as key. Since _set_detail is unlikely to be called after the first template is rendered, the freeze version should perform better. amirite?"""
1653614;neutral;"Testing with a less pathological case, the `#encode` implementation is slower, but avoids tons of object allocations: ``` #s = [192, 60].pack('CC') + '<>&""""' s = '<script>alert(""""foo & bar & baz"""");</script> Laborum next level organic nihil cardigan.' ```  ``"""
1174288;neutral;"i just hit an issue with this code today - https://github.com/ahoward/rails_default_url_options/pull/1 - and also - https://github.com/customink/central_logger/pull/28  it's faster, but it breaks the interface completely: passing HashWithIndifferntAcess """
780851;neutral;"In the case of options is present, this will slow down a little bit:  ``` ruby require 'benchmark' require 'active_support/core_ext/hash/keys' require 'active_support/core_ext/object/try'  options = {}  puts Benchmark.realtime { 1_000_000.times { (options """
777406;neutral;"@josevalim it consumes less memory when the strings are keys to a hash.  If the keys are strings, hashes will dup them unless they are frozen.  ```ruby  require 'minitest/autorun'  class HashTest < MiniTest::Unit::TestCase   def test_hash_key_dups """
765085;neutral;"You may even remove `&block` from signature and use `Proc.new` instead of `&block` in a place where it's passed through. Of course, that would make the code more unobvious, but will avoid expensive implicit `to_proc` in half of the cases.  Just a thought"""
765171;neutral;"Yeah, I got it. To get the api integrity."""
833463;neutral;"I think it could be better to use `case` instead of `if` because it is easier to extend, it could catch errors (when it is not a hash nor a record), and it could be easier to read.  ``` ruby case record_or_options  when Hash    options = record_or_options """
836685;positive;"thanks! I've learned something today. :)  ``` ruby case record_or_options when Hash   options = record_or_options   options.assert_valid_keys(:etag, :last_modified, :public) else   record  = record_or_options   options = { :etag => record, :last_modified ="""
767763;positive;"@whitethunder, I told them, but they don't trust me. Seriously, project is an excellent name. More, I'm looking forward for a method like """"user"""" or """"company"""". Also a great idea would be methods """"topic"""", """"post"""" and """"comment"""". =)"""
770579;neutral;"For those who were asking, it looks like this patch handles serialized columns, because Column#type_cast decodes encoded columns in current master.  This wasn't the case in 3-0-stable, which is why Valium's implementation is (only slightly) more involved"""
2872216;neutral;"@normanmaurer I think you or trustin may write an post on you website about the release() and retain(); this may be important things to understand in netty4,and you may need to make it clear to the readers. Thanks."""
2529137;neutral;"Comparing RFC 3986 (http://tools.ietf.org/html/rfc3986) to RFC 1738 (http://tools.ietf.org/html/rfc1738), we come across the explanation for the differences between OAuth and URLEncoder:  Tilde (~): * Described in 1738 as a """"reserved"""" character that mus"""
2202417;neutral;"Because here we decode IpV6 address and are waiting for 16 byte array return value, and with this part of your code you decide that we have ipv4 address in ipv6 notation and instead of returning 16 byte array return 4 byte IpV4 address. The main example t"""
1809478;neutral;"It's an unsigned int, so %u would be right. I wonder if we can somehow get the gcc type checks/warnings for printf to work for strprintf."""
555479;negative;"DOH! I started that test before I realized that there was already a test, (named testDeactivatedUser), that just needed to be updated. I should have deleted the testLoginWithDeactivatedAccount function. I'll fix and send through another pull request."""
292216;neutral;" I agree with kaerast and I'd prefer not to put in these changes.. in general i want this .htaccess to be a set it and forget it thing.. but these in particular come with an expectation that you know what's going on..  I can see cases where the cookie f"""
196261;neutral;"Ben, I don't know were you got the idea I was talking about images in a page, forget standard images ([img/]) and focus on the LINK/favicon.  The trick I described is aimed to solve a problem with browsers requesting """"favicon"""" even if you don't have one in"""
2869014;neutral;"it certainly was not """"fixed"""" in this matter for a reason.. xbmc ui shall have utf8. not latin. needs the appropriate decodes followed by encodes to utf8"""
819479;neutral;"Client handler?  By the way, SPELL_EFFECT_DETECT is only used with one spell and in a lot of sniffs I couldn't find a single reference to that spell."""
2811879;neutral;"It was originally a hack that was only safe for android, so it had to be special-cased when patched. That's not the case anymore. Will make it 013."""
850237;neutral;"say please how you get this data? from sniff?"""
864477;positive;"I only trust you and you and me are... you know <3  Anyway, I found many errors in other patches and the fact that I check each single structure I can also update WPP with them."""
676741;neutral;"How about keeping the duck typing, but simply blacklist `String` instances? `respond_to?(:each) && !is_a?(String)` kinda thing."""
661952;neutral;"This is not thread safe. We should probably keep a hash where the key is the thread id and the tags the values."""
650678;neutral;"@flippingbits: Actually, yes. The values in the Hash are stored in AR serialization in the format they arrive in. So if you set an integer in your tests / console you're fine. But when you're getting input from a rails form, it'll be a String because no ma"""
207054;neutral;"I guess I'm missing it. This patch allows support for all scenarios. If the user has PHP_AUTH_* then the appropriate AUTH_* gets set in the header, and """"AUTHORIZATION"""" is still set. If the server doesn't support PHP_AUTH_*, then its not set.  """
1328572;positive;"Awesome work!  Let's:  1. hide `ByteInput` and `ByteOutput` implementations from users. 1. remove `TooBigObjectException` and use `TooLongFrameException` as other decoders do. """
1328580;positive;"TooLongFrameDecoder can't be used as it is not a RuntimeException and also not extend IOException ;)"""
3706095;neutral;"``cookielib.CookieJar`` API compatible object"""
3290069;neutral;"OK, fair enough, it was like that before your edit.  I guess my question is: is it logical to send an not-yet-authorised user to ```loginRedirect```?  From the class comments it appears that ```loginAction``` is used to typically display a login form, wh"""
1118528;neutral;"ill check sniffs to see if its triggered or not"""
566567;positive;"Sounds like we have a volunteer to maintain bcrypt-ruby!"""
566587;neutral;"@guilleiguaran if you are going to revise it, I think it would also be a good idea to add a comment in has_secure_password itself, explaining why the gem call is there."""
580109;negative;"Without checking the version, we must make our code compatible with every version of bcrypt-ruby.  That is *very* bad.  I'd rather just remove brcypt all together than support every version."""
580160;neutral;"Perhaps move `has_secure_password` to a new gem `activemodel-bcrypt`, which gets added by default to newly-generated `Gemfiles`? Until rubygems adds optional runtime dependencies...."""
580151;neutral;"@yfeldblum, FYI the message raised if you don't have bcrypt-ruby in the Gemfile is:   ```bcrypt-ruby is not part of the bundle. Add it to Gemfile.```   and the message raised if you have a wrong version (""""< 3"""" in the example) is:   ```can't activate """
580410;neutral;"@tenderlove appears to be involved in maintaining [coda-hale/bcrypt-ruby](https://github.com/codahale/bcrypt-ruby/commits/master). Perhaps he can add a `BCrypt::Version` constant and release bcrypt-ruby-3.1.0? Then it should be straightforward to add the `"""
580576;neutral;"Even if rubygems is there, we cannot assume that bcrypt ruby is coming through the gem. It could as well come from vendor/bcrypt-ruby.  And we don't depend on bundler as well (that's why it is a rails gem dependency). It is simple a convenience, people a"""
466589;neutral;"Is this hash supposed to be unique?"""
1348552;neutral;"It's interesting that cache records will only be removed from the cache when the cache fills up. Can't we remove entries safely before, after a block that verifies the signature is added to the current chain?   Proposed code:  static bool GetValidSigCache("""
1348747;neutral;"Why is takes 50 msec to verify 100 signatures that are stored on the cache ? Shouldn't it be in the order of 1 msec ? Maybe the timer is not accurate enough?"""
3720320;neutral;"Hack for stopping <ie9 from attempting to work half broken.  Could also do browser detection."""
437711;neutral;"Breaks lot's of tests.   <pre>   1) Error: test_highlight_should_sanitize_input(TextHelperTest): NameError: undefined local variable or method `allowed_attributes' for #<HTML::WhiteListSanitizer:0x1010af260>     /Users/arun/checkouts/rails/actionpack"""
775033;neutral;"```ruby def to_params   @to_params ||= to_hash.map do |key, value|     """"#{key}=#{value}""""   end.join(""""&"""") end ```  FTFY."""
318757;neutral;"Objects have their SHA-1 sum which determines their filename, though you could argue that a collision is not something that we handle."""
436670;neutral;"This doesn't seem to be in `v3.1.0.rc4` even though that was released two days after this commit. Any idea when this will make it into an RC?"""
351142;neutral;"Let me know if this commit (linked below) also fixes the problem.  I think we should avoid doing any of that work if the toolbar isn't injected to begin with, which is the only reason we're updating the content length header in the first place.  If we do i"""
236239;neutral;"actually, this *will* wrap at 2038 on linux if it uses 32 bit signed time_t by default (which I think it does)."""
2477849;neutral;"Some providers follow the RFC and check if the field `algorithm` is included in the header. But the majority assume that the algorithm used is `MD5` and assume it as the default one, without considering to add it to the header."""
2477897;neutral;"It's [contradictory](http://pretty-rfc.herokuapp.com/RFC2617#representation-of-digest-values). I think that if the WWW-Authenticate Response Header provides a algorithm field we should return it."""
1972581;neutral;"Could you please reword this commit message to something like """"Check mock modhash value for testing""""?"""
1299440;positive;"Nice. Easy to forget :-)"""
2371169;negative;"Yeah currently the end developer has to manage cookies between requests on the same client instance.  The more I think about it, the more that feels like a bad idea.  Once I'm done with the authentication strategies I'll implement a per instance cookie jar"""
414287;neutral;"Possibly - it depends on how they're written. If they're tests like:      get :set_cookie     assert_equal 'value', @response.cookies['key']  then they'll still work as the response cookies are set. Also if developers have been consistent in how they """
414298;neutral;"Yes - test_process.rb needs a require for cookies middleware, fix coming."""
398984;neutral;"I usually use single quotes for Hash keys -- it's easy to change them if you prefer."""
577826;neutral;"How is this better? isObj is assigned boolean value, and """"is object"""" describes the the nature of that value well."""
746346;neutral;"Also fixed the struct of SMSG_POWER_UPDATE and SMSG_LEVELUP_INFO. Note: Power value can be negative as of Eclipse, therefore I had to change some unsigned integers to normal."""
733238;negative;"Pretty much hackfix, rather specify knockback immunity in spellauraeffects.cpp"""
2465936;neutral;"No, it does nothing with respect dvdplayer's existing video codecs. It's aimed at giving hardware decoders more info so they can better react to player speed changes like play, pause, ff, rw."""
369868;neutral;"@spastorino, please don't forget to push this to exceptron as well!"""
366058;neutral;"The order of the hash is not preserved on Ruby 1.8.7. This means those tests frequently fail on Ruby 1.8.7."""
2665044;neutral;"Without urlencode the request works just fine. on PCH aswell as on windows. saw no reason to url encode it. Unless you have a specific reason why it should be encoded?  for the API the protocol and port can not be changed by the user. port is fixed to 80"""
1872356;neutral;"@richardhoffman that's like telling people to just convert binary string results back to a Buffer when using crypto functions. Sure you can do that, but why would you want to do it?"""
342087;neutral;"If you're starting a new app on 1.9, we're already doing other 1.9-specific things. Like the scaffold generators create 1.9-style hashes that won't work on 1.8. I'd rather have a clean Gemfile that doesn't pretend that the app will work on 1.8 out the gate"""
657776;neutral;"@tenderlove, first assignment is superfluous, isn't it?  ``` ruby @cookies[key.to_s] = value ```"""
332646;neutral;"Shouldn't it be _even_with_an_empty_cookie ?"""
2175828;neutral;"this issue was originally raised in ticket #13364 http://trac.xbmc.org/ticket/13364. the patch attached there is a hack and should be ignored, however the rest of those details provide an example of the problems that can arise due to the current order of i"""
2024550;negative;"I know what you mean. There's no privacy model in python though so it's really  unnecessary. I fell into the same trap not a few months ago. Also, don't close  this pull request. By pushing to the same branch it will update the Pull for  you, (just in c"""
1748616;neutral;"array_merge is not recursive - it will not even descend and process the problematic numeric array - that's why it 'passes' but the original purpose of the Hash::merge -- that is not fully clear to me anyway -- is probably not fulfilled by array_merge..."""
3196959;negative;"It is required to return HashWithIndifferentAccess instead of just plain regular Hash??? I mean what value does it bring in to the code???"""
2623722;neutral;"Why does it now need to implement CakeLog all of a sudden for `$logger->config()` to run? Can't it check for the method if it exists instead of forcing to be an `instanceof` BaseLog? Breaks scopes for custom loggers that only implement CakeLogInterface but"""
2768607;negative;"It is a bad idea to increment the id because this will generate unnecessary diffs when new translations will be added by dumper.  This is the reason I said the id should be a hash of resname or equal a resname attribute"""
4150294;negative;"It did all the work; sad part is, it was a hack too."""
2100380;neutral;"Why do you need the strSettings (one presumes you can't have that if strContent is empty?)  I presume strHash can be set on intermediate folders where strContent (or exclude) is not set, so that one seems OK."""
4195972;neutral;"Thx  jackpoz that porting this and sorry but very interesting things http://sourceforge.net/p/ascentemubackup/code/1635/"""
245530;negative;I think we should:  1. Revert this 2. Send patches up stream to `test/unit` that fix it for 1.8.x 3. Write a plugin so that people who are not on 1.9 can opt-in to this functionality before 1.8.x is fixed  I am very -1 on adding these hacks.  It's brittle
455305;negative;"to DS and RV need dinamic VMAPS but we not have this, only way is some hack solution and commit not for this"""
2804815;neutral;"You forget about ASSERT in AddToUpdateQueueOf and remove owner from SetState in in SetItemRandomProperties: ``` cpp void Item::SetItemRandomProperties(int32 randomPropId) {     if (!randomPropId)         return;      if (randomPropId > 0)     {   """
3690027;positive;"lol, maybe a forget by me, thanks for confirm that works North ^^  PD: still selling all things without achievement requirement? as I see this.. RequiredGuildLevel; RequiredAchievement;"""
713212;neutral;"How is this supposed to work as BCrypt::Password.new returns a hashed value, but unencrypted_password is the plaintext version of the password?  How will they ever be ==?"""
713218;neutral;"http://bcrypt-ruby.rubyforge.org/classes/BCrypt/Password.html#M000009"""
226920;neutral;"`values` hash has `Arel::Attribute` objects as keys and not attribute names therefore `primary_key` (which returns `Arel::Attribute` for primary key) should be used instead of `primary_key_name` which is String."""
209782;neutral;"I think this commit should be reverted because even for @attributes.dup attributes_before_type_cast[""""title""""].replace(""""bye bye original string"""") does affect @attributes hash  My new patch is here http://pastie.org/1348840"""
2491699;neutral;"It's to do with the fact Django is now WSGI compliant so gunicorn is wrapping Django's own WSGI rather than hacking around inside django as it used to need to. I think it rather substantially reduces the amount of code on both sides."""
370856;neutral;"@josevalim What was the rationale for this change? It breaks nested conversion from BSON::OrderedHash."""
371102;neutral;"Just to clarify, the way the change breaks BSON::OrderedHash is that it won't convert BSON::OrderedHash objects that are values within the top-level hash.  From what I can tell, under current and previous code, using Ruby-1.9 should maintain the order, w"""
371387;neutral;"What do you say to just allowing all nested objects of subclasses of Hash to be converted, like the old behavior?  Otherwise, we can check every object if it responds to #with_indifferent_access and call that.  The second option would have a slight per"""
371438;neutral;"I don't think so. But I think the issue is that one Flash/Cookies/Session are a hash with indifferent access and that was causing them to modify OrderedHash if any was stored. In any case, I do think that modifying all subclasses of hashes will potentially"""
373157;neutral;"with_indifferent_access() is public API and if someone wants to explicitly convert an OrderedHash to one with indifferent access, he should be able to. So we should go with option 2 but instead of explicitly opt-in, we could make explicit opt-out for backw"""
438446;negative;"This is busted busted busted.   With this code I can precompute likely bitcoin wallet passwords and apply it over and over again against every wallet I steal. I can even make a nice wallet rainbow table.   You've misunderstood how salt works and what its f"""
3194872;neutral;":-1: You forgot the mastery reforge code."""
3203341;neutral;"I just see that when you logout and login the mastery and spec spells are no learned. So, you have to reset your talent a make your specialisation again to get them."""
4003876;neutral;"I think `html_options`'s values also are escaped in `content_tag` method when using options[:sanitize] == true."""
253259;neutral;"Ah... No - the pathInfo contains the stuff between the servlet-mapping and the query-string. From the spec:  \[pathInfo\]: a String, decoded by the web container, specifying extra path information that comes after the servlet path but before the query stri"""
782844;negative;"This is not a good approach to fixing issue #750. See pull request #757 for a better approach to fixing the issue. My script fails to do any real integrity checks. If someone uploads a malicious script (eg: A .exe with the extension .jpg) it will fall thro"""
221066;neutral;"This should check password_allow_blank for the specific class and not in Devise."""
3884904;neutral;"the test or in the implementation(ActiveModel::Serialization#serializable_hash)? If we do it in test, we are not actually checking any order. this test will always be passing because of `sort` call.  """
3101750;neutral;"This does not work, because the valid_password method will fail if the user is authentified via LDAP. """
1409625;neutral;"Fixed the syntax for checking the presence of email and password with mongoig"""
171119;positive;"hehe is not login here -> logic"""
1252783;neutral;"Interesting. I though @felixge had some plans to hacksaw in here?  (Sorry, posted from the wrong account. It's me, @piscisaureus)"""
2790158;neutral;"If the value is base64 encoded it may end with a string like this:      UVNIn0=""""  In that case the last = sign is stripped from the token value, which causes problems downstream. Wondering if you have suggestions on how to fix or work around this probl"""
156710;neutral;"The JSON gem, ActiveSupport and yajl-ruby's JSON gem compatibility API all override that method. If someone includes 'yajl/json_gem' *after* ActiveSupport has been loaded, the above code will work but not the way the caller expects since the options hash f"""
3342453;negative;"This looks like a perfect opportunity for dependency injection. Have you considered passing the loader and recorder instances in as arguments? If you wanted to go all the way, you could even remove the dependency on `connection` and instead pass in a schem"""
3468653;neutral;"I may be reading this wrong, but it looks to me like you'll end up with unpredictable results when renaming a column while adding a column with the same signature. In that situation, you should probably explode and ask the user what to do.  Imagine I hav"""
2514592;neutral;"ah, `#{shared_path}/log` is at least predictable and can be added to a sudoers.d file to allow passwordless deploys"""
859280;neutral;"One drawback to outputting directly is you cannot send headers/cookies/sessions which makes it no different than using the command line runner."""
4069034;neutral;"hello again rbac"""
155295;neutral;"Since it's going to be a hack anyway, can the Tempfile compatibility issue be solved like below?     def is_a?(klass)        Tempfile.ancestors.include?(klass) || super     end"""
150160;positive;"+1 :D  I can't count times when I forget about adding multipart to forms ;-)"""
1126367;negative;"@fxn you haven't actually given any rationale as to why you think it's actually a good idea, just endless appeal to authority.  Why is returning 0 instead of true a good idea?"""
1126483;neutral;"Then the OP was going from Rails 2.3 to 3.1 and had this hash      :ajax_request => request.xhr?  and so that code is relying on the value, while the predicate is just an ordinary Ruby predicate that says nothing in its contract about the way it says t"""
144858;neutral;"So maybe we could do AR attributes method faster? Or have a new method called attributed_hash? My point is that ActiveModel ahould rely on a method (like attributes_hash) instead of an instance variable as API."""
2104930;neutral;"This doesn't work. If you have the case of `password` and `password_confirmation`  If `password` is set to 'test' and `password_confirmation` is `nil` you will not get an error message. It should be reverted to the previous logic"""
1338691;neutral;"e-mail web crawl bots -> spam?"""
2365477;neutral;"The execution time still depends on the length of the password, doesn't it?"""
131567;neutral;"didn't the conditions hash go away with AR 3.0? should that be """":where => {:name => 'defaulty' }"""""""
1154657;positive;"Ok, that makes sense lol.. although I wonder how hard it would be to do it the other way around (authenticate via LDAP with OmniAuth).. just a thought, I haven't tried it myself."""
1154633;positive;"(: We're saving every password additionally as SHA-512 crypt to be able to check it with dovecot or openldap."""
3518005;positive;"Glad to see this documented.   We've been using this as part of the sbt-remote-control hacktower (shims)."""
4194330;neutral;"@ichoran Is it intentional that allReader is never used? This should be indicated in some way - and quietly assigning the side effecting operation to an unused val leaves a lot for the code reader to work out."""
1895827;neutral;"A keyword arg (such as to_address and body in your modified version) infers that it is optional. A positional argument, or a parameter, is required (source, subject). Adding a check to make sure an optional keyword arg is specified violates the whole point"""
3077988;neutral;"If you think something is a hack and it isn't documented as a hack, please ask about it.  The method should be called topLevelClassName, but as far as I know, its implementation is consistent with the Scala specification (assuming dealiasing).   If you kno"""
2059919;neutral;"Perhaps simplest to delegate to Tuple3 here?  Something like:  ```scala def hashCode = (ivyPatterns, artifactPatterns, isMavenCompatible).hashCode ```  I will merge and then make this change myself if you agree."""
550982;neutral;"Boto expects messages to be base64 encoded by default, but in this case, we don't care about the content. Without this line cq ends up with error like """"boto.exception.SQSDecodeError: SQSDecodeError: Unable to decode message"""" when we try to erase non-boto-"""
1819661;neutral;"You're right - `from.getPath` makes much more sense. And `URL` doesn't handle encoding, so I think this line should look like:      val toFilename = from.toURI().getPath() match {  i.e. the URL should be decoded, which I can document."""
1819691;neutral;"If I do this, I will end up with two `gunzipURL` definitions with the same signature. What would you advise?"""
1819812;neutral;"Give one of them a different name.  (What that name should be, I don't know.)  Also, the first new gunzip method should probably also be gunzipStream for consistency (and with the same signature collision problem)."""
118684;neutral;"Agree with josh and mislav - putting IE hacks into Rails is the opposite direction it has been moving.  If Rails is going to have IE hacks in core, then browser-independent functionality like pagination and ssl_requirement should move back into core.  Plug"""
118741;neutral;"There are actually quite a few hacks already in Rails for Internet Explorer. I think most users expect Rails to make Internet Explorer behave as expected, without having to understand the problems that give rise to the issues in question, as long as we don"""
118980;negative;"off in development mode"""" -1  When I am going through the hell of fixing IE rendering bugs I am working in development mode. I want pages to look exactly the same when in production. I don't want to add a IE hack to find out it creates another bug in pr"""
529993;neutral;"can i ask i see in code what they do, but why exploit or what?"""
1580066;negative;"Hmm, don't like this in here at all - it's assuming we're going to want to use the cache for everything, which we don't - we only need do so for slideshows.  I'd prefer these functions returned a vector<string> and then the fileitemlist with encoded items """
1541716;neutral;"Wouldn't it be better to make the image width and height unsigned instead of the cast ?"""
1439337;neutral;"It is probably best to stick with `java.util.LinkedHashSet` until fix from https://issues.scala-lang.org/browse/SI-5767 is available on all versions we compile against. (I don't think we call remove, but still.)"""
446344;neutral;"`encode('idna')` does not work with jython 2.5.2 and only partially with the bleeding edge.  [This](https://gist.github.com/1035947) is a pure-python punycode encoder/decoder, can we use that instead? I can patch it up to support full IDNA if you want.  It"""
446563;positive;"My stream-of-consciousness thoughts on the matter:  - Correctness: I'm pretty confident my implementation works okay but cpython's has seen more production use, no doubt about that.  - Speed: should not be an issue since you're only going to encode a few h"""
1040394;neutral;"It might be best to do a source compatibility hack here instead of copying the constant.  In Analyzer.scala, there is a class Compat.  Maybe add:  ```scala val DummyValue = 0 def hasMacro(s: Symbol): Boolean = {   val MACRO = Flags.MACRO // will be DummyVa"""
107014;neutral;"I guess, reorder should be also added to ActiveRecord::Base delegations."""
3271357;neutral;"Ok. `audit` should catch this, then."""
2116344;neutral;"it seems like this is a BC break: """"Service """"security.firewall"""" must implement interface """"Symfony\Component\EventDispatcher\EventSubscriberInterface""""."""
2116444;neutral;"JMSDebuggingBundle overwrites the firewall to provide information on which firewall is active/which listener was called/handled authentication.   On Wed, Nov 7, 2012 at 5:41 PM, Fabien Potencier <notifications@github.com>wrote:  > Honestly, I didn't"""
3050122;neutral;"I can't figure out what's going on here, so maybe there's some reason you don't have to worry about it, but what about hash collisions?"""
100181;neutral;"@bartocc yep, it's a hack. I need to stick to 1.9.1 -> heroku"""
90502;neutral;"all_hashes"""" method is gone with this merge. Is this ok?"""
241976;neutral;"Not that I know of. I just posted this: http://support.github.com/discussions/site/2529-spam-account . I see other people reporting spam the same way."""
69448;neutral;"After this ref I got many      NoMethodError: undefined method `stringify_keys!' for #<ActiveSupport::HashWithIndifferentAccess:0xb621fc94>  Errors running my tests with url generation.  Greetings Johannes"""
2786694;neutral;"This signature looks a bit restrictive, however I couldn't find a way to make it work on generic scala.collection.BitSet without exposing internal methods 'word' and 'nwords'."""
62172;neutral;"shouldn't these lines be:  raise """"You must set config.cookie_secret in your app's config"""" if config.cookie_secret.blank? request.cookie_jar(:signing_secret => config.cookie_secret)  since config.secret was changed to  config.cookie_secret"""
1290717;negative;"Ok, taken a look - unfortunately they don't decode for some odd reason, so I can't really hook it up anyway.  The orientation mapping should be:  90 -> 5, 180 -> 2, 270 -> 7."""
53632;neutral;"    ivar_table.allow_forgery_protection = true"""
52803;neutral;"Session secret is now unneeded since it'll just use cookie signing. I could see having a global key, but that means changing your key invalidates all your signed messages, rather than just your cookies."""
1171878;neutral;"Is this preferred? for (unsigned int i = 0; i < m_items.size(); i++)"""
1154205;neutral;"I think it stands for unsigned long long."""
526462;neutral;"Break up this line, it should be <= 80 chars.  Zero the password and the salt after you're done with it."""
46926;neutral;"That's only if """"anyone who doesn't know rails very well"""" uncomments every suggestion in the Gemfile without thinking about it or researching it first.  I agree that the capistrano gem dependency might do well to be assigned to the :development group (or """
1171255;neutral;"win32: 'sqrt' : ambiguous call to overloaded function while trying to match the argument list '(unsigned int)'"""
1168497;neutral;"don't forget xbmc.gui/xbmc.json api bumps here too as (if?) needed, i guess one for the whole shebang is enough.  I would guess that lots of skins have hard-coded hacks for .tbn stuff?"""
44907;positive;"You made it on top of hacker news. Congratz."""
46142;neutral;"Was this extracted? Or just given the boot?  AASM is broken in Rails 3 (though easy to fix), so is there no current state machine solution without some hacking?"""
44453;neutral;"Is Hash yaml serialization busted on 1.9?"""
2933328;neutral;"Hey what happened to the EncryptedCookieStore?"""
41373;negative;"d'oh! that's one down. don't forget about """"mail"""" => """"male"""""""
3005307;neutral;"The original project is on sourceforge (http://fsv.sourceforge.net), but it is quite out of date. It was forked by @mcuelenaere (https://github.com/mcuelenaere/fsv) and he got it working (see his notes here: http://blog.maurus.be/index.php/2011/12/its-a-un"""
3060684;neutral;"This is not a versioned tarball; the sha will break if the file is updated. Is there a stable release for this software?"""
1118211;neutral;"at first I thought that the file was indeed not gzipped, until I tried this from an other location. It seems I am on a network where the firewall unzips every http request. Ffffuuuuuuuu  edit: the reason why it gets extracted is because ruby-lang.org set"""
672755;positive;"oh I finally see the problem. Well thats not how its supposed to work for sure :). We should be able to solve this better though by redesigning the tracker a tiny bit. Essentially we want to ask the tracker if we need to render + flip or if we can stay on """
3781623;neutral;"`const unsigned char*` or `const uint8_t*`."""
3781811;neutral;"Em... no, http://www.homeport.org/~adam/ssl.html"""
39448;neutral;"filter_parameter_logging :password is enough  http://github.com/rails/rails/blob/master/actionpack/lib/action_controller/metal/filter_parameter_logging.rb#L32"""
127473;neutral;"Shouldn't be modifying the options hash destructively here and with reverse_merge! below."""
32973;neutral;"ditto  I can't find arel 0.1.1 neither on RubyForge nor on GemCutter and, consequently, I can't install activerecord-3.0.pre.gem :S"""
2419361;neutral;"@isaacs don't forget this."""
2526393;neutral;"I looked a bit into it. Basically UnCurry assumes that every `Function` tree has a type of the form `TypeRef(_, FunctionClass(n), targs)`, which is true without plugins. I agree it's a bit of a hack, but I don't see a much better option. And at least it's """
573476;neutral;"The reason I conditionally disabled threads was that the ffmpeg/vaapi demo at http://www.splitted-desktop.com/~gbeauchesne/hwdecode-demos/ ensures that avcodec does not init multiple threads.  If you are saying the call to avcodec_thread_init is redundan"""
492813;neutral;"+1 on inject from me."""
109876;neutral;"If you're worried about string comparison timing attack vectors here, one good strategy is to remove the attackers control or ability to guess of the actual content being compared. http://gist.github.com/479111 is a little benchmark I wrote to show how SHA"""
3149894;positive;"I meant [here](https://github.com/gitlabhq/gitlab-recipes/blob/master/nginx/gitlab#L10) :) Is this an opt-in change or you believe it would be better if all people should use it? If it is an opt-in then forget my comments."""
609314;neutral;"You're assigning -1 to an unsigned int. Also: indent error."""
23447;neutral;"There's also still a test missing for blank credentials instead of `nil' and how about one with multibyte characters? (“café"""" vs “cafe”.)  Cheers"""
2025441;neutral;"@DASPRiD this introduced a bug where query params get url decoded."""
33989;neutral;"In ruby 1.8.6 and prior, date.rb has a bug wherein fractional seconds above 59 result in an invalid date. Try a """"2005-02-27T23:50:59.275038"""".to_datetime and you'll see what I mean. Should we hack this to ignore fractional seconds above 59 when on broken ru"""
21255;neutral;"I don't understand this commit. I just did: <code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSupport::OrderedHash >> alternate.kind_of?(Hash) => true >> alternate.kind_of?(ActiveSu"""
21256;neutral;"Github ate my comment. Let's try this again: ================================  I don't understand this commit. I just did: <pre><code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSup"""
426589;negative;"I can't trust code from somebody who don't know their alphabet"""
2588760;neutral;"`brew audit frei0r`, this version tag might not be needed."""
19647;neutral;"Not sure if this is a diff parsing error, but it looks like there's an extra 't' at the end of this hash."""
19664;neutral;"Not a diff parsing error. There's an extra 't' at the end of that hash."""
19152;negative;"@tilsammans: If the attacker is executing *custom browsers* on the user's computer, there's *nothing* we can do about it.  They could also be running keyloggers, screenshotters, botnets etc.  This is for protecting against CSRF attacks, not a silver bull"""
19396;positive;"What about local XSS attacks?  With unescaped output, something akin to the MySpace worm is enabled by this change.  Granted, Rails coders *always* remember to escape output!  :)  But was the intent to remove a layer of defensive programming?"""
20605;neutral;"@vrybas: instead of explicitly skipping the filter you should do:   protect_from_forgery :except=>[:aircrafts_by_manufacturer]  I'm also reasonably sure that you could do something along the lines of  protect_from_forgery :if=>:some_method_which_retu"""
20598;neutral;"@ultrasaurus:     skip_before_filter :verify_authenticity_token, :only => [:aircrafts_by_manufacturer] ?"""
16640;positive;"or.... you're hacking in too deep, depending on the name of instance vars that are prepended with an underscore (very private instance vars?)... ;)"""
317079;neutral;"The new logic will never be met (Mid(1) just drops the first character from the string).  The old logic is """"more correct"""" in that it was designed to detect """"D:\"""" or """"D:"""" and fail on """"D:\foo\bar"""" or """"/foo/bar"""".  Ofcourse, that's not ideal under anything n"""
315650;neutral;Ha! I looked to do the same thing. I came up empty handed since mmap's functionality is built on top of the OS paging mechanism - which I don't think there's any way to have control over (short of hacking the OS).  I would've guessed Windows is the same
2525054;neutral;"`brew audit`, this shouldn't be needed."""
16535;neutral;"The functional test's session is just a mock and never get turns into a real session id or cookie."""
13246;positive;"Looks great, 10x :) But I'm missing something but in HttpAuthentication::Digest.validate_digest_response you can just pass the controller.request, instead of the whole controller object, because you only use the request there. And if I'm then in HttpAuthe"""
2445739;neutral;"`brew audit pydoop` should mention this is not needed"""
2445750;neutral;"Can't assume `/usr/local` or version 1.1.1; use `Formula.factory('hadoop').libexec`.  (Or, do something to work with non-Homebrew installed Hadoop, such as sniffing for the HADOOP_HOME env var first before setting it, though that would also need to be do"""
11718;neutral;"Please indicate if there is a failing test case, or if the problem is related to an overlapping commit.  I can re-factor the exception use in authenticate_or_request_with_http_digest easily enough. All other exceptions are used to provide useful failure """
15153;neutral;"I would suggest dropping the """"scoped_"""" preffix, as it IMO improves readability:  <pre>User.by_name_and_password.find(:all)</pre> <pre>User.by_name.by_password.find(:all, :order => 'created_at')</pre> """
10110;neutral;"Josh,  Not sure if this makes sense, but we've been using CookieSessionStore with a persistent session_id for a few months to be able to track features such as visitors to resource X also viewed resource Y etc.  Sole motivation being API compat with ot"""
18428;negative;"My bad, it's not """"dasherize"""".  The issue is line 223 of hash/conversions.rb - adding """"underscore"""".  Same problem, though, and a major change in functionality."""
9318;neutral;"@raggi we need to get in touch. I don't want to start hacking on some of that stuff if you've already done the hard work.  Please email me, josh at joshpeek dot com"""
8409;positive;"Did you forget to run the test after correcting fourty_two to forty_second? ;-)"""
8341;neutral;"I'll let others hash out the appropriate method name, but I agree that it should at least support arguments like #send."""
8580;neutral;"I don't think this should be turned on if the server doesn't have a certificate. Not all servers do, and it broke my ExceptionNotification, so I realized it two days late."""
8937;neutral;"Actually, maybe not. I see that encode actually encodes all the attributes if body is blank. What if I want an empty post?"""
5932;neutral;"I've got a plugin that does the same, but the string sanitizing seems better.  You should take a look at http://github.com/Bounga/acts_as_nice_url/"""
8571;neutral;"I'm updating to Rails 2.2 and I got a lot of deprecation messages like:  DEPRECATION WARNING: @change will no longer be implicitly assigned to change.  This deprecation check seems to be a little overzealous.  If I set an ivar @change in the action and"""
5729;neutral;"The documentation wasn't updated. So encode has to_xml's documentation.  Also, why is the API changing in a point release (2.1.1)? Shouldn't this have waited until 2.2, and a deprecation warning added in 2.1.1? """
5265;neutral;"granted, you'd have to do it like  foo = (bar if baz)  for the example here, which is maybe a little weird. I think I was thinking of situations where I did this behavior when assigning ivars, which of course relies on their defaulting to nil anyway. """
4879;negative;"Performance work you say. i18n lookups are 60 times slower than Hash access methods, dispatch process still relies on a lot of redundant wrappers around request. And you are doing performance work by removing 5 string instances in a method that is not nece"""
4177;neutral;"I'd take zed's comments with a few grains of salt, some good stuff there and the traditional hyperbole.  The DB connection issue is real and remains outstanding.  That's why we need the connection pool branch from nick sieger before we're 'done' here. """
4643;neutral;"I think most of Zed's problems will have gone away.  However, in my own [none rails] tests about a year ago, the problem of methods 'mysteriously' being assigned to the wrong thread occurred, and also that of sockets sometimes reading input from another [d"""
3153;neutral;"wouldn't inject be more succinct?  e.g.  <pre><code>   filter_chain.inject(Array.new) do |filters, filter_item|     filters << filter_item if filter_item.before?     filters   end </code></pre>"""
1797760;neutral;"Gotcha, I see now that `hash(x: Any)` will do that at runtime. In any case, you might add the essence of your comment as a source code comment."""
8139;positive;"I wanted 'second' when I'm iterating hashes.  But 'third' to 'tenth' sugar doesn't seem to taste that sweet. :)"""
1933;neutral;"The usage string should read """"Automatically provide the *password* from database.yml"""" """
1156;neutral;"This leaves the MySQL password in the output of ps. The same is true in the case of the environment variable used for postgres."""
1934;neutral;"in the case of cross-referenced environnements (or just environnement aliases) like:  all:     adapter: postgresql     development: all    database: dev    login: ...     pass: ...  production: all    database: prod    login: ...     pass: ..."""
1516095;neutral;"Is there a specific reason why you didn't keep the backward compatibility with a signature like `protected function outputRoutes(OutputInterface $output, $routes = null)`, and a test on $routes? That would have been particularly useful for FOSJsRoutingBund"""
2444;neutral;"-Itest adds to the load path so you don't have to hack relative paths in every test. This isn't external loading of dependencies at all; it's a simplification."""
3801;neutral;"I am attempting to utilize mass-assign for my models, but can’t get the update_attributes to work correctly when I have association_collections as child models. My create methods work fine, since the hash passes in an Array value for these collections. I."""
3219;neutral;"I understand that these functions are designed to mimic String equivalents, but I think that Array#from should either return [] or raise an exception if it is invoked with an index that is out of bounds.  """"pete"""".from(4) # => """""""" """"pete"""".from(5) # => """""""" %"""
2386130;neutral;"upstream publishes md5's (see http://www.scala-lang.org/downloads) so I figured it was safer to use their published checksum than download and recompute my own (possibly incorrect) sha.  I guess I can locally compare md5's to verify and then compute the """
2370095;neutral;"Here I've simply copied the list of dependencies from the latest mysql.rb (trusting that its maintainers know what they do), and have removed readline accordingly. In fact, below -DWITH_READLINE=yes is added to the compilaton flags unless --with-libedit is"""
2395623;neutral;"`brew audit gcutil` and remove this version tag if it isn't needed."""
2436031;neutral;"As for Jan 2013  1.3.5 version is available https://codeforge.lbl.gov/frs/download.php/401/fastbit-ibis1.3.5.tar.gz"""
2219767;neutral;"`brew audit sc` and remove this version if it is not needed."""
2129978;neutral;"This is not a versioned tarball;  either used a versioned download, or ask upstream to provide one. Any checkin to the project will cause the checksum of this archive to fail."""
1795259;neutral;"Doesn't this need indifferent access? Wasn't that the reason for #7478?      self.session = HashWithIndifferentAccess.new"""
1795267;neutral;"It is not a HWIA, it's a Rack::Session::Abstract::SessionHash.  Also, in All Real Rails Code, the destroy path should be hit. The {} is because of tests. """
1865061;neutral;"Use the stable download; this will break checksums when upstream pushes more commits."""
3336591;positive;"But it's not the same semantic. AwareTrait are means to inject something. Here we really provides options, not make the filter aware of something. Mmh... I wait for the others :D."""
1826349;neutral;"Also need to update the checksum."""
1812313;neutral;"You commented out the checksum rather than updating it."""
1813329;positive;"Brilliant, I didn't realise that homebrew would generate the checksums automatically. I've amended the file again to include this. Do I need to create a new pull request or should my changes be fine now?"""
769597;neutral;"Yes, we could definitely do that, and the reason I didn't is that .bat next door.  The windows tax, ever present.  If someone is signed up to port such changes to the .bat file, I'll make them. """
2484326;neutral;"Instead of this sentence I would prefer: """"Check if the $signature is encoded in base64. Not recommended for performance."""""""
1632007;positive;"Good catch :+1: I've been using Ruby 1.9 hashes so much lately I didn't even notice!"""
1819890;neutral;"Use `build.universal?`. See `brew audit postgresql`."""
1668107;neutral;"According to `fontforge --version`, it is not part of the version number. (In the original sources in fontforge_full-20120731.tar.bz2, there is a typo that prevented compiling on 64-bit systems.)"""
1590573;neutral;"ENV is special (it acts like a Hash most of the time, but it is not actually an instance of Hash), so this is the only way I know how to do it:  ```rb class << ENV   alias_method :_store, :[]=    def []= k, v     puts k     _store(k, v)   end end ```  I al"""
1553113;neutral;"Don't provide both the md5 and sha1; the sha1 is enough."""
4257620;negative;"-1 for doing it in libuv, its too hacky for general users."""
465359;neutral;"Well, we had problems with rawurlencode, because it encodes '/' and other that cause issues with Apache just returning a 404 or 500 (not sure anymore) without even hitting PHP. There's a ton of different ways to plug PHP in a webserver, and every webserver"""
465346;neutral;"Spaces are not encoded here. Neither with + nor with %20. Why do you not want to follow the rfc? Just encode every component with rawurlencode."""
465397;positive;"Yup, agreed, and indeed I was mislead by the other issue (which was the UrlMatcher not decoding). I tested and it seems to work all good now, with full encoding. I just decode the / back and turn %20 into + because it looks better and seems to work just fi"""
465481;neutral;"The issue is, if you encode / as %2F, apache just returns a 404, so this breaks everything. Also the routing allows you to change the requirements of a {var} to `.+`, in which case you can do stuff like: `/foo/{url}` and that matches `/foo/http://foo.com/`"""
465493;neutral;"If """"http://foo.com/"""" is meant to be a variable it should be encoded. And after decoding it you have your needed value again to work with. And if it's encoded <code>/foo/{url}</code> would also match without changing the requirements. I don't see the probl"""
1362902;neutral;"@rafaelfranca   In Ruby 1.9.2 -> the exception message is: """"can't modify frozen hash"""" In Ruby 1.8.7 -> It raise TypeError instead of RuntimeError """
1280208;neutral;"This goes underneath """"md5"""" (with a newline in between.)"""
1474988;neutral;"wouldn't a HashSet make more sense here (and be faster, especially for a small number of trees)?"""
1209000;neutral;"I found that a lot of Formulas use git url. If taball is preferred then it is better to write a script that converts all git repos to tarballs+md5."""
1182871;neutral;"This leaves the formula with doubled `url` and `md5` fields, which is not valid."""
1019668;positive;"As you can see in the SOCI documentation (http://soci.sourceforge.net/doc/installation.html), it is possible to use it with or without Boost. So I think that it must be a user choice ;)"""
754320;neutral;"No, bash patchlevels download their patches from the GNU ftp. They're applied on top of the plain 4.2 tarball, so the sha didn't change. See the source in `#patches`."""
625415;neutral;"i don't know ruby, what does this syntax error mean ? Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND """
625486;neutral;"Error: /Users/dacresni/code/homebrew/Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND Please report this bug: https://github.com/mxcl/homebrew/wiki/checklist-before-filing-a-new-issue /Users/dacresni/code/homebrew/Library/Hom"""
625440;neutral;"Possibly an existing (local) `chkrootkit.rb` that had merge conflicts."""
1041253;neutral;"@larzconwell it's dead simple to do something like that in previous rails versions, by doing for example `ActiveRecord::Base.attr_accessible nil`, the thing is that if you have a big app that does not whitelist attributes, it will all break if you turn it """
1041329;neutral;"@marcoemrich Definitely true, developers should use attr_accessible no matter what.   @why-el Well an existing application should already have attr_accessible in it, but un-comment `config.active_record.whitelist_attributes = true` into your config/appli"""
362749;neutral;"This version will silently update and break the checksum, which is why we pull a specific version out of Google Code instead.  Maybe make a new patch that uses an updated specific Google Code revision for `url`."""
1046072;neutral;"depends lines go after md5, before patches"""
324800;neutral;"If the git:// protocol fails for some reason, try again using http://  This will make the fall back discoverable for people who are not aware that they have a firewall blocking git"""
319004;negative;"the SHA1 hash in wrong! I tried to brew upgrade but got this error:      Error: SHA1 mismatch     Expected: a8e55adb052ff2f253e57c0947b85711a14c4bfd     Got: ccce5ae03f99c505db97c286a0c9a90a926d3c6e""""  I surfed to http://cairographics.org/news/cairo-1.10.2/"""
287901;neutral;"I don't prefer the one over the other, just been more custom to sha1 over md5.  I've tested it locally. And it installed just perfect. And fully able to initiate the shell as well as run some code: `rbx -e 'puts """"Hello world!""""'`"""
287899;neutral;"md5 not good enough for you?"""
370577;neutral;"md5 mismatch   Binarycrayon:Library yudi$ brew install pyqt Also installing dependencies: sip ==> Downloading http://www.riverbankcomputing.co.uk/hg/sip/archive/4.12.2.tar.gz File already downloaded and cached to /Users/yudi/Library/Caches/Homebrew E"""
186192;neutral;"Mike: I'm willing to move openldap to duplicates."""
656271;neutral;"Hash is unsorted and this was great way, how to be sure, that ordering was right. Any chance, this is going back?"""
400129;neutral;"PS not sure why this line is needed. Commenting it out does what is expected...  Update: Nope, it is needed. Without it you do not get hashed asset paths in the css img tags."""
222029;negative;"@daeltar yes, I've implemented the same solution sometimes: a toggler let's the user see what he types if he wants. No email or password confirmation fields. I don't like them personally, they are tedious and add fields. No complaints by users so far.  """
345379;neutral;"Ok, I thought this was only necessary when using the cookie store since the expiration of the data when using say the MemCacheStore is handled by memcached. But the cookie containing the session id needs to be updated if it has been set with an expiration """
983553;neutral;"The md5 doesn't seem to be consistent. It changes each time it is downloaded. Is sourceforge the only download url?"""
983561;neutral;"The MD5 is not wrong. Zsh 4.3.16 was released a few hours ago. Give it time to propagate onto the mirrors."""
984950;neutral;"$ curl -sO http://sourceforge.net/projects/zsh/files/zsh-dev/4.3.16/zsh-4.3.16.tar.gz $ md5 zsh-4.3.16.tar.gz  MD5 (zsh-4.3.16.tar.gz) = 4335dfe1c5e54e489f55ae1860ee2209  $ brew upgrade ==> Upgrading zsh ==> Downloading http://sourceforge.net/project"""
598401;neutral;"Oh forget that it'll be a PITA to add all the mirror data to the download strategy. I'll do it a round about way."""
544016;neutral;"Maybe try running `$ brew audit` on your formula, and you will get some messages.  This can be of some reference: https://trac.macports.org/browser/trunk/dports/net/samba4/Portfile  Ed1t: I had a typo. Sorry."""
548308;neutral;"require 'formula'  class Alure < Formula   url 'http://kcat.strangesoft.net/alure-releases/alure-1.2.tar.bz2'   homepage 'http://kcat.strangesoft.net/alure.html'   md5 '3088aba074ad02d95ea51e705053b9f5'    depends_on 'cmake'    def install     sy"""
420617;negative;"This doesn't make sense; force universal if asked OR if on a 32 bit machine?  Might as well just always build universal instead of sniffing or having a switch."""
414879;negative;"Less likely to be blocked by paranoid firewall configurations."""
329706;neutral;"Please add HEAD: git://git.debian.org/dpkg/dpkg.git  And remove the `# cmake` options. Since this is unneeded for this formula it seems.  Have it passed audit?"""
285145;neutral;"Mozilla build creates symlinks for all files in the """"dist"""" folder hierarchy - Pathname.install copies the symlink, not the actual file referenced... hence the hack with using cp instead of install."""
197722;neutral;"Remove the """"=<cmd>"""" parts; it breaks """"brew audit"""". (Also: run """"brew audit"""".)"""
2195496;neutral;"should `git checkout` perhaps run with the full sha?"""
3536802;negative;"@trustin Ups sorry forgot to include one file here :/ """
1454800;negative;"wrong realization AKA hack. see spells 48586-48589. """
1153264;negative;"this problem may appear only in 2 cases - broken script/AI or GREAT HACK in EffectEnvironmentalDMG. need remove hacks and errors from code, but not insert """"gags"""" like this..."""
918004;negative;"trail and error has the downside of making backports for the subprojects real hard. For example its almost impossible to backport lots of stuff from TC because you never know if the backport is wrong or the commit simply was experimental stuff. Trust me, I"""
398660;negative;"sorry to bother you again, but this does not work correctly :(  would this work as a hack in `GameObject::Create` to fix it for first time?      if (entry ID exception)         SetRotationQuat(rotation0,rotation1,1.0f,0.0002f);     else         SetRotation"""
2403543;negative;"By looks ugly, I mean that it looks like they are teleporting. As I am teleporting them only a few blocks away, it used to look like they were merely switching tracks. It's both a jarring visual issue as well as now requiring an odd hack to accomplish (sin"""
2265364;negative;"@LB  I think that is wrong, simply.  This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not """
2274117;negative;"I don't just release a plugin to the public without first thoroughly testing it. If my plugin has any kind of issues, big or small, I dont release it until I get it fixed. Otherwise I would surely lose my amount of downloaders because they would not trust """
2276305;negative;"It looks like it took a developer to revert this.  One of my goals as a devloper is to write trouble free apps, plugins, mods whatever....  I go to great pains to do this.  I know that all it takes for an end user not trust my work is to see it blow up on """
2282131;negative;"@CelticMinstrel Showing you to be an arrogant ass, whose calling someone a spammer who disagrees with your post, does not support your position or make you look less of an orgre.    LET ME WRITE IT SIMPLE SO EVEN THE BUKKIT CODERS CAN UNDERSTAND:  DIS"""
2293027;negative;"@h31ix,  I check my code thoroughly, but I dislike being forced with a hack that just in the end make me do unnecessary work. Instead of checking my code, I'd actually have to take time to calm server admins who don't read, or those who don't understand """
2295483;negative;"@grum  >The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API. > >Maybe we should just do that.  ...Wow, are you serious? Im speechless.. as @rehv said, that makes me scared"""
1244167;negative;":( ’twas the little easter egg signature… :/"""
1097309;negative;"I just visited html5boilerplate.com in Opera, zoomed in a bit, took a screenshot, and cropped it. Sorry if it’s not authentic enough :(  @paulirish Fun fact (just tested): iOS 5.1 doesn’t support SVG touch icons. :( I’ve reported this as bug #11068792 on"""
3024411;negative;"Please, Gacko, stop abusing the -f flag. If you forget something, just commit right after it and fix the file, don't throw dead nodes into the commit tree.."""
391689;negative;"CSS hacks make baby jesus cry. :'(  If it's perfectly acceptable to make use of modernizr to target your CSS at functionality known to be available, then I don't see why it wouldn't be just as acceptable to use something like uacss to target your CSS at """
1548501;negative;"Unfortunately people don't read the CHANGELOG. :( Given everyone's feedback, I think the best solution is: make the default to be nil and provide an initializer that checks if `config.password_length` is set. If not, show the user a warning message, saying"""
2866231;negative;":( Sad that it was removed. Related discussion here: https://github.com/Bodule/Bodule/issues/3 If Node is compatible with the syntax `require """"name"""", ->`, we can do some hacks to reuse browser code in Node, and per se. The door was closed long time ago."""
107037;negative;"This line break our apps :(  The only solution I know is change the session key to make their cookies expired. """
39489;negative;"@raggi, The language does have a standard, it's terrible and specifies that the parsers implement these crazy rules.  If you understood the history of JavaScript and how it was never really thought through or designed it would make sense.  Ryan has made """
248282;negative;"This is making it so no one can log in. You're caching the authenticity tokens, which don't cache. :("""
209722;negative;"sorry about forgetting to rebase!"""
683400;negative;"Under linux fail compilation: src/server/scripts/Northrend/FrozenHalls/ForgeOfSouls/boss_devourer_of_souls.cpp:158:79: erreur: ‘CrucibleSummonPos’ was not declared in this scope  :(   """
475048;negative;"It does harm! You hide `const` problem with this type cast. Type cast potentially hides a lot of problem types.  Typecast in C usually points to a hack or a bug. It's better to avoid type cast wherever it's possible. You're writing code for people, not for"""
3064663;negative;"Really? I used """"com.middleware.language.LanguageCookieMiddleware' and was told it didn't exist. The CMS started when I removed the line :("""
367116;negative;"This is a bad idea for security imo. The use cases for reading cookies in JS are extremely rare and should be conscious choices, because it's a big attack vector combined with an XSS attack."""
1501872;negative;"You're right, sorry. I should have redirected stderr to avoid the spam.  I was checking in this case because new Macs apparently don't have an unset path - rather, they have `/Developer`, which is invalid but not unset."""
1134408;negative;"In my experience Jenkins (on our current slow box) will manage to violate this. We generally don’t go below 300ms multiplied by the dilation factor of 5, and we still see spurious failures from time to time. Yes, that’s 1.5sec :-("""
2771463;negative;"it's so you can spam hundreds of people with this useless question that could have been answered by reading the damn commit msg."""
1040644;negative;"@DouweM sure. And the next one who finds a security exploit and get's ignored will sell the exploit straight to the bad guys... do you prefer that?"""
1040658;negative;"If his account has been deleted after failing to get someone to listen to the issue for 3 days - and then safely demonstrating the exploit in the open:  1) That's an outrage  2) It does nothing to encourage people to report issues in a constructive way"""
1116166;negative;"Can we keep the constructor signature the same, and emit a warning if someone passes in a proc?  This borked my custom form builder subclass where I just call `super`. :("""
810568;negative;"I agree, 1.8 style supports any object as key and 1.9 style not.  Sure we can change when needed but rails projects will be a mix of hash style :(  Maybe is not responsibility of rails handle this but is a good start!"""
810405;negative;"Noooooo! I actually prefer the old style hash syntax because the new one doesn't support objects as keys. :-(  ``` { author: person, person: [posts] } ```  won't work for example.  ``` { author: person, person => [posts] } ```  is a horrible mi"""
747588;negative;"hack any solution for damage mod talents for H pets? :("""
345852;negative;"No worries. About what, in particular? The fact that RoR is lost or about a pissed of dev jumping ship to a language inspired by the devil?  On 16 Apr 2011, at 23:20, thehack wrote:  > @dfischer Thanks for inspiring me to post. >  > --  > Reply to t"""
2395463;negative;"Spambots on GitHub? Now I've seen everything. :(  >"""
99270;negative;"Thanks for the patch, but now it's leaving extra lines. :( I guess the proper fix is to use <%- if %> <% end -%> instead of <%- if -%>.  Another solution, based on 2-3 behavior, is to clean up the attributes hash if no migration_action is given and then:  """
3050103;negative;"Ugh. There has to be a cleaner approach than this, even if we limit ourselves to ugly hacks. These """"set a var, bundle it up in a closure, and then do god knows what based on the var state"""" scenarios are really not pleasant to deal with down the road. Or up"""
19556;negative;"@paulrosania: In fact the twitter worm did exactly what NoKarma is describing.  XSS is the stack-smashing of web attacks, if you're attacked you're done.  Nothing can save you """
985441;negative;"MD5 issues here too :("""
3928904;positive;"@trustin it's named """"race_fix"""" .... Thanks :)"""
3693573;positive;"yeah,thanks trustin."""
3671324;positive;"@trustin true enough... :)"""
1456287;positive;"from sniff, as your always can see :) true chain 48590->{49586...}->temp summoner->48592. not need manual hack direction, also additional visual there... PS this maked correctly over year ago (not by me)..."""
1214434;positive;"impressive virusav :)  But the sql-fill is rather far from optimal, is it?"""
2698396;positive;"@trustin thanks!"""
616248;positive;"no sence to dispute with someone, who can read between the lines of sniff :)"""
2442089;positive;"Awesome :) n8i  Sent from my iPhone  On 16.01.2013, at 01:49, Trustin Lee <notifications@github.com> wrote:  > Yes. Let me take care of it today. >  > — > Reply to this email directly or view it on GitHub. > """
416655;positive;"@VladimirMangos when you supply """"/dev/rsa"""" as commit author in git you instead put full path to git bins plus /dev/rsa :D lol  can be seen in twitter or here: https://github.com/mangos/mangos/commit/6d0667fb72827b7ad23096dc04def141c12ecaae.patch"""
424267;positive;"lol, engrish will win and replace English! Virus plugged to minds >:)"""
3265874;positive;"Oh, I see :)  Can you please merge #247 so that it's easier to build the extension in my vendored Git submodule? Thank you.   On Wed, May 22, 2013 at 11:30 AM, Matt Rogers <notifications@github.com>wrote:  > Didn't forget. [image: :smiley:] I don't h"""
326172;positive;"Well the problem is solved, I had a conflict with the Spell file, not always easy to juggle the modified RSA and mine:) thanks to y ;)"""
264279;positive;"great idea this. could be used to script arenas/bgs/opvp/wg instead of hacking up the core"""
225319;positive;"Found a site on which all the fields have been identified and commented... http://www.madx.dk/wowdev/wiki/index.php?title=CreatureDisplayInfoExtra.dbc not sure how much of it is trustfull, but it might help identifying more of the fields :)"""
1034295;positive;"Me, neither.  I just encountered it. :-)  -- http://gleamynode.net/ http://twitter.com/trustin http://twitter.com/trustin_ko http://twitter.com/netty_project    On Thursday, March 1, 2012 at 10:16 PM, Norman Maurer wrote:  > Thanks! I was nothing thinking """
78022;positive;"how about """"Login with Facebook""""? :)"""
905891;positive;"I did indeed. I always forget about the plugins. Thanks!"""
669425;positive;"Yes, if you wish. :-) On Oct 23, 2011 10:36 AM, """"Norman Maurer"""" < reply@reply.github.com> wrote:  > @Trustin: > > What do you think about also commit this to 3.2 branch ? Its a low risk > change, so I think we should do. > > WDYT ? > > -- > Reply to this e"""
155515;positive;"Is this is what I thing, Great this will reduce the console spam a lot  :D I am not sure, but this wasnt affecting performance in a hight loaded server when several users make the console spam this lot of times?"""
2016145;positive;"This line saved my ass. Thanks!  I did a fresh install and after that, the SSH Keys added by the users didn't appear in git's authorized_keys file for some reason. (No errors where shown)  With this line it works like a charm :+1: """
80486;positive;"RSA want to say, that if fixed one thing, it would be nice fixing it by more wide way for future development, something like this =) http://paste2.org/p/833860 """
76887;positive;"Oh, thanks. I'm using such patch for 1,5 years, but always considered it as hack :) """
61655;positive;"if we have  GRANT USAGE ON * . * TO 'mangos'@'localhost' IDENTIFIED BY 'mangos' ... So use login """"mangos"""" more correct than root.  No lol."""
59269;positive;"For all the data being moved around Rsa, it hasnt been ... """"that"""" bad lol."""
4017489;positive;"you can try to solve this issue and remove this hack :P all spells with this problem are channeled spells"""
4017431;positive;"Hurray for replacing hacks with less hacky hacks!"""
3827473;positive;"Don't blindly believe EAI scripts we have found some hacks on them :P"""
3799075;positive;"It probably won't make any noticeable difference but a continue would be in place, indeed. I actually thought of it but then forget about it again, so nice catch. :)"""
3814311;positive;"Improving readability is a big plus. These changes may deprecate a lot of things, but it's for the better. Adapt to change where change is needed. It's not like this is another RBAC or anything... :P"""
1284329;positive;"Yep :) Google Webfonts doesn't have Melbourne, which is the open source font I'm using in the image. If I can't find that font hosted externally by a reputable CDN, I'll probably stick with the image (base64 encoded)."""
3334173;positive;"When I login my non deleted characters not loaded as well, so I'm unable to play :)""""  Same problem here."""
890425;positive;"lol i think back to top might be on the login page :P"""
3846873;positive;"If you are signed in and you are redirected to new_session_path, it will redirect you to after_sign_in_path_for automatically. :) So it does an extra hop but for the user it works the same."""
1027631;positive;"Awesome commit-hash: ``dead730`` xD"""
2538472;positive;"TKSSSSSSSSS i doing a hack to join into my server... no more hack :D"""
785257;positive;"Obfuscated code :)"""
741497;positive;"Yes :) No more spam in console, and no more wiped signs/chests in 0,0 chunk. https://github.com/Bukkit/CraftBukkit/pull/538"""
531345;positive;"This fixes a movement exploit allowing bypass of this code, Good work."""
422507;positive;"Would be to easy ;) and to unobfuscated :D  Fabian"""
295373;positive;"It wouldn't be in net.minecraft.server or obfuscated if it were new :) The changed lines are always marked with //craftbukkit."""
2316334;positive;"P.S.: @Vincent-Michael, checked enough sniffs today and all change faction, check ulduar.txt for example, if not enough will bring videos to show the difference. :P"""
250790;positive;"Great! But why just one character for the functions and variables? It gets kinda cryptic imo."""
2201827;positive;"// somedev1 -  6/7/02 Adding temporary tracking of Login screen // somedev2 -  5/22/07 Temporary my ass  jk ^_^ couldn't resist"""
1297392;positive;"I didn't know you could invoke warden so easily: `warden.authenticate!` is great.   Even less setup and test code = Bravo!!"""
2123921;positive;"@josevalim are you sure that we need this `indifferent_hash.rb` file? :)"""
94770;positive;"Ah, that's very nice! : )  Should the StringDecoder now be documented?"""
38033;positive;"You don't need this change. :) You just need to change the arrays referenced by this hash, which are not frozen, right?"""
13159;positive;"there are hard coded names of databases so if someone uses other names then characters/mangos dont forget to change them :)"""
1606742;positive;"Working well don't means working how it must work, that's what it's called a hack :P"""
1479246;positive;"I don't have sniff of this quest so I don't have any gossip info but I am trying to get it :)"""
1441195;positive;"GOs with gossip without hacks? epic!"""
1252057;positive;"because that is a hack good sir. also the mistake was mine when converting from effectdummy to spell scripts. i didnt check what the target had to be and now its fixed :]"""
1149412;positive;"@telsamat: just one example: """"StackAmount     tinyint(3) unsigned     NO              0   """" https://github.com/TrinityCore/TrinityCore/blob/master/sql/updates/world/2012_03_27_04_world_misc.sql  So, you did not import all the sqls :)"""
1095678;positive;"When you mount a flying mount( :P) and dismount mid air you are able to continue flying, like if it was flyhack. Then you dont lose the flying abilities until you relog."""
325539;positive;"@altherdq I used MD5 initially too but it was very slow, and since it's not being used for security I wasn't really worried about somebody figuring out how to generate collisions :-)  @SunboX you don't need to generate a hash for every string every time."""
957487;positive;"woot! one more exploit gone!"""
935475;positive;"Yeah, I noticed that too. I've only been playing the core about two days though so I wasn't ready to try and hack at that big script. At least the proper reference is there for someone in the future now lol."""
868612;positive;"Problem solved, then. Also, do not forget Subv's contribution :)"""
704820;positive;"Sniff it! :)"""
559552;positive;"Thanks to QAston for his tip about the unit flag and Shauren by giving a hint I couldn't exploit since I didn't know how to exploit it the good way :p"""
506197;positive;"http://img692.imageshack.us/img692/3598/missilulft.jpg PICTURE UNRELATED.  Some people may know where this comes from :p"""
473269;positive;"no its not working :D i found this hackfix which is working perfect (even for grounding totem) :-) Spellmgr.cpp             spellInfo->EffectBasePoints[2] += 30000;             ++count;             break; +        // Charge +        case 7922: +   """
451170;positive;" @burnham There is not a single creature that have deathstate set :) There was one before this commit (34297), but i could not find that creature in any sniff (a full sniff of kologarn encounter), so he was removed in 2011_06_27_06_world_creature.sql."""
447102;positive;"After this commit, the old hack for Starfall AoE Damage shouldn't be removed? :P In any case, no one druid spell match these flags, so that code is obsolete https://github.com/elecyb/TrinityCore/commit/10c5c8082a5928fc755459c139e290451c8021a5 I also did"""
418681;positive;"Can you write the """"hack"""" for me ? :p I need to fix this problem"""
420418;positive;"I agree, QAston, he really does a good job, I was not forgetting that. But maybe the word """"gratefull"""" was a bad choice for expressing myself :p"""
404962;positive;"Sorry for my last comment vcrx6, thanks for your help. I might have missed out on something for the outro/intro, sounds strange that its not working. Try to test the encounter as if you were in a raid, and skip the gm hacks except .damage :P.  """
392418;positive;"It's Exploit Fix Day!"""
263422;positive;"I love you Shauren, we trust you"""
256518;positive;"For one, TOM_RUS is a trusted member of the community to not just make stuff up. He is a very avid reverse engineer.  Two, YOU get to test it :)  Please feel free to open a Trac ticket if it isn't correct.  -- Brian"""
235850;positive;"im just sayin .  why you taking time to respond lol . i have no idea how this works , im just here for cookies"""
3241458;positive;"The problem is not to go from UPnP to JSON via those ids :)  The problem is how from a JSON object containing an id and a path browse the corresponding item in UPnP. So that the UPnP streaming server add this to the hash table and then allow streaming."""
1931468;positive;"@gnif - see my """"i'm gonna regret it"""" post in the internal forum thread: http://forum.xbmc.org/showthread.php?tid=141354  I do support davilla's quest on log spam reduction, but obviously don't want to remove what's necessary :)"""
1844691;positive;"@MartijnKaijser Lolz - reduced the log spam a bit for you too ;) Was feeling left out not breaking anything during merge :P"""
2492271;positive;"Not at all -- I just hadn't considered that an empty hash isn't supposed to pass. No one was harmed under this particular pile-on :)"""
1608237;positive;"If I still wasn't explicit enough: 9cc49763934a2ec3016b5bb882c3b8efd2265376 I can either submit a pull request or just forget it :)"""
1748087;positive;"anyway :D sth fucked the world login u get an instant kick >.>"""
1040389;positive;"Nice find, thanks for pointing this out. Need to be more cautious about XSS and mass-assignment  @brookemckim would you have listened if he didn't?"""
267606;positive;"Please don't forget to update pydoc for new added listitems or etc. Later its gona be pain :)"""
1581066;positive;"shauren should hurry with sniffs xD ptr already has 5.x"""
1806390;positive;"Why init this one (with true)? The next call ``pwalletMain->LoadWallet(fFirstRun);`` set's it to false after a check anyway? Forget that one, seems true is the correct init value here :)."""
2774461;positive;"Please do not forget to update `ChangeLog.md` and adding new files to `package.xml`. Thanks!"""
761440;positive;"Did someone sniff Peacebloom vs. Ghouls ? lol"""
863116;positive;"Dont you trust me? :P (please dont answer)"""
1118518;positive;"Tbh no idea, i don't have sniffs for these, just based myself off the sql comment blocks :P  [EDIT] Sems a bit more logical though."""
470637;positive;"Agreed. We need to recheck all generated test to be free of this issue.  This will be the first success story of `AR::B.mass_assingment_sanitizer=` feature. :)  I ll start working on this."""
425782;positive;"doh, I always forget about the gitconfig file. @joseicosta you now have one more commit to Rails :P"""
1100040;positive;"This is a bit hackyish :)"""
1487844;positive;"> Suspension of a parent implies suspension of children  Uhm, yes, this was originally about hierarchial suspension, wasn't it? There's the flaw in my plan ... just forget everything I said - sorry! :-) """
509145;positive;"don't forget corresponding tests :)"""
359503;positive;"Please don't forget to update the guides with changes like this. In this case guides have been already updated here: https://github.com/lifo/docrails/commit/089ee31aadd881a59ad60b6dcb406600dc331bfd  Thanks!"""
345880;positive;"@thehack your vader meme made me laugh really hard. Your inspiration played off well. haha."""
340121;positive;"Great! There are some things to tidy up:  1) Will sprockets be an ActionPack dependency? If so, we should not forget at some point to add it as a dependency to the gemspec. 2) We need railties tests to ensure the full stack work, including rake tasks. 3) T"""
1324737;positive;"@mfjohansson You can use [this](https://github.com/cakephp/cakephp-codesniffer) in future :)"""
452814;positive;"@bzanchet can you file a ticket to have this backported?  I can't do it right now, and if we don't have a ticket, I'll forget.  Thanks!"""
2124062;positive;"i love the smell of a hack in the evening."""
209928;positive;"Hahaha, lolinject was funny! I was not talking about your comment, but the thing in general. :)"""
39508;positive;"good, this should be the default :) - but you don't need to specify :password_confirmation as it will be matched by the first :password argument"""
2819190;positive;"Trust me, I'm not a Rails committer, and I've been on the receiving side of that badgering. :-)"""
19088;positive;"This is also a big win for cacheability, because we can remove user-specific authenticity tokens from ajaxified links and forms that don't need to support a non-ajax fallthrough.  Very nice!"""
19138;positive;"Really great addition, will save me a lot unnecessary hacking  :)  @tilsammans  As far as I know protected_from_forgery, is for securing the frontend users, from other users/sites/scripts, who tried to pretend  to be the frontend user. I mean that a per"""
3320;positive;"Looks like some kind of funny injection testing :)"""
4199079;positive;"btw, activeae was a godsend. the push model = no more low-latency hacks :)"""
2223010;positive;"Forget, discussion on #7418 :)"""
1827858;negative;"As I said, weird blizz hack."""
1484628;negative;"bad work. rsa fully rigth. spell_dbc used loooong time, and don't have any problems."""
609425;negative;"very hackly way... this quest has separate spells on all 4 credits (51974, 51980, 51977, 51982). need implement his, but not hack like this..."""
478707;negative;"If i disable cases 0, 1 and 5 crash move to case 8!!  http://pastebin.com/NMhSRN5D  How i can set GCC to UTF8 encode?"""
4100082;negative;"Dont know why devs always turn into """"hack"""" way. Ok these systems had hacks I can understand them, but once I interfere with these systems and """"remove"""" some of the hacks and system is working much worse or even not at all I should not put it there If I am u"""
330235;negative;"changes like this without spells == hack. 13 spells only in DBC, by sniff his much more."""
2282367;negative;"It's hilarious how every time GarretSidzaka posts with seeming intention to insult me, he says things that describe none of my posts but most of his.  That a post disagrees with a commit is unrelated to whether the post is spamming, flaming, or trolling."""
2313639;negative;"Why does it seem that there is no feasible reason to continue this rant about something that makes a developer responsible for their actions? Christ I'm sick of the email spam. Guess what. This commit is good and effects 75% of the plugins I've wrote. It m"""
2359875;negative;"@UltraFaceguy  >The commit removes some outdated and inactive, but trusted, plugins that are integral to my server.   You just made a fool out of yourself and this proves why this commit is needed.  How can you 'trust' something that bypasses the API"""
391672;negative;"I don't understand this change. According to Mathias' post, this new solution still has most of the cons of the original.  The CSS hacks are much less readable, obvious, meaningful, etc. They're harder to notice and more complicated to remember and use. """
1989108;negative;"hm this confirms my fears from my second comment. @gameoverhack could you take a look at this?"""
1192080;negative;"I agree this is a big ugly hack that will break more than it will fix. The original script should be kept for other systems.  If necessary you can use uname to discover distro/version and switch proper logic using that. (but I guess there are better solu"""
791057;negative;"That's right. Forget me, I'm silly when I wake up."""
664930;negative;">Where's the hashcode?  Exactly. Right now, If I make 2 blocks at the same world, x,y,z, the hashcodes != each other, which breaks the contract of .equals. Bad Bukkit!"""
2425874;negative;"It doesnt matter if it's a hack or not... If THIS bug is alive since 2 years theres no other way..."""
1367682;negative;"Do you wanna say it's right script? O_O Ungly hack at all. Shoud be something like: moveinlineofsign -> cast SPELL_SCARED_CHICKEN->use net -> root\stun ->set gossipflag ->gossiphello->cast SPELL_CREATE_QUESTITEM -> despawn. and on reset cast SPELL_INVIS_CH"""
1353650;negative;"They weren't broken in TDB11.335.43 ... hash c19a6c7 .. it is scripted in the core, I've watched people kill them. Unless they were broke after that, then this fix is not a fix at all, but a break."""
1168671;negative;"is hack :-/"""
1146083;negative;"I got it working, but just by hack, still don't understand what's wrong :S  https://github.com/alteredq/three.js/commit/ff5d13d03c4ad2e7a4845189b21d1869a7ac4c45"""
939104;negative;"This commit is the cause of a vicious EmuHacker crash exploit: https://github.com/TrinityCore/TrinityCore/issues/4433"""
549048;negative;"okay... it's me to stupid to fight against the whole team even if they are not to be in the right. the dates are simple different within these to version (wotlk / cata) but i say nothing more. a crow don't hacks another a eye out... like with doctors..."""
510350;negative;"So, if I understand well, TC should stop evolving to a become a better core in order to allow you to keep your ugly hacks ?"""
1210072;negative;"The code sniffer didn't barf on brace on new line? :("""
1826880;negative;"You mean the tools were written for a future version of the API? That's weird. Also, why do you expect that SHA1 if everytime I download the zip its checksum is fcb6f651275b88f6225ed94f51568936ccba9e6d?  I couldn't ever install these tools without manually"""
1819984;negative;"Agh.  That was a dumb mistake.  Thanks for fixing that up.  I'll go back through and audit my other uninitialized member changes to make sure I didn't make another similar mistake."""
818951;negative;"IMO the entire path substitution is a utter hack. I've only looked at it cause amet nagged so hard. Issue @ http://trac.xbmc.org/ticket/11952"""
382311;negative;"yep, it's work, but i need to add user and password for proxy connection=( Can u added this feature. May be --proxy=login:pass@server:port"""
657645;negative;"Omgf, i heard about this exploit TODAY :O  And what can be done about people who already used this exploit to benefit from passive auras? is there a way to """"clean"""" it out? maybe reseting everyone's talents or by deleting certain auras from the character """
1126386;negative;"@tarcieri I don't appeal to the authority. We are talking about formal languages.  In Ruby 0 is true. That is a fact. Given that fact, the one that has to justify that it is a bad idea that 0 is true is you. And you need to argue with language designers."""
128728;negative;"I know the patch is only about the model... but my eyes hurt and I run screaming after seeing so many explicit hashes like { """"value"""" => """"1"""" } in the method calls. """
100179;negative;"@ncr what you did seems like a hack. I solved the issue moving from ruby 1.9.1 to 1.9.2"""
19025;negative;"@jameskilton rogue Ajax requests cannot produce CSRF attacks, so this was just an annoyance to people hand-writing JS."""
208648;negative;"Jeremy, don't you think that by removing commas from separators you broke compatibility with older browsers/webservers? As for our project, you did. We have a lot of """"Tampered at cookie"""" exp-s now. Thank you very much."""
1151724;positive;"If anyone was getting logged out of their pod while trying to link a Facebook, Twitter or Tumblr account after the 3.1 upgrade, this is why. Glad CSRF was mentioned in the code chat today or I wouldn't have thought about it. :grin:"""
455672;positive;"Is the deobfuscation taken from Mojang's code? That would be pretty awesome."""
2427454;positive;"@envygeeks It would seem that you know more about regular expressions than I do. I wasn't aware of that, thank you. I'll go ahead and revert this change. If you'd like to audit any other regular expressions in Octopress, I'd appreciate your input."""
27980;positive;"I hope ideally that this also accepts the syntax of {""""Set-Cookie"""": ['cookie 1', 'cookie 2', 'cookie 3']} too. :)  That's how it's done in Camping, and in my Campy thingo. I think I had read somewhere that some http client (old browsers or some such thing"""
325522;positive;"I was thinking something like MD5, but yours is much shorter ;) """
449853;positive;"already decided ^^  It's better to have it in AchievementCriteriaScripts (like other achievements) and also CheckAchievementCriteriaMeet() is not so Blizzlike (we can almost say hacky)"""
5968428;neutral;"I think this should only be accepted if the negotiated protocol version (pnode->nVersion, AFAIK) is below BIP0031_VERSION (60000).  EDIT: Wait, pong itself was only added in BIP0031.Which clients do reply with a 0 nonce? That sounds buggy..."""
6177693;neutral;"I wonder why you add `()` to the function names? In case of overloaded functions I guess it could make sense to add the argument types to the signature, but an empty `()` seems unnecessary.  Edit: btw you can use `__func__` to get the current function n"""
6178403;neutral;"Personally I prefer if you keep the { and }, don't remove them even if there is only one statement under them. This is a wise safety precaution in C/C++, it can prevent horrible bugs when people add a statement but forget to add {} again. """
4455274;neutral;"May be handle the problem immediately, ie do an return error(""""..."""") here (though I suppose when the file is too short, it will fail later anyway when doing `filein >> hashIn`, so it may not matter apart from clarity)  """
4119756;neutral;"zlib 1.2.6 is still available on sourceforge: http://sourceforge.net/projects/libpng/files/zlib/1.2.6/zlib-1.2.6.tar.gz/download same with libpng 1.5.9: http://sourceforge.net/projects/libpng/files/libpng15/older-releases/1.5.9/libpng-1.5.9.tar.gz/downlo"""
3695711;neutral;"Luke had a pullreq some time ago which introduced this abstraction, yes. I think it's overkill. Also, I want to extend it to transaction hashes too."""
3732049;neutral;"If we want to give people a choice about how long the hashes are (using a setting in bitcoin.conf), then surely this function would need to be re-introduced again, wouldn't it?"""
3686931;neutral;"Why not a single mapSigHashCache for the whole EvalScript evaluation?"""
1926227;negative;"I don't really like the fact that the hash in CBlockIndex::phashBlock is optional. We have a GetBlockHash()... why doesn't it just calculate the hash if it's not available? """
1928306;neutral;"Agree, in this case, it's an optimization not needing to calculate the hash."""
1848920;neutral;"0.7.0 is a first-time stable release: it's built off master, not a stable branch.  I wouldn't suggest touching the user's PGP setup, but verifying without touching it. If GPG really needs to keep keys somewhere, ~/.bitcoin/.gnupg or similar makes sense."""
1527632;neutral;"I found out that setting an invalid -proxy leads to not even entering the BOOST_FOREACH loops, as vhListenSocket and vNodes are empty. That means hSocketMax simply keeps the init value of 0, which leads to 10022 spam.  I also did some research for the fir"""
847483;neutral;"This should be moved into the for loop, IMO: ```C++ for(unsigned int idx = 0; idx < input.size(); removeChar ? input.remove(idx, 1) : ++idx) ``` (also changed idx type to unsigned since it is compared with .size()) """
766471;neutral;"We could define a constant for (unsigned int) -1, as it's a magic marker value we use in many places. """
766482;neutral;"Is this code path ever followed? I mean, will an unsigned integer ever be larger than (unsigned) -1? """
775576;neutral;"Both evaluate to binary all-ones and are equivalent on all architectures with two's complement notation for signed numbers (ie, at least all that  windows supports.. and certainly that bitcoin supports)."""
1226921;neutral;"I'm not sure we really need this state. The caller is feeding in characters one-at-a-time anyway. If they care about whether or not there's a literal `@` in the authority, they can check for themselves. The only thing information is used for in `parse_url"""
364314;neutral;"Note: sourceforge shows MD5 and SHA1 sums for files (poke the i-in-a-circle next to a file), and SHA-1 is the default for the shasum utility.  Seems to me it would be better to sign a SHASUMS that contained BOTH SHA1 and SHA256 checksums. """
139375;neutral;"Passphrase"""" was just fine IMHO. We really want users to use a longer sentence instead of just a password. Also, """"Verschlüsselungs-Kennwort zur Dekodierung"""" has too much redundancy."""
6362711;neutral;"Probably because it's set using GET_R() et. al.  You could certainly change it to GLfloat and divide by 255.0f when it's assigned above."""
5628791;neutral;"Lets only re-add that hack if we find an ATI card that needs it again."""
4048295;negative;"Yes, the naming is all pretty terrible. I believe it's because we've gone through several iterations of what """"render"""" actually means :)  One is used for fullscreen rendering, the other is used for video controls.  This is very much a hack, and hopeful"""
5920441;negative;"sorry for delayed answer, i have to sleep yesterday because i was tired from paid projects i have and was prone to mistakes. did you mean: bool CGUILabel::Process(unsigned int currentTime) {   // TODO Add the correct processing   bool overFlows = (m_"""
4183083;neutral;"problem is that /xbmc/linux/PlatformDefs.h defines 'byte unsigned cha' at 158, RPI's /usr/include/linux/i2c.h uses 'byte' as param name at line 26. reordering includes fixes compilation, as long as param is included (somehow ) before define."""
132027;neutral;"There is a more concise way to write this:  ```ruby case @database[key] when String, Numeric; 'string' when Array; 'list' when Set; 'set' when ZSet; 'zset' when Hash; 'hash' else 'unknown' end ```"""
5437557;neutral;"This was based on my experience on Ubuntu 12.04 LTS. Although ruby 1.9.3 was included by default, it lacked (at least) SSL support which lead bundle to choke on use of https in `source """"https://rubygems.org/""""` in the Gemfile.  Also, aren't there possibl"""
1959656;neutral;"not needed: you should make sure URIUtils::HasEncodedHostname returns true, then CURL does all this for you."""
6250631;positive;"@ben No, Sir. I didn't, Sir. I wish I had, though.  You'll have to **[(git) blame](https://github.com/libgit2/libgit2/search?q=sha+collisions)** someone else ;-)"""
5656990;neutral;"The other calls to `MultiByteToWideChar` are the two-pass method that @phkelley mentioned. One is base64-encoded auth header stuff, and the other is constructing a URL, neither of which have a bounded length per se (and 260 characters seems a bit restrict"""
5182520;neutral;"Could you please replace this with the encoded hexadecimal values?"""
4138199;neutral;"Well the issue is that this callback only really works with libssh2 because if you look at the callback signature: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len, \            const unsigned char *data, size_t data_len, void **a"""
4151788;neutral;"Hmm, nothing in the implementation of `git_cred_ssh_publickey_new()` really cares much about the actual function pointer type passed in for the `sign_callback`, but at the same time, it is much nicer to have the public API use an actual function prototype"""
4172374;neutral;"> so that you can provide the implementation of signing the data that is passed in the callback.  Can you elaborate? From what I understand, this is just a libssh2 callback for `libssh2_userauth_publickey_fromfile_ex`."""
4172560;neutral;"libssh2_userauth_publickey authenticates with the public key bytes and a callback of the form: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len,   const unsigned char *data, size_t data_len, void **abstract);  You must then take """
4173070;neutral;"So yes, ```libssh2_userauth_publickey_fromfile``` wraps ```libssh2_userauth_publickey``` but if you have already read and parsed the key, no need to go back to the disk and parse it again."""
1660813;negative;"I really don't like CBlocks storing their own reject string, seems like a layer violation. Maybe not directly related to this change, as nDoS does the same.  I'd rather see a CValidationResult which stores such information, which is returned or pass-by-re"""
3327657;negative;"I thought that isolating it here might be better than what I was doing with GIT_STDLIB_CALL in hashsig.c, but I can do better. I'll make a `p_qsort_r` and move the glue shit into there. Sorry!!! """
3161503;neutral;"This SKIP_LAST2 constant is such a strange strange hack, but the need for it comes from initializing a repository. If the init function has said that it is allowed for the repository to create the full path, then given a request to initialize """"prefix/pref"""
2940727;positive;"Ah, no problem really. I kind of started hacking away without taking a look at conventions and code style :sweat_smile:"""
2849597;neutral;"I want to call attention to this bit right here. Once auth gets to this level (i.e., we've already gotten a 401 once), this is how the overrides work. The credentials in the payload **always** win if they're present. """
2881468;neutral;"Of course, if this is true, then we should be overwriting the whole URL string as well since that is a full strdup() of the original data and could also have the password information in it."""
2718466;neutral;"should this be unsigned?"""
2516926;neutral;"The current and advance callbacks share the same type signature so the empty iterator just reuses the same function for both, hence it doesn't follow the naming conventions that the `ITERATOR_SET_CB` macro requires. I could probably rename `empty_iterator"""
2425691;neutral;"Leave this in the `git_clone` signature. Feels very unnatural here. It's an output parameter."""
2425710;neutral;"And in all fairness, I'd also leave `origin_remote` and `local_path` in the function signature. They are not optional, and they are not going to change. So why not leave them there?"""
2284035;neutral;"Again `unsigned int *` instead of `int *`."""
2293665;neutral;"I'd like to freeze this too. I don't see what else could be added to a signature, and we use it aaaall the time."""
3432140;neutral;"Agree with @bajtos. I use the double-indent style for function signatures (but not function calls) too."""
2530135;negative;"Oh, okay. Still - don't trust the guy who wrote that."""
1899246;neutral;"Well, the eventual goal is to have a full `git_clone` command in the API... But regardless, I'd say this needs to be exported. I'm sure somebody will want to implement some kind of whackass partial clone or the likes."""
1899278;neutral;"There are always odd things like `--single-branch` that come up and you should be able to implement without hacking the library. A client might want to copy default config over or do other weird stuff. `git_clone` is great, being able to do it yourself if"""
1038720;neutral;"plz don't forget FreeBSD here. or use _LINUX or TARGET_*"""
981303;neutral;"I like this idea, but unfortunately you have not quite achieved functional signature parity between the two versions. If there is no `readdir_r`, maybe we should do something like:  ```c GIT_INLINE(int) p_readdir_r(DIR *dirp, struct dirent *entry, struct """
943904;neutral;"`i` should be unsigned (-Wsign-compare)"""
947899;neutral;"Fixed. I made it a ``size_t`` because I feel it's more consistent, but I can change it to ``unsigned int`` if you prefer."""
792615;neutral;"Unfortunately, the contents of the checkout lines in the reflog are not guaranteed to be a branch name. In my reflog for libgit2, I found:  `<sha>^0`, `<sha>`, `<sha prefix>`, `FETCH_HEAD`, and `<branch>` """
503857;neutral;"One of the most common uses of GIT_UNUSED came from iterating over hash tables when you really only wanted the key or the value. So, I just reorganized the code and made separate macros for key, value, and key-and-value.  I'm not 100% certain that I chose"""
896198;neutral;"On this note.. My thoughts here has always been to separate m_decode and m_render. dvdplayer decodes, calls flippage, it signals app thread new frame, but doesn't make the new frame available for render yet. FlipPage blocks until a new decode buffer i ava"""
2955170;neutral;"This is needed to control dropping. Consider we just dropped a frame in decoder, this is at the end of the queue. How should player know that it has already catched up? You can't by just looking at the front of the queue."""
2955373;neutral;"In order to get the most out of it the decoder can decode frames in advance (the thread does not block in flipPage). This way the one or other decoding cycle can even last longer than refreshRate without the need of dropping a frame.  vdpau decodes, the"""
5393469;negative;"This looks hacky as hell. Can't you hook the reconnecting event and wait on a reset event instead?"""
5001687;negative;"I don't trust it"""
103048;neutral;"On Thu, Aug 25, 2011 at 12:44:14PM -0700, carlosmn wrote:  > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_P"""
103407;neutral;"On Thu, 2011-08-25 at 20:09 -0700, peff wrote: > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_PREFIX) + GIT"""
67030;negative;"This is terrible. We cannot duplicate and free a whole buffer just to prevent a cast. If you are concerned about this cast, you'll have to update the entire hashing code so that the hashed data is constant -- that would be a nice thing to have. Without th"""
67042;neutral;"This is a bug in another library, not ours. ZLib does not touch the data pointed by `next_in` (it only touches the pointer itself, to move it forward), but even with that the signature of the pointer is not constant.  There is nothing we can do about this"""
67056;negative;"It's ugly hack, not solution."""
67079;neutral;"Anyway, here's how the method should look:  ~~~~c int git_filebuf_write(git_filebuf *file, const void *buff, size_t len) {  int error;  const unsigned char *buf = buff;   for (;;) {   size_t space_left = file->buf_size - file->buf_pos;    /* cache if it's"""
5254004;neutral;"I just change it to my original idea:     unsupported encoding != MPG123_ENC_SIGNED_16 << for path ..."""
3949929;neutral;"It is interesting this reference does not include version , culture and public key token. Any reason?"""
3647447;neutral;"Shouldn't it take which claim to authorize?"""
3111941;positive;"Good call, it wasn't encoded before, looking into why..."""
3111980;neutral;"$.param encodes the characters which is why this didn't show up in our unit tests, i'll add a condition to our tests that verifies that strings are also encoded."""
2777632;neutral;"Is it ever possible to have a principle that is not authenticated but does have a name? e.g. when using an anonymous user identification module? (User has a name but wasn't actually authenticated by anybody). Even in that case, does it matter?"""
3711555;neutral;"    warning C4305: 'return' : truncation from 'int' to 'bool' | ofserial.cpp 551  > writeByte(...) should return an int, like writeBytes(...), and not a bool  Do you say I should change to this?      int ofSerial::writeByte(unsigned char singleByte)"""
3142479;neutral;"is this still a TODO? - also for formatting sake it should we have the hash/waffle bar on the next line #############"""
2136137;neutral;"because stringstream + unsigned char has problem.. overflow or something I think  http://stackoverflow.com/questions/3356661/getting-a-byte-value-using-stringstream"""
91479;negative;"sorry for the multiple comment here, but this problem could also be avoided by first of all doing a clean separation between DXVA Decoder and Renderer - as proposed in isidrogar's PR 346 (see https://github.com/xbmc/xbmc/pull/346)"""
1784028;neutral;"i can, but the query will still be needed because of getting at_login flags. Or should i add it to CharacterNameData too ?"""
1396069;neutral;"they are right, i have sniff checked"""
326821;neutral;"spell 54683 not for quest """"going bearback""""?"""
241045;negative;"its hack :]"""
166645;neutral;"It shall heal up to 3 group members for a total of 25% of the damage done, not for 25% each. The total heal is split among the nearby group members, this is correct. Its not a hack eigher because its in the right place to handle dummy effects."""
3230243;positive;"Miguel,  Thanks for the feedback. I can certainly look into it more, although especially for cookies it may be wise to always let the application handle bad cookies, since there are so many of them (bad cookies) floating out there. When mono kills the r"""
3231741;neutral;"I wrote an application that printed out the headers/cookies that it received from a request, and made sure that it acted similarly in .Net Also ran all the unit tests in System.Net to make sure it didn't introduce regressions.  I was able to compile an"""
3846411;neutral;"When I decoded the Serialized objects created by mono and .NET one of the key differences was the use of Collections.List by .NET and Collections.IList by mono and the other was the use of the variable name items by .NET and list by mono. Does mono hav"""
4508891;negative;"Sigh...  I did indeed forget that one.  Let me fix and repush the branch without rebasing this time.  Do you want me to get rid of the tabs in the unit test file too while I'm at it, uses spaces everywhere?"""
3688754;neutral;"if we change this signature to `string this[string requestDirectory, params string[] allowedExtensions]` then `allowedExtensions` can be passed along to the delegate as well and maintain the same functionality as before"""
3768270;neutral;"Could we rename this to `MapStaticContent` please? (Don't forget to update the sample in the comment). After that we're ready to pull it straight in :neckbeard: """
3466106;neutral;"The `clientCertificateBytes` variable is given a different name if the different hosts. Perhaps we could settle on one? Possibly the same as the parameter name in the `Request` ctor"""
2157218;positive;"Could you add a <remark> tag that explains why this is here or we'll just end up forgetting why and removing it 6 months from now =)"""
885815;neutral;"UserLoggedInRedirectResponse is a static method so I can't access FormsAuthenticationRedirectQuerystringKey property from there if it is non static. Is there a way to get FormsAuthenticationConfiguration from NancyContext?"""
3524570;neutral;"I could disj it at the worker.clj level, so that system executor doesn't heart beat.  The semantics of this supervisor function are still consistent  (defn matches-an-assignment? [worker-heartbeat assigned-executors] Yes you need to disj to do matching"""
3146197;neutral;"This method is synchronized since javax.security.auth.login.Configuration:getConfiguration() depends on system property """"java.security.auth.login.config"""". We need to make sure that the login configuration object is based on the given storm configuration, """
3146242;neutral;"How about the following method? The 2nd parameter is driven from storm_conf. We add it here to make plugin development easier, and ensure all plugins use """"java.security.auth.login.config"""" in storm configuration.        /**      * Invoked once immediate"""
3291182;neutral;"Nathan, JAAS configuration is wide used industry standard (http://docs.oracle.com/javase/1.5.0/docs/guide/security/jaas/tutorials/LoginConfigFile.html), and we should avoid invent a new wheel here. For example, ZK is taking a similar approach, see http://"""
3305153;neutral;"The default implementation for javax.security.auth.login.Configuration is dependent on system property java.security.auth.login.config. see http://docs.oracle.com/javase/6/docs/jre/api/security/jaas/spec/com/sun/security/auth/login/ConfigFile.html  Auth"""
2955687;neutral;"If the class isn't found there should be a runtime error. The user has done something wrong in this case and should be notified – silently using the default serializer is confusing and could be dangerous (e.g., the user was expecting encryption). """
3270683;neutral;"I think most proxies will set the """"X-Forwarded-Ssl"""" http header variable, or the """"X-Forwarded-Proto"""" header (set to """"https""""). So you would have to check for this header and return the appropriate protocol. This specific use-case is getting more complex th"""
33648;neutral;"Don't forget to close the parser here in the finally clause."""
5415718;neutral;"It's worth noting more; ConcurrentHashMap is useless when our contract dictates we are not thread-safe."""
4121614;neutral;"Hmm, how can there be collissions ? If it's the same object class then each object has its value-unique hashcode, if they're equal then they're equal.... unless String's hashcode isn't that reliable.  Or can you suggest a mathematical hashcode for id an"""
4716483;neutral;"Hmmm... I think we should add a `//` comment saying that `candidates` is provided as a mutable list. (That's following the practice of commenting **why, not what**.) Or even better, transclude the jline docs - http://jline.sourceforge.net/apidocs/jline/C"""
3420929;neutral;"We do not deobfuscate method names except through a renaming process using our internal tools. On top of this, any valid changes made to a Minecraft class need to be marked clearly by the appropriate CraftBukkit comments. In this case, instead of '// Craf"""
3420935;neutral;"We do not deobfuscate method names except through a renaming process using our internal tools. Make sure to remove any trailing whitespaces."""
2371264;neutral;"Use the obfuscated method, and in all probability it will be deobfuscated next update."""
2429353;neutral;"Obfuscated or not doesn't matter.  When CraftBukkit is updated, the update process will repoint any obfuscated name changes appropriately."""
266015;positive;"Nullcheck 'e' here. Yeah I know it's a rare case but it prevents huge bugs in the future.  Also, can we change 'e' to 'event'? Obfuscated code and all :)"""
1663939;positive;"Yes! I'll do that.  On Fri, Sep 21, 2012 at 12:57 PM, Kevin Sawicki <notifications@github.com>wrote:  > In app/src/main/java/com/github/mobile/AuthorizationClient.java: > > > @@ -0,0 +1,68 @@ > > +/* > > This class can be removed now right? > >"""
1664046;neutral;"`GitHubAccountAuthenticator` sounds reasonable."""
5308823;neutral;"Wouldn't it be better to throw a DecoderException here ? """
5288787;neutral;"areCookiesNeeded() """
6122179;neutral;"Yeah maybe  Am 03.09.2013 um 12:20 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelOutboundBuffer.java: >  > > @@ -224,10 +238,44 @@ private static long total(Object msg) { > >      } > >   > """
6177922;neutral;"why ? It makes it easier to construct a new Http*Decoder """
5578860;neutral;"@trustin not sure if its better to decrement here or after invokeWrite was called. WDYT ?"""
5115223;neutral;"And no even if the encoder produce nothing there is overhead as we need to store it on every encode as we not know if the next call will maybe not produce something"""
5057375;neutral;"@trustin I think this should not be part of the pull-req... """
4790847;neutral;"Its called for every message so it should be the same, no?  Am 20.06.2013 um 09:03 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/test/java/io/netty/channel/local/LocalTransportThreadModelTest2.java: >  > > @@ -112,9 +111,8 @@ p"""
4118895;neutral;"As the attribute should be clean on the sender side, there should not need any trim(). But in case of doubt, we could put the trim again (in the decodeAttributeMultipart then). WDYT ?"""
4128482;neutral;"Ah now I understand why I said it looks good now... I said because it looks good now in the Decoder where he removed it at all. I think  we also need to remove it in the Encoder."""
3545877;neutral;"We don't do checkstyle in tests... not remember why anymore.. @trustin ?"""
2536398;neutral;"@trustin what you think about the TODO ? Do we want to also handle Buf here ?"""
2539353;neutral;"Yeah that was the question of tge TODO... Do we want this?  Sent from my iPhone. Excuse any typos....  Am 03.01.2013 um 16:27 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelHandlerUtil.java: > """
1726617;neutral;"I think we can just remove it..   Am 01.10.2012 um 10:42 schrieb Jestan Nirojan <notifications@github.com>:  > In codec/src/main/java/io/netty/handler/codec/sctp/SctpMessageToMessageEncoder.java: >  > > + > > +package io.netty.handler.codec.sctp;"""
1461013;neutral;"Ok switched to System.nanoTime()… Any other comments ?  Am 26.08.2012 um 16:17 schrieb Trustin Lee <notifications@github.com>:  > In src/main/java/org/jboss/netty/channel/socket/nio/AbstractNioWorker.java: >  > > @@ -220,7 +253,32 @@ public void run"""
247931;positive;"Thanks a lot.  We will have to remove `ObjectDecoder(int)` otherwise. :-)"""
247940;positive;"@trustin thanks for a good feedback, and more importantly for going with backporting it!"""
232532;neutral;"Ok forget my response. I just checked the javadocs:  The memory effects for accesses and updates of atomics generally follow the rules for volatiles: * get has the memory effects of reading a volatile variable.   So yes let me remove it.  """
232588;neutral;"http://checkstyle.sourceforge.net/config_modifier.html"""
279455;neutral;"Why not just subclass SocketAddress and provide a method to retrieve all addresses.  Something like:  https://gist.github.com/1446556  This would also make it less """"hacky"""""""
5488849;neutral;"yes. i'll reword that to be less cryptic."""
4633455;neutral;"Sure, I was *attempting* to keep out any extraneous linked objects. As NETSCAPE_SPKI_get_pubkey() is a wrapper for [X509_PUBKEY_get()](http://fossies.org/dox/brx.src-1.6.0/x509spki_8c_source.html)."""
5015635;neutral;"Close, except it should be `int i = certificate->VerifySpkac(const_cast<const char*>(data), length);`. Also I'd do: ```cpp if (length == 0)   return Undefined(node_isolate); assert(data != NULL); ``` `NULL` should never be returned if `length > 0`. """
5832292;neutral;"Can we do it after DRYing crypto?"""
5516587;neutral;"`'\r\n' + chunk + '\r\n'` but IIRC that didn't fit in 80 columns. :-) I'll update it to something that's less cryptic."""
5497515;neutral;"Use snprintf() and `static_cast<unsigned int>(...)` here.  I know the buffer is big enough but sprintf() sets off alarm bells in most C programmers.  Let's think of the C programmers."""
5496304;neutral;"Maybe explain that pixel arrays are like unsigned byte arrays but with values that are clamped rather than wrap around."""
5496439;neutral;"I see two issues here:  1) It's easy to overflow length on platforms where size_t is 32 bits. Not directly exploitable but something to keep in mind. 2) length is unsigned here but the length argument to SetIndexedPropertiesToExternalArrayData() is a s"""
5465564;positive;"Don't forget a couple checks that are more optimal than the native implementations :) ```javascript // _ to prevent namespace collisions function _isNaN(arg) {   return !(arg >= arg); } exports.isNaN = _isNaN;  function _isFinite(arg) {   return """
5226769;neutral;"Actually, better yet, ditch the arg-sniffing in C++ and create `binding.writeBuffer()` and `binding.writeString()`."""
5359959;neutral;"Why signed if you don't allow values < 0 anyway?"""
4635520;neutral;"That's mostly for me to not forget what comes in which order."""
4714627;neutral;"s/int/size_t/ (or unsigned int)?"""
4660783;positive;"ah, wonderful `typedef` forget that exists. :)"""
4662430;neutral;"The 80 character limit is sacrosanct. Horrible things will be inflicted on those who violate it."""
3643768;neutral;"@dmethvin For clarification, you think we're free to introduce destructive changes to the signature of `domManip` in 1.10/2.0?"""
3588985;positive;"I think that link is off, but I trust you. I didn't know we moved it."""
2708220;neutral;"If you want a boolean but still more compact an expression, you could go for: ``` return !!( list && list.length && ( !fn || jQuery.inArray(fn,list) > -1 ) ); ``` Unless other think it too cryptic (and provided I got the logic right, which is not a gi"""
2827019;neutral;"If you find a bug in a browser regarding this point, then please report it to the browser's bug tracker because that would be a violation of the spec. I'm not aware of any problem here. Did you encounter any issue or are we musing with hypothetics for the"""
4197565;neutral;"I have signed the CLA.  Codebetter is in process of setting up the hosted automated build (thank you!).  @piscisaureus, @sblom what other bases do I need to cover?"""
3695090;neutral;"Wrap in a try/catch block. See the other crypto tests."""
2219453;neutral;"Should the result of this deferred chaining map go into a new array instead of reassigning `requests`?"""
1877915;positive;"Good to know. On the move today, feel free to hack in the branch ;)"""
1872664;neutral;"Unassigned variables should precede assignments (i.e., make this the last declaration). Also, why `type = typeof value` instead of `stringValue = typeof value === """"string""""`?"""
4734831;neutral;"Could be simplified to `return type == v8::kExternalUnsignedByteArray;`"""
1854274;positive;"Un-assigned vars need to go above assigned vars ;)"""
2756448;neutral;"* Returns this.socket instead of zero when this.socket is false-y.  * Should arguably be part of CryptoStream's prototype. It's missing from EncryptedStream now.  * Reports _all_ bytes written to the socket, including the TLS overhead. That's acceptab"""
811124;neutral;"Since `jQuery.fx.timer()` is a new signature, does anyone have any thoughts about changing it to:  ```javascript jQuery.fx.timer( tick, element, queue, animation ) ```  Just thinking for people overriding with their own tick functions, having to extend th"""
756619;neutral;"Also, complete and always callbacks do NOT have the same signature so you won't call with the arguments in the correct order."""
489426;neutral;"jQuery does not, and will not, include """"browser sniffing"""" via the navigator object."""
2288807;neutral;"In principle LGTM but a regression test would be good, I'm not able to trigger a memory leak with getPeerCertificate()."""
399162;neutral;"This causes a style guide violation and makes it harder to move towards `onevar`"""
352889;neutral;"`positionPercentHack(elem, name, value)` => `positionPercentHack( elem, name, value )`"""
1914559;neutral;"pbkdf2() should throw if `typeof callback !== 'function'`. You don't want your program to grind silently to a halt because you thought you were passing in a callback when in fact you weren't."""
1817139;neutral;"Is `null` used as a hack?"""
165770;neutral;"You'd need to escape every regexp special characters (think . for instance) in s.data so that you don't have false negative. Talk about a """"simple"""" hack gone wrong in the convoluted department (not to mention performance and memory issues in older browsers"""
36699;neutral;"Actually I just discovered the null checks are needed.  One of the hover unit tests fail if they are not there.  I think because events triggered programatically (by trigger()) do not have a relatedTarget assigned.  Anyway, all I was trying to say was:  o"""
24602;neutral;"`node.createDocumentFragment && node` could easily be misinterpreted as a code bug (it took me several minutes to figure out that its intent is to ensure `node` is assigned and not simply that operands got inadvertently swapped); I’m strongly inclined to """
852445;neutral;"My point was that there’s no need for:  ```js var gaJsHost = ((""""https:"""" == document.location.protocol) ? """"https://ssl."""" : """"http://www.""""); ```  The scheme-relative URL in `g.src = '//www.google-analytics.com/ga.js';` wouldn‘t work correctly over HTTPS, eit"""
20115;neutral;"You are correct -- beforedeactivate only exists in IE.  propertychange also only exists in IE.  Would you like me to remove the browser sniffing, and while I'm at it, clean up the code as per JQuery_Core_Style_Guidelines, and rebase it (or whatever the co"""
570503;neutral;"Sure, `CC.strip().split()` would be fine. Change it to that and I can merge. Have you signed the CLA?"""
4487805;neutral;"Should we restore whatever value was previously set? Note: not the computed value, but the assigned value, `element.style.webkitUserSelect`."""
521043;neutral;"That's not right, `X509_STORE_add_cert()` takes ownership of the certificate."""
504690;neutral;"Don't free `pkey` and `cert` here if `PKCS12_parse()` returned an error. That function allocates memory for the key and the certificate and updates the pointers in the argument list. On error, it frees the memory but doesn't set the pointers to NULL. You'"""
489492;neutral;"Preferably use `-fPIC` instead of `-mimpure-text`. The latter is a linker hack that makes position-dependent code work in a shared object."""
3433566;neutral;"Should the signature be (d, i)?"""
3434008;positive;"Yes, I removed it as I was thinking the signature root.add(d, i) might be confusing.  I think it’s fine though, so I’ll add it back everywhere. :)"""
3434461;neutral;"Oops, I didn't mean to add `i` to the public signature; I was thinking more like this:  ```js root.add = function(d) {   insert(root, d, +fx(d, ++i), +fy(d, i), x1_, y1_, x2_, y2_); };  i = -1; points.forEach(root.add); return root; ```"""
467218;neutral;"> Never mind; I can't send you a personal message - no email address with Github?  I do actually but now that you mention it... I haven't received a PM in ages.  > 1.) We stick with the solution above. We document that setting the honorCipherOrder option """
2411715;positive;"Well spotted.  It wasn’t actually necessary since .lineStart always reassigned it anyway, but it’s cleaner and more efficient to only reassign on ringEnd.  Fixed in @623b594cf5d9e413da78e20cadbc00726521718e."""
306728;neutral;"workers are assigned to the `cluster.worker` by there uniqueID, this makes them very easy to find again. If we change this to an array people will get a lot of `undefined` values in there for loop. Also i don't like to have method like `.push()` that indi"""
306817;neutral;"When using `autoFork` workers will be assigned a `workerID` from 0 to `cpus().length`, and the reuse this when the respawning."""
268333;neutral;"you need the try/catch because decodeURIComponent will throw on some failures that the fallback can handle"""
456211;neutral;"FreeBSD can't distribute strong encryption code internationally (out of the US). I wonder if this is tied to that issue: http://www.freebsd.org/doc/en_US.ISO8859-1/books/handbook/crypt.html Or another more likely issue is that OpenSSL makes it clear in th"""
175051;neutral;"pull a _why and make everything as cryptic as possible, that's what good programmers do. job security ftw"""
168319;negative;"again, another style violation for no gain."""
3727714;neutral;"Please keep the old signature and add a new one.  We should probably set the default less strict."""
3815634;neutral;"Yes it is still possible, but note that both HttpPostRequestDecoder and HttpPostRequestEncoder have the HattpDataFactory as argument, which should be setup to use (or not use) this RFC conforming rule, since this is where (HttpDataFactory) this rule has t"""
1199676;neutral;"Instead of sniffing for IE, you can use the IE-specific [`document.documentMode`](http://msdn.microsoft.com/en-us/library/ie/cc196988\(v=vs.85\).aspx) property."""
78328;neutral;"btw, one thing this doesn't deal with very well are certificates with many subjectAltNames.... hrm."""
77897;neutral;"Btw, this still needs to be configured properly... So at lines below we can use c.authorized property to test if SNI was successfull"""
43849;neutral;"This statement seems moderately misleading considering node.js does support client certificates?  I understand what is trying to be stated, maybe it just needs a different wording about the most common use cases."""
43851;negative;"Speaking purely as a consumer of this API, not having a unified behavoir between PSK and certificates for the error handling of a failed to authenticate connection is kinda a bummer.  Is there a better way to unify them so the same code that checked autho"""
4384197;neutral;"The issue with doing that is that if the title changes, so do the url hashes. I reverted to using explicit named anchors to ensure the urls don't change when the title copy does."""
6096801;neutral;"The toolbar was designed to be able to be rendered several times by avoiding using ids in it. It should be avoided here too"""
6112273;neutral;"All classes used in the styles of the toolbar should start with ``sf-`` to avoid conflicting with the styles of the page. We don't control the page as this is injected into the app (the same is true for the name of the keyframes btw)"""
4938971;negative;"@stof the only way I can think of to prevent this is to keep the current signature and add a setter to be called after getLoader. I'm not completely happy with neither approach. Any suggestions?"""
4152066;negative;"This is wrong as the DependencyInjection parameter bag does not support deep parameters."""
4152295;neutral;"But otherwise I would not comply with the signature of the parent class. What would you suggest?   Am 09.05.2013 um 15:03 schrieb Fabien Potencier <notifications@github.com>:  > In src/Symfony/Component/DependencyInjection/ParameterBag/FrozenParamete"""
4152544;neutral;"The parameter list does not seem to match the method signature."""
4022781;neutral;"1. This should probably be moved out of the if to be set wether CSRF is enabled or not"""
4516722;neutral;"Why not use [`$builder->findDefinition()`](http://api.symfony.com/2.2/Symfony/Component/DependencyInjection/ContainerBuilder.html#method_findDefinition)?"""
3963862;neutral;"I'd say that if you start dispatching on the outer Dispatcher, that one is responsible for setting the name + inject itself into the Event.  Should one (of the Listeners, f. e.) try to dispatch the same Event object with another name again, we'll be in """
6158086;neutral;"you should inject the ``logger`` service and let MonologBundle change it based on the tag. This way, it remains compatible with alternate logger implementations if someone decides to use something else than MonologBundle"""
6101854;neutral;"well, I do agree but someone might have hacked Symfony in a way that it would break with this change. So, not sure if it's worth it."""
5552188;neutral;"This one must be reverted as using md5 is part of the Digest scheme, so we cannot control what to use."""
5555915;neutral;"Yes, if this is also digest auth - that has to use the hash in the spec"""
5613461;neutral;"this should be a HMAC, not just a hash"""
5613472;neutral;"should be HMAC"""
5613485;neutral;"HMAC"""
5342451;neutral;"That would violate the **DRY** convention. That is how the encoder retrieves options at the moment, but only for a single value. I don't think it makes sense to repeat the same block three times if they are all going to do the same (getters/setters)."""
5210829;neutral;"Should be: `} catch (BadCredentialsException $e) {` to much CS."""
5085816;neutral;"I'm not a big fan of the injection of the input here as it means that the helper becomes stateful. I know that because of BC, we don't have many choices, but another possibility would be to just inject the value of the interaction flag. It would still be """
5086276;neutral;"What about injecting the Application and adding a `getInput` method to the application?  This means that the application is statefull of the input, but it is already quite statefull of the current command (`Application::$runningCommand`). And it means """
5064615;neutral;"@fabpot  Is my fault I didn't think that would be BC (just updated the table to BC). But you don't like the idea of a method isEmpty() at all?  If you like, there is a way of doing this without BC, a new interface ConstraintViolationListExtendedInterfac"""
4674079;neutral;"shouldnt salt be optional then ($salt = '')"""
4421204;neutral;"As far as I can tell it impossible to test as previously written. `handleFatal` gets its `$error` from `get_last_error` and there is no way that I know of to inject this dependency from the outside.  I added `handleFatalError` to split the code and allo"""
4422265;neutral;"In that case, I think that keeping the method private and changing its visibility in a test is a better option (you can do it with [reflection](http://php.net/manual/en/book.reflection.php)). I'd say it's better to """"hack"""" in a test (as you called it), rat"""
4239179;neutral;"You forget it `return new Response($handler->getContent($exception));` and `return new Response($handler->getStylesheet($exception));` (whatever the content-type here is)"""
4027971;negative;"Not really super-happy with this one - the dumper is probably not part of the compiler, but I don't really know how to set the correct proxy dumper in the `Symfony\Component\DependencyInjection\Dumper\PhpDumper` instance"""
3991765;neutral;"More proper would be:  ```php if (self::$trustedProxies) {     if (self::$trustedHeaders[self::HEADER_CLIENT_PORT] && $port = $this->headers->get(self::$trustedHeaders[self::HEADER_CLIENT_PORT])) {                     return $port;     }      if ("""
3909920;neutral;"we are not using `yaml_encode` anymore in the profiler but `json_encode` instead. And to avoid blackslashes, you must use `|json_encode(64 b-or 256)`"""
3693700;neutral;"Adding the parameter in the middle of the signature is a BC break"""
3875489;neutral;"ok, makes sense. i only use the name in the line below, to replace in the driver name pattern, i don't need the actual manager service name.  regarding the problem of default might not be named """"default"""", i would inject two parameters then? the paramete"""
3654631;neutral;"Maybe, it would be better to document that `InlineFragmentRenderer` acts like a proxy and user have to add `127.0.0.1` to the list of trusted proxies if he wants to get the real client IP for this subrequest? BTW, since 2.3 you can't trust proxies and ha"""
3659222;neutral;"Trusted proxies should always contain the local IP address IMHO... Of course that here is not the correct place to fix this, but I think this should be considered when adding the trusted proxies. I'll remove from here."""
3681682;neutral;"you should use ``$request->header-get(Request::getTrustedHeaderName(Request::HEADER_CLIENT_IP), '');`` instead to get the header. This way, it will handle the header properly to keep the name case-insensitive, whereas your code does not."""
3796027;neutral;"Uhmmm... any better approach? Is there any way to check `getTrustedHeaderName` upfront instead?"""
3796256;neutral;"No... you haven't got me correctly. Method is gonna always exist on `Request` object. The problem is that if the argument exists, it returns it. Otherwise, it throws an `InvalidArgumentException`. Look at the implementation of method `Request::getTruste"""
3796360;neutral;"@Ocramius it is out of this scope. I used the same concept of `setTrustedHeaderName` here, which throws the exact same exception."""
3648452;neutral;"Moreover, it brings back the vulnerability fixed by introducing the list of trusted proxies, since it bypasses the check."""
3648682;neutral;"@kinncj Getting it from the ``X-Forwarded-For`` when trusting proxies is *already* handled by the existing code. The returned ip should always be the closest untrusted ip, not the original IP (as headers can be forged by the client)"""
3655180;neutral;"@kinncj As mentioned by @stof, the `X-Forwarded-For` header may be forged by client, so you should not trust its contents. But if you are sure you need this, you can always get the header contents by yourself. Or you could suggest adding something like `R"""
3501940;neutral;"This is a BC break as the signature is not the same anymore. You should add another method that enables to switch on/off the HTML extension."""
3785720;negative;"should we really rely on reflection to call this method ? It looks hackish to me"""
3785722;negative;"Relying on reflection to get the definition looks like a hack"""
3414701;neutral;"Symfony keeps the method signatures on 1 line"""
3412808;neutral;"As the signature changes, it should be done in master."""
3443763;neutral;"The property accessor should be injected instead"""
3334058;neutral;"@Seldaek: Using such a path pattern, the `?` gets encoded anyway. So it wouldn't generate a query string."""
3307902;neutral;"If checkIp() was able to match against array, I could simplify it to this:      do {         $clientIp = array_pop($clientIps);          if (!IpUtils::checkIp($clientIp, $trustedProxy)) {             return $clientIp;         }     } while ($clien"""
3307921;neutral;"Or maybe that looks better?          $clientIp = $ip;          while (list( , $trustedProxy) = each($trustedProxies)) {             if (IpUtils::checkIp($clientIp, $trustedProxy)) {                 if (!$clientIps) {                     return $cli"""
3108108;neutral;"Wouldn't that be out of the scope of this pull, given the two other existing places in Cookie.php that already invoke GMT rather than the preferred UTC?"""
2939856;neutral;"Is there any reason not to use `array` type hinting for array arguments (`$parameters`, `$cookies`, etc.)?"""
2709785;neutral;"typo : authentication"""
2696126;neutral;"this is broken on PHP 5.3. The 4th parameter is only accepted as of PHP 5.4: http://fr2.php.net/manual/en/function.json-decode.php"""
2627822;neutral;"You should push violation here and add `return` if `null !== $constraint->isbn13`. Same in next check."""
2858418;neutral;"I think it's ok that you are the author. To me the author is the one who had the idea/designed it conceptually or contributed large parts of the code."""
3762597;neutral;"This class not tagged with `@api`, but I can revert renaming if needed. But this is inconsistent inject *emergency* logger via *deprecation* event listener."""
2463145;neutral;"I'm fine with `reset()`. I would like the process builder to be injected by DIC and use it for the creation of multiple processes. Doing so, mocking a process builder would be easier."""
2240925;neutral;"After installing symfony during the hack day the test was failing on my machine and an other person on Ubuntu 12.10. So I guessed that it was fixed in a later version of the ICU.   So I made the function more detailed so that also the number behind the """
2075604;neutral;"If the method signature is the same as the parent there's no need to redefine it.  I'm not sure why you're even trying to do so. :-)"""
514630;neutral;"if ($this->smtp_crypto == """"tls"""")   >>>  if ($this->smtp_crypto == 'tls')"""
391338;neutral;"`_protect_identifiers()` is supposed to be a protected method, but currently it's public because all the drivers use it for DB forge. There's a `protect_identifiers()` method (no underscore) that I believe exist solely for this purpose - can we use that i"""
1841075;neutral;"You need to sanitize this in order to avoid path injections like these:      /%2Fetc%2Fshadow     /../example"""
1836436;neutral;"I don't think it should be a notice. The fallback from fr_FR to fr is totally normal for instance, and this would be spamming your logs."""
1836394;neutral;"Please remove the priority for the encoders. The order of these 2 is irrelevant (they are handling different formats anyway) and I don't see a reason to make them use a high priority."""
1226295;neutral;"It wont delete the ones after, that is not possible in PHP. Any locked buffer will prevent access to any buffers stacked under it (there exists ugly hack to access them, but ugly I said).  The $level !== $previous check will just prevent an infinite loop."""
1856867;neutral;"    $secure = (bool) $config['cookie_secure'];     $http_only = (bool) $config['cookie_httponly'];  ... and remove the `if()`'s below, second one is erroneous anyway - there's no `$config['http_only']` setting."""
1153913;neutral;"Getting `Warning: spl_object_hash() expects parameter 1 to be object, array given` here."""
1153210;neutral;"this should not use concatenation but query parameters (you can have SQL injection through the username currently). Btw, doctrine DBAL supports binding an array as parameter (which is not the case of PDO itself) so it is easy: ``WHERE s.identifier IN(:ids"""
1016266;positive;"There are a large number of Components that us it :) Templating, Translator, Config, Console, DepencyInjection, Routing, Security.  Use this regex ```@(return|param)\s+[\w\d]+\[\]``` to search there usage."""
522792;neutral;"While this SHOULD be protected, it's currently used by DB forge and utility classes and they don't extend the CI_DB_driver class. See [line 1181 of my version](https://github.com/narfbg/CodeIgniter/blob/4c598360d646f734d254d45b397bc26984999f0a/system/data"""
522815;neutral;"Pretty much to allow this to be protected when it's all sorted out. I've been switching from `_protect_identifiers()` to `protect_identifiers()` in DB forge/utility for each of my driver-related contributions, but most of them are still pending. It's prob"""
468915;neutral;"All of the methods prefixed with an underscore should be protected, unless you know that they'd be directly called by DB forge and/or DB utility as with the current implementation they won't be accessible from there."""
392939;neutral;"Yeah, I know ... but that's a method that I've only seen in 2 or 3 drivers and in DB forge only, so I figured it's not something standard. Should I still change it to protected?"""
112418;neutral;"might be clearer to inline `$par` here instead of declaring it above.  `$loginUrl = $facebook->getLoginUrl(array('scope' => 'publish_stream, read_stream'));`"""
335225;positive;"The whole point behind previously removing this line was that there's no point behind assigning this variable to the value of one that already exists. :) So, it should be better to update line 191 to:      $uri = substr($_SERVER['REQUEST_URI'], strlen($_S"""
685957;neutral;"seems to be http://twitpic.com/99jcvh/full ![wdt](http://d3j5vwomefv46c.cloudfront.net/photos/full/560215277.png?key=1025257&Expires=1334495541&Key-Pair-Id=APKAIYVGSUJFNRFZBBTA&Signature=JzOTz5ngixLV~-a7HTyoxZwaNmdS3LGs2boVL09dcETGBZKhDOlD41hxCNylilQYDkp"""
314909;neutral;"This line might be going a little too far. It obfuscates whats going on by putting a really really big ternary in the way. Can you roll it back or try to make it a little more readable?"""
301114;neutral;"if the cookie is 'dirty'  we just unset it"""
300764;neutral;"_clean_input_keys($key,true) , _clean_input_data($val, true) second attribute ($cookie) should be true when we want to clean cookies"""
300766;positive;"if cookie is not clean we unset it ;)"""
583931;negative;"I'm sorry, but I dont follow.  Also please note this is very important that this lifetime is not confused with other lifetimes (like cookie lifetime) for example."""
517131;positive;"Agree. Never used automated tools with that, so can't tell really. But i trust your opinion :-)"""
490868;neutral;"That will also allow other sources (PATH and COOKIE). Sure you want to add those too?  Also `$request->get()` is slow, as per the notice here: https://github.com/symfony/symfony/blob/master/src/Symfony/Component/HttpFoundation/Request.php#L460. On the oth"""
478552;neutral;"is it needed here ? This is an object so it should always be assigned by reference, no ?"""
400719;neutral;"@bschussek maybe a fourth optional argument `$propertyPath` default to `null` meaning `current position` and if set explicitly, given property path.  But I think we might consider adding another method ie. `$this->context->addViolationAt($propertyPath, """"E"""
402501;neutral;"Done. I added an `addViolationAt` method."""
402727;neutral;"I would be more comfortable if we can just deprecate their usage. Making `setMessage` as an alias to `addViolation` looks good to me but what about the other two? Would they only return the first message?"""
402750;neutral;"I agree that `setMessage` is not a good solution add should be removed/deprecated because the `addViolation` does the same and is more versatile. If we do that, I wonder what influence does the return value of the `isValid` method have at all? At the mome"""
405175;neutral;`nested` might not be the best term do describe a tree structure with children, but I don't know a better one   anyway, I would rewrite this method as follows      public function addNestedViolationAt($childPropertyPath, $message, array $params = array()
405968;neutral;"I would suggest naming it `addSubViolationAt`.  You're right, the following code still saves a variable:      public function addNestedViolationAt($childPropertyPath, $message, array $params = array(), $invalidValue = null)     {         if ('' !== $this-"""
406126;neutral;"I renamed the methods to `addViolationAtPath` and `addViolationAtRelativePath` in the latest commit."""
406356;neutral;"`Relative` would suggest to allow accessing the parent node as with `..` in file systems. We should either support such feature or rename the method to `addViolationAtSubPath` in my opinion."""
406367;neutral;"Well, the proxy methods are currently not easily implemented as the `addViolation*` methods depend on the number of parameters. So maybe discard this idea.  But could someone enlighten me what purpose the return value of the `isValid` method has? (see m"""
3971174;neutral;"If we're only storing the first 32 characters of a 64-character hash, isn't it possible to have two hashes that are not unique?  Why not add a unique index to the activation_token field and catch a PDOException on insert that indicates a unique key prob"""
3972028;neutral;"Sorry I couldn't check the issues, I was travelling. Regarding the REMOTE_ADDR, yes your concern is true. I suggest we can change md5(microtime().$_SERVER[REMOTE_ADDR]) to md5(microtime().$_SERVER[REMOTE_ADDR].rand()) This will reduce the probabibilit"""
6103106;negative;"This sounds really weird. Shouldn't it be an abstract factory instead? (Yes, I don't like the service name being passed to `createService`, it's a violation of the LSP"""
1368509;neutral;"FYI, ThinkUp supports assigning custom, per-view CSS in the controller. To do it, you'd take this whole block of inline CSS, put it in its own file, and then in the LoginController add the line:  $this->addHeaderCSS('assets/css/login.css');  Currently thi"""
1368576;neutral;"Actually, looking more closely, this CSS isn't specific to login/register? or is it? Right now it's everywhere Bootstrap is enabled, but it looks pretty login-specific. What do you think?"""
3898982;neutral;"@tux-rampage Regardless of whether or not *you* feel it's broken, the fact is that the code has been released as-is for the entire 2.1 series, and developers are using it. Changing the signature means breaking other people's code.  `addRole($role, $pare"""
3940115;neutral;"When deprecating this, we must throw Exeptions or always silently add missing roles in the `addRoleWithParents()` method. It is essential that we use the roles from the Rbac instance to ensure all privileges will be inherited correctly."""
4087671;neutral;"And if that role already exists? I think best the place to instantiate Roles is `Rbac\Rbac`."""
360968;neutral;"DQL injection is possible here. you should not pass the value (which is a user input) using string concatenation. You should use a query parameter here and set the value for the parameter"""
6189897;neutral;"@ADmad Very true! testing with ```array_key_exists()``` now.  @markstory @ravage84 It does, but I targeted master because I considered a bug: . throwing undefined index when a key is not in the ```viewVars``` array . returning a JSON encoded array whe"""
6186448;neutral;"Won't these changes cause strict errors in applications? Their code might have previously conformed to the old method signatures but will not anymore."""
6044242;neutral;"I had it implemented that way originally. The `rijndael` function uses substrings so I decided to make this the same. Being more strict is an option though."""
6052285;neutral;"Do you mean run the key through pbkdf2 before using it as the key on the AES-256 stage?"""
6060336;neutral;"One problem with pbkdf is the general lack of support. Prior to 5.5 I'm not aware of any commonly installed extension that provides pbkdf2. An alternative to length checks and pbkdf2 is to use sha256. That would mask the original key and ensure the correc"""
6060638;neutral;"Another possible good idea is to add an hmac to detect tampering. I know zf2 does this as do a few other implementations I've seen."""
5949747;neutral;"This block of code is repeated 3 times in Hash now. Perhaps it would be best extracted into a helper method that does something like:  ```php list($token, $conditions) = self::_splitConditions($token); ```  That would address the duplication in the """
280072;negative;"this way to retrieve the salt seems like a really hackish implementation IMO."""
4620821;negative;"Considering the library is designed to work only with bcrypt, it shouldn't be a problem. It could be `<`, but DES should be rejected as well (it's that bad)..."""
4635191;neutral;"`getContent()` should call `encodeText()`, not vice versa."""
4635243;neutral;"Actually... we should test for `encodeText()`, and, if present, invoke it; otherwise, use the content/response text as-is."""
5575758;neutral;"A cleaner way could be to json_encode the string casted $message variable."""
5181782;positive;"yes, I wanted to listen to a view render in a crud listener, but couldn't access the view to attach an event, since the view isn't created until render() is called - had to hack around it to make it work :) I expected a View.beforeRender event in any cla"""
5034403;negative;"Sounds like hack, but with that difference I wonder if the `call_user_func_array` could be replaced until certain level by the same strategy used in [`Configure::write()` of 1.x version](https://github.com/cakephp/cakephp/blob/1.3/cake/libs/configure.php#"""
200326;neutral;"You should not clear the whole session cookie but only the security stuff (what if the application stores other things in the cookies ?)"""
213076;neutral;"That's because the issue should only occur if the firewall tries to reload the user and this can only be done if there is a username."""
234998;negative;"I'm not comfortable with this code as AFAIR, it means that the Doctrine bundle must be registered before the Security one for this """"hack"""" to work."""
4016186;neutral;"@Ocramius No, it's not -- that's a remnant from before I was injecting it via the constructor. I'll change that shortly."""
4520550;neutral;"You can use the official [codesniffer](https://github.com/cakephp/cakephp-codesniffer)."""
4464918;neutral;"This permits SQL injection. User data should never be interpolated into the keys of a find condition."""
4412256;positive;"I like.  It's not obvious in the diff, but does this allow setting the value 'once' like so:  ```php $this->Html->pathPrefix = '//cakephp.org/css'; $this->Html->css('foo'); // http://cakephp.org/css/foo.css $this->Html->css(array('bar', 'spam'); //"""
4288362;neutral;"Could you not use array_merge() here? None of the built-in hashers have nested settings."""
4288367;neutral;"This looks good, but makes me think we should have originally added methods like `Security::blowfish($input)` and `Security::matchBlowfish($input, $hashedPassword)` or made a separate utility class for Bcrypt that didn't have as difficult to remember meth"""
4288375;neutral;"It is needed and is set in [constructor](https://github.com/ADmad/cakephp/blob/8ae3934378e75b2bdc7ac850f7593467fa7e7fc3/lib/Cake/Controller/Component/Auth/BasicAuthenticate.php#L55). I removed the overriding of `$settings` property so that if its keys are"""
4288664;neutral;"Hmm, my thinking was all password hasher classes would extend the base class if we are not going to have an interface."""
3893018;neutral;"This is not a good idea. If you were to use the ValidatorPluginManagerFactory to manage validators, implementing this interface will inject the application ServiceManager instance via the ServiceManagerAware initializer present in the MVC.  Instead, eit"""
3613646;neutral;"10, integers in postgres are signed so one of the bits is used for the sign. It is actually the same in Mysql, unless it is declared as unsigned"""
3777652;neutral;"Violates CS -- all conditional statements must be done within a block, ala:  ```php if (!empty($override)) {     // ... } ```"""
3596314;neutral;"You can simplify it  ```php if ($services->has('Zend\Authentication\AuthenticationService')) {     $helper->setAuthenticationService($services->get('Zend\Authentication\AuthenticationService')); } ```"""
115536;positive;"The benefit of this class isn't really to forget how to write PHP I'd say :) The main thing is that this provides encapsulation, allows you to run many request/responses within one process (for testing, subrequests, app server in php etc)."""
128078;positive;"The mobile """"hack"""" has been removed. @kriswallsimth added this hack a while back (don't remember why). I'm fine with getting rid of it but this is not entirely BC."""
3453458;neutral;"Different styles used in the file. I selected this one, as `@see` is not related to the function signature.  Where can I read guidelines for docblocks? Especially regarding aligning different parts of docblock."""
6213670;neutral;"Nit: probably should be capitalized (`_DEPRECATED_COOKIE_SETTINGS`) since it's a """"constant""""."""
2741043;neutral;"Better to use the `cake.power.gif` image from `Test/test_app/`. Also as per cake's coding standard there should be a space before and after each `.`. You can use https://github.com/cakephp/cakephp-codesniffer """
6225467;neutral;"I'd rephrase: The session cookie is now deleted after flush() is called."""
5967778;neutral;"I came across this issue, and just applied a base64 sledgehammer to the output (which is what the Rails patch mentioned in the Trac issue does also).  I did consider the Vigenère-cipher-style approach, but at that point I had already done most of the wo"""
3339009;neutral;"This is the signature used in the constructor. That is why I used it in the setter."""
2521324;neutral;"That's quite the selection in behaviour. This is all to handle the case where the referring URL & loginRedirect are inaccessible to the user who is logged in?"""
5673365;neutral;"Actually for this particular check, I think there may be a simple solution.  When AUTHENTICATION_BACKENDS is set only to the modelbackend (the default), consider a non-unique username-field to be an error, otherwise a warning that mentions your custom b"""
4291784;neutral;"Here I think we just should just default to `json.dumps` if no encoder is specified. No need for an extra setting."""
4298966;neutral;"I can see a decent reason to use the `DjangoJSONEncoder` as the default as it gives us `Decimal` and `datetime` support for free. These are very common use cases for django sites (especially datetime!)."""
4299248;neutral;"Agreed `DjangoJSONEncoder` would be better default encoder class."""
2385747;neutral;"`return $readyFds > 0` would suffice here. also, never forget the {} for if statements"""
2356979;neutral;"It is trivial, it can be changed if you consider it appropriate... in fact, I just added this here for consistency I suppose.   Cause the easiest way to 'hack' into generating enum values was to use PHPMyAdmin's approach: to use the (already available) """
3114164;neutral;"Do you really need `md5`? For me it does only consume CPU with no benefit for this purpose; `spl_object_hash` contatenation is enough."""
2217916;positive;"yup.  i thought of that too but wanted to avoid introducing a new option. but i agree it's cleaner and less hacky.  I'll adjust the PR.  Thanks."""
2522458;neutral;"I think you can have problems supporting """"/"""" inside a URL if we don't encode it."""
64826;negative;"That's really just a big hack. Also, it's weird to remove these specific parameters and not others."""
3066164;neutral;"Actually, your subject line details it: you want to inject the element manager into an existing factory, if present."""
2098343;positive;"Sorry, you are right about that, i think we should always unset it in BaseAuthenticate if present in the userdata, not only if its in the conditions."""
1942196;neutral;"fixed (i will install code sniffer quite soon!)"""
1940999;neutral;"Missing spaces after `,`.  Please use the code sniffer for these types of errors."""
2908582;neutral;"`@return $this` is definitely an invalid annotation; phpdoc will not expand it.  On Wednesday, February 6, 2013, Abdul Malik Ikhsan wrote:  > In library/Zend/Permissions/Rbac/Rbac.php: > > > @@ -23,7 +23,7 @@ class Rbac extends AbstractIterator > """
1714707;neutral;"Indentation is not correct here. Also there should be space before and after `=`. You can use the [codesniffer](https://github.com/cakephp/cakephp-codesniffer) to avoid such errors."""
1714815;neutral;"Indentation is still incorrect, better use the code sniffer."""
5370597;negative;"The use of Empty that is imported from models.fields looks very weird until one looks at its definition. Can't you use object() directly?   Edit: No, you can't, Python2 won't let you. Still, the use of a class imported from fields feels hackish."""
1616412;neutral;"Can you please rename it to addToWhitelist ? First time I read this I thought it was ment to add fields to a query"""
1616452;neutral;"it is for adding fields to a query or to the whitelist?"""
1620325;neutral;"fieldList == whiteList though."""
1624729;neutral;"But isn't `fieldList` a copy of the whitelist? I think that is what @lorenzo and I are trying to get at.  Perhaps this doesn't need to be a public method?  It is just a helper method after all."""
1625821;neutral;"Indeed the fieldList is a whitelist. I too think it should be a protected method."""
4831814;neutral;"Yup, knew I'd forget something..."""
47824;positive;"Should be, but as i said already, i'm trying to stick to the already defined phar support lines in DIC: https://github.com/symfony/DependencyInjection/blob/master/Loader/XmlFileLoader.php#L329 ;-)"""
4727462;neutral;"Note that is_password_usable() already checks whether password is None, so the double check that used to be here was obsolete anyways."""
43896;neutral;"The ``security.interactive_login`` event is not dispatched by the kernel either, but it uses the same event dispatcher. Having several global event dispatchers adds overhead and makes things more complicated so it has only drawbacks."""
43552;neutral;"you should not retrieve them from the container but use dependency injection."""
43573;neutral;"That's what I told to myself, but it is much faster and easy to read this way. I don't like this kind of naming convention either but I found it better than injecting 4 services or add a dedicated section in the loader to get tagged services. I might be w"""
43664;neutral;"Injecting the container is not using dependency injection. The translation loader are already tagged so just use this tag."""
2771923;neutral;"I think that this should be undo too for to have a test with the same salt stored in the object and different algos."""
42834;positive;"You forget about one slash ;-)"""
42423;neutral;"As I previously said, I don't think we should whitelist TLDs. Just like we can not whitelist SLDs. It's too complex for the scope of this validator, people can complain all they want imo.."""
42983;neutral;"I'm -1 on whitelisting. The goal of the URLValidator is to validate that the URL is semantically correct, not that the URL actually exists."""
1221562;neutral;"Exceptions should include a useful description based on what the failure is.  Perhaps 'Invalid encryption scheme chosen'."""
2715521;neutral;"Why are you treating `$credentialTreatment` and `$credentialValidationCallback` as mutually exclusive? Could we not have both? If not, why not?"""
2720335;neutral;"Except that the callable type hint is only available starting in 5.4, and we support 5.3... On Jan 21, 2013 12:35 PM, """"Kathryn Reeve"""" <notifications@github.com> wrote:  > In library/Zend/Authentication/Adapter/DbTable.php: > > > @@ -192,6 +205,18 @@"""
2655793;neutral;"open curly rbace in this line"""
36875;neutral;"These should stay at DEBUG level as they are about debugging the authentication."""
4288046;neutral;"Maybe you should make it more DRY (by reusing `force_text(data, encoding, errors='replace')`). Later someone may actually forget to change it in two places. Or you think `handler.variable_complete` and `self._post.appendlist` should stay as you proposed?"""
3147286;neutral;"Maybe we could raise a `ValueError` if `self.use_ssl and self.use_tls`? The message should also make reference to `EMAIL_USE_SSL` and `EMAIL_USE_TLS` since we default to them when `use_(ssl|tsl)` are `None`."""
3138736;neutral;"s/MD5/SHA1/"""
3029369;neutral;"I think there are enough tests about forms using the formats machine to sanitize input values. I'd rather specifically tests `sanitize_separators` in a separate `test_sanitize_separators` test."""
28655;neutral;"You have an typo here (parse error), forgot to close bracket. <pre>  if ('application/x-www-form-urlencoded' == $request->server->get('CONTENT_TYPE')      && in_array(strtoupper($request->server->get('REQUEST_METHOD', 'GET')), array('PUT', 'DELETE'))  ) {"""
27206;neutral;"I think we need two maps here. Someone could implement this on different classes like      class XmlEncoder implements EncoderInterface {}     class XmlDecoder implements DecoderInterface {}  The other option would be to only have one interface, and then """
27343;neutral;"Yeah, @Seldaek and I discussed these options briefly. We agreed that separating the Encoder/Decoder is a bit overboard and would lead to a lot of additional methods. As for a supports*() method in the Encoder, that would also work fine for me, but I think"""
27429;neutral;"I'm with lukas on this one, splitting up means a lot of new methods on the Serializer, and doesn't really benefit much besides the extremely rare use case of a Decoder that can not encode, which is the only case not covered currently. If you insist though"""
27692;positive;"I think its quite clear when the person has a look at the interface whats what :) Another alternative would be to rename the DecoderInterface into EncoderDecoderInterface to make it even clearer."""
27696;neutral;"Its simple, duplicating the entire encoder API inside the Serializer to add the possibility of decoder only doesnt seem sensible, given that encoding is in most (all?) cases easier and more important than decode. So we simply make the decision to keep it """
27720;neutral;"Yes, I'm ok with making DecoderInterface extend EncoderInterface, because that makes sense and clarifies how it is. The alternative is just more wasteful and complex for almost zero benefit (you still can implement an encoder/decoder that throws an except"""
27914;neutral;"I think that it is perfectly valid to only implement a decoder. This would be """"closing the door"""" where we don't have to. It's more flexible to have only one interface, and Lukas' use case in the rest bundle can still be supported.  On Mon, May 9, 2011 at """
27915;neutral;"valid or real world relevant? :) again i think duplicating all encoder methods in the serializer to support decoders separately would be insane. if you have a separate encoder and decoder implementation for a format, then you can always wrap them in one c"""
27922;neutral;"Again, the point is that I (and @Seldaek) dont see a decoder only as a relevant use case that needs our attention, especially if supporting it causes such a """"mess"""". On the other hand an encoder only has relevant use cases. So do you have a relevant use ca"""
2542199;neutral;"Do you still intend for this to use Cookie (vs. SetCookie)? If so, you need to re-add the import; if not, this should be updated."""
2472666;neutral;"may handle the majority of cases **as is, for** projects where authentication needs"""
2495341;neutral;"link to topics/auth/default.html#authentication-in-web-requests?"""
480265;neutral;"this seems wrong. This will be broken when using several firewalls as they will all use the config of the first firewall configured to use a max session. So all other firewalls won't be using their config"""
2471529;neutral;"When using the `useUploadName` option, should we be doing any sanitizing of the $_FILES['name'] value which will be used as the target filename?   The `basename()` should help, and I hesitate to change the filename too much if the user is expecting all """
408211;positive;"Yeah, true, But I dunno if it would break userland code if init() would not register the Behavior in the Collection, but instead do nothing. But I trust your judgement in these things :-)"""
2354060;neutral;"This code assumes that the filesystem uses 'utf-8', because that's what `force_str` defaults to.  Furthermore, under Python 2, when `force_str` (ie. `force_bytes`) is called on a bytestring with as encoding argument that isn't utf-8, it decodes the stri"""
2215716;neutral;"This is also wrong, `LANGUAGE_COOKIE_NAME` is the name of the cookie, not the name used in the session."""
2215981;neutral;"I know that LANGUAGE_COOKIE_NAME is the name of the cookie.  I think that's the same name used in the session and in the cookie.  The string 'django_language' is in use only three times in the whole django tree... here and two more   django/conf/glob"""
2298701;neutral;"Why should we then even trigger the SEND_HEADERS event? We can also register a listener on MVCs EVENT_FINISH and forget about SEND_HEADERS event. You can also remove there unneeded/ unwished headers."""
1668218;neutral;"If the default is callable, then the default shouldn't stay in the table. This function may be too low-level to handle this, but it hints that once we've got the specific value, we """"forget"""" that it was callable. I think that in this case, column_sql shoul"""
2183412;neutral;"Don't use `Zend\Json\Decoder`. Use `Zend\Json\Json::decode()` instead, as it uses `json_decode()` by default. `Decoder` should only be used in rare occasions, typically when the JSON is known to be in an encoding other than UTF-8, or where you know JS lam"""
2183492;neutral;"I'm wondering if this check should be configurable. It's not uncommon to define custom media types such as `application/vnd.my.app+json` -- which would fail this check, but still be something you'd want to automatically decode. The configuration could be """
2184448;positive;"I mean:   - import `Zend\Json\Json` instead of `Zend\Json\Decoder` - Use `Json::decode()` instead of `Decoder::decode()`  In other words, continue with automated decoding, just change the mechanism. :)"""
1506118;neutral;"@apollo13  I just updated my branch to clean the extra hashes. I raised ``ValueError`` because it's more consistent with the rest of ``ModelForm`` (raises ``ValueError`` when no ``model`` is specified and when ``save`` is called when the form doesn't vali"""
2015674;neutral;"Still existing the posibility of `$hash = null`  in such case hmac will throw a couple of warnings and return false  I think that we don't need to check if $hash is null"""
14544;neutral;"i think you should inject small circles inside the zero's, its just badly designed otherwise and inconsistent with the o's."""
12386;neutral;"the code is fine like this. Using call_user_func is slower and it obfuscate the code."""
1623511;neutral;"If you're going to implement these, you should likely also implement the EventManagerAwareInterface, which would make it possible to get this auto-injected via the service manager."""
1460716;neutral;"Don't forget to remove the comment if it's not used"""
4776;neutral;"Ah right .. the namespace in that file is just incorrect  https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Security/Core/Exception/NonceExpiredException.php"""
1425900;neutral;"Can't do this in the LDAP exceptions, as the custom LDAP component exception class does not have previous exception support."""
6045753;negative;"Whoops! Looks like something I added as a temporary hack during debugging, and then accidentially left in place. This explains why I had two places stripping quotation marks: this one and my own line 452. I guess I'd better remove lines 442 through 444. M"""
5966813;neutral;"`GoogleOAuth2Mixin.authorize_redirect` should differ from `OAuth2Mixin.authorize_redirect` only in google-specific ways.  We don't construct absolute urls in the base class or in the facebook mixin, so we shouldn't here either (I think this may mean that """
6114381;neutral;"Yes, I think it does make sense to add scope and response_type (and more generally, anything from the oauth2 spec) to the base class.    (and in case you missed it I had another comment in the diff from before, about the use of parse_qs_bytes vs json)"""
1259182;neutral;"That was behaviour from the helper already. But the $container is passed by reference, see the & in the method signature. This protected method is afaik only used in setContainer(), you can check it there it's called and the return is not used.  Imho it's"""
1255996;neutral;"IIRC there is a config file for cs-fixer with the possibility to add a whitelist"""
3731681;neutral;"Look át. Line 91.   Enviado via iPad  Em 10/04/2013, às 07:05, Brian Jones <notifications@github.com> escreveu:  > In tornado/auth.py: >  > > @@ -1096,6 +1096,7 @@ class FacebookGraphMixin(OAuth2Mixin): > >      _OAUTH_AUTHORIZE_URL = """"https://gr"""
1208771;negative;"IMO really we shouldn't maintain the BC for this. Make the return of this function too weird.  boolean for some values that are too integers, PHP allows this behavior but is really weird the method signature"""
1199689;negative;"I don't like that this needs to duplicate the injectResponse from PhpRendererStrategy"""
1198233;neutral;"as far as I remember `md5()` now internaly uses `hash()` (wich is in PHP core), so I guess there is no difference I just removed `function_exists()` check for hash"""
19558;neutral;"base64.b64encode would be even more efficient, I was simply reporting the bug"""
912950;neutral;"Shouldn't this always be `""""1.0""""`?  The rest of the `tornado.auth` code is pretty much hardwired to handle either version 1.0 or 1.0a, and if we always need to send 1.0 in the 1.0a case, all cases are covered.  This also makes the `_oauth_version_to_send()"""
1093733;neutral;"See note on the FileResolver implementation -- if $password can be optional, it should be defined as such here; otherwise, all implementations need to make it a required argument."""
1081672;neutral;"this param don't exists in the method signature"""
1081682;neutral;"this param don't exists in method signature"""
1054480;neutral;"The PHPDoc doesn't match with the method signature."""
1033806;neutral;"Hmm, the whole point is to put it in consistency with the rest of Zend\Crypt @ezimuel introduced [this flag](https://github.com/zendframework/zf2/blob/master/library/Zend/Crypt/BlockCipher.php#L47) to control binary/string output. Also native PHP hash/hma"""
998181;neutral;"Isn't this violates `HeaderInterface` rules?"""
878036;neutral;"missing `@group Zend_Crypt` here"""
760277;neutral;"Can you remove the unnecesary import? `use Zend\Authentication\Storage as AuthenticationStorage`"""
760278;neutral;"Can you remove the unnecesary import? `use Zend\Authentication\Storage\StorageInterface as AuthenticationStorage`"""
5855903;neutral;"If this is too long it is acceptable to do:   ``` params = {     'Set-Cookie': ('foo=deleted; expires=Thu, '                    '01-Jan-1970 00:00:01 GMT') } ```"""
5757098;neutral;"Appropriate `Proxy-Authorization` header could be set in `proxy_headers` keyword argument for `proxy_from_url()`. I don't really think that proxy authentication belongs to urllib3, so I suggest to wrap `proxy_from_url` in requests with something like:  """
5449016;neutral;"Very confident. In dispatch hook any subsequent requests are sent via the adapter. The session's ``send`` method is what extracts already existing cookies for us. This is why any cookies that were received while dispatching hooks were not caught."""
4969856;neutral;"alternatively, use ``cookie.value = cookie.value.replace('\\""""', '')`` if we want to keep the double quotes, removing the ``/``'s"""
5034834;neutral;"@fcurella you mean `request.set_cookie(key, '""""param1:param2""""')` right? If so that makes sense. But yes, adding a test and ensuring this doesn't break anything else would be awesome."""
5038877;positive;"@sigmavirus24 +1. Regexes are only worth using if you're actually defining a complicated grammar. If you don't use a single regex special character, you didn't need a regex. =)"""
783868;neutral;"false actually has a special meaning internally, and should not be removed from the signature."""
740968;neutral;"This should not be called """"EventsAware"""". """"Aware"""" interfaces are for hinting to the DIC that a setter needing auto-injection is present. I'd rename it to something like """"EventsCapableInterface"""" instead."""
3772808;neutral;"I feel like with there being a link to the official OAuth site *and* a link to the `requests_oauthlib` repo, the change makes sense"""
3783120;neutral;"Mm, I'm not sure. I don't see why we need to link to the official OAuth site."""
754764;neutral;"What are `$hash` and `$header` for?"""
622847;neutral;"The setServer method adds cookies to the header object, so it was being done twice."""
1472088;neutral;"multipart/form-encoded"""" -> """"multipart/form-data"""""""
622310;neutral;"I'd actually argue here we import MessageDescription, and change the signature of dispatch to: ```php public function dispatch(Message $request, Message $response = null); ```"""
1252408;neutral;"This makes serialisation of lists is inconsistent between `application/x-www-form-urlencoded` and `multipart/form-data` requests.   See https://github.com/kennethreitz/requests/issues/737#issuecomment-7305046 for more details. """
515577;positive;"You're twisting my words a little bit, but it's ok :-)  Your examples are strange. [`krsort()`](http://php.net/manual/en/function.krsort.php) is designed to sort arrays while maintaining keys (i.e. associations, as the name suggests) - hence it should not"""
470018;neutral;"Shouldn't it (and all other calls to json_encode()) be Zend\Json\Json::encode()?"""
493240;neutral;"We still need to inject the locator, once we know we have a valid controller."""
1364225;neutral;"I think this would incorrectly urlencode the domain component of a URL with internationalized domain name, wouldn't it?"""
1500110;neutral;"The recent OAuth merge included some changes to abort() to add additional info: https://github.com/reddit/reddit/blob/master/r2/r2/lib/base.py#L66  Instead of creating Yet Another Abort With Error Message (I'm pretty sure we have two now), is it possible """
5668963;neutral;"Corrected in SHA: 58a13d7"""
2572998;neutral;"In the unit tests I wrote to handle _sign_string's three use cases (private key file object, private key file name, private key string), the private key file object test was failing because no data was being read from the file object. The seek(0) fixed th"""
2491018;neutral;"I think that's reasonable.  One of the changes I've added to the provider module was to log where the credentials are coming from, so I went ahead and added log messages for keyring credentials as well.  I also added a log message when the keyring module """
1969789;neutral;"Wouldn't it make more sense for this check to happen up a level?  It just seems odd that `compute_hashes_from_fileobj` raises an `EmptyArchiveError`.  It seems more appropriate for `Vault.upload_archive` to perform the empty file check and raise an except"""
1878831;neutral;"Not quite sure why these LB cookie methods are included in this PR.  Are they related?  The changes will break existing code but if there is a good reason, it may still be the right thing to do.  Just need a bit more background."""
1878850;neutral;"Unfortunately, this will cause SSL certificate verification to fail on all Python versions < 2.7.3.  The endpoint we use MUST match the commonName in the SSL certificate since the Python ssl module is unable to find the subjectAlt fields in the certificat"""
1882593;neutral;"This is just another of the things I noticed and fixed while this pull request was waiting. I don't believe I can create multiple pull requests with the different bits so it got included here.  The reason for this change is that the cookie_expiration_pe"""
329404;neutral;"Hmmm. I don't have an environment at home to test with but I was thinking... why do I have to decode() here??? Shouldn't the object already be in unicode? I remembered thinking about the DeleteMarker and Key objects where they parse xml and pondering the """
53197;neutral;"With no config UI this'll erase the whitelist on config save I believe."""
3564007;neutral;"we do this for when we generate the md5 apikey, try the newer hashlib but fallback to the legacy md5 (pre python 2.5) ```         try:             from hashlib import md5         except ImportError:             from md5 import md5 ```"""
3566557;neutral;"md5 is only needed for pre python 2.5.   Since the minimum requirement for Sickbeard to run is python 2.5, this is useless"""
3129107;negative;"providers shouldnt have to have their own hacked name. this is a horrible approach"""
6039453;neutral;"yeah makes sense.  The calls to this function are limited enough that it'll be easy to adjust the calling signature"""
6195517;neutral;"I know, but for consistency I followed the lines above and below. I can definitely make a separate commit to change the Hash style of this file (or the whole actionpack)"""
6084356;neutral;"May you use `1.9` hash style"""
5167308;neutral;"Use `django.contrib.auth.views.redirect_to_login` to redirect to the login page (see https://github.com/divio/django-cms/blob/develop/cms/views.py#L136)"""
5566447;neutral;"Since you don't expect `false` to be passed for `encoded_masked_token` with different semantics than `nil`, it's simpler to write:  ```ruby   return false unless encoded_masked_token ```"""
4951607;neutral;"What about making this a hash?      TRANSLATIONS = {       """"class"""" => """"self.class"""",       ...     }  And then:      to = TRANSLATIONS[to] || to"""
6179466;negative;"It's a bit confusing to have an Oracle reference in a test-case which is named `PostgresqlReferentialIntegrityTest`. Can you check wether this is necessary with PG so we can get rid of the comment in the parenthesis?"""
6201888;neutral;"I still think we should get rid of these helper methods if possible. See https://github.com/rails/rails/pull/10939#issuecomment-23920944 for context.  This could look like:  ```ruby module ReferentialIntegrity   SAVEPOINT_NAME = """"disable_referential"""
6208365;neutral;"The `test_disable_referential_integrity_as_.*_with_invalidated_transaction` tests verify that if the passed block invalidates the current transaction, our code successfully rolls back to a savepoint and is able to re-enable referential integrity.  The `"""
5808217;neutral;"How about testing with more nesting levels and also in 2d arrays? e.g.  string  ```ruby {   'a' => 'b',   'nested_hash' => { 'c' => 'd' },   'nested_array' => [{ 'g' => [{ 'h' => 'i' }] }, [{ 'j' => [{ 'k' => [[{ 'l' => 'm' }]] }] }]] } ```  s"""
3628812;neutral;"I think this might actually be fine since `@@sse_clients` is `Hash` that is only ever written into during an app boot, am I right @dahakawang? However why use a global hash at all? Why not use a plain ivar, by changing `self.extended` (and other methods) """
4112041;neutral;"I tried something like this <code> around_filter :around_filter_with_proc, if: Proc.new{|c| @state << """"around_filter_proc""""}, only: :around_filter_proc </code>  1) For """"if""""  key when i use the new hash syntax i am getting syntax error, Looks like """"if"""""""
2988983;neutral;"I'm not sure we need to do this based on checksums.  If somebody touches a file, we should probably send a notification of a change.  I think we should avoid the checksums unless there's a need."""
2870979;neutral;"Please use 1.9 hash style."""
3758357;neutral;"this should check if the cookie is already set, if so, don't set it as otherwise it will bust upstream caches..."""
1950144;neutral;"Please, use 1.9 hash syntax here. Thanks."""
3672100;neutral;"the problem is: this is an overwrite of a reversion-admin function and i wouldn't like to change the signature of the function"""
3390664;neutral;"Can this be handled in the actual database adapters? I.e. by putting PG specific code in the PG adapter.  Maybe by adding e.g. a `:fixed_string` entry to the `native_database_types` hash, and using `""""fixed_#{type}"""".to_sym` if fixed is true."""
3539990;neutral;"django docs prefer is_authenticated()...  https://docs.djangoproject.com/en/dev/topics/auth/customizing/#django.contrib.auth.models.AbstractBaseUser.is_anonymous"""
6256733;neutral;"You could also use something like: ```ruby column_names_with_alias.each_with_object({}) do |(cn, an), hash|   hash[cn]= row[an] end ``` which is more idiomatic but avoids the array allocations."""
6148877;neutral;"It does not return a `Hash` but an `Array`"""
5921664;neutral;"You may use `1.9.3` style for hash."""
2448472;neutral;"``` jonas:~ python2.5 Python 2.5.6 (r256:88840, Dec 16 2011, 14:22:12)  [GCC 4.6.1] on linux3 Type """"help"""", """"copyright"""", """"credits"""" or """"license"""" for more information. >>> from dj_database_url import parse >>> parse('postgres://user:password@host:1191/"""
5923807;neutral;"Can we use the Ruby 1.9 hash syntax here?"""
5922040;negative;"@senny I'm afraid that it's difficult to understand to mix symbol with hash without brace.  ```` Client.order(:orders_count, created_at: :desc) #=> OK  Client.order(created_at: :desc, :orders_count) #=> SyntaxError  Client.order({created_at: :desc}"""
5593208;neutral;"Don't forget to fix this """"something went wrong"""" code comment as it is no longer correct (once the `&& !digest` is removed)."""
5594747;neutral;"Is that still not a valid statement? Reason being is `#digest` will always return a string: - Scenario 1: `Digest::MD5.hexdigest` has no problems, and always returns a string - Scenario 2: `Digest::MD5.hexdigest` has a problem, raises an error, which th"""
6100391;neutral;"It'd be cool to make sure hashes work as well instead of just arrays. And arrays of hashes. (Mostly that liquid exposes them properly)"""
6101762;neutral;"OK, I've refined the feature to cover arrays, hashes and arrays of hashes."""
5076249;neutral;"It seems like this could be abused. If someone were to take a normal signed message and change the `--` to `-@` it would be treated differently and would have totally different results. Whatever is telling  us to treat it as an expiring signed message als"""
5079553;negative;"It is a bit janky, but we could have the expires integer be a permanent signed message nested within the impermanent signed message. Alternatively, we could just add a third value that is a meaningless token that hopefully would never exist in an actual s"""
5106436;neutral;"Doesn't this lead to the following property:      <base64_data>--<expires_int>--<hmac>      <base64_data><expires_int>--<hmac>  Wouldn't both of these values result in the same value for generate_digest?  Then, the comparison done above on line 53"""
5106475;neutral;"Assuming you don't depend on deserialization and/or base64 decoding for verifying integrity (see my other comment below), then maybe you could defer deserialization until after you have verified expiry.  You don't need the deserialized object to verify in"""
5106861;neutral;"Kind of, the deserialization would fail at line 54, but I agree that we shouldn't allow that kind of tampering to pass the hmac check in any case.  Perhaps the best approach is to push this all into the cookie jar thereby not adding risks that we subtly"""
4955000;neutral;"1.9 style hash."""
5047640;neutral;"Needs to have API documentation similar to the other Hash and other core_ext docs."""
5267869;neutral;"True, I just noticed the use of ActiveSupport::OrderedHash in other parts of the lib, so I followed that. By switching to a plain hash @wangjohn 's comment would also be solved. """
5269447;neutral;"Well, it would be safer to use `assoc = Hash.new { |h,k| h[k] = [] }`"""
4866;neutral;"Will this not break SSL?"""
4490496;neutral;"Why do you need to set defaults for `name` and `options` since original function didn't set them? Especially being as confusing as they are (name defaults to hash while options defaults to nil, intuitively it should be the other way around!)  You seem t"""
4342903;positive;"Well. Forget about it. I'll merge and change it. No need to give you more work. :smile: """
4086950;neutral;"I think is better to assert the return of the `sanitize_sql` instead of `assert_nothing_raised`"""
4084489;neutral;"If you only expect one name, why do you accept varargrs? `super` (`Enumerable`'s `group_by`) doesn't accept args at all (other than block), so there is currently no need for method signature to accept more than a single name.  Granted, it might be inter"""
3996711;neutral;"I think you can check against `settings_change` instead of the full hash of changes, wdyt?"""
6178200;neutral;"Another possible solution, but (at least to me as non-rubyist) just as cryptic if not worse. What's wrong with the `if`-block?"""
3754841;neutral;"Thanks for your review. At first I was trying to use just `count` but it works as follows. `count` actually returns a Hash.  - Test case `count` only ```ruby +      assert_equal 3, authors(:david).posts.merge(posts_with_special_comments_with_ratings)."""
6116723;neutral;"This conditional tells me that this class has now been overloaded to the point where it violates SRP (Single Responsibility Principle). Why can't we offer the same feature through a different tag, perhaps named `formatted_include`? This leaves the normal """
3637509;neutral;"Since `delegate` [uses][1] `module_eval` internally it doesn't buy us anything.  [1]: https://github.com/rails/rails/blob/3b7947ea31489afd020419e3c22ee01ce4809103/activesupport/lib/active_support/core_ext/module/delegation.rb#L115 """
3598152;neutral;"According to my point of view, it's always better to write the test cases rather than trusting on the setup. In any case, there is no harm in adding the test scenarios which ensures that the proper options have been setup. Would like to know your opinion"""
5925868;neutral;"OK... But about the `merge!`, it would be better if you use it, it's pretty more fast and use less memory, since the `merge` returns a merged new copy of the hash, and `merge!` just merge in the existent instance."""
3129800;neutral;"Even for API requests, you may want to use CSRF protection."""""""
6367987;neutral;"This version number is being found from the URL; try `brew audit robovm`."""
3060412;neutral;"There are two `when`. Also, it's not clear what `its smallest key is larger than the number` means? I think it's just because your `units` hash does not contain the searched key, not actually because of `smallest` vs `larger`, not?"""
5804589;neutral;"Ok, it installs *a lot* of files into the cellar, so hold onto you hat:  ``` $ tree $(brew --prefix livemedia)/ /usr/local/opt/livemedia/ |-- BasicUsageEnvironment |   |-- BasicHashTable.cpp |   |-- BasicHashTable.o |   |-- BasicTaskScheduler.cpp"""
2960347;neutral;"I think there's a mistake in this method, `columns_hash` is not correctly being used, as @tenderlove has fixed in d29235d2a4df94b6db7d3e45ab15a6799363384e for branch 3-2-stable. I'm going to forwardport his commit to master, @yahonda can you check it agai"""
2972835;neutral;"@carlosantoniodasilva this is correct.  In master it's a method call, in 3-2-stable it's a hash."""
6363336;neutral;"It does """"work"""", but it is quite old and has no support for AES-GCM. The advantage of using OpenSSL's AES-GCM implementation (instead of our own) is that they leverage the AES-NI instruction set of current Intel CPUs, making it quite a bit faster. Since s"""
2814187;neutral;"It looks like your code will convert this JSON:      {""""person"""":[null]}  to this Ruby hash:      {""""person"""": nil}  Is that right?"""
4542381;neutral;"this is tricky, problem is with apple's provided openssl (v. 0.9.8) library is failing when connection go the SNI (vitrual ssl hosts).  Issue is showing e.g. with git build against libcurl (where libcurls is using system's openssl).  example log from """
4600826;neutral;"one more developent, this error is related to the openssl bundled with the osx, however if CommonCrypto is being used (--with-darwinssl) tis error seams resolved.  Maybe it will be a best option to use '--with-darwinssl' as default option on osx - first"""
2619892;neutral;"Because you get the right version through inheritance. See https://github.com/rack/rack/blob/master/lib/rack/session/abstract/id.rb#L284-286  Also !session.is_a?(Request::Session) is wrong because we also have NullSessionHash which inherits from Rack's"""
2620014;neutral;"Yes I was reusing Rack initializer but that way I'm passing NullSessionHash creators the responsibility to define a null store which should be in NullSessionHash. So agree.  Fixed https://github.com/rails/rails/commit/e3b9b25aa3cbe6344425a346e6e73073ca6"""
6243994;negative;"An extremely hacky way might be to set `$HOME` to something else."""
2509873;neutral;"why not new hash syntax?"""
2367864;neutral;"The convention `schema.rb` uses is to use the new ruby hash syntax with string keys.  ie:  `add_index """"pizzas"""", [""""awesome""""], name: """"index_just_kiddings_on_awesome"""", type: :fulltext`  Without symbolizing the keys, we would need to either make the sch"""
2270929;neutral;"This list is useful to me. I always forget what are the supported methods and I always look this guide."""
2229122;neutral;"Use ruby 1.9 hash syntax"""
2236525;neutral;"Still need the hash syntax update?"""
5585954;positive;"Sure, http://www.openldap.org/its/index.cgi/Incoming?id=7656 :smile: """
6382901;neutral;"Why not integrate this as the else clause of an adapted clause stating at line 65  if force_random  elsif params[:password].present?   ... else   render_api_error end"""
6385920;neutral;"I think it's better to throw an API error if both options are set at the same time. Introducing an implicit preference violates the principle of least surprise."""
6396935;neutral;"I think both if statements are related so it is better to bundle them. In the second statement you already expect a params[:password] to be set if there is no force_random. It seems better to put the exception handling there as well. This will also reduce"""
2137591;neutral;"if the short SHA is sent in the ENV variable, this is still a problem right? I 'd suggest to remove the ENV check for the full version."""
2092631;neutral;"I think it's related to https://github.com/nikitug/rails/blob/d2abfcbd8c55d5bfbbccaf0e34be8a67f4731ac3/activesupport/lib/active_support/core_ext/hash/conversions.rb#L100 (`not v.is_a?(String)`)"""
2092647;positive;"Yeah I saw the commit, no worries, thanks!   On Sun, Nov 11, 2012 at 12:14 PM, Nikita Afanasenko < notifications@github.com> wrote:  > In activesupport/lib/active_support/core_ext/hash/conversions.rb: > > >              if value['type'] == 'array'"""
4711730;neutral;"I'm holding off till the auth stuff is all done refactoring.  Then I'll revisit everything.  The reason I didn't do the icon-with-link route is because this is meant to be silent SSO -- e.g. you just visit gitlab and if you're already logged into openid"""
6363268;neutral;"Use 1.9 ruby hash syntax please"""
1897877;neutral;"Use the Ruby 1.9 hash syntax"""
2146960;neutral;"I think text/rtf is not part of the defaults, right? Make sure you add backticks around the option name (`AV::...escape_whitelist`). Wdyt about this:  ``` Add `ActionView::Template::Handlers::ERB.escape_whitelist`, that contains a list of mime types w"""
4628690;neutral;"use named variables.  Ex.  ```haml   = render 'issues', title: 'Unstarted Issues (open and unassigned)', issues: @issues.opened.unassigned ```"""
5219720;neutral;"1.9 hash"""
1949032;positive;"Please, use 1.9 hash syntax, thanks :)"""
1724878;neutral;"http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-assert  You would seem to be right, the message would go second."""
4141340;neutral;"Instead of assigning `current_time`, couldn't you just keep `s[:backup_created_at]` as is and then just refer to that in the commands below?"""
3998158;neutral;"Also it makes sense to `return false unless Gitlab.config.ldap.enabled` before ldap_auth call.  It makes more sense then call ldap method and check for ldap enabled there"""
1604754;neutral;"Are the values in `@columns` actually used as Hash keys? If not always, then this change is actually worse than without it because this code always allocates another copy of each string and then freezes it. Basically, it's paying constant upfront cost ins"""
1604806;neutral;"@steveklabnik I don't plan on doing additional work on this patch.  If that means you won't merge the patch due to style issues, that's fine with me.  I'm not an ActiveRecord user, for obvious reasons.  @evanphx most callers are going to call hash_rows, w"""
4139981;neutral;"use 1.9 hash syntax please"""
5180096;neutral;"It was designed to work for all symlinking, not just homebrew. This way Basho can use it in their build process for other products.   On Jul 13, 2013, at 9:50 AM, Adam Vandenberg <notifications@github.com> wrote:  > In Library/Formula/riak.rb: >  > """
1560511;neutral;"This is likely change the before_filter options hash, I'd rather not delete the options but create a dup hash without the options here."""
3047901;neutral;"Use ruby 1.9 hash syntax please"""
2869500;neutral;"Here we could make decision based on admin status or authentication provider."""
4954509;neutral;"`brew audit packer`; this version should not be needed"""
2779860;neutral;"then don't you run the risk of people having an exposed default password?"""
2762508;neutral;"@AlexDenisov, I understand your confusion as to why the first to declare, and then clean up.   Ask penetrate our experience and understand that whitelisting is always better blacklists.   If we say that everything is permitted that is not forbidden, w"""
4651227;neutral;"Let's go with `ensure_confirmation_token!` because that's [the API we use in token authenticatable](https://github.com/plataformatec/devise/blob/master/lib/devise/models/token_authenticatable.rb#L63).  Also, we can change [this line](https://github.com/"""
4954957;neutral;"Hm, where are coderay options used in kramdown? http://kramdown.rubyforge.org/options.html"""
4954976;neutral;"> Hm, where are coderay options used in kramdown?  :question: Kramdown wants the coderay options directly in its option hash (with symbol keys, of course), but jekyll seems to have historically chosen to have them in a nested `coderay` hash in `_config."""
3853324;neutral;"I think that better that this hack is initialize the variables in the `initialize` method"""
3603402;neutral;"@lucasmazza This proposed API is a little bit weird.  ```ruby parameters_sanitizer.permit(:sessions, :pin, :foo, :bar) ```  Is `:sessions` a parameter or the name of controller?  Maybe  ```ruby parameters_sanitizer_for(:sessions).permit(:pin, :"""
3742417;neutral;"As said by @rafaelfranca earlier, I also think that the API would be clearer like this:  ```ruby sanitizer_for(:confirmations).permit(:other) ``` instead of ```ruby sanitizer.permit(:confirmations, :other) ```"""
2367778;neutral;"`:current_password`"""
1081398;neutral;"`Concurrent::Cache#fetch` is slightly different from `Hash#fetch` and behaves similar to `AS::Cache::Store#fetch`: it stores the return value of the block, so the `[]=` call at the end is unnecessary."""
2850885;neutral;"ah, """"forgot password"""" mail couldn't send, but reading it via `postcat -q` I can see the proper RAILS_RELATIVE_URL_ROOT is there."""
778897;neutral;"Instead of duplicating warden logic, maybe the test could simply call warden.authenticate!() in MyController's before filter passing the strategy?"""
4713673;neutral;"You can do this in one action:  ```ruby args += [""""--with-ssl"""", ... ```"""
541055;neutral;"Although the implementation is different, it would be convenient if the signature for compare is the same (we can simply ignore the salt). Also, please add information to this BCrypt class saying it is special because the salt is actually bundled with the"""
106391;neutral;"I agree - the existing email thing is very tricky.  It's in `database_authenticatable` aleady and will blow up as it stands currently if the existing model has that field (as many will, I suspect).  I had thought to possibly handle that by detecting the e"""
1011282;neutral;"My first version was more explicitly. But in only sqlite testcase, we need to pass Rails.root ...  What do you think about the following signature ?   ```ruby def structure_dump(configuration, filename, root = Rails.root) ```"""
4601483;neutral;"Homebrew does not write dotfiles into the user's Home. People trust us with that. We can however print a caveat with the stuff that should go in there."""
778436;positive;"I like the idea of easy to read code. How about this?      if token.present? && protect_against_forgery?"""
778541;neutral;"`if token && protect_against_forgery?` is fine."""
4709553;neutral;"remove this method. It is no longer needed and `brew audit newt` should complain."""
1678712;neutral;"I prefer  ``` options.is_a? Hash ```  over  ``` Hash === options ```  would also maybe change `options[:method] => options[:method].blank?` to protect against anyone using an empty string"""
749063;neutral;"When I ran the test suite, there were only references to :lock, so I could update the commit.  However, I don't know if the method is receiving a hash with indifferent access.  As far as I could tell the only options passed in are :lock => <boolean>, """
650206;neutral;"Can we create a private method to do this?  Something like this:  ```ruby def merge_hash(target, base)   base.keys.each do |k|     sym = k.to_sym     target[sym] = base[k] unless target.has_key?(sym)   end    target end ```  and call it like this:  ```rub"""
551710;negative;"I forget about this =/"""
542666;neutral;"@carlosantoniodasilva I wouldn't mention Cookies here since you can use them in API requests"""
542670;neutral;"@spastorino yeah, you can use them, but the middleware is not enabled by default, I tried to explain that saying you can add them to the stack manually if you want. Perhaps we could expand this a bit with something like:  ``` Although Cookies could be use"""
542409;neutral;"We should also consider making the last argument an options hash instead of adding new args."""
542708;neutral;"Thanks for the advice.  Changed it to an options hash."""
3745404;neutral;"I'll remove the two depends_on lines.  I did run `brew_audit` on this formula without a problem.  Should I declare fortran support using the ENV.fortran line in the install instead?"""
3746720;neutral;"Oh right, audit wouldn't complain because the `depends_on 'gfortran'` isn't executed unless you pass `--with-fortran`. But yeah, we don't depend on it directly; use `ENV.fortran if build.with? 'fortran'`"""
3982802;neutral;"This method is trying to be too clever IMO. I prefer the existing version that is more explicit, but with your refactoring of certain values in the hash to methods."""
3991180;neutral;"I haven't looked at this code before, but I would say that the original implementation was rife with duplication. It also used unnecessary calls on the explicit receiver (self).    Maybe I'm strange, but the little method that generates the Hash in the """
3786763;neutral;"I'd rather use `Configuration` to build the configuration settings. It inherits from hash, so it should be fine."""
4965572;neutral;"I can read this, but I'm sure others will find it difficult. Would you mind expanding this hash syntax out?"""
374445;neutral;"All sanitizers should have the same API in case someone decides to inherit from them to implement their own."""
374234;positive;"Currently ```@choices``` can be a string, array or hash, so it breaks if we force it into an array. I'm happy to refactor the render method, which imho isn't particularly readable atm, but I think the original one-liner is a good interim solution for thos"""
330289;neutral;"Multibyte::Chars is designed to work with UTF-8.  Some references: https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/chars.rb#L7 https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/char"""
5419069;neutral;"Maybe each of these could be split into separate descriptive methods and put together to achieve the sanitized URL? String sanitation is a notoriously ugly process and maybe breaking things out into separate private methods could aid in elucidating the pr"""
756997;neutral;"It'd be good to also add a test where the hash contains more keys than the required ones, and it should not raise."""
240953;neutral;"Can you remove the `!!`, and don't mutate the `options` hash that's passed in?"""
5831636;neutral;"What would we be the best way to do this? I want to keep as much of the inheritance/template reuse as possible, so we don't have to duplicate so much functionality. That's why I did it this way, but I agree that it's hacky. Do you know a better way?"""
5584448;neutral;"Done, tests pass without the whitelist now"""
5471161;neutral;"Cache the objects here: ```ruby @consumer ||= OAuth::Consumer.new(consumer_key, consumer_secret, :site => 'http:// @access ||= OAuth::AccessToken.new(@consumer, access_token, access_secret) ```"""
5320307;neutral;"No need to assign to a local variable if all you do is returning it. Just write the hash as the last expression of the method."""
5319863;neutral;"So this """"if user_signed_in"""" should be on the tag page. I'll move it."""
5645430;neutral;"I try delete it there but message: You must be signed in and on a branch to make or propose changes"""
4715800;neutral;"Lets not mix hash forms in one line:  ```ruby html: {class: """"new_conv_bla""""}, remote: true ```"""
2969861;positive;"Oh yes, I just realized there was more potential for shortening! :-D ```ruby def gh_token   gh_token ||= (pn = Pathname.new('~/.brew').expand_path).file? ? MultiJson.decode(pn.read)['token'] : '' end ``` Beautiful!"""
3418607;positive;"Hide comment button in the mobile view when not signed in""""? :)"""
2956157;negative;"Oh, I didn't realize! Should have checked the audit. I've removed the version string."""
1796153;neutral;"it would look nicer if we add a cancel button. That would require not requiring email, password and username. we could """"flash"""" the notifications. Now the user just sees an """"X"""" and not why it's wrong. That could be changed while at it. Adding a confirmatio"""
3405547;negative;"@mojombo Mostly worried about someone hacking this through a security vulnerability in `Regexp` in the version of Ruby that GitHub Pages uses to run jekyll on sites you host. I'd rather be safe than sorry, so I just wanted to check!"""
116470;neutral;"I agree it would be better assigned to an ivar on a separate line, but I don't find it so offensive that I think it's worth deviating given I already applied to master."""
112580;neutral;"Please write the exact method signature, e.g.  ``` ruby def first_or_create(attributes = nil, options = {}, &block)  ```"""
2727351;neutral;"```ruby args = [] args += [""""just"""", """"another"""", """"list""""] # or for single item args << """"spam""""  ```"""
3404812;neutral;"No need to explicitly return `nil` on methods marked as `Returns nothing.`. Just let it return whatever the last statement returns, the docs tell people not to trust the contents of the returned value for anything."""
464937;neutral;"Same as with the collection, only that I know that here the 'photos' model does the fetching and assigning and this 'photo' model just represents a single instance"""
98216;neutral;"Yup, adding such a call to `debug_param_given?` is preferable. `rescue` blocks should be reserved for catching exceptional conditions, not as part of the standard application flow.  But using `respond_to?` here feels like a hack. I'll look at refactoring """
2304611;neutral;"We cannot use `as_json` here, since `serializable_hash` is used for both json and xml. You should probably be overriding `serializable_hash` instead, which is intended for that."""
48062;neutral;"Why not a use a hash in the test?"""
38000;neutral;"Do you mind adding another comment before this line saying something like """"JRuby will returns the value before typecast as integer"""" or something like that? I think we might forget why this condition has to be exists at later date."""
2128118;neutral;"We don't accept `md5` hashes anymore as forgeries are too easy to create. Use `sha1` hashes instead."""
2187400;neutral;"When removing last empty line, """"brew audit"""" tells me """"* File should end with a newline"""""""
1665450;neutral;"Don't move `head` around, the preferred layout is homepage, url, (version), sha1, newline, head, newline, devel block.  Remove the 1.7.1 version here, Homebrew can parse that one fine, and it triggers an `audit` warning otherwise."""
1647260;neutral;"Need to update the checksum!"""
1441586;negative;"Not a fan of the duplication here; can we fix what you don't trust about the existing code instead?"""
1449550;neutral;"Suggest this be called `:head` or something, we eventually might want to record the formula's blob hash as well; useful for saying """"hey, the formula you used to build this is different from what we were shipping at [head revision]."""
1441687;neutral;"  md5 '75a1720be83b1d787ba465e6bdabcf42'"""
1420926;neutral;"This is not a stable download; formula must define a stable, versioned download (with a checksum!) in order to be considered for inclusion in core."""
1290187;neutral;"We remove `/download` from sourceforge URLs (`brew audit` will warn about this)."""
879608;neutral;"This can be done as a subformula instead, so that it will be protected by a checksum. See e.g. the `git` formula for how this is done."""
758778;neutral;"Hmmm, I just downloaded it on my desktop and sha1sum says your checksum.  But https://github.com/rapid7/metasploit-framework/wiki/Downloads-by-Version shows the b9d6dbe54b23448da9a939cf3e1f95cb7dc0e363.  Though the download link for *that* file is http://"""
746337;neutral;"Need to update the checksum as well!"""
718292;neutral;"The line between `md5` and `head` should remain."""
1128155;neutral;"Hmm ... but on the second though, I think I'll make the `copy.avatar` to have a `@file` assigned to it first, and assert that `copy.avatar.file?` Then, I'd assign original.avatar to it, and `assert !copy.avatar.file?`"""
363284;neutral;"I considered it, but currently s3 only offers one encryption option so a bool was enough to get it done.  However I can see them adding other options in the future in which case passing a symbol that indicates type could make sense.  Lately I've been tryi"""
365521;positive;"Good point:  given that aws-sdk takes a type, paperclip should take a type.  [65e0338](https://github.com/Sporky023/paperclip/commit/65e0338f3ed07ddf95958ce71265a0ba76e9c1c6) changes the format to:     :s3_server_side_encryption => :aes256"""
686223;neutral;"`depends_on` should come after the checksum and a blank line, i.e.  ```rb homepage ... url ... md5 ...  depends_on ... depends_on ... ```"""
515852;neutral;"It will compile with a """"wanky"""" patch to disable code signing. It actually works but I can't guarantee that I will maintain this patch or that it will work with HEAD."""
499357;neutral;"Can omit the checksum when the stable URL is a git checkout."""
463079;neutral;"Don't override `brew`.  The best way to sniff for installed formula is to do `Formula.factory(""""mysql"""").installed?`, and it should be done in `install`."""
417710;neutral;"By convention, `depends_on` goes after the url, homepage, and checksum, and there is a blank line in between, i.e.  ```ruby url ... md5 ... homepage ...  depends_on 'foo' ```"""
404699;neutral;"Remove the commented out cmake stuff here and below (or more generally, `brew audit` this)."""
4465376;neutral;"But even without space reuse this is wrong because there's space on both sides. The naive algorithm would be `images.inject(0) {|sum, img| sum + img.width + 2 * img.spacing}`. Also, do we need spacing on the edges? I don't think so."""
430197;neutral;"Well, no. The forward slashes are creating the problems, they're supposed to be hashes. Or do you mean the names?"""
285138;neutral;"That's the checksum gnome-developers have posted on their site with their tars. It's better using gnomes checksums than creating my own i believe..."""
332762;neutral;"We don't allow `depends_on 'python'` because we allow non-Homebrew python installations. The normal approach is to sniff for the python in the path and take the appropriate steps."""
240936;neutral;"Updated, audited and tested locally. Pushed the change."""
382703;neutral;"Stable URLs can't point at the 'master' tarball, as that is liable to change at any time, breaking the checksum. (Also, don't use nodeload, just https://github.com/facebook/...)"""
1217254;neutral;"It does: Endianess is Netty (and in Java generally) is handled by the underlying `ChannelBuffer`. So to do this “properly” you could either demand a little endian `ChannelBuffer` factory, or override the `LengthFieldBasedFrameDecoder` and wrap the incomin"""
1217384;neutral;"You'll need to save the reader index here so that it is restored next time. See the [FrameDecoder example](http://docs.jboss.org/netty/3.1/api/org/jboss/netty/handler/codec/frame/FrameDecoder.html)"""
1218606;neutral;"As in, a rogue library that has a malicious toString method?  We can completely remove it but the problem of sql injection is still there if the a user builds their own sql statement."""
1226409;neutral;"I read the spec wrong. This of course managed to work because I haven't dealt with string lengths that don't fit into a unsigned byte. I'll fix it to use the length coded binary."""
1226729;neutral;"I need to find a better way to represent corrupt data. From what I understand, it isn't idiomatic to throw exceptions that are not future encoded within Finagle."""
1230345;neutral;"I've implemented your suggestions. Removing the noise caused by wrapping the sets in Option[...] and not passing around the decoder in the Defragging class cleaned up the code a lot.  The changes actually reduced the amount of cases by 1, but I think it d"""
1353766;positive;"very nice. FOR LATER: i think we could improve this a bit further by embedding expectOK and defragDecoder into the state as well; but let’s leave it as-is for now.  (I find it much easier to understand than the previous version)"""
190735;neutral;"Don't forget about this."""
249354;neutral;"Note that this won't work. Homebrew formulae __must always__ define `url`, `md5` and `version`. Throwing an error or calling `exit` outside of the `install` block has the potential to hose the entire brew installation because it can trip up any command th"""
161637;neutral;"FYI, Homebrew will autodetect simple version numbers from the URL.  `brew audit --strict FORMULA` will warn you of that."""
6349749;negative;"(in other words, my mind is melted down and I trust my basic arithmetic skills even less than before)"""
6342748;positive;"Interesting: never trust _anything_ … (okay, Akka team excluded ;-) )"""
6201443;neutral;"Fully agree on this. I anyway planned to implement that as it is needed for an audit log."""
6179301;neutral;"this might want to use the new aroundReceive which is being discussed in the context of `akka-persistence`; we should either await that before going forward with this or create a ticket so we don’t forget."""
5953994;neutral;"this is not true: leaving is needed in order to reliably remove the entry from the membership list, and I think we should persist that hard-earned knowledge here so that we don’t forget it."""
5892666;neutral;"It would have been nice if we could still verify the credentials before building. There doesn't seem to be a target for that in the plugin though. Maybe pushing a small dummy file?  (Now in the right place in the script)"""
143305;neutral;"Don't use """"use_mirror"""" for sourceforge URLs, we like the automatic mirror selection."""
4771871;neutral;"why allocate a new String instance?      def apply(name: String): Node = hash(name)      def fromHash(hash: String): Node = hash"""
4494127;negative;"Yes, just like about every other object we create; why are you so worried about this? If someone leaks Akka’s objects then they’ll leak Akka’s objects. Every ActorCell links to its parent … I’d much rather remove those ugly hacks and not muck with final f"""
4465692;positive;"love that one! I also like this one: find + map = collectFirst   On Thu, May 30, 2013 at 1:07 PM, Patrik Nordwall <notifications@github.com>wrote:  > In project/Publish.scala: > > > @@ -102,6 +103,11 @@ object Publish { > >    def akkaCredentials"""
4451051;neutral;"ah, forget it"""
4403616;neutral;"It's a ConcurrentHashMap right?"""
4396634;negative;"violated, mutilated, maimed, …"""
4359032;negative;"oh, forget it, my bad; maybe add a comment?"""
4236561;neutral;"so, actually: TreeSet has an overhead of 32b per entry (one tree node), whereas immutable.HashSet occupies 41b (on average at 1000000 entries; same result for 1000 entries)"""
3975360;neutral;"OTOH you made me thinking about if that is really a good idea to add the terminator in the encode step. It should be either a separate option, or just up to the user completely."""
3870655;positive;"I trust you, you trust the spray.io guys who trust the Netty guys :)"""
3888108;neutral;"Yes, exactly. The `Send` class here is intentionally mutable (through the ByteBuffer), because we want to work with a single instance until its buffer has been encrypted completely (which might take several `encrypt` calls, each of which drains a chunk of"""
3888151;neutral;"One thing that we can be sure of is: large writes will always be broken down and encrypted in several passes. From the SslBufferPool sizing question above we know that there is a max number of output bytes the SSLEngine will generate with a single `wrap` """
3890726;neutral;"Yes. Thinking about it again the best approach might be to remove the `Send` and, in the `encrypt` method, copy only the next `maxBufferSize` bytes from the write ByteString into a ByteBuffer from the pool and have the SSLEngine `wrap` these bytes into an"""
3811183;neutral;"no equals and hashCode for this one? why not case class?"""
3811920;neutral;"just forget it, I missed gated->idle"""
3832182;neutral;"What do you mean by that? I mean the order is not violated as far as I see, only there are holes."""
3832277;neutral;"I need to correct myself: since the result of `nextSeq()` always goes into a `Some()` boxing will happen immediately anyway; an optimization would be to encode the optionality of a SeqNo by reserving `Long.MinValue` as undefined."""
3732105;neutral;"so if this is violated we leak a buffer?"""
3684521;neutral;"`topic` should be any String, right? In this case it must be URL-encoded further below"""
3637659;neutral;"That was part of my uid pull request. https://github.com/akka/akka/pull/1244 I changed such occurrences in akka code. For user code I have described the problem in the migration guide. It is not possible to fix. Equals and hashCode cannot be based on wi"""
3638068;neutral;"is `/` allowed character in generated cookie? Then it should be enclosed in quotes, otherwise config will barf."""
4391769;neutral;"Not sure that assigning of null will help GC to collect node faster. Possible need to ask GC experts (like Gil Tene) to weigh all procs and cons. """
3638168;neutral;"no, catch-ignore `try trustStore.load(fin, pwd) finally Try(fin.close())`"""
2944638;neutral;"I checked if this was documented at some other place, and found that all ssl settings have been removed from reference.conf. That must be wrong. I'll create a separate ticket for that."""
2448449;positive;"Yes, Patrik, you are of course right. I shouldn’t trust my reviews today; thanks a lot for catching this!"""
2355028;neutral;"Also, assigning vars inside a transformation?"""
116016;neutral;"This change doesn't appear to reflect the reality of what's available for download from sourceforge. Something a bit odd appears to be going on"""
139542;neutral;"Don't use the """"use_mirror"""" part of Sourceforge URLs, that way we can let it detect the best mirror on its own."""
2068235;neutral;"This should be probably in some trait instead. One responsibility is getting the capacity values, while another one is assigning weights. WDYT?"""
2138796;neutral;"the better question would be where RichInt can actually come from? Is this not a little over-designed?"""
2055721;neutral;"This is the old remoting, which should go away. This was just a short hack   to make things work."""
2056535;neutral;"Yes, it should be properly encapsulated. The way it is defined with   protobuf now will eagerly deserialize the payload part -- which violates   the layering. I will change the protobuf definition after I removed the   old remoting."""
2067170;neutral;"Inconsistent naming `Ssl` vs. `SSL`"""
1781481;neutral;"please replace this (i.e. the whole listing) with      .. includecode:: code/docs/pattern/JavaAsk.java"""
1599073;neutral;"yes, since consistent-hashing isn't in master yet, so I will change once it is"""
1639320;neutral;"Could be encoded with Option[Either[LeaderChanged, LeaderChanged]] and remove a var (since I assume they can't be both Some at the same time?)"""
1777953;neutral;"`decodePdu` should be lazy wrt. decoding the actual payload, since we might throw it away in untrustedMode (it might be a mem bomb …)"""
1864813;neutral;"I think these would benefit from something like      def ape[T](msg: String)(thunk: => T): T  which is used like      ape(""""Error while decoding incoming Akka PDU"""") (codec.decodePdu(pdu, provider))"""
1579836;neutral;"Why not just a one liner: ring.rangeImpl(Some(hash), None).headOption.getOrElse(ring.head)._2 ? """
1580128;neutral;"Why can't you do:      case class ConsistentHashableEnvelope(message: Any, hash: Any)  Same as we do in Broadcast(..).  Seems tedious to have to define an envelope for each new message you want to hash. """
1580405;neutral;"Isn't there a MurmurHash in Scala libs? In the nightlies there is a scala.util.hashing.MurmurHash3. Is ours customized somehow?"""
1580649;neutral;"Isn't removing and adding via :- and :+? They only call nodeHashFor and not nodeFor"""
1590383;neutral;"since always one drives the other you could also make a non-blocking implementation (CAS-loop for updating the routees and the winner sets the hash)"""
1596545;neutral;"true, that would avoid subsequent equals checks. Like this?        if (currentRoutees ne consistentHashRoutees) {         if (currentRoutees == consistentHashRoutees) {           // other instance, same content, no need to re-hash           consistentHash"""
1596619;neutral;"yup, could keep them together in a Tuple2 also  This has the down side that several competing threads would do the same hashing work, this is on the sender side so it's probably not usual to have many threads using the same actorRef  I think it would be p"""
1596680;neutral;"Locking always writes, lock-less will almost always read, hence less cache line bouncing (I’d assume). When you see a discrepancy between the two lists of routees, try to fix that (and only that), and if you were the successful one, update the hasher; if """
1596750;neutral;"How important is it that we see the updates and that they are in synch (consistentHashRoutees and consistentHash match up?)  If they need to be in sync, then put them into a Tuple in an Atomic, and get them in the beginning, and if discrepancy between rou"""
1596861;neutral;"I think that this is a performance optimization. Maybe I'm missing something but don't you insert the node with the hashFor as key in the TreeMap during `:+`? And calling `getOrElse` seems much less expensive than `rangeImpl`."""
1597215;neutral;"Instinct: I'm not sure this is the best option. It means that you need to control message implementations to be able to use them for consistent hashing. Same issue as with putting equals, hashCode etc in Object. I propose to seed the Router with either a """
1597831;neutral;"Previous comment was as an alternative to rangeImpl, if that wasn't obvious.  /Patrik  13 sep 2012 kl. 15:14 skrev Björn Antonsson <notifications@github.com>:  > In akka-actor/src/main/scala/akka/routing/ConsistentHash.scala: >  > >    } > >   >"""
1597927;neutral;"Possible to remove a bit of duplication:      if (currentRoutees ne consistentHashRoutees) {         val rehash = consistentHashRoutees != currentRoutees         consistentHashRoutees = currentRoutees         if (rehash)           consistentHash = Consist"""
1598976;neutral;"Aren't we just interested in the first match with hash >= the message hash for less than 100 nodes?   `ring.find({case (h, n) => h >= hash }).getOrElse(ring.head)` """
1599461;neutral;"yes, it might be better, but remember that consistent hashing will """"always"""" be used with remote routees, so we are not spending time on the bottleneck. If we think it is important I can take a stab at it, or I can create a separate performance ticket."""
1599700;neutral;"I think they should be the other way around. It's the `consistentHash` that should be in the atomic since you don't want to overwrite it with a stale `consistentHash`. Overwriting the `consistentHashRoutees` with stale values will just trigger a new updat"""
1599898;neutral;"Yes, Tuple please.  Just realized that there is a race when removing nodes otherwise, that could make you get a removed node from the `consistentHash`."""
1472295;neutral;"adding `@volatile` does not make it race-free without using CAS loops; I'd recommend a normal ConcurrentHashMap or similar"""
1415228;positive;"If I didn't miss anything, then the `getInstance` pattern should hold for all singletons, including Kill, GetRoutees, and some others I'm currently forgetting. Differences between docs and code will then have to be settled by changing the code ;-)"""
1412169;neutral;"ah, wasn't that because of the special optimization that is done when type is not specified for final val. would be awesome with a comment about. I forget it all the time."""
1412959;neutral;"yes, that contains strictly more information. I'd like to use FiniteDuration more in method signatures which expect finite durations …"""
1185482;negative;"Yeah I'm not happy with this consumer config in general. It just doesn't feel right. Should delegate of course, hacked together too quickly. It is used for default settings. But it is not correct. the consumerconfig is now also used when you have a produc"""
1103759;neutral;"you think about that the values are VectorClock and that is expensive? or is it the size operator you think about?  I have an idea that the seen table doesn't have to contain the full VectorClock values, but only a hash of them (less to transfer, faster t"""
1090683;positive;"Good point. Leave it as is and put a FIXME to change it to URLEncode when http://www.assembla.com/spaces/akka/tickets/2123 is fixed"""
1148990;positive;"Yep :)  Sent from my iPhone  On Jul 12, 2012, at 2:05 PM, Viktor Klang (√)<reply@reply.github.com> wrote:  >> + >> +.. includecode:: code/docs/camel/Introduction.scala#CamelActivation >> + >> +The above code shows that you can get a ``Future`` to"""
1139315;positive;"Some day someone will either add some code in there or refactor it to be a method call instead... Putting try-fainally is just a very cheap way to ensure structural integrity and harmonize the way locks are handled. It would also make me sleep better :-)"""
959600;positive;"trust me, we will not miss that :-) I can sprinkle FIXME if that makes you sleep better, but I wouldn't trust the fixmes when doing the ticket anyway"""
1047283;neutral;"I've played with the proxy class loader idea but it doesn't quite work (I suspect ObjectInputStream).  The main difference is that with the Java Hack the code operates directly with the targeted class loader i.e. Remote or Original. But with the Proxy it """
908845;neutral;"I'd need to jarjar them in any case.  If no extra dependencies are needed can this stay here or do you think extra module is right in any case?  I'll get rid of them. From Guava I am using LoadingCache but that can be done with locks and HashMap (same as """
880910;neutral;"That you can not use a BalancingDispatcher with *any* kind of Router.  Now that yields a ConfigurationException.  So that violates this whole section of the docs. """
888229;neutral;"On 2012/05/25 07:49 AM, patriknw wrote: >> @@ -151,6 +151,33 @@ akka { >>   >>        # (O) Maximum time window that a client should try to reconnect for >>        reconnection-time-window = 600s >> + >> +      # (I&O) Enable SSL/TLS encryption. >> +     """
942337;neutral;"On 2012/06/07 10:55 AM, patriknw wrote: >> + >> +        # (I&O) Protocol to use for SSL encryption, choose from: >> +        # Java 6 & 7: >> +        #   'SSLv3', 'TLSv1' >> +        # Java 7: >> +        #   'TLSv1.1', 'TLSv1.2' >> +        protocol = """
850461;neutral;"sorry, forget what I said, *braces* can be removed"""
864608;neutral;"FWIW, this implementation of InputStream.read is incorrect. Read should return the unsigned equivalent (0-255), or -1 in the case no byte is available. See http://stackoverflow.com/questions/4332264/wrapping-a-bytebuffer-with-an-inputstream/6603018#660301"""
851832;neutral;"Could we switch to Scala Lib's MurmurHash or Phil's new hash? """
822321;neutral;"It has to be removed in order to allow adding () to the other apply method: def apply[T <: Actor: ClassManifest](): Props Else both have the same signature after erasure."""
794005;positive;"Great stuff, after these last tweaks I think it's ready to go in.  Have you've signed the cla? (Will be needed before I can merge it in: http://www.typesafe.com/contribute/cla)  Cheers, √"""
859864;neutral;"moved into encoders/decoders"""
749133;neutral;"This should be encoded in the Open state and not in the breaker itself."""
749175;neutral;"If there's a good place to look for examples here, that would be helpful to me.  I'm thinking you're looking for a signature along the lines of:  ```scala  def onOpen(func: () => Unit)  // or  def onOpen[T](func: () => T)  ```"""
734873;neutral;"this should be in `finally` block as it was before, because handleSupervisorFailing is not trusted code (potentially)"""
657173;neutral;"val NATFirewallAddresses = getStringList(""""akka.remote.nat-firewall-addresses"""").asScala.toSet"""
656858;negative;"Ouch, undocumented behavior that an empty whitelist makes ALL unknown addresses whitelisted, surprising behavior."""
638544;neutral;"I guess there will be some functionality coming later which uses this, right? Anyway, don’t forget to null out the ref once done."""
479638;positive;"also, always have return types on your methods. Trust me, will save everyone involved a lot of headache and will add documentation."""
479831;neutral;"Can such a scenario exist such that both connection and reconnectionFuture is Some(...) ? If not, you might want to encode it as Option[Either[Connection, Cancellable]]"""
538746;neutral;"don’t use `Any` in Java-facing signatures, Paul warned that there is pain lurking on that path"""
506731;neutral;"Because I needed a specific apply method to create the Node instance. Same signature as the generated one but different impl:     def apply(name: String): Node = new Node(hash(name))"""
436775;neutral;"What exactly (and I mean really the details) is the test meant to ensure? The current implementation of the test fails if any resize() call does not lead to an actual Resize event, which is definitely flawed. And hacking it so that the test works (by doin"""
436872;neutral;"I understand that, but what about DynamicAccess or DynamicClassMaster. Looking at the signatures it is all about fqcn strings.  PropertyMaster can be a manager that handles just about anything."""
419666;neutral;"Who do you handle capacity violations? (In case of bounded Deque)"""
443663;neutral;"Calling `unstashAll()` now throws a `MessageQueueAppendFailedException` in case of a capacity violation (this is also properly documented now). Moreover, the stash size limit is now configurable using `stash-capacity` (an int in the dispatcher section of """
457023;neutral;"This way you encode a default value directly. We have made an effort to put all defaults into `reference.conf` to keep them central (and testable).      val dispatcher = context.system.settings.config.getConfig(context.props.dispatcher)     val config = d"""
415676;neutral;"all interfaces must be resolved recursively as well, so that doesn't work.  My first approach was to try to get collectFirst working but I didn't find a good way, and it is really only some extra HashMap lookups that are performed (initially).  I would be"""
392351;neutral;"it's documented on ActorPath, and it's used for cheaply injecting the transport address into its string rep (for local Addresses)"""
388691;neutral;"Has Derek signed the CLA?"""
363051;neutral;"So why is it a WeakHashMap if you already use the DeathWatch?"""
363247;neutral;"If there are no references to it, it means that it's been terminated, if it has been terminated then DeathWAtch has been triggered. No need for WeakHashMap"""
365589;neutral;"Ok - I take it. Forgive my ignorance - what's wrong with starting children that way? Is this violating the rule of not sending behaviour to an actor?"""
351948;neutral;"I think I prefer: import org.jboss.netty.akka.util.{ Timer, TimerTask, HashedWheelTimer, Timeout ⇒ HWTimeout }"""
589192;neutral;"Moved from Sourceforge to https://github.com/swh/LRDF with a new release. Seems relatively active."""
309221;neutral;"On Wed, Dec 21, 2011 at 5:08 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > """
309244;neutral;"On Wed, Dec 21, 2011 at 5:24 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > """
295283;neutral;"Just tried the actual generated docs. This example comes out a little strange because of the different indenting. I think as two blocks is better for this:      .. includecode:: code/TypedActorDocSpec.scala#typed-actor-supercharge      .. includecode:: co"""
289647;neutral;"WeakHashMap is bad for gc, but ticket is created #1494 I leave it with a FIXME refererence to that ticket.  On Tue, Dec 13, 2011 at 2:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -62,9 +69,30 @@ class Dispatchers(val settings: ActorSystem."""
296660;neutral;"I'm curious as to why the signature of ? still includes a timeout. Since it returns a Future, which will no longer time out, isn't the timeout superfluous?"""
297217;negative;"Trust me, I have spent quite some time pondering these issues. The ask/? we have for 2.0 is the least of all evils."""
141090;neutral;"Don't need to interpolate 'prefix' here (`brew audit` will catch that)."""
269614;positive;"You guessed it.  Also, use pbhash :-)"""
269717;neutral;"hashedWheelTimer.stop().asScala foreach execDirectly"""
272492;neutral;"On Mon, Dec 5, 2011 at 3:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -459,7 +605,9 @@ class DefaultScheduler(hashedWheelTimer: > HashedWheelTimer, log: LoggingAdapter, > >          // Check if the receiver is still alive and kicking befor"""
221062;neutral;"If this is only used in one place for one usage I'd rather just use ConcurrentHashMap and make sure that whatever gets put into it only has identity equality defined"""
171073;neutral;"But you're calling out to the methods of the Actor, which is a violation of the ActorModel, since the Actor could be shut down or it's fields might be invisible from a JMM perspective, why not put the connect, bind etc as methods inside the select-functio"""
20216;neutral;"Why does it require a HashSet?"""
1314067;neutral;"You can avoid using the HashSet with something like ```   ids.flatMap {     // return None if we don't want to include the id     // return Some(id) if we do   }.toSet ```"""
1086705;neutral;"Is it possible to use the Thrift isSetParent_id (or whatever it is called) here instead? As mentioned the id !=0 is fine as a hack, but if possible we should figure out the correct solution."""
5103642;neutral;"I think a type alias that is used only once `MultiHashMap` is probably not that helpful. I'd just inline it so there's one less thing to lookup when one is reading the code.  I think the same goes for the `Responses` alias. In particular I prefer to rea"""
4939568;neutral;"Yes, sounds good. I'll file a bug for it, so that I don't forget it. Done: https://issues.scala-lang.org/browse/SI-7624"""
4232780;neutral;"Yeah, it's totally legal to end up in the null case. The question though is if we should change the signature to be a Function and then check if it's partial and then applyOrElse and just straight apply if it isn't. (this would also be a non-issue with t"""
4183427;neutral;"This is not just useful for hacking scalac, but is also consistent with Java's behavior. As SLS 4.7 hints,   ``` The import clause import p._ is equivalent to import p.{_}, i.e. it makes available without qualification all members of p (this is analogo"""
3873048;neutral;"That name mangling is performed for compactness (as a result of `hashCode.toHexString`) but regarding the main question, I haven't tried qualifying with `currentClass.fullName` only. I'll think about it."""
3630364;neutral;"A single-use non implicit Ordering is an unlikely sweet spot. Skip the Ordering and write ``` sortBy (_.name.decoded) ``` instead of sorted treeOrd. """
3589346;neutral;"What does """"the names are encoded"""" mean to you?"""
3321311;neutral;"Whichever way you slice it, it would be good to see unit tests for equals/hashCode consistency of this class, in addition to the functional tests like `blame-aye-triple-eee.scala`."""
3009765;neutral;"> and you need the erasure to match the inherited implementation  Isn't that what bridge methods are for? The erased signature in the superclass can be more specific than the corresponding signature in the superclass."""
3010040;neutral;"It is what bridge methods are for; we don't have enough bridges. The erased signature can only differ between the subclass and the implementing class if the backend will handle the calls and forwarding correctly; it is not a pretty picture when you get to"""
1895508;neutral;"It passes.  But instead, I included a test that is divorved from the standard library (ie, it doesn't depend on the signature of `Option#getOrElse`). It was more convenient to test for an error due to failure to eliminate a tail call than to check for s"""
1703393;neutral;"Small point for next time: I'd prefer to this to use type local to this test case, rather than `List[Int]`. Sure, the signature of `List#map` doesn't change all that often, but there is no need to couple this test to it."""
1628670;neutral;"Well, it looks like classfile annotations are pickled as well.  `class W extends scala.annotation.ClassfileAnnotation; @W trait X`  Decompilation shows:  ``` @ScalaSignature(bytes=""""\006\001M1q!\001\002\021\002G\005QAA\001Y\025\005\031\021a\002\037f[B$\030"""
1613880;neutral;"Because `getMethods` returns stuff like `toString` and `getHashCode`"""
1626047;neutral;"This needs because `FlatHashTable#iterator` became protected"""
1592941;neutral;"lobounds, why is it a list an not a Set (or LinkedHashSet if needing insertion ordering)?"""
1557495;neutral;"good point, you found a missing test case; your UPDATE is not enough, though, due to the `-0d` sickness it needs to use `compare` instead of `<`.  BTW: is Double (and Float?) the only example of a violation of the equals/compareTo contract on the JVM whic"""
1628429;neutral;"I believe we should retain the `Ordering` evidence here. If we decide that we need to compare elements for some reason later during a minor release, we can then do so without changing the signature of this method."""
1259053;neutral;"Not being bound by the collections, I'd rather this had the signature      final def contains[A1 >: A](elem: A): Boolean  The difference is invisible at the user level but significant internally.  With an Any parameter it won't infer anything; with a boun"""
944041;neutral;"The problem previously in `Wrappers` was that the byteswap-hash magic number constant in `improve` was missing a digit - the hash worked ok still, but with a lower chi-square for this test-case. When I refactored and fixed the missing digit, chi-square in"""
944055;neutral;"I was actually thinking it might be useful to also have a class corresponding to each hash function which is mutable and allows cumulative hashing, as is the case with the old `MurmurHash`."""
943393;neutral;"Should this chain into another Hashing instance?  I can see that being useful potentially."""
943397;neutral;"Looks good.  Mind if I add a CityHash implementation in here?"""
943400;neutral;"It seems useful, yes. Maybe we should have a separate class in that case which composes 2 `Hashing`s together."""
921592;neutral;"No `$outer` pointers as far as I can see - the class is defined in a top-level companion object:        Compiled from """"TrieMap.scala""""     public class scala.collection.concurrent.TrieMap$MangledHashing extends java.lang.Object implements scala.util.hashin"""
915686;neutral;"I agree this needs to be worked out. However, we currently have a request to use custom hashing on TrieMaps. I think we should at least enable the TrieMaps to take custom Hashing objects for now. Given that we don't do this with the rest of the collection"""
916399;neutral;"You have a point there, it would be good to get rid of this.  However, the opposing constraint is that when there is no custom Hashing object, some objects produce poor hashcodes for typical object ranges - for example (n: Int).hashCode == n. The problem """
916404;neutral;"Note:  `MurmurHash`  exists in `scala.util`.   (a) Should we provide a default `MurmurHash` instance?  It's an instance of `T => Int` (b) Should we adapt `MurmurHash` to extends `Hashing`? (c) Given that we have two classes, should they both be in the sam"""
916462;neutral;"What if we figure out if a default is provided?   We can control the default typeclass, so let's give it a real class name and throw an isInstanceOf before mangling?   Either that or we can wrap the typeclass on the way *in* to the hash map if it's an ins"""
916537;neutral;"To avoid `isInstanceOf` on every `computeHash`, I could replace the `hashingobj` with a custom internal `Hashing` which does the mangling if it's a class returned by `Hashing.default`, yes."""
461409;neutral;"These 2 methods in the await object can be refactored to a different signature if needed.  I'm not sure if the Awaitable trait should live in the Await object, but if you insist, it can also be done."""
1561316;neutral;"You're not assigning something. Just use `||`."""
2673349;neutral;"`connectionHandler.expectMsgType[Received].data.decodeString(""""ASCII"""") must be(""""testdata"""")`"""
2677567;neutral;"The only reason we add this new scheduler is that we want to replace the old DefaultScheduler (and akka.util.internal.HashedWheelTimer.java). The old has in practice not been part of the public api (even though visibility modifier and doc annotation of th"""
2677623;neutral;"The thing is that no hashing is involved in the new timer, hence it’s more like a LamettaWheelTimer (with all those lists dangling from the spokes; Lametta is German, I think the English word for it is “tinsel”). My idea would be to back-port it to 2.1, b"""
6434396;neutral;"But FYI this is set up for trouble and you should probably revisit it. Taking the memberType of the symbol owner means it will be wrong whenever the symbol is inherited. When the type signature is """"Symbol => TypeTree"""", the right thing cannot be done."""
5087727;neutral;"That's essentially a blacklist approach, not sure if I like it. Could use a third opinion here."""
5675233;neutral;"that wouldn't work, cause it would return a symbol hash key, which is not a json primitive"""
5675255;neutral;"Let's be precise about what, exactly, was changed. 1. `Object#as_json` and `Struct#as_json` properly recurse through the hashes they return. 2. Circular references are correctly detected in deeply-nested arrays and hashes. 3. ??  The `as_json` method"""
5675272;neutral;"Why did you pull the `encode_json` out of the block?"""
5675294;neutral;"Perhaps this is out of `as_json` responsibility. If you wish to use circular reference detection, you should pass the encoder as an option (as the code was before, here)."""
5675315;neutral;"```ruby if options && encoder = options[:encoder]   map { |v| encoder.check_for_circular_references(v) { v.as_json options }} else   map { |v| v.as_json options } end ```"""
5568442;neutral;"here we have an utf-8 string assign to a CStdStringW, are you sure it is assigned with the correct utf-8 conversion?"""
6077348;neutral;"Because the build system changed to require them since the last release (over a year ago) and while we could include them as general dependencies, they aren't needed for the release version. When FontForge is next released, they will be needed as general """
6077380;neutral;"Without it, when I run   `brew uninstall fontforge; brew install fontforge --HEAD --debug --with-x`  then it fails. I press 5 to get a shell, and press up to get the previous command and rerun it, and this is what I get:  ``` ./configure --prefix=/"""
4151652;neutral;"Here, you are not checking whether the ``rewriting`` key exists in the options. but the signature of all methods of the interface declares ``$options`` as being an optional argument. This is not consistent."""
5729034;neutral;"Excuse me if I'm missing something, but doesn't the []= method on Hash return its argument anyway, so that prev would in fact be set to the rightmost member? However, it seems to me that `prev` is not used for anything here, and could be removed."""
6434951;neutral;"Not sure what you mean here, if I remove those three functions, how does the class work ? I'm using the same methods used in DisplaySettings.cpp. OnSettingChanging might or might not be needed, this is POC not a finished PR that is ready to inject. I can'"""
5829160;neutral;"yeah ... write only kind of regex. It looks for <user>/repo/<query> where query is optional and `\/` is needed to encode the verbatim `/`."""
376657;negative;"this is wrong. you should not talk about the service id but ask a csrf provider. the bridge is usable outside the full stack framework"""
1059804;neutral;"```ruby # If Date bits were provided but blank, then return nil ```  Should be  ```ruby if missing_parameter = [1,2,3].detect{ |position| !values_hash_from_param.has_key?(position) }   raise ArgumentError.new(""""Missing Parameter - #{name}(#{missing_paramet"""
739112;neutral;"Can clarify this with `Hash#fetch`:  ``` seconds_to_advance = options.fetch(:seconds, 0) + 60*options.fetch(:minutes, 0) + 3600*options.fetch(:hours, 0) ```"""
6481670;neutral;"you should not change the signature of the protected method as this is a BC break. Do the call to ``$request->getRequestFormat()`` in the calling method"""
649321;neutral;"According to the output of `brew audit dfc`, this line should read      system """"make PREFIX=\""""#{prefix}\"""" MANDIR=\""""#{man}\"""" install"""""""
6510802;neutral;"As mentioned in PR desc. according to the docs of Lighttpd, `https` is always first when request is encoded."""
6513155;neutral;"Instead of throwing a BadCredentialsException here (which means it has to be catched in the CurrentPasswordValidator to avoid getting a 500 error when applying the validator, which is not done currently), wouldn't it be better to return false in ``isPassw"""
6560532;neutral;"Would like to see this encoded as a Requirement at some point."""
6592962;neutral;"Would this work?:  ```ruby object.is_a?(Hash) && object.all? { |k, v| k =~ /\A-?\d+\z/ && v.is_a?(Hash) } ```  I'd also move this method below the `each_element` one, assuming it's needed as an extracted method at all."""
3129732;neutral;"Are you sure of these Gameobjects IDs? I don't see them in sniffs, at least for map 469."""
3132897;neutral;"i watched several videos on youtube and chose some gameobjects which have the same model, maybe you can give me several sniffs than i can do it correctly"""
3162111;neutral;"That's what I have in sniffs which seems to be mostly the same spawns than @Foldor : ```sql SET @OGUID := XXX; DELETE FROM `gameobject` WHERE `guid` BETWEEN @OGUID+0 AND @OGUID+37; INSERT INTO `gameobject` (`guid`, `id`, `map`, `spawnMask`, `phaseMask"""
6424047;neutral;"Why not? In some cases you will in fact know when the private keys were generated, even though you don't actually have them. For instance that's true for keys generated by the client-side Javascript in Coinpunk."""
6530132;neutral;"Why 80 bytes? That's significantly larger than a hash, yet still too small for a announce-commit sacrifice."""
5699605;neutral;"Nit: pass hash by reference."""
6429091;negative;"What tests are you actually using this for? It's not much code to actually create a """"real"""" stub certificate (depending on what fields you need) - having separate constructors for testing is nasty :-/"""
6429566;neutral;"I agree with @grumpydev here. There should be no ctor just for testing purposes. If it's difficult / cumbersome to create a fake certificate then maybe we should provide some test helper for that instead. If the Ctor was already there then it must've been"""
6483377;neutral;"I though about that but I couldn't create a `HashedWheelTimer` from an `Executor`, and you can't pull the `ThreadFactory` out of the `Executor`.  Also people might be confused if one of the threads in their `Executor` is hijacked by the `HashedWheelTime"""
6483817;neutral;"Yes. In the depths of the `NioClientSocketChannelFactory` it created a `HashedWheelTimer` with no arguments and that used `java.util.concurrent.Executors.defaultThreadFactory`"""
6484243;neutral;"Yes, @viktorklang We can probably reuse one `HashedWheelTimer` for the whole `NettyTransport`.  So @drewhk correct me if I'm wrong. This seems to be per outbound association. Are we creating this for every connection to a new remote system?  """
6623278;neutral;"what is the advantage of this `Base64` (which adds another dependency) over java.net.URLEncoder/ULRDecoder ?"""
5104102;neutral;"Make it a `git__memzero` then and let's ship this.  The idea of allocating SSH credentials even when SSH is not available sounds just reasonable to me. Specially since you can also check for SSH availability using the `git_libgit2_features` api call."""
6367256;neutral;"Why would the callback be null? Should this not be verified for integrity? """
6761494;neutral;"I have the null setting when the next decode phase starts at the top. Do you mean nulling it out immediately after the out.add() is called so if something happens in between it doesnt throw?"""
4485499;neutral;"I can't recall where now, but I had found that method on some page or project source code.  After some more research, it looks like there's a less hacky method available with sockaddr_ll."""
4744506;neutral;"I agree it's a security issue waiting to happen in a future code change. I'd strongly prefer a different solution here, ie one where the password is set to empty in the testing code instead of bypassing the check."""
3380060;neutral;"this needs a comment in `ActorCell.newUid` so that nobody gets crazy optimization ideas which then break hashing"""
3502002;neutral;"I hope i don't bother you. But you should add this to the imports as well. (I know this is NMS code but there is already a CraftBukkit import section so this won't cause any additional work and improves readability) Don't forget the DamageCause part."""
3517077;neutral;"@andrepl You talk about concern for how nms and the deobfuscation handles constants... this is why Bukkit conventions are to do minimal diffs so constant value changes are easily seen where they are done. There is no reason to embed the short1 variable un"""
4189132;neutral;"Pretty `toString()`, `hashCode()`, and `equals(...)` please."""
4218882;neutral;"Maybe make this a sub-type of DecoderException ?"""
4819897;neutral;"Throw DecoderException"""
4456124;neutral;"I think we shouldn't assume that the payloads are UTF-8 strings. Maybe it should rather be base64-encoded?"""
4463242;neutral;"Do you mean, they could be base64 encoded? If so, do you know how to figure out how they were encoded?"""
4474942;neutral;"I think BytesRef.toString is too verbose since it uses 4 chars per byte ('0xc3' for example). Maybe we could directly call `currentPayloads[j] = Base64.encode(curPaypoad.bytes, curPaypoad.offset, curPaypoad.length)`?"""
6660610;neutral;"uploadNewCredentials is not an operation that is currently supported by nimbus.  We can put it back in as part of a future pull request."""
6660880;neutral;"These can also be added back in when uploadCredentials has it's own pull request"""
5452183;neutral;"I don't think we can take external code unless all contributors have signed the CLA.  /cc @isaacs """
5453438;positive;"Thanks a ton for taking this on, @domenic.  I just signed the CLA.  I think I've forgotten most things about the V8 API since I wrote Contextify a couple of years ago, but I'll check over the code and help any way I can.  I've accepted various pull reques"""
5570661;neutral;"Yep, that's correct. Just don't forget to declare a new HandleScope or the Local becomes rooted in the existing HandleScope (i.e. possibly leaks, possibly becomes unhinged if there is no HandleScope.)"""
1931587;neutral;"I think there is some drift between the comments and the current function signature (filename is not a current param...). I know this did not happen in this particular change, but maybe we should we clean this up?"""
6735909;neutral;"did you forget to remove this part?"""
6630638;neutral;"You can also use the official [code sniffer](https://github.com/cakephp/cakephp-codesniffer)."""
6625639;neutral;"You need to put this to require as well because its required for the tokengenerator. Without it the csrf component is not really useful. Also you probably do not need ~2.4. I guess something like ~2.2 is enough (needs examination). Furthermore, its miss"""
6625704;neutral;"true because its used in tests. also its missing suggestions for dependency injection, httpfoundation, templating and kernel for all the extensions."""
6655810;neutral;"I've added this to `require-dev` and added suggestions for `symfony/twig-bridge` and `symfony/framework-bundle`. I did not add suggestions for dependency injection, HTTP templating or kernel, because the corresponding form extensions don't *add* functiona"""
3664480;neutral;"There's [240 more](http://bugs.jquery.com/query?status=assigned&status=closed&status=new&status=open&status=pending&status=reopened&type=feature&resolution=notabug&resolution=patchwelcome&resolution=plugin&resolution=wontfix&resolution=duplicate&col=id&co"""
3664819;neutral;"Why does injecting a script _require_ the ajax module?    As for """"_"""": it's a bogus inference that means nothing. jQuery UI uses it, jQuery uses it... but all it means is that we can close tickets as """"Won't Fix"""", because it's not for user code to mess w"""
3665730;neutral;"You can't load a script using script tag injection synchronously."""
1677922;neutral;"itostr() does ``strprintf(""""%d"""", n)``, which is for signed integers, so should we better use ``strprintf(""""%u"""", GetDefaultRPCPort())`` instead, as we have an unsigned short as port number?"""
1679137;neutral;"My understanding is that this is well defined.  The implicit type conversion is from unsigned short to signed int, which is always safe.  (Since the short is unsigned, there is no sign to extend.)  The compiler doesn't even blink at this with -Wall, but i"""
1680583;positive;"Alright I'm fine with this patch then, but now I'm interested in which lines give you that signed/unsigned warning, as we are always interested in finding and fixing these :)."""
1681635;neutral;"No problem here, it is entirely correct: calling itostr casts the unsigned short to a signed integer (which is larger, so there is never undefined behavior), before feeding it into strprintf as a signed integer (%d). """
2746527;positive;"hmm, that’s a tough one: I cannot really write that class in Java for real, and writing a Java copy runs the risk of bitrotting, as would documenting the method signatures translated to Java.  Wait a second, I have an idea!"""
6485952;neutral;"It is only a security risk when used with TLS/SSL, so maybe this could be:  Note that GZipMiddleware is considered a security risk on sites that use HTTPS"""
6486749;neutral;"Fair point, how about:  Note that using GZipMiddleware allows attacks that would nullify the security provided by SSL/TLS."""
2448054;neutral;"ah, no, we didn’t; forget it."""
1163393;neutral;"Shouldn't the assigned value be `jQuery.fn.toggle`?"""
1163409;neutral;"The old behavior was to only use the events toggle if the first *two* arguments were functions, since that's its signature. It may not matter, but it's worth noting."""
851407;neutral;"it's a bit too obfuscated for my tastes here. What are the savings from doing it this way?"""
6676708;neutral;"This is a public method so we shouldn't casually change its signature.  It should continue to take a single `arguments` parameter, and then `_on_request_body` should merge `body_arguments` and `query_arguments` into `arguments`."""
1120245;neutral;"I like the first idea, saves a few lines of code and we won't forget to add it (perhaps as another pull or commit for this one?).  I can't comment on the Boost.Thread stuff, but as we include or somewhere else use it (the lib is there), why not ... perhap"""
648066;neutral;"Because I'm always the one who forgets to add that comma later when adding another item to an array. I can remove it if need be."""
4141343;neutral;"Usually we set event identifiers in `setEventManager()`, which ensures that they happen on injection. That also simplifies the `getEventManager()` implementation, as it only needs to call `setEventManager(new EventManager())`.   On Wed, May 8, 2013 """
516922;neutral;"should be:  **if (isset($name) && ! empty($name) && $this->cookie($name))**"""
516923;neutral;"should be: **$this->set_cookie($name, '', 0);**"""
2827387;neutral;"This is not something you can just do. It will break every encoded cookie out in the wild."""
6644507;neutral;"This is incorrectly placed. It should be under the method signature. """
2561154;neutral;"I guess it should. I was more concerned about the hostnames as sharing cookies between domains is going to cause problems. I forgot about path based cookies though.  Both Client::_storeCookies() & Client::_addCookies() will need to be updated."""
2628259;neutral;"@markstory To follow the [RFC 2109](http://www.ietf.org/rfc/rfc2109.txt) (section 4.3.1) the path should be the base path of the requested URL when not specified.  > Defaults to the path of the request URL that generated the > Set-Cookie response, up t"""
2628267;neutral;"@markstory Why do you trim the dot from the domain? It can cause security issue. The `cakephp.org` cookie domain is accessible only by the `http://cakephp.org`, but the `.cakephp.org` cookie can be accessed by `http://cakephp.org` and `http://bakery.cakep"""
2629304;neutral;"In RFC 2109 an explicitly set domain must always start with a `.` (section 4.2.2). Only if the domain is omitted will the  leading `.` be missing (section 4.3.1). Based on the domain matching examples, the rules seem like a cookie's inclusion in a request"""
2671628;neutral;"Just as curiosity, I was looking the [`DateTime` documentation](http://us2.php.net/manual/en/class.datetime.php) today and they have the constant for the RFC formats.  Form the [cookie RFC](http://tools.ietf.org/html/rfc2616#section-3.3.1), it could be """
3562227;neutral;"Amending response: Valid as is, see other location spam comments"""
6745605;neutral;"Not sure if it’s worth it, but you could avoid creating a new array with each iteration by assigning the current exterior to a reusable global length-1 array."""
6473236;neutral;"That struct looks pretty good. For the basic version (i.e. `git_clone`) all you should need to provide is how to tell you about progress and what branch to checkout. I think we might want to add a flag saying whether we want to ignore SSL errors."""
1546528;neutral;"This function still feels like a big hack to me. I don't think you should create another `abort` method to pass the data you need. I'd recommend creating an exception class (similar to [`ForbiddenError`](https://github.com/reddit/reddit/commit/633a7104913"""
6695503;neutral;"Also do not forget about code style: 1.9 hash"""
1209492;neutral;"Can just use the above hash map until it becomes an issue with an increasing amount of migrators I guess."""
6726844;neutral;"encrypted?"""""""
6730022;neutral;"Well, you're trying to mitigate BREACH here, which already requires the attacker MITM with a TCP proxy and can drive the victim's browser. A timing attack on CSRF would have the exact same setup, but rather than using the TCP proxy to measure the length o"""
6730134;neutral;"Note that I am not one to FREAK OUT at every use of `String#==` either [[1][1]] :P But given the attack this patch is intending to mitigate, I think it's warranted  [1]: https://github.com/pbhogan/scrypt/pull/15"""
6644477;neutral;"Please run `brew audit oinkmaster`."""
3206397;neutral;":x: This not follows your own method signature. Expected string passed Exception instance"""
3218235;neutral;"@param  string|\Exception $fault ?? This is original method signature."""
3796097;neutral;"@Maks3w Actually, `setAttributeWithSanitization()` will (eventually) call `sanitizeUri()`, so the value is safe."""
6504877;neutral;"What do you think about   ```ruby user = model.find_by_email(email)  # If no user found and allow_username_or_email_login is true # we look for user by extracting part of his email if !user && email && ldap_conf['allow_username_or_email_login']   """
6334521;neutral;"\`sanitize_helper\`"""
6349260;neutral;"hmm... It works for `assertions.rb`. But running the tests for `sanitizers.rb` gave me 195 failures. What's weird is, I don't get any errors a la `uninitialized constant Loofah`, the tests just fail."""
4970342;neutral;"can you use Ruby 1.9 hash syntax?"""
3732110;neutral;"This is not necessary - it's a developer-supplied value, not user input. Also, the next two lines do enough to sanitize the value."""
3436136;positive;"This is sooo much better than the `ldap_prefix = ldap ? '(LDAP)' : ''` line of code :)"""
3450302;neutral;"I thought it would be easy to disable by setting enabled: to false. Though I was supposed to make it default to true.  Should it be changed to disabled?: ```yaml ldap:   key: val pam:   disabled: true   key: val ```"""
3450371;neutral;"You can configure any provider to be icon provider by setting login_form: ```yaml pam:   login_form: false ``` Though, it the wont pass  app_id and app_secret as first parameters... Why do those providers require them to be arguments instead of bein"""
3450387;neutral;"Yeps. Idea is that email is required only to create new user. Authentication do not require it (if user is found)."""
4155014;neutral;"To save the trouble of doing this, I just kept ```ldap_enable?``` and added a new ```shibboleth_enable?``` for the same purpose. Nevertheless, I agree with this approach as it is cleaner."""
4169466;neutral;"In shibboleth configuration, there is no ```app_id``` nor  ```app_secret```, and  ```login_form``` is  ```false```. This way, ```icon``` is ```false``` and also ```options['login_form']``` is ```false```. So the options hash will be passed to configure """
4169503;neutral;"Why do you do this either way, ```options['login_form']``` is ```true``` or ```false```? Shouldn't this depend on ```icon```, instead? Something like: ```ruby if icon   Gitlab.config.omniauth.form_providers << provider end ```"""
4185263;neutral;"Yes. eg. above `pam['gecos_map'']` is passed to provider here. `icon` is true only if both 'app_id' and 'app_secret'  are given. And any case, all options are passed as a hash to provider (in both cases)."""
4185273;neutral;"Also this is for the purpose that you can have shibboleth as an icon (like github) or as text button (like you have it in you branch). To keep shibboleth as login button (text instead of icon) write in `gitlab.yml`: ```yaml shibboleth:   login_form:  """
4191310;neutral;"As I noted below. this should be in above: ```yaml login_form:   fields: false ```"""
4881612;neutral;"Wouldn't be better to just `clear` the hashes in these methods instead?"""
3965878;neutral;"Sorry, we do - it's the user supplied hash. Got confused there for a minute :smile:"""
3393227;neutral;"`$this->kernel->getStartTime()` cannot return null. So you can safe a condition check. Btw unrelated, kernel->getStartTime() returns -INF, which is probably also problematic as INF not always supported and it violates the phpdoc which says, an integer is"""
3987210;neutral;"As long as we're improving code quality, could stop mutating the `options` hash here."""
6523516;neutral;"Why is `dirs` a hash?  Shouldn't it be a list?"""
314387;neutral;"re select specific coins: If you read the original motivation for this patch it was to prevent linkages of addresses/private-keys.  Selecting individual coins doesn't matter for that.  re the RPC command arguments: I'm not sold that it's worth doing what """
3388886;neutral;"Please add options to configure password and database"""
384172;neutral;"While i aggree this generate less code, but readibility will be completely sacrificed, dont you think? Ah, i forget, you the one who put a single ternary statement which exced more than monitor space into a single line :P  @timw4mail @philsturgeon any o"""
2889798;neutral;"AFAIU, earlier versions of PHP has security issues and as we have other password encoders, why would we want to support PHP versions with known issues?"""
2889938;neutral;The issue is only with passwords that got the high bit set on some chars for some specific combination of chars (not even valid utf8 chars). I think many could live with that minor risk.  I myself would want to use this code also on pre 5.3.7 platforms
1692394;neutral;"Ok, i would then prefer that the whole start stop time calc is done there. Don't have half in decode and half in get overlay."""
6546077;neutral;"> before execution even gets here  i.e. while jekyll is running.  Basically the same problem as described [here](http://stackoverflow.com/questions/9503579/testing-a-commandline-application-with-cucumber-aruba-timecop-how-to-inject-the), but neither s"""
1783614;neutral;"you should probably initialize the path of the list with m_vecItems->GetPath() here, since you're assigning that at the end to """"items"""". See Pull request 1176 (https://github.com/xbmc/xbmc/pull/1176) where tvshows/seasons watched-filtering is using the li"""
6644392;neutral;"I think it might be better to add an optional argument to `cookiejar_from_dict` rather than have a new function that duplicates almost all the logic. Something like:  ```python def cookiejar_from_dict(cookie_dict, cookiejar=None, overwrite=True):     """
6647248;neutral;"Perhaps this method should not directly tested if you need to use reflection hacks to test it."""
6698205;neutral;"Could simple unset them in CommandTask::getShellList from listing. TBH that is hacky at best. Using reflection to check for a attribute marking it as hidden would slow it down considerably but could be a clean way to do it."""
2286304;neutral;"This will not work if you define several encoders using bcrypt (for different classes) as you are forcing the id.  You should return the data needed to build the encoder instead, like done for other encoders"""
2286479;neutral;"How do you return the reference to the service """"security.secure_random"""" then, that the bcrypt encoder needs in its constructor? Symfony\Component\Security\Core\Encoder\EncoderFactory->createEncoder($config) only allows a plain array with no references to"""
2286490;neutral;"Well, you may need to refactor some stuff. But the way you do it currently is broken as soon as you have several classes using bcrypt (they would all use the config of the last one, thus not respecting the cost)"""
2286594;neutral;"I guess @elnur could take a look at how it is done in the method Symfony\Bundle\SecurityBundle\DependencyInjection\Security\Factory->createAuthProvider()  There a new definition is created in the DI container for each instance. I guess that the same thi"""
2286600;neutral;"Another (and more clean solution) is to rewrite the class Symfony\Component\Security\Core\Encoder\EncoderFactory so that it does not try to create the Encoder objects on its own (using $reflection->newInstanceArgs()), but instead makes use of the DI to cr"""
2287597;neutral;"well, at least using a more specific name to make clashes less likely (``SYMFONY_BCRYPT_PREFIX`` for instance), and wrapping it in a ``defined`` check"""
1926522;neutral;"This is original code https://github.com/symfony/symfony/blob/master/src/Symfony/Component/DependencyInjection/Loader/XmlFileLoader.php#L490"""
1896935;negative;"I'm wondering what to do for this. I can't find a way to determine if a sub pattern matched or not. Assigning the parameter's value here would break default values (non matched params would be assigned an empty string). Any idea ?"""
6465648;neutral;"include `` around django.contrib.auth.hashers.PBKDF2PasswordHasher"""
2320801;neutral;"Wouldn't it be better to create a compiler pass class for that logic directly in the DependencyInjection component?"""
2332222;neutral;"and you would then want to move that logic into ``Symfony\Component\DependencyInjection\Compiler\MergeExtensionConfigurationPass``?"""
1461022;neutral;"This is also not a change in the phpdoc and I would argue that we want a `PropertyPath` here (`ViolationPath` also implements `PropertyPathInterface`)."""
1461276;negative;"Well, we are not responsible if something stupid is done manually by the developer. So a ViolationPath would just be as wrong as an array or a subclass of PropertyPath that behaves strange. We can only make sure it's flexible enough and  that's what the i"""
6784983;neutral;"I don't see the problem - it is restricted to the admin role due to the """"as: :admin"""" on the next line. This change whitelists the attribute for code that is executed with the admin role only.  Where could this be abused? Using it still requires an expl"""
6504858;neutral;"in case of thousand projects its not a best idea.  Maybe do 2 queries? current_user.authorized_projects.search && Project.public.search"""
6784215;neutral;"I chose char* as `PEM_read_bio_PrivateKey` doesn't accept a const ([here](https://github.com/joyent/node/blob/master/deps/openssl/openssl/crypto/pem/pem_pkey.c#L75))  I suppose another option would be to cast with `const_cast`, my assumption is that thi"""
6784224;neutral;"I was following the style here: https://github.com/joyent/node/blob/master/src/node_crypto.cc#L372  The preferred style would be:  ```c++ bool r = sign->SignFinal(&md_value,                          &md_len,                          buf,          """
3486592;negative;"Oh for Ruby 1.9 hashes! :crying_cat_face: """
5527538;neutral;"Also, `data[cipher_offset + 1]` looks like it could be an out-of-bounds read."""
1752506;neutral;"Typo in the name (you wrote autheTNication). Moreover, as you added the use statement, you can simply use """"AuthenticationService"""" as well in each docblock."""
3646674;neutral;"Unsigned int or size_t? You're comparing it to unsigned values in node_crypto_bio.cc and I wager it's always going to be > 0 anyway."""
3647266;neutral;"`assert(read_head_->write_pos > read_head_->read_pos)`? They're both unsigned so if a bug sneaks in where read_pos > write_pos, read_pos - write_pos wraps around."""
2861791;neutral;"You're still repeating yourself here: the expression `new ParHashMap[A, B](hashTableContents)` is copied verbatim. Why? Method `par` already does that."""
2648038;neutral;"So that I don't forget. We also need to change `versionFormat`!"""
76305;neutral;"... to clarify: the only instance where """"holdSurface"""" is called in DXVA.cpp is by CDecoder. Now for software decoded we don't pass through this channel so in that case we will are using """"unheld"""" surfaces potentially being released while you still need the"""
76327;neutral;"HoldSurface() is needed for hardware decoder only because the surfaces are shared and the decoder should not release them until the processor is destroyed. For software decoding the surfaces are exclusively controlled by the processor, so they don't have """
76471;neutral;"HoldSurface is a trick to handle the termination of the decoder. It shouldn't be necessary when the processor is the only object dealing with the surfaces. To check for yourself, you can switch the DX runtime to debug mode (with the DirectX Control panel)"""
1416925;neutral;"This is a signature change, and should be removed."""
972154;neutral;"I gave my opinion how I would solve your issue. Either you trust the passed parameters (because you defined them yourself or you validated them when they were specified by a user), or you don't trust them at generation time (which means you probably need """
2118606;neutral;"one way to whack the mole more reliably and get more encapsulation to boot: leave this intact and provide failing implementations of all Symbol methods in the StubSymbol subclasses  I'm figuring out whether this is doable. There's also risk with missin"""
6642372;neutral;"We need only one copy of it - it perfectly fits to be static.  Other solutions looks like a workaround/hacks: make variable non-static and create static instance of class to have only one unique non-static member variable.  We don't need constructors, d"""
6778969;neutral;"!m_strPassword.empty()"""
6785118;neutral;"This routine is only ever called with a std::string, so I suggest changing the signature.  This then allows you to drop the strcmp() which is gonna warn on some compilers."""
838956;neutral;"I don't know what happen here but this Component is using the new exceptions. This should be, at least, `Crypt\Exception\ExceptionInterface`"""
839511;neutral;"Yes, that's true. I fixed also in the other subclasses of Zend\Crypt."""
2260442;neutral;"All of the examples say that `options` is a hash, will it ever not be?"""
489103;neutral;"@akrabat Oh, I see you point, I for some reason though the dsn was all encompassing including stuff like username and password.  I'll fix these pronto."""
439795;neutral;"This wouldn't really break any security configurations I don't think.  The hinclude tags just wouldn't work until you changed the access control:      { path: ^/_internal, roles: IS_AUTHENTICATED_ANONYMOUSLY, ip: 127.0.0.1 }  to:      { path: ^/_internal/"""
378904;neutral;"Why not a simple check for `null`? As the provider is injected in the constructor the object will be type hinted?  Is this to guard against people doing crazy things while extending the class?"""
358133;neutral;"@jstout24 @Tobion this feature is a small hack, to provide support for rare use cases, when you're forced to have that form (ie. PayPal integration etc.) this should not be used as every-day practice?  @jstout24 what is yours point to have multiple forms """
1563360;neutral;"got a failure removing it:  ``` 1) Failure: test_0004_nested array with strings that should be hashes(NestedParametersTest) [/Users/guille/code/rails/actionpack/test/controller/parameters/nested_parameters_test.rb:68]: Expected nil (NilClass) to respond t"""
1563610;neutral;"``HashWithIndifferentAccess`` is overriding [#dup](https://github.com/rails/rails/blob/master/activesupport/lib/active_support/hash_with_indifferent_access.rb#L182-186) and it doesn't call to ``super`` or ``initialize_dup`` never, so if we override ``init"""
6632041;neutral;"Okay, I see you use fully qualified names here. It would be more standard to encode them as `com$acme$Foo$Bundle` in the same way as the compiler does in `expandName` rather than inventing a new means to do this.  In any case, I'm still against putting """
6622664;negative;"Oh wow, didn't realize it's so complicated. Then how about renaming `ExtractorType`, so that it doesn't trick people into it being an ultimate authority? Something like `HasUnapplyMember`. Also a comment here most definitely will help."""
57345;negative;"FFS... GitHub lost my comment :( Ok lets write it again but short:  It's """"fix/hack"""" for rendering `TimeType` and `$options['with_seconds'] = false`, to explain it check those tests: [old](https://github.com/symfony/symfony/blob/master/tests/Symfony/Test"""
6735672;neutral;"Making this an optional hash parameter would be nice."""
6735761;neutral;"Any benefits for using a hash? More options in future?"""
6672032;neutral;"I assume you researched this, but I'll ask anyway, is there no more """"direct"""" way to get a URL encoder?"""
981246;negative;"Wooow, nope. Let's make AmigaOS stick to the default cross-platform SHA1 implementation. This hack is way too ugly."""
6065043;negative;"I dunno, it's kind of a huge hack, I wouldn't worry about people relying on it. Especially since we want to completely kill it. The worst that happens is some minor extra stderr output, right? Until the day we kill it completely."""
5613438;negative;"These seems a bit silly - you don't need to hash the uniqid, it's already supposed to be unique!"""
1382498;negative;"Sadly not,  the assignment works, but then after the code has executed the assigned value is lost again :("""
1782359;negative;"Ugly hack is ugly. I will fix it."""
2658991;negative;"Yeah! I didn't pour half my life into stupid old pattern matcher so you kids today could forget about isIntRange!"""
2554701;negative;"Sorry about the TODO. I feel lost sometimes, because I worry about too much """"ticket noise"""" but at the same time signature changes do break binary compatibility, so I don't feel ok just unilaterally making the change myself."""
943423;negative;"AH.. I hate to be annoying, but why not just call it 'hash' if we're going to change it.   Either one is fine really."""
4353860;negative;"Thread safety of the compiler is a cruel joke. No, it's not, like the rest of it. I don't have any understanding of where or how thread-safety is supposed to enter into my considerations. But I KNOW I never signed up to start pretending the compiler is th"""
1091127;positive;"Alright, thanks. I don't have access to my dev environment at the moment, so I'll have to fix what you commented on tomorrow or the day after.  Thanks again, Trustin :)"""
4622880;positive;"It's more elegant to reinterpret_cast the return value in crt->ExportChallenge. That gives ExportChallenge and ExportPublicKey the same return type which is nice from an API perspective. As a general observation, unchecked casts at call sites are a great """
169039;positive;"Don't forget: V8 is smarter than us all :P"""
4089727;positive;"Because I trust @Seldaek who spent time doing benchmarks on real-world apps."""
512292;positive;"Can you just change this line to:      if ( ! $this->_smtp_connect() OR ! $this->_smtp_authenticate())  ... it would be a bit more readable. Otherwise it's great - we'll merge it in."""
5895963;positive;"Well the current code sniffs complain about it. We could always change the rules :smile:"""
3990028;positive;"Don't forget to remove that :)."""
2020462;positive;"Better not give the code sniffer reasons to complain :smile: """
54011;positive;"Indeed.. I never saw anyone use them in a bundle, so I tend to forget they exist :) Updated the code."""
2088311;positive;":-)  It is....  I couldn't think of another way to detect if the $value was already encoded or not.  Doing this will make it so the $value isn't encoded twice."""
7529;positive;"yes, just checked the documentation, i'm changing to array_key_exists :)  the code will still be faster. as we'll only do hash lookup instead of plain walk"""
825588;positive;"Thanks,  but no, it isn't, they were test keys removed before publishing :-)   but now that I think about it,, to compute the Authorization it reads the access key and the secret Key, we have to add it to the test."""
3406349;positive;"@macksmind That's right. Also, @steveklabnik , it's because during the context of the test `SSL` is defined as an acronym, and the test is testing the correct inflection on non-acronyms. :)"""
1955056;positive;"Please, use 1.9 hash syntax. Thanks :)"""
4651234;positive;"Let's go with `ensure_reset_password_token!` here too. You can also change the line 47 of this file to call this new method. :)"""
2285389;positive;"@DaQuirm """"Never allows a change to SUBJECT"""" reads a lot better than """"Never allows to change SUBJECT"""" in my opinion.   While English is my first language, I'm not an authority over the language. :) """
1530764;positive;"Use default parameter if not set by params hash. If you know less ugly way to do this, please tell me how :)"""
748537;positive;"Hm, we'd be creating extra arrays anyway to generate a final hash, will end up being the same as the current `hash.merge` I think. I can rollback or use your change if that's not a problem :)"""
3983119;positive;"Hahah """"too clever"""". I didn't like the clutter of the other one, and neither did Code Climate :)   I was thinking having a method for it was better than  ```ruby # Convert this post into a Hash for use in Liquid templates. # # Returns the representa"""
4072336;positive;"good point: I removed the hackery"""
3870846;positive;"I have no idea either, I just trust the spray guys"""
3871467;positive;"Added Björn to trust list :)"""
3829595;positive;"It helps debugging, and no security is violated as there is none :)"""
1596478;positive;"I blame the computer :-) no, it should of course go together with the MurmurHash class, I think I move it to a separate file, to avoid license ambiguities, also makes sense since we use MurmurHash from other place also."""
639064;positive;"Also if there was support for unsigned integers in Java :-)"""
6175228;positive;"Sure can do. Privacy is a right!"""
5675386;positive;"The `as_json` requirement is a little looser than you are thinking :)  It's meant to produce a JSON representation of the object, which includes Ruby objects that have a clear meaning to the JSON encoder, like symbols and times. That's a natural way for a"""
6445842;positive;"Forget about it :-) all fine."""
67048;negative;"Orhhh... No.. It blows up whole stack. :(  To modify signature of `write_normal()` and `write_deflate()` we need to modify `struct git_filebuf` `->write`. Than git_filebuf_write()`. Than config_file.c and odb_loose.c...  We need better solution. """
5496479;negative;"Aliasing types like this is a cardinal sin in that it makes things more obfuscated rather than less.  (""""What's this ExtType type?  What values can it have?  Oh, it's just v8::ExternalArrayType - why don't they just say so!"""")"""
6213710;negative;"This seems a bit awkward (the `if ... continue`) part; I don't expect a function named `port_*` to return anything, and then it does return a dict which gets discarded... it's just weird. I think it might be better to just port all the cookie settings en """
6351039;negative;"Ah I forgot about that and didn't test properly, sorry. The buildout directory is now included in the install whitelist. I've squashed the commits."""
1218482;negative;"I would like this to not be in the API at all. It is very difficult to get this right such that you don't introduce SQL injection attacks like the current implementation allows."""
20221;negative;"This impl is weird. Uses system identityHashCode for hashCode AND equals?"""
1526813;negative;"This code again! Will this hack never tire of creating new issues."""
963856;negative;"Yeah, I'm capable of working around it.  A setting which disables swing would be thrilling, way ahead of what I'm currently doing, """"git merge origin/java7"""" with periodic annoying failures on swing if I forget."""
5074806;positive;"Looks fine to me!  On Jul 8, 2013, at 10:12 PM, Joshua Peek <notifications@github.com> wrote:  > In activesupport/lib/active_support/message_verifier.rb: >  > >        else > >          raise InvalidSignature > >        end > >      end > >   >"""
6359700;positive;"Formula updated to address this (would be nice if brew audit warned about this...)"""
3832826;positive;"I trust you"""
629374;positive;"got it~ thanks!  On Sat, Mar 31, 2012 at 2:07 AM, Jack Nagel <reply@reply.github.com> wrote: >> +class Mpfi < Formula >> +  homepage 'http://perso.ens-lyon.fr/nathalie.revol/software.html' >> +  url 'https://gforge.inria.fr/frs/download.php/30130/m"""


==> datasets/github_vertex.csv <==
"Text","Label"
"No. I still see the wrong twins.  * https://github.com/mojombo/jekyll/tree/gh-pages/news * https://github.com/mojombo/jekyll/tree/gh-pages/news/releases ""","neutral"
"Reverted.""","neutral"
"You can leave a queue while in queue ? (before NEEDCONFIRMATION)""","neutral"
"Didn't look at SpellTargetRestrictions XD""","positive"
"Not sure about what kind of line lengths the project adheres to, but this diff is showing so funky indentation here.""","neutral"
"@normanmaurer Nice catch ! Did you make the same on Netty 3 ?""","positive"
"That's why I didn't close after sending the close frame.  On 06/26/2013 01:49 AM, Norman Maurer wrote: > > The client channel should wait for the close response of the server,  > as mention in the websockets rfc. So I think we should make to do it so... > ""","neutral"
"Build result for 78d8f05c218cab107255c4dc1a1344aef138d379: [Unstable](http://ci.motd.kr/job/netty-master/2369/)""","neutral"
"Why you think using ImmediateEventExecutor is wrong ?""","neutral"
"These are the ones we currently hardcode in TestSwarm itself. After QUnit is done, TestSwarm's client script removes these elements before making a snapshot of the DOM to push to the results object in TestSwarm for this run.  I moved that logic to here, ""","neutral"
"``` PHP Notice:  Use of undefined constant response  ```""","neutral"
"Because I thought I didn't need the quotes, which I no know I do.""","neutral"
"@gibson042, You're not gonna believe this but ... https://github.com/jquery/jquery-mobile/blob/4e2fef1dd1bf7cda10983adab7eeee641a8733bf/tests/jquery.testHelper.js#L124 :sob:  They're going to try switching to a direct $.ajax call for the script but it ha""","negative"
"Yeah I agree that makes more sense. I can do a followup.""","neutral"
"Very deep ;-)""","positive"
"We can only compare our results to json.parse on browser that have the native method. I agree it's not optimal to test this everywhere but where we actually use it. Perhaps we dump this test's attempt to compare since we don't care about the native result.""","neutral"
"I don't agree with Ambal. The name of variable must make the using clear. Example: GuidSet m_guardianpetList; Now we know, we have a GuidSet with contain ->ObjectGuids<- (know form GuidSet) and the ObjectGuids are from our Guardian Pet. With a typedef: """"ty""","neutral"
"Edit - just checked with my python script, I got 1350 records for ytdb 619 :) http://paste2.org/p/1981677""","positive"
"Then thought maybe the tables `*` _loot_template PRIMARY key to species entry,item,condition_id ? Or the need to greatly alter the code?""","neutral"
"`const` also helps the compiler generate code that makes more efficient use of registers tiny function though, probably doesn't make a difference in this case""","neutral"
"original author - BroodWyrm (TrinityCore fork), apr. 2010. similate effect - in 43972 spell.""","neutral"
"Yea, prepublish is what most people use in the npm community as a courtesy though. The idea being that you should distribute the built files so that when people download a package they don't have to have the extra rebuild/compile step (and can avoid extra ""","neutral"
"thanks. always don't understand the sense of such stupid restrictions""","negative"
"Why is this being removed? It's only a """"duplicate"""" to improve performance.""","neutral"
"#3828 was the right issue ;)""","positive"
"Yes, it is incorrect. 67009 has basepoints == 66227, so 66228 will be triggered. 66228 has stackAmount == 5. You will not get 10 stacks anyway.""","neutral"
"So we gave up testing with the minified version? So sad.""","negative"
"not only this. equal to one of the options for receiving the award for the LFG group must fulfill all the encounters (and not just last). in the case of use your container, it can not be verified. PS If you think that I did the curves of stupidity structu""","negative"
"I think this is labeled wrong. Manually edited?""","neutral"
"Yeah, I was going to enhance the performance of the augmentWidthorHeight function by doing exactly what you have there. Having to call getComputedStyle multiple times sucks. I need it to also grab the box-sizing as well, so it needs to be a bit less naive","negative"
"Great addition, thanks Ben!""","positive"
"MaNGOS have nowadays gold era :)""","positive"
"Hmm, maybe you set path to mangosd.conf also using commandline option -c?  For support this way i add in [11751] new commanline option -a/--ahbot for set in same way as -c option work path to ahbot config""","neutral"
"I **LOVE** this change.""","positive"
"[Really](http://bugs.jquery.com/ticket/8421)?""","neutral"
"Wait, no @param?""","neutral"
"    // check level requirement     if (prof && GetSession()->GetSecurity() < sWorld.getConfig(CONFIG_UINT32_TRADE_SKILL_GMIGNORE_LEVEL))         if (getLevel() < trainer_spell->reqLevel)             return TRAINER_SPELL_RED;  А если это не профессия, ""","neutral"
"Can any tell how much is CPU load in % on clean mangos, with ~100 players?""","neutral"
"@sebastien-p - Blocking in the sense that we can't actually remove the `data(""""events"""")` code until we evaluate where/why people are using it, and decide if we should be providing better alternatives.   `hasEvent` might be a use case we could provide supp""","neutral"
"I don't think this approach is scalable.  We should use wildcards for exports.  Also, we should mark most 3rd party dependencies as optional.  Are the bundles generated by this change really loaded into an OSGi container?""","neutral"
"lol, same time dave""","positive"
"Formatting of this documentation page is broken from """"## Not run"""" on""","neutral"
"Inscrutable huge changesets like this one tend to undermine the """"open-source-ness"""" of this effort.  Would it be possible to get the actual change history in here?""","neutral"
"That's only a problem when this library would be in use stand-alone. We always use it after including uv.h (and it's internal), and uv.h takes care of the vs2008 monkey patching.  In fact I only added that include to make sure @bnoordhuis wouldn't compla""","neutral"
"I can't imagine how operator void* can replace it, because &m_guid is never null.""","neutral"
"I asked about this before, got answered """"omitted in purpose to avoid bad implicit casts""""""","neutral"
"@jboesch: Rarely you can say that a documentation is also a specification for something. First one is generally a more user-friendly version of the second. In case of jQuery, documentation is certainly not the specification. Is it needed? Maybe, but it is ""","neutral"
"@jdalton I'll ping you on Irc to discuss solutions :)""","positive"
"It fails because support.getSetAttribute is false, which is where this hook is being added so this won't be present in browsers that don't have the button problem.""","neutral"
"alright""","neutral"
"pet::Update call Creature::Update and in creature update before chnages exist explcit assign different value to regentTimer In some cases Pet regen timer updates conflict with unexpected Creature updates and timer never set less that normal diff values. ""","neutral"
"It was intended that the VML element be present for all tests. If it causes failures, that indicates additional places where jQuery needs to apply workarounds.""","neutral"
"I believe the addition of a VML element to the test HTML causes failures not fixed by the event.js change.  https://github.com/jquery/sizzle/pull/32 is about fixing those.""","neutral"
"tenchyoo!!! for evriting!""","positive"
"> The file src/shared/revision_sql.h must be updated  Fixed in [11116]. Thank you :)""","positive"
"no, ofc. as i say like """"mind vision"""" so just look around in world by target eyes.""","neutral"
"Hey Julian, Do you know if this change ended up making it into 1.5.1 final?  jQuery Mobile users have been unable to use jQM with Phonegap since jQuery 1.4.4 because of the file:// issue that this fix seems to address, but it doesn't look like the latest ""","neutral"
"     Can't compile X64 under vs2010, returnng this error :   5>d:\mangos\mangos\src\game\spellmgr.cpp(1226): error C4716: 'DoSpellProcEvent::AddEntry' : must return a value""","neutral"
"need DROP rights on characters db (for TRUNCATE)""","neutral"
"11018""","neutral"
"you mean, like, don't ask for stuff or no interaction at all?  Because I really like people to read what it will do, especially if they don't get to change stuff before it does it. And so, maybe we can keep the """"press enter to continue..."""" stuff, and tell""","neutral"
"session.reset() is invalid in this scope. Lets remove it and then work on a different approach.  In my ExampleServlet I had to use `this.request.getSession(false).invalidate()` to get it to reset the JSESSIONID. Simply using `session.invalidate()` was no""","neutral"
"Completed work! [The show must go on](http://www.youtube.com/watch?v=4ADh8Fs3YdU) :]""","positive"
"@jdalton - I can't comment on that, I haven't reserched those browsers for significance specifically (but note: Firefox has much slower conversion rates).""","neutral"
"Compile should be fixed in 10938.""","neutral"
"You mean semicolons? :P""","positive"
"From running coverity, line 373:  mAuthDialogListener.onComplete(data.getExtras());  android.content.Intent.getExtras(...) may return null [checked 0 of 1 uses]""","neutral"
"// Attach callbacks  var deferred = jQuery.Deferred().then( thenCallback1 , thenCallback2, ... ).fail( failCallback1 , failCallback2, ...)  // Resolve  deferred.resolve( value ); // Will call all attached """"then"""" callbacks  // Reject  deferred.reject( error""","neutral"
"Purely out of interest. Do you know how to create a symbol so that dlsym() returns NULL when you try to resolve it?""","neutral"
"this doesn't helps, the problem just modified a bit (for example in one time all totems, all temp enchant and mob corpses are disappears/deleted/despawned in one moment at whole server). I found the originally source of problem - it's 10687, with reverted ""","neutral"
"Thank you""","positive"
"Hey @khobbits, thanks for pointing that out. Can you search our issue tracker, [Leaky](https://bukkit.atlassian.net), for that issue, and if it isn't there, create a ticket for it? (Remember, the Leaky ticket is the effects, not the cause.)""","neutral"
"ok cool, I just pulled this down and ran 'make' ... Should the build process be updated to check for new sizzle (and qunit while we're at it)?""","positive"
"Aw man, you can't grow trees instantly anymore :(""","negative"
"Sounds reasonable, at least until another 'fix' is available (if ever).""","neutral"
"post n.40 is dated 03/09/2009 so it's for 3.x""","neutral"
"I dev. Plugins and my Plugins doesnt work now can i have the new Bukkit Code?""","neutral"
"Why aren't these getting posted on twitter?""","neutral"
"one was making StatusMessages, which now define a custom parser. before our merged branch, they actually were aliases, but now the are not.  in JS, streams are always just posts.""","neutral"
"Actually it *should* still work on pre-3.0 I just have to test it. There is no checks done on what flags you are setting so since the values are `static final int`s they'll be compiled in the code. They'll be ignore as flags on those platforms but you shou""","neutral"
"@jeresig: committed and made pull request (http://github.com/rkatic/jquery/commit/452c292daa8de2d45cf283bd51cc98d90e04327f).""","neutral"
"And yes, if this is permanent I will turn BKC into it's own API that Bukkit doesn't provide. It technically is already, it's just that it exposes too much of the nms classes. Instead I will have to make functions that only accept Bukkit classes as inputs/o""","neutral"
"@bergerkiller Unfortunately, many server owners who ask for help don't actually copy that string.  If your project is """"destroyed"""" because of this commit, why don't you just start your own CraftBukkit and Bukkit fork then?""","neutral"
"I disagree with this change.  The Bukkit API is very useful. Accessing NMS directly is not fun but it's in my experience an necessary evil. The change in this commit may sound like a good idea in theory but I see it being horrible in practice.  Due to ""","negative"
"@SuperSpyTX or perhaps, just maybe, this is a place for discussion not internet memes.""","negative"
"@me4502 Wait, are you saying that this wasn't in the API?! I don't work with entity inventories that much, but I thought it was already in there. The more you know... Thanks for submitting it, though, and I hope it gets pulled. I believe that some surviv""","positive"
"@Wolvereness Your example just shows how server admins can be dumb. I'm sure they all can read the plugin page saying plugin version X is for CB version Y. If they updated craftbukkit and used an outdated plugin, that's THEIR fault. They wanna be server ad""","negative"
"As one of those """"stupid server admins"""" many are so fond of bashing, I applaud this change.    What does this means to me, as an admin? * I can see instantly which plugins may break between Minecraft updates.  This allows me to update faster than before","positive"
"@TnTBass I don't disagree with a detection mechanism, no. I disagree with the use of dynamic package paths that cause errors at a random time, not fitting it's purpose. Add a plugin.yml setting, it is all that is needed to do what you want plugins to do.""","neutral"
"For comments that have been deleted, see this comment: https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2268781  > Calling someone a troll is unacceptable when your reasoning is solely that they disagree""","negative"
"So, honest question for whoever can answer this..  Dont you guys already tell the ticket submitters that its not your problem if the plugin derping is using NMS/OBC?  If so, then wont the workload increase for having to validate all of the new file sub""","neutral"
"@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2274858 >I'm fine with whatever solution that doesn't force devs to recompile every CB version or so  Good news, this won't make any dev recompile ""","positive"
"@Runemoro https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2275167 > @mbax , @Wolvereness There's 355 comments on this commit. 90% of them want you to revert it. Why won't you listen to the others want? ""","negative"
"@Wolvereness  Oh sorry i meant CB 1.1-R8 haha... Anyways, i wasn't talking about bukkit versions, i was talking about official minecraft releases.  Also! Now i seem to be getting a lot of crazy people complaining about my projects not working on the lat""","positive"
"@EvilSeph @CelticMinstrel You drive me off the thread.   my response to your rudeness: your mildly worded trolling is not PR.""","negative"
"I've absolutely not read all of the comments but I just have to add that we should have done this commit WAY earlier.  The whole point of Bukkit is to *NOT* provide you access to the Minecraft internals directly. This changes makes it so that you *HAVE* ""","neutral"
"@mbax, @EvilSeph, here's a simple solution that does the work:  First implement a version checking mechanism is CB that looks for """"target-versions"""" in plugin.yml. (If current craftbukkit version is not in the list, then not load plugin and print """"XXX pl""","neutral"
"As an alternative to this, you could also have BukkitDev simply check for NMS calls, and if they are found put a /GIANT/ red banner on top of the download page screaming """"Warning warning! Alert alert!""""  I think that would work a lot better against stupid""","negative"
"@Runemoro Not necessarily. The point is moot anyway. Basically, you can't rely on backups.""","neutral"
"@EvilSeph  That's NOT how people work... Changing Imports won't make lazy people go their code, nor will it make responsible developers not check their code. Changing a yml switch does the exact same thing. The responsibility is on them in either case bec""","negative"
"This would have been perfect as a plugin, considering the potential performance issues. I will no think twice before using .data()""","neutral"
"Well, I guess I'll be taking my leave like @V10lator.  I need NBT and it's clear after more arguments that it will not be supported, probably along with an AI API and packet API.  Edit: @mbax That was the reason why I was planning to include independent ""","negative"
"@JamesNorris https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2307508 >Staff - You need to stop copying/pasting the FAQ. We have ALL read it by now, and if we continue to debate, it means we don't agree w""","negative"
"@JamesNorris Hurray no more arguing!  Then I hope the people who not """"agree""""ing with the statements in the FAQ will clearly separate, distinguish, and back up their points, and not keep restating things that have been disproved.   For instance, every o""","negative"
"I am not sure what people are planning with Bukkit, will it later serve Asteroids too, or the Spout server? Or is it just one of these brain games some project lead people come up with after some time, preferably when things get tedious or nasty.""","negative"
"#request for banning goldblattster""","negative"
"I'm getting this on linux: ../../../src/game/Object.h:521:7: warning: no newline at end of file""","neutral"
"Actually, I kind of agree with James. It's not a surprise so many huge plugins are pulling out of Bukkit.""","neutral"
"... Did you not see the bukkit commit? https://github.com/Bukkit/Bukkit/commit/74a6fb983408c3f22a669c33c78ff3ef17524ffc""","neutral"
"The other way is the default kick, if no message is provided it gets used.""","neutral"
"Thanks Amaranth <3.""","positive"
"Why was these not added to a Update SQL?""","neutral"
"[...] Caused by: java.lang.NoSuchFieldError: FIREBALL [...]  Does it fix the bug of the plugin residence above ?""","neutral"
"Stop using offline mode and you will be fine.""","neutral"
"I'm defending the current state of the file. Like I said, the player still ate the food. :)""","positive"
"Would you mind porting this back to evaluate?  ""","neutral"
"@LeoColomb: look a couple comments above yours ;-)""","positive"
"Ugh, I feel petty , but I had to note that this line in ajax.js (line: 576 ):           if ( window.JSON && window.JSON.parse ) {  Should probably be :           if ( window.JSON && (""""function"""" === typeof window.JSON.parse) ) {  Thanks: DBJ ""","neutral"
"yes, i fix some typos already locally while prepare next step commit for chat command parsing""","neutral"
"What is using file protocol?   Have you considered creating an identifier for native support in containing scope?  <pre>var IS_NATIVE_XHR = typeof XMLHttpRequest != """"undefined"""";</pre>""","neutral"
"It starts by figuring if both are lazy ==> they are equal because they reference the same source (the || operator shorts the logic by the way, in this situation it would return immediately). Otherwise, it is now assumed that one of them is not lazy, becaus""","neutral"
"We already have the possibility to script instanced map, no reason to script it more than once i assume :)""","positive"
"very nice!""","positive"
"Since .ready() still works it doesn't seem too bad. Using a modified search of $(). on Google Code I found these that may need changing:  jqDnR BlockUI jrails svg-editor jsSpeedTester  It would be great to see this change happen but maybe it needs ""","positive"
"@SaitoWu Also why we need shared repositories if we have umask?""","neutral"
"@piscisaureus, @HenryRawas   I think you can just link in the object files like I'm doing in config-unix.mk  https://github.com/joyent/libuv/blob/49a2ed61204baecb10b616d1a738a922cb10d4b3/config-unix.mk#L39""","neutral"
"You should consider using PR and have someone else merge it after a review, instead of hastily pushing your commits. Even for small changes. ;)""","neutral"
"@tricil seems like a GitHub issue, when you actually go to the raw file, you do see it correctly: https://raw.github.com/h5bp/html5-boilerplate/master/js/vendor/jquery-1.8.0.min.js""","neutral"
"`readme` is capitalized again.  I like `changelog.md`. Also `readme.md` is better than `README.md`. To me having all caps in my filenames feels somehow wrong.""","negative"
"Just Mario-Karted into work, while dealing with already terrible Atlanta drivers who are trying to cope with the fact that winds have knocked out every light in Midtown, for this? I feel like I'm taking crazy pills.   At the same time, its whatever dude.""","negative"
"@ProLoser What?! This is no Mac vs PC argument! I'm merely mentioning that presumably the default colour should be the native colour of the platform with the most marketshare. Oh well, I suppose it's not too important :-S  (Also I'm saddened that you fou""","negative"
"@phobia There is no prefixes for text-shadow (yay \o/).""","positive"
"@arturoc: If you multiply-include `gst.h`, wouldn't it be good to add some include guards, so that we don't include it several times, driving up compilation/linking times?""","neutral"
"`a` :)""","neutral"
"unfortunately, adding this directive seems to cause problems with some rewrite rules.  [Sat Jan 07 14:59:06 2012] [error] [client 24.90.*.*] Options FollowSymLinks or SymLinksIfOwnerMatch is off which implies that RewriteRule directive is forbidden: /var""","neutral"
"IMHO it’s still a matter of… will people read the comments / documentation and remove what they don’t want or need? History has shown that generally, they won’t.""","neutral"
"game.lib(Object.obj)""""  Do a clean build.""","neutral"
"Wrong merge conflict solving? double existing definition of SetAuraMaxDuration(maxduration); (check if there are 2, remove one of those lines)""","neutral"
":-1: It now takes 2 controllers to serve a single resource""","neutral"
"Hmm, i not change this part in commit. As in old way work it 1) need looting all before skinning 2) if creature _can_ have loot it show loot window (possible empty) 3) if for creature not set any loot then skining allowed from start  If you point that loot""","neutral"
"It fix thing at level that exist at this moment. Apply more generic sollutions is another porblem not related to this specific problem. Added code in same way as old will be reused and not big affected in more generic use applied.   One from really bad thi""","neutral"
"X-53 Touring Rocket (New RAF reward) uses the same mechanic as these mounts. It's a two-seater though, so I don't know how you'll deal with that. Probably just not be able to use the second seat, which is treated as a vehicle.""","neutral"
"Why by default set 1 ?""","neutral"
"yes, i'm a little confuse too with this commit, what exactly clean?""","neutral"
"Well if I am not mistaken that letters refers to the structure of the tables(sql). i : stand for integer s: String  f: float""","neutral"
"chnage not affect code work, it just use singed int for avoid build warning.  Spell::EffectSchoolDMG too big for find source of crash by function name. Need exactly line number for not modifed sources.""","neutral"
"Can someone provide proper SQL for gossip working?""","neutral"
"a bit;) i'm gonna check it again temp i modified it with mover_guid.... dunno if that works but server uptime 13 h so far...""","positive"
"this commit caused crash on totem summon http://paste2.org/p/716069""","neutral"
"Do you have a reference to that bug in clang ?""","neutral"
"ok, thanks for confirmation.""","positive"
"Thanks for this   =D""","positive"
"Relax TGM. They just do it to break our patch files and screw with our custom stuff.""","negative"
"Ah no problem, i actually didnt see Your comment before edit ;) It is ofcourse not a complain comment, i wanted to explain how much of dual-spec is supported now, and i look forward for more, without expecting You to rush with it and wishing You good luck""","positive"
"Nice work !""","positive"
"sounds like a good plan to me... i belive the term that comes to mind then is """"put up or ...."""" you know the rest...""","positive"
"Graz! ;)""","positive"
" Lutik, you are right. this is not problem base at fact that currently we use 0 as highguid for players, but anyway wrong way extract low guid. Specially because at off servers used <>0 high guid for players and possible we also switch to at some moment.""","neutral"
"@Vasago: i tried to maintain (if i didn't made any mistake) the same restriction they had, with some changes. if a command .xxx has admin rights but .xxx yyy had player rights, now both are limited to admin. Before it was also useless to have player right""","neutral"
"http://pastebin.com/X33dTSBj""","neutral"
"@pablopaul Oh missed that one, was totally focused on line (38). I think I need another cup of coffee.""","positive"
"I like the idea of keeping them distinct. This would also enforce the difference between queries and filters for end-users.""","positive"
"Nice""","positive"
"Horsie yes, but vehicles were even more screwed up than I had thought. A few quests I fixed in the past got their share of issues with vehicles now.""","neutral"
"It looks like the url user/repo/zipball/master is now working. It wasn't working back when this issue was opened, therefore we changed the github url where we get the archive from. Unfortunately the structure of the archive is slightly different when downl""","neutral"
"Could you check if it fixes the performance problem reported here: https://github.com/zurb/foundation/pull/2859  But I think, that when the user just need to change the selected value programmatically, it's a shame to have to refresh (recreate) the whole""","neutral"
"Good call. I'll add that in. ""","positive"
"I AGREED TO US THIS PROGRAMN""","neutral"
"closes #10517""","neutral"
"Thank you, guy-who-probably-lives-in-the-Balkan.""","positive"
"Creature with entry 2641700? Really?""","neutral"
"wrong test spell :P  flame shock has SPELL_DIRECT_DAMAGE""","positive"
"hahaha :)""","positive"
"ok. than thanks for this one.""","positive"
"Yes, I agree. Thanks for pointing that out.  Changed in: https://github.com/harvesthq/chosen/commit/a3c9ea9a299bae93c5d7a4647cde6a307001b392""","positive"
"A okey. I should start looking at the JavaScript/jquery ^^""","positive"
"Sorry, my mistake - haven't noticed it was dropped.""","negative"
"if (events.ExecuteEvent() == EVENT_DEATH_YELL) ""","neutral"
"events must start with 1, 0 means no event""","neutral"
"This seems to have awaken Issue #1789 again, why do you changed scroll to offset ?""","neutral"
"@Subv I think that is a good idea to add it smoothh alot the movement of the npc's which is a good idea i think""","positive"
"Pretty simple script for a TBC boss I say. I wonder who did it originally...""","negative"
"This is a pointless check, no creature/gameobject/item can be created when its template does not exist - issue should have been resolved as """"false positive""""""","neutral"
"@renanbr, great point! Why not just change it to look like this, though?  ```php $paths = array(   // for git clone git@github.com:sebastianbergmann/phpunit.git && cd phpunit && composer install   __DIR__ . '/../vendor',    // for composer install -""","positive"
":) Thanks again, @renanbr.""","positive"
"Because that keyword only has use for constructors accepting 1 argument without a default value.""","neutral"
"This is actually very restrictive since projects with Symfony 2.2-dev cannot integrate with PHPUnit. Can it be bumped to `>=2.1,<2.3-dev` or is 3e68c5383e20c0fbe97dc221df1de0f68470812d still an issue? That commit message doesn't make it very clear why 2.2 ""","neutral"
"Something like this?  ```php <?php  spl_autoload_register(function ($class) {     if (file_exists($file = __DIR__.'/'.str_replace('\\', '/', $class).'.php')) {         require_once $file;     } });  ```""","neutral"
"The `$GLOBALS['_SERVER']['_']` is not set all the time. It will give a notice of undefined index '_', causing some tests to fail or not show the real error from the test case.  The same issue happen in the `GlobalState.php`. ""","neutral"
"Haha, yeah, edit your own repo! ;)  So it looks like btn is a CSS class, which should go in a class attribute, not title, right?  On Mon, Jan 30, 2012 at 12:00 PM, Anil Dash <reply@reply.github.com> wrote: > Oh hah, I was just testing out editing that ther""","positive"
"RACE_WORGEN Nuuuu u don't : p""","positive"
"weird, will check when back at home""","neutral"
"look screen please  http://www.imageup.ru/img271/1231214/wowscrnshot_030113_151400.jpg  After Use focusing iris go no despawn and double spawn malygos,and boss not aggro (IMMUNE_TO_PC flag from boss)""","neutral"
"We got a buildscript so we can afford to have 45 extra bytes in the uncompressed JS.  In fact, I'd be fine with more friendly variable names. I just like it minified because this code doesnt deserve to absorb vertical space in the file.""","neutral"
"i'm sure i forgot a lot of people.. like @gmoulin and other dev powerhouses.. sorry and i'll try to get you added.   @retlehs thx for downstreaming our changes into Roots Theme before we even ship them. killer. :)""","positive"
"Allow only vertical resizing"""" - why this? This affects Usability and can even affect Accessibility in some cases.""","neutral"
"You can use the meta, but it's just much better to send it as an http header.""","neutral"
"hmm so this is causing jquery to add a param and an a cachebusting string, which is making client_side_validations barf....""","neutral"
"Another interesting update to this method in the same threat http://forum.openframeworks.cc/index.php/topic,6092.15.html""","neutral"
"<button onclick=""""alert('speaking of security....')"""">hhahaha WHOOPS""","positive"
"Just blogged this: http://paulirish.com/2010/the-protocol-relative-url/ :)""","positive"
"I stopped using the google code to get minified code.  I can also compress it with all of the other js using minify into a single document request.  I love the concept of the google api, but the point is -- using it slowed my web sites down far to much d""","neutral"
"With every color you add, I have to edit more.""","negative"
"@bilderbuchi -- sorry, might be.  I have been moving around among different machines to test windows pg, so maybe the bad commit was there?  ""","neutral"
"could be  -- also it looks like the clock was ahead (it was on a windows 7 laptop I rarely use) so that's why these commits come out for today, but I think they were made a while back.  The important stuff is done after those weird commits, in these commit""","neutral"
"The other side of the issue is that if you do a move instead of a copy on setup you got a problem. Having another file might be a solution but if you want for any reason custom modifications in it and having it in the version control is not so good, also w""","neutral"
"I'm using the Synology Package, and I'm having the same issue.""","neutral"
"1st attempt: sickbeard.log.2-Apr-08 18:07:08 WARNING MAIN :: DB error: database is locked sickbeard.log.2:Apr-08 18:07:09 INFO MAIN :: [3/4] Updating history to reflect the correct action... sickbeard.log.2-Apr-08 18:07:09 DEBUG MAIN :: sickbeard.db: SE""","neutral"
"urllib3 does the right thing with threads so it shouldn't break, more connections will be spawned and pooled correctly from what I've seen in the code.""","neutral"
"May I ask why you introduce all these non-semantic elements into the layout? I know that bootstrap provides these, but I don't think that it's a good practice to use them directly.  Especially with elements classes like """"right"""", it makes it harder to resty""","negative"
"No, it is not normal to see req objects leak in this case.  The agent.requests collection is merely requests that are pending or in progress.  The role of the agent is to keep a pool of **sockets**, which are re-used between different requests.  The reques""","neutral"
"@randx relying on very specific releases of MySQL sounds like a bad idea. Just my $0.02.""","neutral"
"<3""","positive"
"I added that because there's a test relying on the order -> randomly failing under postgres without it.""","neutral"
"That didn't work out for me !  Anyway how to revert it back to the old script ?""","negative"
"The ltrim() is only taking care of a possible misconfigurated extension from the config file. What if someone overrode the class and provided their own `_log_ext` as a class property. Shouldn't ltrim() apply to that as well? I guess my point is... either c""","neutral"
"In truth, I don't really think we need this any more, since we figured out how to get gyp to generate xcode projects to build with a .node extension. I'm happy to generate a PR that adds the condition you've suggested, or backs out the change.""","positive"
"They are all just lines.  Thus I would make some utility functions that created sets of lines that could be rendered using the standard Line.js class.  But I am unsure if you are looking for additional functionality on top of just generation.""","neutral"
"I guess you skip updating the createProjects scripts until the project generator is finished? Because right now, it's broken because of the move.""","neutral"
"Thanks :-)""","positive"
"oh just noticed daniel change it here b46200224e""","neutral"
"no its just wrong""","neutral"
"@agrobbin if you put a sample application on github that reproduces the issue, we would love to take a look at it too!""","positive"
"I am sorry to see this code removed, but if you want it to simplify, I can understand that... But then, there is no reason to read the permission of the parent and set it to the child, you could actually use shutil.copymode and then you could remove impor""","negative"
"shoule be """"Stable"""" ??""","neutral"
"There is still a reference to cluster.eachWorker on line 83 of cluster.js: https://github.com/joyent/node/blob/d42006c80a9c827e4c147e22f56bb3d789f578ce/lib/cluster.js#L83""","neutral"
"I've been using Python more often recently, so it just felt foreign. I changed it.""","neutral"
"@WestLangley I think the only thing that stands out is the following:  * Shouldn't Matrix4.multiplyVector3Array also be made obsolete in favor of a applyProjectionVector3Array or applyMatrix4Vector3Array?    * Same issue with Matrix3.multiplyVector3Arr""","neutral"
"@isaacs  ```js function Deflate(opts) {   if (!(this instanceof Deflate)) return new Deflate(opt);   Zlib.call(this, opts, binding.Deflate); } ```  it should be `new Deflate(opts)`  (The commit is to big to add proper line comments ;o)""","positive"
"Shouldn't this be `set`, not `get`? From the commit message:  > It's important to be able to inspect this, but modifying it no longer has any effect.""","neutral"
"Thanks to have already fixed this bug.""","positive"
"Thanks :) ^^""","positive"
"Nice 'n Blizzlike""","positive"
"As i know warlock's pets is permanent pets and should follow to owner if owner is mounted (this how it works on blizz servers), so with this                  if (pet->IsPermanentPetFor((Player*)this))                     ((Player*)this)->UnsummonPetTempo""","neutral"
"in [9069] removed. Thank you :)""","positive"
"Actually I was wrong however it does the same,   if (input.length() <= CHAT_STRING_LENGTH) return input should be  if (input.length() < CHAT_STRING_LENGTH) return input ""","neutral"
"0xFF == 255""","neutral"
"Remember to update 3.3.0 branch so it supports 3.3.0 again!""","neutral"
"thanks, sounds good.. i thought all those forms aren't used anymore.. we was thinking about: if player should be allowed to use other spells besides those from the form (pm'ed you also about this)""","positive"
"cofirm @digz6666 double loot... ""","neutral"
"And everything else that came in that expansion and before too.""","neutral"
"This is a very important fix and I would love to see it in the next stable version as soon as possible. Is there an approximate date I could expect this to be released?""","positive"
"This commit changes the check, which used to check if the playerlist name was the correct length, it no longer does so, so its now possible for plugins to set list names longer than is valid, which is what this check was written to do.""","neutral"
"Won't he be notified of my comments here? He's the author of the commit after all.""","neutral"
"Hi Ryan,  I'm working on a new version of timers.js that preserves the order, uses just one Timer(), is as fast or faster (less cpu load), uses less memory and fires them more accurately, at ~exactly the right time. But I'd need a little help from you be""","neutral"
"The rule you guys used in the past with the ie.less was the following:  a img { border: 0; }""","neutral"
"Like fire burning other wood blocks. Or leaves decay.""","neutral"
"Not really related to this particular commit, but why do you use DIRECTORY_SEPARATOR (even in it's shorter DS form)? It seems unnecessary, as using / will work on all OS, Windows included. I think your code would look better, and be easier to read, if you ""","neutral"
"https://github.com/TrinityCore/TrinityCore/blob/master/src/server/shared/Logging/LogWorker.cpp Check LogWorker::svc() it's deleted there. ""","neutral"
"did you wrote any spellscript?""","neutral"
"Is this a fix for the """"Attempted to place a tile entity where there was no entity tile"""" bug?  Because if so, awesome!""","positive"
"Shush :(""","negative"
"This is a dead store to i""","neutral"
"Shouldn't this be `static { ... }`? I doubt anyone would try to make a new instance of CraftArt...""","neutral"
"CraftPlayer implements Player extends OfflinePlayer.  OfflinePlayer is poorly named, because of compatibility issues; it should be, Player is OnlinePlayer and OfflinePlayer is Player. OfflinePlayer isn't restricted to just offline people, it's a handle to ""","neutral"
"We just pulled in this change, and it also broke many of the changes we had based on the hide class. We were specifically using css inheritance for the classes that had a display element + plus the option of the hide class. This seems like the wrong approa""","neutral"
"boo. Want to come up with something that looks nice in both the scss and docs? create a documentation styleguide?""","negative"
"It seems that this commit has broken again the timers on MacOS (issue 534). They were fixed in 82e9da9fb7fb79bf730d  See https://github.com/ry/node/issues/closed#issue/534 Cheers, Jorge.""","neutral"
"I'm amazed how you can say something but do it so poorly.""","negative"
"You called it herobrine! WIN!""","positive"
"Whatever happened to adding """"// CraftBukkit"""" to changes made to the vanilla code? We have no idea what you changed by looking at this diff without those comments.""","neutral"
"Mark: i just pushed my efforts for today""","neutral"
"with (a XOR b) if a and b are the same number the result is 0 and else its different of zero. Here its used for compare isAlive with IsDeathOnlySpell""","neutral"
"Not sure if I like this idea. I get how having a variable for this adds some flexibility, on the other hand it isn't likely that you will have one font color throughout the whole site anyways so I'm not sure how useful it is.  Using the color set in a pare""","neutral"
"Talent 64129 should trigger only with spell 17 and ranks too.""","neutral"
"Good point about the copying - However, I find it rather worrying that copying a world and loading both the copy and original is now a valid way to crash your server...""","neutral"
"So do I, which is why I didn't want to implement this originally and stuck to using names. But now we have it, so let's go about the less destructive way of informing of a problem - throw an exception and don't break any plugins or maps or data.""","neutral"
"Testing code is for chumps.""","negative"
"saving the save is sexeh.  gj!""","positive"
"i would have merged this into master instead of stable =(  edit: im stupid""","negative"
"Are you sure you meant to open source this?  This doesn't look like the protocol of any redis I'm familiar with.  Is this for a private fork?""","neutral"
"> This makes compass fail on Win, when paths with backslashes are used, as File.expand_path() will convert backslashes to slashes.  Will this ever be fixed?""","negative"
"No, old way was incorrect, maybe someone can do a config for this allowing to don't send whispers instead blizzlike way.""","neutral"
"Ooo, I want to kill it!""","negative"
"Hey there! Why was that changed? What if ```HTTP/1.0 404 \r\n``` header will be passed there(like PHP sometimes does)? ""","neutral"
"[Re: Well it was more because I've had 3+ users running 254 who SWEAR they are running the latest CraftBukkit build..] I'm getting 2-3 posts like this per day.  I wrote some code in to check that they have at least the minimum required build number, and""","neutral"
"... oh. good to have a backup of unmodified script_texts table.""","positive"
"What, no separators between the values? D:  """"CraftServer{serverName=TeneserverserverVersion=1.2.3protocolVersion=1.2.3}""""""","negative"
"break;""","neutral"
"Well, 1 was added back already.""","neutral"
"@eilo header files should avoid including other headers but use forward declarations. The actual code should be implemented in cpp files where headers are to be included. Reasons are basically what spp- said. And that's what he is doing.  @Spp- I have o""","neutral"
"Not compile:  * Install core to        : C:/Program Files/TrinityCore  * Build world/auth       : Yes (default) * Build with scripts     : Yes (default) * Build map/vmap tools   : No  (default) * Build core w/PCH       : Yes (default) * Build scrip""","neutral"
"uint32, for cata is value uint64 because max gold in inventory, trade, auction or other is 999 999g""","neutral"
"Read the commit message, please.""","neutral"
"subv you noob""","negative"
"spell has: AttributesEx5: 0x00020008 (SPELL_ATTR5_USABLE_WHILE_STUNNED, SPELL_ATTR5_USABLE_WHILE_FEARED)""","neutral"
"lol""","positive"
":D""","positive"
"Thanks :)""","positive"
"It works, beacon now heals properly, but when a player puts beacon on someone, and heals someone else, it shows up that the player with the beacon is being healed by the player with the beacon, instead of the player casting the spell.""","neutral"
"nice""","positive"
"My patch tested and working 3 month more). But we must fix it in blizzlike way) BTW animation is well. And it seems this item created by blizz for transmogrif""","neutral"
"You realize that you post on 7 month old commit?""","negative"
"99c8399772701af9bf3c79e4c514aead57cdc7d6""","neutral"
"Whoopwhoop! Thank you!""","positive"
"the loadData() methods added here broke 32-bit and 16-bit image display in the AdvancedImageLoading example. i'm not completely sure why. maybe the ofPixels were being converted before?""","neutral"
"Six?  WTF man?  No oriental sites.  And oh yes, point to your own milk-toast, blog-only and fuckall-else  sites.  Nice work.  Seriously.   At least point to the list in the wiki.   ""","negative"
"Glad I could help! :-)""","positive"
"Y U no look at 28daadeca8ebc889fd799ed8bb58293ebeb4fabd? :)""","positive"
"Not sure if I'm missing something, but `writeStream.write()` has always supported a callback. In fact I believe it was the first `write()` function to do so : )""","positive"
"this doesn't make sense""","neutral"
"Build failed on debian x64:      deps/libev/ev.c:49:22: error: config.h: No such file or directory     deps/libev/ev.c: In function ‘ev_feed_event’:     deps/libev/ev.c:870: warning: unused variable ‘ocur_’     deps/libev/ev.c: In function ‘feed_rever""","neutral"
"In sql file. """"Ste free talent pointes"""" => """"Set free talent points""""""","neutral"
"This line means I can no longer have a URL from an interpolation look like so, note the ? for the params. I have worked around the issue by defining a singleton method for #escape on the returned string. The subject of the commit seems to indicated this sh""","neutral"
"yes, the repository version is usually outdated and even if it's not right now it will install some plugins at the system level which from my experience can be problematic""","neutral"
"lol, thanks... thought I had included a comment about it's origin in the commit""","positive"
"@evgeniy123 — no, still leaking :-(""","negative"
"@evgeniy123 use paperclip 2.3.11 — no leaks for me  @sikachu really, something wrong with 2.4.2 — eating memory as a monster :-(  But only when cache_classes = false""","negative"
"Actually, here is [one example](http://travis-ci.org/#!/thoughtbot/paperclip/builds/67058).""","neutral"
"Awesome, thanks :)""","positive"
"May be this two lines should have been removed while adding """"_handlers.append(self.auth.handler)"""", as it makes no sense now?""","neutral"
"> Windows and Ubuntu are also pretty ugly implementations.  Agreed, I would be happy if you could come up with a better solution. I wasn't aware of some other approaches. This is a design problem that pops up over and over so having some new tools in a t""","negative"
"sadly, sun_path is not null terminated on OSX, but it is on Linux. I've almost got a fix for this. ""","negative"
"Should this have the `=%>` at the end of it? If not I can submit a pull request, it seems to work, but not sure if it was a typo.""","neutral"
"Error when applying 7615_01_mangos_command.sql.  The:  CHANGE COLUMN required_7568_01_mangos_spell_proc_event required_7615_01_mangos_command bit;  The last SQL file for mangos-0.12 was """"7565_01_mangos_mangos_string.sql"""" ""","neutral"
"... but if it's a headache we can just revert. It was just because of #2524.""","neutral"
"What if `ambient` was `null` by default? Then, if `null` it will use the value of `color` for the ambient component.  This should solve the problem of not knowing about it and not getting the right colors, and also should have the flexibility for when yo""","neutral"
"I think the cleanest would be:  - leave material API as it is - add color coupling lock to Editor UI - for Editor default starting object initialize ambient and diffuse to the same color  Using `null` is kinda tempting because of convenience but it's""","neutral"
"Any chance we can get definition duped on the way in? These deletes can cause some bizarre issues at times. See http://github.com/ernie/paperclip/commit/ef2e871ac1015a67e27b7a8a8c0da35842ed97bb for one fix.""","neutral"
"Hey! This problem prevents all European folks from usage of paperclip... I am sad about it :-(""","negative"
"Yeh, it was a nice feature but I think this is easier to understand - I like having #clear and #destroy separately, too. :-)""","positive"
"@benschwarz as far as I lives in Russia, I have to tend to develop interfaces for at least two languages - Russian and English. I18n is best for it ;)""","positive"
":)""","positive"
"Because a hidden input field is still affected by positioning rules, like another element would appear with `visibility: hidden;` being set.""","neutral"
"Well, damn ...  Quote from the `str_replace()` manual: >If search and replace are arrays, then str_replace() takes a value from each array and uses them to search and replace on subject. If replace has fewer values than search, then an empty string is used""","negative"
"The first example was supposed to be: <pre> categories:  - foo  - bar  - xyzzy </pre>""","neutral"
"Looks good to me!""","positive"
"I did some experiments on using the Closure API for compressing code remotely. You just gather the code to compress (as we do in the build.py script right now), and post it to their endpoint, then grab the compressed results if all went fine. It's somethin""","neutral"
"Wouldn't it be better to return directly from this instead of creating a new object        if ( parameters === undefined ) return; ""","neutral"
"Ah, ok cool!""","positive"
"Should line 602 be       var encoding = typeof(encoding_) == 'string' ? encoding_ : 'utf8';  Note the additional underscore on the third 'encoding' there.  There are no tests for this but changing it doesn't break any tests, so in case it is easier f""","neutral"
"what about using fs.readFileSync(), rather then .wait()ing?""","neutral"
" Uhm oh yeah. Hmm I would just go with Name (Handle)""","positive"
"It is, but it also returns a result set. See the `optimize_table()` and `optimize_database()` logic.""","neutral"
"All I gotta say's we got passionate people here and I look forward to all your commits and releases... I guess this one wont go away without a """" You $%#^ Semicolon Nazi* """" and thus voila!  * http://en.wikipedia.org/wiki/Godwin%27s_law )""","positive"
"Good code is properly tested.  The function of good code is self-evident.   Problems in good code are easily found.    I completely agree that good code is simple, consistent, readable & maintainable but I am not sure that is concreate enough.  I am not ""","neutral"
"that is a good idea.""","positive"
"the flashsocket JS  plugin already does this.""","neutral"
"hmm mine looks like rvm ree@diaspora :P""","positive"
"It's their responsibility to manage uploads.""","neutral"
":) :) :)""","positive"
"GM_%u.log""","neutral"
"@Kretol what for pets commands?""","neutral"
"someone please test https://github.com/TrinityCore/TrinityCore/issues/6981 after this""","neutral"
"I know this is possible and I am doing it but making mounts working on all areas for gm would be good if something needs testing with it. Aso you cannot even move on fly mount with gm and player not!""","neutral"
"Right, Thanks for the clarification.""","positive"
"'EventId' is not a class or namespace i've get this while compiling""","neutral"
"no ive checkd it. you should be able to use the parachute without falling and once you start falling it opens up.""","neutral"
"I just compile the core and I got an error:  [C:\Trinity\TrinityCore\src\server\game\Entities\Player\Player.cpp(23389): error C2662: 'Group::GetFirstMember' : can not convert a pointer 'this' from 'const Group' to 'Group &' Conversion loses qualifiers] ""","neutral"
"no. when you /cower at him he roars. when you /angry at him he cowers. this is correct""","neutral"
"Kandera can u tell me what commit was that? Because part of this bug still persist for me. Deathbringer's Will buffs are being removed when you use Bladestorm.""","neutral"
"Thank you for that Malcrom :)""","positive"
"Gunship rocks""","positive"
"Great it turn now :)""","positive"
"mhm, okay""","neutral"
"heh ye, those procflags look kinda random. Ive made it 65876 (including proc on ranged hit, wont hurt being there), not sure if it should heal on aoe dmg and dot ticks too.""","neutral"
"im feeling sad for him.""","negative"
"I thnik, this two ifs, can be merged to one.. if (spellProto && ....""","neutral"
"I don't know of any scripting of this.""","neutral"
"Indeed sorry :x Then I tried the same thing for heal ring, but it's not working, any idea why ? DELETE FROM `spell_proc_event` WHERE `entry` = 72419; INSERT INTO `spell_proc_event` (`entry`,`SchoolMask`,`SpellFamilyName`,`SpellFamilyMask0`,`SpellFamilyMask""","neutral"
"oh shush you two. i do this all the time ^^""","positive"
"Fixed in 5057a8156dc0b2f8664ca952d1da2954f385b2f2. Thanks and sorry. :)""","positive"
"no seriously what does this do ??""","negative"
"and missing sql for add :P""","positive"
"Well it was worth mentioning but the diff made no difference (diff...erence).  And yeah.. as Warpten said, use SQLYog.""","neutral"
"codestyle^^""","neutral"
"Fixes one of sources in #5538 (not all)""","neutral"
" Because the fields in db are tinyint and not int""","neutral"
"thanks dasio""","positive"
"Shouldn't this be?  ```DIFF -            damageInfo->HitInfo      = HITINFO_NORMALSWING2; +            damageInfo->HitInfo      = HITINFO_AFFECTS_VICTIM; ```""","neutral"
"Awww ya got me.""","positive"
"finally....""","negative"
"You really think dns lookup can allow to know the city of someone? The db for country is updated every month. Also, more detailed DBs (with city of someone) are pay dbs.""","neutral"
":O Thanks.""","positive"
"woops.. fixed fe46cf97961a82c43c9f287deecf40049b1fed19""","positive"
"delete world. :) ""","positive"
"read the commit message ;P""","positive"
"@DDuarte LMAO""","positive"
"ALTER TABLE `character_queststatus_seasonal` ENGINE=MYISAM; in world misc ?""","neutral"
"@vincent-michael it would summon the NPC at the wrong coords""","neutral"
"not work on Debian In file included from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Updates/UpdateData.h:22,                  from /home/mangos/sources/Trinity/src/server/game/Entities/Object/Object.h:24,                  from /home/ma""","neutral"
"Unstable for Public servers? They are not supported by Trinity xD""","neutral"
"warning C4351: new behavior: elements of array 'PlayerTaxi::m_taximask' will be default initialized""","neutral"
" There seems to be a problem with SMART_ACTION_MOVE_FORWARD & SMART_ACTION_FORCE_DESPAWN  When the creature despawns and respawns again, it appears in that point where it walked. So in these case the goblin respawns out of the cage and the cage doesn't re""","neutral"
"Error when compiling, calendar related perhaps? I'm on revision bc151a0453a7 Compiled with MS Visual Studio 2008 Pro --------------------------------------- Error 1 error C2039: 'SendCalendarRaidLockoutUpdated' : is not a member of 'WorldSession' d:\Tri""","neutral"
"I know, it's just a wish :) the feature is very very very useful for low pop server (1-15 players)... Anyhoo, thanks for all the excellent work you guys have done :)  Can I hijack this thread to mention that issue #4495 (https://github.com/TrinityCore/T""","positive"
"I think that's a good idea and it will always work as long as everyone calls their requires right up front, and not later on while the server is running.""","positive"
"Wow, could have probably come across a little friendlier there, Phil!""","negative"
"No it's not, try it yourself run it and do a git diff""","neutral"
"```javascript this.matrix.multiplySelf( matrix ); ```  I don't think that works like that. Got the feature to work by multiplying the other way around (like in `updateMatrixWorld()`).  I've tested the code a bit and seems to work, but the rotations a""","neutral"
"BOSH BOSH BOSH""","negative"
"Sounds like a nasty Chrome bug :S""","negative"
"I might miss something here, but isn't this line now missing the final semicolon?""","neutral"
"Progress progress!""","positive"
"I think lens flare should be removed from the renderer :) Is that a feature added specifically for ROME?""","positive"
"@mrdoob Hehe, indeed ;).""","positive"
"This is awesome ;)""","positive"
"not really...""","neutral"
"OTOH, """"also commented on your contact's %{object}"""" would be feasible because it could be translated to the equivalent of """"also commented on the %{object} of your contact"""".""","neutral"
"zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg zomg""","positive"
"Nah it's cool. The code it's there and works, it's just a matter of moving it around :)""","positive"
"why ? i used this rev, and i get this error on this rev, my commit is ok for this rev or ? i dont know with rev makes this compile error""","neutral"
"Oh, I'm silly, I just looked at my old code. Of course you can do texture offset, you can do whatever you want in shaders, you get built-in parameter `gl_PointCoord` ;)      vec4 texelColor = texture2D(uSamplerDiffuse, gl_PointCoord);""","positive"
"I don't want to blame you all, but you shouldn't take joindiaspora.com that much as reference. Especially in this topic it's far more common to have an open sign up. Just keep in mind that with every commit you're not only deploying to joindiaspora.com but""","neutral"
"I'm amazed how someone could assume some gossip updates would affect a spell script :p""","positive"
"thats very strange as i KNOW i fixed those numbers before pushing them up""","negative"
"Could you please put somewhere Blender model which throws this exception so I could debug it?   There can be many edge cases, this exporter is not yet hardened by tackling real word models :)""","positive"
"That's exactly what I meant, actually.  Edit: Trololol, """"@exactly what I meant""""""","positive"
"It's more disappointing how long it takes @Subv to add a simple Typeid check :)""","positive"
"actually no. #3433 is completely not related to what this commit is supposed to fix (i dont care what people comment on the issue, what matters is the first post)""","negative"
"I got a bug after this update - whenever the basket don't get used it never despawn till server restart, it should dissapear on umbrella dissapearing. Can anyone confirm this bug or it is my error only? Like you get ~ baskets all over dalaran or other plac""","neutral"
"Mmmm should be: +        if (effectMask & (1 << effectNumber) && unit->IsImmunedToSpellEffect(m_spellInfo, effectNumber))""","neutral"
"There is a mistake, see on https://github.com/TrinityCore/TrinityCore/commit/9d185c5d6657c74b24041356916d095ddb6f0d73#commitcomment-933161""","neutral"
"Can you give some examples?""","neutral"
"haha :D happy new year ;)""","positive"
"Merry Christmas everyone""","positive"
"so this fix is also related to my post here i see: http://www.trinitycore.org/f/topic/5197-can-this-cause-indeed-crashes/ thanks for the fix!""","positive"
"Great, again client freezes ....""","negative"
"PVS Studio. Also it's free (month license) for opensource projects (http://www.viva64.com/en/b/0092/).""","neutral"
"confirm...""","neutral"
"Tx for restore working TC.  Machiavelli - if U need testers- i ready to become a tester""","positive"
"problem in duel in elvin forest - its not sanctuary zone""","neutral"
"SMART_ACTION_ENTER_VEHICLE should be removed and its implementations by SMART_ACTION_CAST_SPELL (sp?) and cast the appropriate vehicle riding spell. SMART_ACTION_LEAVE_VEHICLE should remove the aura on the target vehicle from the specified caster. Not sur""","neutral"
"That was already fixed yesterday, but thanks anyNay.""","positive"
"Fix: https://github.com/Vincent-Michael/BlubCore/commit/564ab349e4250e2bc99cf17183c6289528670f4a""","neutral"
"@Shauren 0bb86a3e97cf720512ae00c9bee209a30c5fb928 This patch still needs some further fix.""","neutral"
"EFFECT_IMPLICIT_TARGET_CASTER is not used anywhere? Why not use TARGET_OBJECT_TYPE_PET to replace EFFECT_IMPLICIT_TARGET_PET and make """"implicit target type"""" a bool?""","neutral"
"apparently you did not read commit message.  """"check performed inside IsInMeleeRange""""""","neutral"
"I'll copy/past what I said on the original post by Saarjuk, hope someone can answer it :  I have a question about this awesome work, for warrior you used the 3.3.0 values, but in 3.3.2, threat with Shield Slam was up by 30%, is it fix too ? (I've made a""","neutral"
"Just use issue tracker.""","neutral"
"Yes, I tried that way before too but it didn't work. Thisi is what I had:   <source src=""""textures/sintel.ogv"""" type=""""video/ogg; codecs='theora, vorbis'"""">  It doesn't work on Firefox (3.6.3 Linux), it gives this error:  """"uncaught exception: [Exception... """"Co""","neutral"
"99,5% surely is ""","neutral"
"Doesn't it close #2729 ?""","neutral"
"Fixed in f94bd733e3226b790e869691e3bf5d7a920628bb""","neutral"
"yeah ok i used only the latest source ce7cc421f505f72ba477 ( not your changed ) i wanna only inform u, and the latest rev same error ( fc5e92413851835879f0 )""","neutral"
"Creature* c > Creature* creature  Heh. D=""","neutral"
"The only processes  which l will see RAILS_ENV as defined in server.sh are those started from script/server. You can only export to your children. So no, I don't think it's scary in that sense.""","neutral"
"+1 :D (i never used that)""","positive"
"NIce""","positive"
"its commit fix this issue? https://github.com/TrinityCore/TrinityCore/issues/2356""","neutral"
"Cyrex I talked with him and asked him to fix this ;) he wss just nice enough to do it :p I found what caused the bug, he fixed it (As I do not wanna touch HIS ICC :p)""","positive"
"Shouldn't this be after if (unitTarget->GetTypeId() == TYPEID_PLAYER)?""","neutral"
"@LihO: this change should not affect functionality, however some typos might occur (and they did:() @wonopon: manual changes + find &replace in visual studio c++""","neutral"
"Niiiice!""","positive"
"whoops i meant removing REDFINGER""","neutral"
"Alright, one more try at 51a02409c867eb0e7e3965f13a48e7fb6b154bcd""","neutral"
"fix for this? http://www.deathsoft.com/forum/index.php?showtopic=18349&st=0""","neutral"
"Thanks for your amazing work, Malcrom ^_^""","positive"
"Passing true to an association is supposed to reload it (vs. object.reload, which just reloads the object itself but not its associations).   I don't know why it's different between ruby versions, unless mongomapper works differently under 1.9.2. Hmm.""","neutral"
"Nice ^_^""","positive"
"yeah thx 4 the answer m8 great work""","positive"
"that's wrong. the encounter must start if someone pulls the trash in front of her.""","neutral"
"Does this fix this crash? http://pastebin.com/KkUUK0K9 Or i have to set a report?""","neutral"
"Now it is even more crashing with this https://github.com/TrinityCore/TrinityCore/issues/1422""","neutral"
"Hi Tob,  Starfall splash *should* be instantly hitting the main star target. This isn't a fix. https://github.com/TrinityCore/TrinityCore/issues/2209#issuecomment-1497780""","neutral"
"Clever! I'll be stealing this :)""","positive"
"This. Is. BEAST!""","positive"
"Don't you mean Lives?""","neutral"
"these objects has appeared as destroyed even if they doesn't""","neutral"
"Diaspora is the reimplementation of the Internet on top of the web in a certain sense."""" - makes no sense to me.""","neutral"
"thx!""","positive"
"This rev makes some spells need db data, don't panic :)""","positive"
"@Kapoeira, yeah. Vehicle Id, not creature entry  @Tassader, both spells will be in that case then ;) that's why it's there""","positive"
"That demotivator is GREAT.""","positive"
"7 seconds after combat and she will enrage not 20000 and I think is better to add ScheduleEvent at EnterCombat""","neutral"
"I'm tested and now get runic power, but if not have a target also get runic power (when damage), doubt is in description:  """"Patch 3.1.2 (2009-05-19): If no target is available for Blood Boil to hit, the spell will now cast and consume a blood rune but ge""","neutral"
"Now Valithria Dreamwalker and mobs around respawn in a loop in 10 sec) Seems working ValithriaDespawner by action ACTION_DEATH of combat trigger. BTW there are double threat check.""","neutral"
"yes""","neutral"
"This breaks gossip options :(""","negative"
"ScriptName removal won't be needed? -> http://pastebin.com/zF5xks2v (Still got to find out how to put proper comments in here) Ha, this should be it<pre> -- Inquisitor Hallard scriptname removement UPDATE `creature_template` SET `ScriptName`='' WHERE `entr""","neutral"
"Could you explain this one a bit better, please? :)""","neutral"
"HOLY F*CKING CHRIST!""","negative"
"He-he  http://filebeam.com/ab2603ca3af8b3130bbcac8da807677c.jpg  I wrote: """"Sorry, wrong patch)   Please delete this issue """" )))))))))))))""","positive"
"seems you even didn't tested this change. This bug already fixed by this commit (see DB part)""","neutral"
"mhm, yeah, good to know :) thanks, Kaelima & QAston :)""","positive"
"why so? NULL represents the value 0 as well, doesn't it?""","neutral"
"seriously, stop discussing your bugs on completely unrelated commits""","negative"
"Fixed https://github.com/TrinityCore/TrinityCore/commit/3a2fb99f1f1109098da97a471524afb4c87431ad""","neutral"
"I know that style guide is not ready yet, but we used to discuss that variables should be named in lowerCamel case.  Variable Gender makes me feel uncomfortable.""","negative"
"Indeed, it should not. Turn Evil has MECHANIC_TURN but not MECHANIC_FEAR. These mobs are not immune to that mechanic.""","neutral"
"this commit fix items with duration?""","neutral"
"you are hero of the day after all core redone mem leak is a sick place  on tc thx man.""","positive"
"Need this to Kologarn too""","neutral"
"Make sure you are running on the latest revision of the source (we are constantly pushing changes, so your issue might have been resolved already)"""" in our tracker's guidelines. That issue was fixed in  76f393717d374a732a57eda00198a3584a24f442""","neutral"
"will this fix the client crashes in ICC, Ulduar, SOTA and IOC?""","neutral"
"And not it is better to delete it when this all ready?""","neutral"
"hmm ok or is it from the GM status? though .gm off and .gm visible on  ""","neutral"
"Nothing there is related to this commit. I would guess you do not know what are you importing, mixing old character and world updates together.""","neutral"
"Nope, your guess is wrong, not mixing old character and world updates together. That error came when i imported this update in the world db. But I found what the issue was in my world db - 2 duplicate entries on the creature table. Fixed and imports 100% ""","neutral"
"no 0 won't disable the check but would prevent players from doing any dungeon you can simply set it to a high number :) after all it's per hour or can make it disable the check on -1""","positive"
"Bizzy - yes. with Chaosua instruction work fine""","neutral"
"http://www.trinitycore.org/t/trinitycore/ticket/307""","neutral"
"thanks""","positive"
"Would it not be clearer / more readable to stay with 0 instead of NULL here? (since VehicleSeat::passenger is no pointer anymore)""","neutral"
"Still can not get the version number  ""","neutral"
"Introducing git_config_level_t is a nice idea for type safety, however, this limits flexibility (and breaks some third-party code). E.g. TortoiseGit uses an extra level to maintain an extra config-file on top of the normal ones (compare https://github.com""","neutral"
"Why did you chose to seed with 0 instead of a counter?""","neutral"
"Aah, this is thwarting my attempts to get formated output from redis-cli over a ssh command.""","neutral"
"i lol'd""","positive"
"Thanks for fixing this issue! Are nightly builds available for servicestack via nuget or other means? I want to upgrade this ASAP if possible. Also, why would you want to use the Config.WebHostUrl property? Most companies have DEV, Test, STG and production""","positive"
"We don't do interim builds, but I'm preparing for the next NuGet release which will also be the starting point for the v3/v4 split. WebHostUrl can be explicitly set to point to a preferred external url, which if it is it will use that instead. ""","neutral"
"No, it is not. It's low level, but not internal nor expected to disappear or change anytime soon.""","neutral"
"done in #9052""","neutral"
"why not remove autoStart parameter and class property?""","neutral"
"@manuelmazzuola You must report this issue on the fos_rest repository as it must be fixed there.""","neutral"
"And about one `@param`...""","neutral"
"Should it have a blank line above?""","neutral"
"Hmm is this realy the right check? After this change I need to rewrite all my ajax stuff because I send """"true"""" or """"false"""" for a field and now all """"false"""" are true! In PHP false == emtpy string.. so maybe we can support this case too?""","neutral"
"this probably should not be here ;-)""","positive"
"@lsmith77: The code is different from the one we have removed some time ago. Here, I've just fixed a bug because the Store set a wrong `Content-Length` header.""","neutral"
"This test fails when you don't have any of listed locales generated in your environment, its not a big deal, but produces """"red"""" result from phpunit :) and I think this will also fail in windows env.""","positive"
"I think that translator is missing one fallback search level. In my opinion there are 3 levels of fallback  I've set in config.yml the default translator fallback to en I've done some translations in English (en) and Italian (it). mybundle.it.yml mybundl""","neutral"
"fork commits get applied much quicker than a diff in a ticket.. :)""","positive"
"Ouch, that 'edit' button is evil. I also expected it to create a pull request.""","negative"
"AFAIK `application/json` charset info is optional.""","neutral"
"Using the standalone Form, I simply was trying this in Silex:   $extensions[] = new \Symfony\Bridge\Doctrine\Form\DoctrineOrmExtension($app['doctrine.orm.em']);  However, with this new registry argument, I don't understand which concrete class to insta""","neutral"
"The option should be (and is, as far as I can tell) `intention` everywhere, not `csrf_intention`. @fabpot just fixed UPDATE.""","neutral"
"This is causing the year to return always with the current year, ignoring the default **maxYear** since the value will always be greater than the maxYear.  I don't know if this should be done in the formHelper by who is coding and check if the value year""","neutral"
"we are talking about a config/ directory under a bundle. How many config files do you here? One for the routing? One for your services? One for the doctrine metadata (and perhaps of few more if you use one file per entity)? That's not a lot of them.""","neutral"
"@brikou: You are using this branch and it doesn't work?""","neutral"
"Is it worth removing the precompiledStub for 2.8.0? It seems to me that no-one sane would use 2.8.0 instead of 2.8.1. :)""","positive"
"If you add features to the view, please always add a corresponding test to AbstractLayoutTest to make sure the same functionality is supported by all rendering engines. I will add this test now.""","neutral"
"I think this is not closed yet, I still have an error in ControllerTest. Reverting https://github.com/cakephp/cakephp/commit/0fb4d1d3d8f832f9d25c887dd394e1025a4db046 fixes it.""","neutral"
"@Scottymeuk Read the associated ticket [#3283](http://cakephp.lighthouseapp.com/projects/42648/tickets/3283)""","neutral"
"I owe you a beer. Or two.""","positive"
"In queries log missing query """"SET NAMES UTF8""""""","neutral"
"alright. will do in the #20470.""","neutral"
"To prevent what i described in my previous comment, all routes must now explicitly define a default value for _locale in their definition.""","neutral"
"In this context I would like to mention: http://trac.symfony-project.org/ticket/9523 And yes I still havent had time (or just motivation) to work on this myself :(""","negative"
"On the first commit - that's perfect, I was also wondering if that would be a good idea - glad you've already got it handled.  And yes, if PR #510 is merged, this should change to use `getLogicalName()`. I believe there is at least one other place where ""","positive"
"Why is this being removed?  Thanks""","neutral"
"https://github.com/petteyg/code_check""","neutral"
"I'm an idiot, I don't know how I missed that the first time around.  I merged in your changes :D""","positive"
"@fabpot shouldn't it save resources, in case a array is given as $files, to use it as-is instead of transforming it into an Interator and immediately afterwards transforming the Iterator back into an array?  In case you like the idea, I could prepare a s""","neutral"
"Sorry, guys. Yes individually tests pass. I am working on a fix which includes moving this form constructor to beforeFind, to ensure correct ordering. Sometimes tests fail because the find results are incorrectly ordered. I have setup postgres now, so i ca""","negative"
"indeed. we could either make the tests use the new methods instead (has to be done some day anyway) or simply switch to static calls.  But working with E_STRICT is kind of impossible at the moment anyway with the current 2.0 head. too much stuff not yet""","neutral"
"This class is the base class for the events loaded previously so it should be registered before them to avoid issues with classes redefinitions (this was the issue with ZendBundle some time ago).""","neutral"
"Nope""","neutral"
"That is how it was working before, I tried using model() but got several errors. I'm merging this as it is passing the tests, but I'm open to suggestions for improving it""","neutral"
"You can still `brew versions svn` and follow the description to use the older formula version that also provides the older svn.""","neutral"
"Theaxiom, it was fixed (comment of ADmad) after the release 1.3.8 (current master version).""","neutral"
"Already fixed by revising it mannuly.""","neutral"
"You **cannot** provide it this way. This design is broken because of the order in which templates are rendered: all assets have to be added before the place where you render them.""","neutral"
"Removing `Apply` subclasses will break implicit highlighting in the IDE, in the worst case forcing us to fork the IDE for 2.9 and 2.10. The change in itself is fine, but let's not slip this in one day before a milestone goes out.""","neutral"
"That's not 'broken', that's ack 2 working as expect. Report it upstream.""","neutral"
"Missing in action: one '\n'.""","neutral"
"If you have a number you can get the correct behavior with """"%016d"""" instead of s. If it's not a number then things get more complicated.""","neutral"
"They require it.  toIndexedSeq doesn't because IndexedSeq is covariant.""","neutral"
"Thanks, I was able to reproduce it that way.  Now investigating.""","positive"
"shouldn't 'Doctrine\\Common\\DataFixture'  be declared before 'Doctrine\\Common' ? (like 'Doctrine\\DBAL\\Migrations' is declared before 'Doctrine\\DBAL' )""","neutral"
"There is some code duplication here. I would have written :     return $this->has($name) ? $this->attributes[$name] : $default;""","neutral"
"anyways now I am testing `brew install mapnik --with-cairo` :-)""","positive"
"clearly already done: https://github.com/django/django/commit/59235816bd063cb8b24acfc92ae1b5cd09a1f7ba ;-)""","positive"
"Thanks for pointers, actually /home/lechup/.virtualenvs/django-sprint/local/lib/python2.7/site-packages/django/ is a symlink to /home/lechup/github/django/django/ .  I'll try that .pth thing, but I think it is not the case.  PS: Pastebin? I though abou""","positive"
":+1: ""","neutral"
"This breaks every formula which uses `gfortran`. See #15103.""","neutral"
"Thanks, fixed in 0cdfa76e68 ""","positive"
"If my note above is valid then this one is concerned too.""","neutral"
"This is a bit of an issue in the long run though - not that I have any idea what the solution is.  See this commit for instance: 24154b216682dfef7ff647a5c2f698b89ba429a6 - doesn't have anything to do with #225""","neutral"
"Ah - at one point in the patches history, there was a new exception being raised; I just neglected to back out the PEP8 fixes.""","neutral"
"Thanks :-) Also, I have a new PR for libxml2 which looks much cleaner than the current master.""","positive"
"@akaariai small comment typo.""","neutral"
"For some reason moving the skips to decorators will skip the tests in all cases.  The diff is this ``` +@skipUnless(connection.vendor == 'postgresql', +            """"This test only valid for PostgreSQL"""") +@skipUnlessDBFeature('supports_transactions')  class""","neutral"
"There's a similar issue in django-piston - here was my fix: https://bitbucket.org/jespern/django-piston/pull-request/25/compatibility-fix-for-json-emitter-with  I think we should just document the problem, given that the workaround isn't too bad. Doing any""","neutral"
"That's true - though not with the new syntax.  (Also, Erlang and Imagemagick are detecting versions wrong right now, will have to fix.)""","neutral"
"I were able to find vim from homebrew-alt:  >/usr/local $ b info vim >vim 7.3.462 >http://www.vim.org/ >/usr/local/Cellar/vim/HEAD (1256 files, 22M) >https://github.com/adamv/homebrew-alt/commits/master/duplicates/vim.rb  The local install is from ""","neutral"
"Job pr-validator-per-commit failed for 7ea3044a [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/59/):  <br>Took 46 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@7ea3044af87b28d654bfb955a39c8fd1d4e99e52"""" on PR 1389""","neutral"
"Why abs if i is known to be negative?""","neutral"
"I believe the correct parlance is """"instance initializer""""""","neutral"
"Ah, didn't know that. *That* sounds like a better solution for sure. ""","neutral"
"+1, merge!""","positive"
"these can probably go now""","neutral"
"true""","neutral"
"use mapTo for type coercions (casting is cheaper though)""","neutral"
"This isn't parallel, if that should be the case""","neutral"
"Might be worth adding a .. warning:: section on that""","neutral"
"Needs to be documented that it's blocking""","neutral"
"I can understand your worries, the current suggestion was the least of all evils:  Actor == The behavior self    == The identity context == The context""","neutral"
"It doesn't compile even. You meant instead of using system.actorOf I suppose?""","neutral"
"Thank you. ""","positive"
"Awesomely done Roland!""","positive"
"> Should probably use composition instead of inheritance to provide the Router-functionality, otherwise CustomRouter will never wor  That is what we talked about this morning. But to do a redesign on this part, I do not consider a part of this already to""","neutral"
"Hi Viktor,  I'll change it back. I didn't know this was a recommended practice in Scala.  On Tue, Jul 19, 2011 at 3:12 PM, viktorklang < reply@reply.github.com>wrote:  > I definitely prefer ADT over magic value > > -- > Reply to this email directly or view""","neutral"
"But can't put it in Configuration. That is a generic parser. Put it in Deployer where the deployment parser is.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Jul 19, 2011 1:37 PM""","neutral"
"Moving CallingThreadDispatcherModelSpec.scala broke the build on my machine. Does it still work on yours?""","neutral"
":) cool, thanks.""","positive"
"no clue ... i refactored the packaging script at one point to match up with ios and atv2 - i guess since then you lost it ;)""","neutral"
"@fritsch well on my sandy bridge it crashed the gpu. As far as I know there is no way to ask vaapi what it support.""","neutral"
"Stagefright handling needs to use our threading routines like everyone else. Then this isn't necessary.""","neutral"
"Well in my case it still works, perhaps a specific things of ATI that would remember the normally available screens.  Got numbers of other problems with all video playing at 2 or 3x speed but this is another story.""","neutral"
"Merged! And thank you for contributing yet another nice patch.""","positive"
"It's not better for what I'm talking about. But since I don't know any samples, I can't say if it's a real issue.""","neutral"
"@elupus should we set the same strategy for HasAudio? Currently audio visualization pops up for a short while when starting a video. I think this is the reason for that.""","neutral"
"Is 10 intentional?""","neutral"
"Don't you have to resume the device here? Aka initialize it with the last format used? Think of someone pressing pause within a song and it goes idling? ""","neutral"
"@josevalim :heart: much better now""","positive"
"Scraping of VNSI recordings got broken with this. They start with pvr://recordings/ There seems to be more broken in parsing the pvr filename for the title. @opdenkamp or has something changed in the pvr API I am not aware of?""","neutral"
"It should be [ci skip] at the end of your commit Thanks""","neutral"
"I discussed this with cptspiff on IRC before committing it and we were both of the opinion that the sets node should show all the sets in case we want to extend support for sets within XBMC to e.g. allow adding movies to a set which will not be possible if""","neutral"
"I think the current """"sets"""" directory node is now also showing 1-movie sets, which is pretty annoying.  It can be solved by passing true to GetSetsNav in the CDirectoryNodeSets::GetContent""","neutral"
"I think this change broke the channel icons with PVR. When watching a channel and going to the home screen, it does not show the channel icon, only shows the default 'video' icon.  Same happens on the info screen while watching PVR.  Edit: Channel icon""","neutral"
"hey ametAE :p - what issue solves this? *just curious*""","neutral"
"I think README.android also need swig.""","neutral"
"nvm found the bug in the copy constructor. Not sure why it wasn't there before this merge window. This github diff is just confusing - it looks like you have added the delete m_httpParser to the Deinitialize function - but you added it to the dtor which is""","neutral"
"Hahaha, totally agreed I believe one is morally allowed to refactor touch typing while looking somewhere else :smile:.""","positive"
"not going to open the browser killer PR again, so email answer. will  check :)  Op 10/15/12 23:28, alanwww1 (Attila) schreef: > > @opdenkamp <https://github.com/opdenkamp> > I can't seem to find where we use this string (#19161) > Cannot this be deleted ? ""","positive"
"I'll look at some solution for that when I get back from vacation. But the original issue should also be solved. Ie nextstream should not return Open for recordings (if I've understood correctly what the """"return true"""" meant without looking at the code.""","neutral"
"Thanks again for the quick fix :-)""","positive"
"This will mean everythings that will be added to pre-Frdo repo will need to be 2.1 dependent? ""","neutral"
":rocket: ""","positive"
"thanks MemphizAE :)""","positive"
"Maybe It was already solved: 687e68d88f5e1a7bb6a2d876fbbc5b8c4571d853 #9803""","neutral"
":sake: ""","positive"
"Stumbled on this quite a bit, good job. ""","positive"
"@alanwww1 Can you please fix this up AND remove strings.xml from git so that it doesn't happen again.""","neutral"
"No  On Mon, May 7, 2012 at 11:22 PM, Voyager-xbmc < reply@reply.github.com > wrote:  > interesting, does this impact existing databases, or is rescraping > necessary? > > --- > Reply to this email directly or view it on GitHub: > > https://github.com/xbmc/""","neutral"
"glext.h is included in system_gl.h not GL/glx.h and GLX_GLXEXT_PROTOTYPES affects glx.h not glext.h. Unless I'm mistaken here. ""","neutral"
"Is this correct ? Both HAVE_LIBMP3LAME and HAVE_LIBVORBISENC are defined in configure if and only if those libs are present, this forces them enabled regardless of if those libs are present or not.""","neutral"
"nice.""","positive"
"We probably need a CONSTANT for guides url in master  `Rails::GUIDES_URL = """"http://edgeguides.rubyonrails.org""""` in *-stable `Rails::GUIDES_URL = """"http://guides.rubyonrails.org""""` and as part of the release process when we create *-stable branches we woul""","neutral"
"@just3ws in your situation, and any other situation with heterogeneous environments, I would recommend adding the bin directory to your `.gitignore`.  @dhh's position above is that such environments are in conflict with Rails conventions, so the `.gitign""","neutral"
"@dhh if rbenv is the only Ruby selection tool endorsed by Rails then why not just say so?  Your passive approach is generating insane amounts of discussion.""","negative"
"Doh!!! Sorry guys - first push here - forgot to rebase.""","negative"
"Love them secret discussions on open source projects.""","positive"
"@jeremy thanks SO MUCH for that writeup, explains why it was decided to be not fully baked, with a convincing and reasonable argument, and also explain what you are thinking about future directions.   It is VERY useful for us Rails-using developers to ha""","positive"
"grats - first stable thing in eden i guess :D *running*""","positive"
"Oh, for future reference, this was introduced in #7155.""","neutral"
"bootstrap generated files should be removed and added to gitignore.""","neutral"
"I think is better to use `set` instead of `use this`""","neutral"
"Few alternative ORMs like Mongoid use ActiveModel pretty heavily :sob:""","negative"
"[WTC detected here](http://whatthecommit.com/) /cc @drogus ""","neutral"
"Ah, it's an implicit dependency. I've fixed with rails/rails#7760""","neutral"
"shutting up the compiler. gcc 4.6 added a new warning (initialized but unused). to minimize impact i just did this, i will revisit and nuke the symbols once i've verified they are NEVER used. but that's error prone and not something you do during a release""","neutral"
"@cory ok will change it to use dlopen  -------- Original message -------- Subject: Re: [xbmc] cec: use libcec as an internal lib and fetch it in """"bootstrap"""". added --enable-external-libcec option to configure. (4f2c2b6)  From: Cory Fields <reply@reply.gith""","neutral"
"Change this under  https://github.com/xbmc/xbmc/blob/master/configure.in#L1154 and it'll  work again: # external libcec USE_EXTERNAL_LIBCEC=0 if test """"$use_libcec"""" = """"yes""""; then    if test """"$use_external_libcec"""" = """"yes""""; then      USE_EXTERNAL_LIBCEC=1; PK""","neutral"
"for what it's worth i managed to build just fine but yes it takes some manual work..""","neutral"
"I saw what was your point. Fixed back here https://github.com/rails/rails/commit/5b99cf088c89eba655adc588af40b1970fdd76a9 anyway records.last.send(primary_key) was not needed just records.last.id was fine :)""","positive"
"I agree with @jonleighton, it is much more logical, when functionality related to the same scope works in the one common manner. Preciously in Rails if ```where``` was finding just one record we got a single object and if more than one then we got an array""","neutral"
"Do it!""","positive"
"Well, the db (item) path holds: davs://dirtomovie/stack/movie.avi  But the actual itemlist (items[] in CGUIWindowVideoNav::LoadVideoInfo()) path holds: stack://davs://dirtomovie/stack/movie.cd1.avi.  And first stacking items[] here doesn't work. So the""","neutral"
"Just out of curiosity, why not define the `to_s` method directly instead of this alias?""","neutral"
"This test got failed with Oracle adapter. Oracle database handles equally NULL and empty string ( I know it's not an standard but it is what it is.)""","neutral"
"I think it should be either `has been removed` or `was removed`. Also, wdyt about adding the commit examples to the changelog?""","neutral"
"Shouldn't this be also changed in 3-2-stable, from 3.2 to 4.0?""","neutral"
"If rake is always being required, shouldn't this line be changed to just read:      extend Rake::DSL""","neutral"
"Hah, I suggested the same just the other day. +1 from me. OSX would need the same treatment.""","neutral"
"wasn't wavpack.dll removed in favor of ffmpeg?""","neutral"
"I'm on both xbmc and xbmc-linux...   building right now..   -----Original Message-----  From: jimfcarroll Sent: Saturday, July 09, 2011 10:34 AM To: giftie61@hotmail.com Subject: Re: [xbmc] This is a fix for the CEventGroup deadlock. (1e1ff65)  @Giftie, ar""","neutral"
"`Lets say the refreshrate is 24 hertz, and the current video playing is 23.976 fps, then you want to speed up the clock by 0.1% to make the vblank ticks increment the same as the video timestamps, but if the video is 23.976 fps but is reported as 24 fps th""","neutral"
"crashes on OSX as well with (AbortableWait(m_loadPic,10) == WAIT_SIGNALED) ""","neutral"
"this make it much clear~""","positive"
"eh what???? WaitMSec should return true when this is set.. this commit looks totally broken.""","negative"
"so nevermind.. this commit looks right, it's the original code that looks totally fishy""","positive"
"OK. I'm still compiling under windows.""","neutral"
"Sure,   Can you share some additional information with me:  * a failure message * what are your thoughts on the reason * how did you detect this issue?   Thanks for detecting this. Can't even imagine how hard it could be to detect.""","neutral"
"nice, thanks ;)""","positive"
"no, the executor is only used for running the callbacks (onOpen, onHalfOpen, onClose) the caller decides how to run the actual call (body), but the body must return a Future so that we can listen in to the success and failure of the call, and also measure ""","neutral"
"I was a bit hesitant to use the boost libs here.  I think a lot of the string trimming code is duplicated in the `utils/monogutils/str.h` file, and should be replaced with boost--after all, we're already using boost here.  Let me know what you think--I rea""","neutral"
"TrinityCore rev. 0000-00-00 00:00:00 +0000 (Archived) (Win32, Debug) (authserver) <Ctrl-C> to stop.  Using configuration file authserver.conf. OpenSSL 1.0.0d 8 Feb 2011 (Library: OpenSSL 1.0.0d 8 Feb 2011) Opening DatabasePool 'auth'. Asynchronous con""","neutral"
"Thanks for sharing your bug experience ;) I'll revert this commit.""","positive"
"I don't like magic. :)""","positive"
"broken compile. it needs a uint32 btw    count = 1  and ur chnage = 1  so why changed ?""","neutral"
"I've thought about this and think it may not be such a good thing security wise. What if https:// is temporarily down, but https:// works? Then the secret url to post a key would be exposed on the internet... (I know i've done this in sparkleshare-invite-o""","neutral"
"thank u.""","positive"
"good work.""","positive"
"What's the use-case for wanting to change these flags?  If you're using this Makefile to produce objects for you, AFAICT the Makefile is more geared towards validating functionality of the parser. You should be dumping the source files in your own tree f""","neutral"
"Looks just fine.""","positive"
"Thank you!""","positive"
"This looks just fine, although I wonder if the sleep time should be a settable parameter?""","positive"
"thanks madmano , it worked.""","positive"
"Agreed""","neutral"
"@Silvermcd123 If its the loading after character screen can confirm this.  Doesn't happen all the time have had it one character so far though.""","neutral"
"Strange indentation here""","neutral"
"hmmm, is there a reason for this, I think the code is fine with a nil there ""","neutral"
"This pass code analysis?  It'd think it'd complain about the out parameters""","neutral"
"I agree with the last sentence, we mostly deal with local vs remove in the context of PhantomJS.  Beside, if it's really about remote vs remote, it should be called """"crossOriginAccessEnabled"""".""","neutral"
"I agree - lets fix it up there as well....""","neutral"
"@heldopslippers Very little of what's in Rails is """"that hard to create"""". That's not the metric by which we gauge progress. Rails is progress by a thousand improvements.""","neutral"
"This is great. Shipping Rails with a queue API is going to help a lot of newbs make better design choices that their apps can grow more gracefully with.""","positive"
"Rails is a collection of opinions for the correct way to construct an application. I don't see it as outside the scope of Rails at all to have an opinion on how to implement background processes. Convention (an opinion in Rails) over configuration (install""","neutral"
"Just thinking - how about `call` instead of `run` to allow lambdas?""","neutral"
"This is great. API's for the win.  I hope we start seeing this trend more and more, rails providing the interfaces, and devs dropping in the implementations based on whatever requirements they have. Can't install Redis in your stack? use delayed job. nee""","positive"
"+1 @josevalim good points.""","positive"
"Will this also do scheduling?  If it could monitor loads then prioritise queues based on that would be pretty awesome.""","positive"
"Right.. but as you can see from the reports. at 24hz with a 23.9.. movie, you don't get a delay that large. That is the major problem really, we always get several extra frames delay when fps is same as hz. Also there is no guarantee that the hz you ask th""","neutral"
"I solfed it this way : https://github.com/huceke/xbmc/commit/374b0aef4d95242ba7da38299f45ee4609dc2168""","neutral"
"I think don't need make the big change. To soluve your problem, just modify this line to : (URIUtils::ReplaceExtension(strIdxPath","neutral"
"You fail here it's shoul be uint32 becouse it's crash at map 1, 26/34 :dart:   map 1 is to large (i test on cataclysm maps, better be compatible with both cata and wotlk)  debuger say try to access invalid adress in: ```c++ coord[2] = v[index2]; ```""","neutral"
"aha, I had stacking off, never used it since I don't have videos with multiple part files anymore, and with stacking on now it flattens to just one level with every info/flag available per item. Cool, ty :) Titles instead of file/foldernames in list is som""","positive"
"At the very least, can we agree to make this an option? Imo it was going to be one of the biggest selling points of Eden: a unified library. It addresses the annoying problem of unscraped movies, and allows my gf to find things that weren't automatically a""","positive"
"<a href=https://github.com/TrinityCore/WowPacketParser/commit/20175283bcb0c4020e4753834b8e97b64ff23c5e>This</a> should help you with """"Display countdown when bg start (packet related)"""" first uint32 - i've seen only 0 here, but i'm not sure about it.. it do""","neutral"
"-1   I prefer the code that was reverted, agree with @tarcieri ""","negative"
"For what it's worth, I retract my comment re downcase.include? vs regexp: I had erroneously assumed that a regexp was significantly costlier (both in object allocation and speed), and that regexps in Ruby were discouraged unless necessary for readability r""","neutral"
"unique... :)""","positive"
"Actually, AMT Lite works. I don't have AMT.""","neutral"
"ok! :)""","positive"
"can you tell me what issue(s) this was causing (like which api you were using)?""","neutral"
"again not a big fan of this since it seems pretty costly?""","neutral"
"s/WARINIG/WARNING/  Also, you might want to rephrase it a bit:  ``` @echo """"WARNING: if make fails with undefined reference to `__sync_add_and_fetch_4' ,  invoke 'make 32bitsync'."""" ```""","neutral"
"@holman Pretty fast response for a Sunday morning. Do you mind sharing some details of the patch? Was it Rails related? ""","positive"
"I was wondering when this would descend into memes.""","neutral"
"I hereby associate myself with this epic commit thread.""","positive"
"@rafaelfranca ah, thanks. I can see one broken test on my machine (railties/test/application/initializers/frameworks_test.rb:160) but I couldn't reproduce the one broken on travis-ci (railties/test/application/route_inspect_test.rb:72).  I'm running ruby""","positive"
"@rafaelfranca Spot on. Thanks for the tip!""","positive"
"Yea I think it was pretty much any asf on a nonseekable source (so you should be able to just always return -1 on a seek to reproduce). Was a damn long time ago now thou, so i'm not 100% sure anymore.""","neutral"
"I'll simply restore the patches for now, then, until I'll get some sample which they break.""","neutral"
"It is needed for LATM AAC. It can be removed once we update ffmpeg, but I'm waiting for some Windows developer to test it. (https://github.com/xbmc/xbmc/pull/18)""","neutral"
"@tenderlove @lucascaton I've just reverted this commit. Look for an explanation here https://github.com/rails/rails/commit/6871bd9818a9a7d9d8c7e21e253d64c0410fde1d""","neutral"
"ah didn't check. They don't do it anymore?""","neutral"
"Job pr-validator-per-commit failed for 6d815216 [(results)](https://jenkins.akka.io:8498/job/pr-validator-per-commit/35/):  <br>Took 48 min.<br> to rebuild, comment """"PLS REBUILD/pr-validator-per-commit@6d815216a6af38fb13d6a6b4bcc92073ee46e03d"""" on PR 1375""","neutral"
"maybe `onTimeout()`""","neutral"
"Hi, thanks for the fix. but what about the MultiSelect?! it's just working with single select :8ball: ""","positive"
"I still don't understand what this stuff has to do with WebKit.  Anyway, would be cool to actually find the root cause: the change I made here was just in the way I set the HTML for the frame.  I can only assume that the frame requires a """"physical"""" fil""","neutral"
"Pass pageX,pageY.  Internally getMouseProjectionOnBall subtracts screen.left & screen.top""","neutral"
"Modified from jpweeks's https://github.com/jpweeks/three.js/blob/particle-ray/src/core/Ray.js#L186-L216""","neutral"
"They added travis;  prettyprint would probably be about the same amount of work.""","neutral"
"Much better!!""","positive"
"maybe your problem is fixed with 13cc171bcb7d515fdd50de34d8655e0c54ed39ac as well.""","neutral"
"or. no not really, should be smaller than ms really. ""","neutral"
"Fixed at https://github.com/lifo/docrails/commit/274607708c010a18d1d6a4fe1df1c04c88130158""","neutral"
"@jonleighton yes yes yes.  Plus one million.  Please put this in 3-2-stable, we need to deal with #950 before Rails 4.0.""","neutral"
"Right. Since it is currently fixed size anyway an array would fit perfectly.""","neutral"
"multiple releases is possible here, making the pool corrupted""","neutral"
"Still, we need a potentially unlimited number of buffers. What should we do with them if we don't need them any more if we don't let them be garbage collected?""","neutral"
"ok @bakercp ,sorry, but i saw that there are included some changes unwanted in the commits ( related to testApp.cpp...) please don't include it !""","negative"
"There are other elements that this applies to also. Applying padding 0 by default to last elements in a section doesn't seem sensible. It throws padding in buttons off (and maybe other elements).  I ended up having to overwrite button padding as well bec""","neutral"
"This changes the behaviour of the debugger from how it was before, so I'm not sure its ok. Why is this needed ? ""","neutral"
"This line could be written as:  ```php $this->_log_ext = $config['log_file_extension'] ?: $this->_log_ext; ```  That would gracefully handle misconfigurations, such as """"0"""" or FALSE entered for the `log_file_extension`. Just a thought. :-) ""","positive"
"I can, however its just trimming trailing whitespace which my editor does automatically.  If you still want it gone I will sort it so that's not touched. On Feb 7, 2012 2:47 PM, """"Gonzalo Paniagua Javier"""" < reply@reply.github.com> wrote:  > Lots of whitespa""","neutral"
"Mmm... [another issue](http://stackoverflow.com/questions/12074730/w7-pro-iis-7-5-overwrites-php-location-header-solved), this time with IIS 7.5. It automatically add content to the response content when it finds a Location header. Wonderful.  I'm beginnin""","positive"
"You're taking the address of a stack-allocated local here, aren't you? If that works, it's purely by accident.""","neutral"
"@tenderlove cool, I will backport it today""","positive"
"@drogus thanks for working on this!""","positive"
"    if (Initialized() && !Finalized())         full spline is sent""","neutral"
"Wow!  Before:      real 8m54.220s     user 7m18.483s     sys 0m50.399s  After:      real 7m46.224s     user 6m13.979s     sys 0m44.507s""","positive"
"@fxn, what's the point of converting that module to `ActiveSupport::Concern`? There are still no instance methods there, so it's quite logical for the module to be an extension, not inclusion.""","neutral"
"Don't put this on the prototype.  People will get clever with it.""","neutral"
"![bike shed](http://farm5.static.flickr.com/4154/5206490512_73bc75b5f2.jpg)""","neutral"
"Nops. We want a representation of that object (a string) and then call inspect again to get a """"escaped"""" string.""","neutral"
"VERY crashy - if GetCreatorGUID returns null, server crashes.""","negative"
"This should probably have an option to have a format. ""","neutral"
"Just to be consistent with the rest of the view template filenames, preface this filename and upgrade.needed.tpl with install, since these views are for controllers in the install directory. So, should be install.upgrade.tpl and install.upgradeneeded.tpl.""","neutral"
"I'd like to add you to my professional network on LinkedIn.  - Sam  Sam Rose Student Ambassador at University of Glamorgan Chester, United Kingdom  Confirm that you know Sam Rose: https://www.linkedin.com/e/-15j9z5-gs0w7njf-1k/isd/4048244323/Yqb0l5AJ/?hs=f""","positive"
"Can you please rather give us a test case that causes NullReferenceException? In your code there seems no chance that """"msg == null"""" could occur and I wonder if it really happens.  Also it's great if you can follow our coding style, so that we can use """"me""","neutral"
"I saw...Oops :D""","positive"
"@koichik Thanks for the suggestion! That's definitely better. I revised it at a0350a8.""","positive"
"Looks like a typo was introduced here.  Probably not a big deal, though.""","neutral"
"Or maybe this one is vehicle seat? Just got the struct from client""","neutral"
"Crap, I thought I had set the author right... *confused*  This was entirely done by Lordron""","negative"
"Those are actually a bit more complicated. Some people like to share those.""","neutral"
"can it be good to use a lock to prevent the selector,cause i think may be more than one thread to change the selector,and i think it's better to use volatile once you know there only be one thread which would change it.""","neutral"
"Alright, I'll change that now""","neutral"
"I wonder if it wouldn't it be better to implement this in `Geometry` instead. Then, at the end of the `JSONLoader` call `geometry.applyMatrix( new THREE.Matrix4.makeScale( scale, scale, scale ) )`.""","neutral"
"Note that it doesn't have anything to do with UTF-8, as only certain ASCII chars, FFFE and FFFF are forbidden. The spec says """"any Unicode character, excluding the surrogate blocks, FFFE, and FFFF"""".""","neutral"
"Does it matter to use just #ifdef WIN32 or #if defined(WIN32) in this case? Do you prefer this style?""","neutral"
"`it is...`""","neutral"
"even better would be to add a comma at the end.""","neutral"
"I feel like this should be using the margin variable set on line 327, otherwise RTL websites are going to have incorrect animations.""","neutral"
"This should translate to """" Get in queue for Wintergrasp """" or something around that.""","neutral"
"Ah ok, sorry. Indeed I thought you told me to use it even for jni calls ;)   On 11 March 2013 19:16, Cory Fields <notifications@github.com> wrote:  > Sorry for not being more clear here. > > Yes, that's the one case where you'll want to use the prov""","positive"
"My main argument is consistency. At least, I would then remove first_or_new from the API, the alias does not add anything.""","neutral"
"I am with José.  On one hand you have consistency with existing API, and find_or_initialize has been around since the invention of fire.  On the other hand I don't think we need to assume """"initialize"""" means a method name there. I've always interpreted """"fin""","neutral"
"OK, problem happened in the CI server yesterday.""","neutral"
":cat: :cat: :cat:""","positive"
"I spent almost an hour thinking about this code snippet.  I wrote some comments, then I erased them 3 times. Seems to be ok.  Since we now have the verification cache, and that cache proves to be fast, maybe the safest thing would be not to do anything in ""","neutral"
"Nitpick: Aren't these variable names backward? `search_reddits` gives you a list of subreddits, which you turn into result objects.""","neutral"
"@joaomilho, In either case you just used plain ruby. That is what the deprecation message says.""","neutral"
"Should not these be handy in Date as well?""","neutral"
"Importing inside a function is bad practice, is there any reason we can't import this at the top of the module?""","neutral"
"Our of curiosity, what brought on this change?""","neutral"
"Well, but then FailureDetector will be not generic enough -- it will implicitly mean an accrual detector. I am fine with that, too, but tried to keep it generic.""","neutral"
"I guess it is fine. What you can do is put the list in an attribute and then if someone needs to add extra can override the class and just change the list.""","neutral"
"Note: this only returns a single result, even if there are multiple modes.""","neutral"
"Take this out of the loop to cut out 16383 unnecessary field dereferences""","neutral"
"I thought you previously said isEmpty() is not present in Java 5? EDIT (to avoid pings): Okay. Carry on""","neutral"
"Well, the only impact would be, that for all php environment request, the simple stream response and console response senders are tested first. In most applications we have only php environment responses. Removing it means deprecating the php environment r""","neutral"
"I agree! That sounds optimal, but I haven't had the time to implement that. This is just a bandaid for something better :P  At the moment, when you bring up a video, it will instantly play. When it finishes, the next picture is shown. If you interrupt th""","positive"
"@fxn I just tried out using ack and it did search through the textile files. @joshk: Check out Active Support Core Extensions Guide! :)""","positive"
"you should be able to switch weapons while bladestorming this allows for that. also since being disarmed is not supposed to stop bladestorm from going im pretty sure that is blizzlike""","neutral"
"I will have a look about it, thanks.""","positive"
"Isn't this terribly inefficient? You're essentially loading and instantiating all the records to return just one? ""","neutral"
"Auth test fixes merged (and in this case they are sufficient to make the tests fully work with discovery).""","neutral"
"Well done""","positive"
"This should be fixed now:  https://github.com/xbmc/xbmc/commit/d446c0a01f3460c1726c61e43c649188b981350a""","neutral"
"Not in the Gemfile.lock in branch chapter_7. :)""","positive"
"was this the problem with the NaN results when start and end already had the same normal? If so I can confirm that this line fixes this.""","neutral"
"Can you make this red?""","neutral"
"could be rewritten as `[ -d $PID_PATH ] || mkdir -p $PID_PATH`""","neutral"
"we've already testing the logging being removed before.. it only shaved off a few seconds when using the old method""","neutral"
"`!=`""","neutral"
"val channelFuture = connectionActor ? CreateRandomNameChild(channelActorCreator) mapTo manifest[ActorRef]""","neutral"
"I'm assuming you posted this to jQuery Bugs for review.... so, see above""","neutral"
"@dhh Will this not fail if the string has question marks or other non alpha-numeric characters?""","neutral"
"@josevalim: Great, well as great as _being stuck on 1.8.7_ can be.""","neutral"
"(BTW, the application.js file is no longer shipping with .coffee added for the simple reason that it'll have no code. But if coffee is available, we'll be generating JS stubs for new controllers (like helpers) with the coffee extension on).""","neutral"
"@dhh I see your vision in taking web apps to the next level with new things like CoffeeScript and more JS heavy front-ends. It is very cool, and creating conventions / showing people solutions is a great idea to get the masses producing modern web apps. Bu""","positive"
"@nestlequ1k it's not appropriate for real software. Try this with C, and take a look at how many people will laugh at you. Frankly I don't us Rails anyway, but I thought it was funny that you guys cant/dont just write regular js""","negative"
"But, hum, coffee-script is written in javascript, so, how can it generate .js from .coffee files without having a javascript compiler like node.js installed (and, don't tell me that we send everything to the browser and let it deal with the whole thing)""","neutral"
"![](http://images1.memegenerator.net/ImageMacro/7266902/EVERYONE-STFU-GET-BUSY-WORKING-OR-GTFO.jpg?imageSize=Medium&generatorName=Scumbag-Steve)  You don't HAVE to use coffeescript. I see a bigger waste of time bitching about it. I also see people bitch""","negative"
"Updated AS guide to include this new methods: https://github.com/lifo/docrails/commit/7a1189a2c75b16f86a11c1d2379c50b11a7a2d66""","neutral"
"I donno. I would start by seeing if this is still an issue. It seems odd to check for only the primary window *(as if only the primary window object would bug out, and not say an iframe window object)*. I don't see any other place in the `add` method that ""","neutral"
"Awesome.. ""","positive"
"d'oh! copy/paste strikes again! or I was just too excited!!!!!!!!!!!!!!!!""","positive"
"I was following the style of the rest of requests, if wanted I'll clean up this and the other places I saw it.""","neutral"
"@piotrga good catch ... drop the sync optimization as it will result in less confusing behavior under error conditions. Need more time to think about alternative optimizations but we can also introduce them later without breaking public contracts.""","positive"
"good!""","positive"
"That's annoying - so the map is implicitly order-sensitive..""","negative"
"Great that this was started!""","positive"
"Yeah, looks good. Reminded me that I wanted to make Duration.Inf and Duration.MinusInf compare equally to itself.""","neutral"
"This patch looks fine, but just for my edification - what can be done with the AdditionalInfo parameter?""","neutral"
"blame CastedCreatureOrGO removal xD https://github.com/TrinityCore/TrinityCore/blob/7776016106e748fee8cb3e052ec3c8e575e84a55/sql/updates/world/2013_08_30_06_world_eai_sai.sql""","neutral"
" i don't get it, why do you override DateTime#to_time?       DateTime.now => #<DateTime: 2012-01-25T11:33:21+01:00 ((2455952j,38001s,996469000n),+3600s,2299161j)>        DateTime.now.to_time => 2012-01-25 11:33:25 +0100   looks like offsets are allrig""","neutral"
"Previously everything included sortfileitem.h (which included SortUtils.h) for the SORT_METHOD_* enums, while actually used SortUtils.h for the sorting.  SortFileItem.h will (eventually) be dropped completely - it is now included only here (for the enums).""","neutral"
"why is this not in master branch?""","neutral"
"wat""","neutral"
"* indentation: 4 espaces, pas de tabulation * GetDamageDoneInPastSecs: I raise a denial to merge this as long as this function will be here, it is NOT needed. I have the DK mastery fixed  but no computer to push. * Plein d'autres choses mais c'est trop pén""","neutral"
"Where did these values come from? 3.3.5a or 4.3.4 WorldSafeLocs.dbc don't have a field for it""","neutral"
"I'm not sure that the behaviour of assertResponseHeaderContains is as you proposed. I think contains is related to equal in this context. It's better to ask to @blanchonvincent on this point. Moreover, why a case-insensitive search?""","neutral"
"has this been tested on windows? i thought there was some logic to only apply this for *nix""","neutral"
"gitolite removed""","neutral"
"He explains his reasoning clearly enough in the commit message. This is an optimization. It also avoids creating a block.""","neutral"
"hehe yeah I first asked to myself, why we have to ask for defined? and not just initialize the value in the initializer. I started to delete that stuff and when I saw the initialize method I realize about the typo :).""","positive"
"Hahaha.  I mean, I don't care.  ;-)  It seems like readability is most important in this case.  But I don't care either way.  I prefer method definitions that look like this:      def foo bar, baz       ....     end  So obviously my aesthetics are ""","positive"
"Hehehe seems like we love this kind of discussions :P. I like it :). Xavier you're right in general terms, but this particular case of any? and all? makes them opposite.""","positive"
"No support for RFC2324 – HTCPCP/1.0 ?  I'm a sad panda :(""","negative"
"typo here :)""","positive"
"You really want to leave these here?? I would replace with generic data!""","negative"
"`$return` will only have the last `$child`""","neutral"
"Botched the commit message on this.  This just fixes browser support information.""","neutral"
"Sorry, not unbounded, cleared when a new block comes in (I think?). So you have a block period to grow the cache? A discussion in the code of this topic would be useful even if I got this wrong.""","neutral"
"Here, if there was an error you could print an explanation that it's OK to delete mempool.dat and nothing will break if you do. The mempool.dat is fragile (no write+rename, no fsync, etc) and that's OK because it's optional. But there's no reason a node op""","neutral"
"finally getting somewhere""","positive"
"Hey thanks to everyone. @fj of course i've added a test take a look again, this file actionpack/test/template/form_helper_test.rb has one more test.""","positive"
"Lol, yeah. Damn headers. Would be very nice if someone took a look at the code though. Not sure it was the best implementation.""","positive"
"whitespace change not needed""","neutral"
"cosmetics""","neutral"
"Would be great if you can get a hold of gnif. I tried this change with various samples and did not see any problems.""","neutral"
"@bnoordhuis it's been the same since I can remember in v8, not that it's necessarily stable but I cant recall it changing at all yet  looks like it's been the same since 2010 http://code.google.com/p/v8/wiki/JavaScriptStackTraceApi""","neutral"
"Awesome""","positive"
"FYI I pass null as second parameter because I am sure that ProjectResolver don't use it. Other resolvers may throw NPE.""","neutral"
"Sounds good.""","positive"
"How about:      gunzipURLToFile()     gunzipURLToDirectory()  where `ToDirectory()` is the one which infers the filename? ""","neutral"
"Test case needed:  ```scala // BEFORE scala> val x = """""""" x: String = """"""""  scala> ((x: x.type) match { case a => a }) : x.type <console>:9: error: type mismatch;  found   : a.type (with underlying type String)  required: x.type               ((x: x""","neutral"
"nvm it already does mention that""","neutral"
"I think we need to add deprecation.rb back somewhere to loaded by `module/deprecation.rb` ""","neutral"
"looks like you changed your line endings.. thus every line was changed. please fix your line endings and try again.. hard to see what you changed""","neutral"
"Ya, I think it's dealt with when the sql AST is built.  I don't know exactly where though.""","neutral"
"I agree with drogus. Seeing something specific to IE here seems fine to me.""","neutral"
"Sorry for my english i mean the commented code here is an example and it's better to go to a guide or on the documentation of the gems or plugins that are trying to modify the default behavior""","neutral"
"Guys gems/plugins do this things for youm check for instance rspec 2.0.0.beta.19. You shouldn't change this by hand. Please refer to gems/plugins documentation and feel free to add/change the guidelines they are in http://github.com/lifo/docrails and you a""","neutral"
"@carlosantoniodasilva I'm not sure how we handle the guides. Is `guides.rubyonrails.org` pointing to `4-0-stable`?""","neutral"
"XD this is useless you can easily type .reload gm_tickets and counter would reset, too^^""","positive"
"I have taken the bold step of enshrining this advice. https://github.com/scala/scala/wiki/Coding-Style""","neutral"
"Here lies [SI-7801](https://issues.scala-lang.org/browse/SI-7801); should be `BoxedUnitTpe`. Not sure why that crash only shows up under in such limited circumstances, yet.""","neutral"
"Did you intend to leave ./util behind?  I know Jenkins doesn't care because frankly he's used to cleaning up after his master.  I guess the test wouldn't work if I already had a util dir with my util.testing classes in it.  Does partest need a dedica""","neutral"
"Could add a comment where's this magic number coming from?""","neutral"
"Why not python-requests.org? It's the same thing just with a registered domain.""","neutral"
"Try $ gem install bundler --pre  instead of update""","neutral"
"Any performance info available? i.e. did it speed up development mode a further 50% ? :-D""","positive"
"Thank you for this! :)""","positive"
"Is this pip installable?""","neutral"
"``` javascript     var message = element.attr('data-confirm');     return !message || (fire(element, 'confirm') && confirm(message)); ``` Here is code from rails.js about confirmation. From that point we can't detect result of confirm function.""","neutral"
"I've added a note in the CHANGELOG: f307ef763721b0ba386630e61a1fc576c2507e8c""","neutral"
"Is there an effort to get away from string#constantize  in favor of Inflector.constantize ?""","neutral"
"In repl, `:javap -app MyApp` needs to locate the relocated code.  (By convention, `:javap -app MyApp#` means `MyApp$delayedInit$body#apply`.)  I suppose if I ever had trouble finding the delayedEndpoint$ enmanglement, I could inspect the closure.  In fact","neutral"
"FYI - this breaks rspec-rails' monkey patch of AC::TC, so rspec-rails-2.0.0.beta.8 does not support rails from this commit forward. I just addressed this in rspec-rails, and will try to get an rspec-rails beta 9 out soon.  http://github.com/rspec/rspec-rai""","neutral"
"A number of any kind is definitly not a string! to_f would make more sence to me""","negative"
"This is wrong 'distance' calculation. If you have several coordinates (x, y, z, f) than distance between two point is sqrt( (x1-x2)^2 + (y1-y2)^2 + (z1-z2)^2 + (f1 - f2)^2). It's not depend on positive/negative deltas.""","neutral"
"Thanks for the error message. Should be fixed now. ""","positive"
"That assumes that it's a module, which may not be the case, right?""","neutral"
"Because most of the time you don't want to read the tag from the file.  We might want to fill it from the database for example..  The small number of places where you actually want to read it from a file can be handled by reading it there and then.  I have""","neutral"
"You should probably update this line too...""","neutral"
"KieranP, using self.default_url_options at the *controller class* level remains the same, so yes.""","neutral"
"In 4 months, nobody will be able to understand this.""","negative"
"Typo: sublcass instead of subclass""","neutral"
"'ydict' is the only file of the tar ball. This is the main python script. I will rename the ydict to ydict.py and make a wrapper script to set the locale. ""","neutral"
"Nice!""","positive"
"I thought I had a test that asserted just the opposite. """"after initialize"""" should be like it says *after*, not before middleware initializers run.""","neutral"
"weird - built fine for me on win32, though it was a while back.  Probably needs only a (float) in front of files.size().  Please confirm (or just commit the fix immediately).""","neutral"
"Thanks for this fix. Its definitely better than the actual way. ""","positive"
"This is a milestone in the Rails' history ROFL""","positive"
"The more I think about this, the more isolated shared-nothing threads seem reasonable.""","neutral"
"That's what I thought originally but the unix-y people at Joyent don't mind. """"Fork"""" is cute.""","positive"
"Why not just unregister the on end handler after the first call? No pushing, no slicing, easy. Or maybe I'm missing what this does.""","neutral"
"Don't need to test this.""","neutral"
"Thanks, I will fix it. :)""","positive"
"I'm probably using the wrong terminology, but by """"plugin"""" I mean any rails extension (in gems or whatever). So, what you ask for is possible on master right now. See activerecord/lib/active_record/rails.rb""","neutral"
"Looking good! Few nitpicks but nice work.""","positive"
"dubek,  One of the major things that makes Ruby cool is readability, and the addition of Enumerable#exclude? certainly makes for more readability, and it does something we need all the time.""","neutral"
"Is this different than the """"default viewmode for 4x3 material"""" ?""","neutral"
"That's why I do +1 on this change :)""","positive"
"shouldn't this eat a const reference?""","neutral"
"m_endtime;""","neutral"
"@alloy Good call. You can create a patch if you want.  But this is kind of temporary/experimental direction. We want to be more friendly about namespacing your application so multiple rails apps can exist in the same space.""","neutral"
"oh, yeah that might be true. was thinking that we had exclusive access to both buffers. Perhaps thats not a valid assumption, might be driver related even? Anyways, if it is as you say and there is a chance its not exclusive its a small price to pay to ren""","neutral"
"> Well won't the instanceof check basically fail always except for within util.js?  No. Are you confusing modules with contexts? What you say is true only if `NODE_MODULE_CONTEXTS=1` - but I don't think anyone actually uses that.""","neutral"
"@randx Shouldn't 'Resque' be changed here as well?""","neutral"
"Great !""","positive"
"I was working with some integration testing in Rails 3.1.1, invoking the ```post``` method on ActionDispatch::Integration::RequestHelpers, when I found that my headers were never making it to the endpoint under test. The method is declared as ```def post(p""","neutral"
"It ate it again... here's the comment inside a pastie: http://pastie.org/475402""","neutral"
"This is cool. Now really cool would be this:  script/generate scaffold MyModule::MyModel --seed or  script/generate scaffold MyModule::MyModel --seed  creates the file:  ..\db\seeds\my_module\my_model.rb  and then the command  rake db:seed Modu""","positive"
"+1 for for 2.3""","neutral"
"Just saw binary42's response.  There reason to backport it, is that new code is still being written for Rails and this is a stumbling block when you want to make requests from Ajax, desktop client, or Flash.  I don't see this as a policy change, so much as""","neutral"
"congrats!""","positive"
"that would be my idea as well yes.""","neutral"
"Looks to me like it basically does almost the same with some additional CGUIInfoManager specific stuff and some stuff to handle (internet) streams. It first checks whether it's an audio or video item and if it's a video it calls HasMovieInfo(), HasEpisodeI""","neutral"
"Yea, I was reading up on mmap regarding this. It seam like an utterly silly way it handles that situation. From what I can tell, windows don't suffer the same problem, but i'm not sure.  Any idea if one can force it to page out the data?""","neutral"
"all good, that's how we ride.""","neutral"
"There is no zlib formula in core; does system zlib not work?""","neutral"
"just a suggestion, but if the same approach works on linux (checking for an eof) why not have one solution that works everywhere?""","neutral"
"Something is very wrong if it's dog slow.  It will be a hell of a lot faster than PNG or JPG (assuming not HW accelarated) - essentially it's just bit twiddling.""","neutral"
"shouldn't this use round_int and implement that using round() on arm. that way, if it's ever implemented in a faster version, we don't have to touch other code to have it used.""","neutral"
"The semantics of this method are very specific and won't work with the all? block. The enumeration *must* call #valid? on every value to force generation of all errors, then the #all? will return whether the whole set if valid.""","neutral"
"This makes the test pass (as all of the query forms used by the adapters are in IGNORED_SQL), but it renders it meaningless. There's no testing of the caching!""","neutral"
"i see.  too bad, the oop'ish style made it much simpler to extend and reuse things.  anyway. thanks for all your great work :)""","positive"
"Way to many caching issues, memory leaks, and other complications :(  We can always take another stab at it for 3.0.""","negative"
"There are a couple of places where there are comments above the code, rather than beside.  The end result can appear to be code which has been disabled, rather than an explanation.  In particular, I think that the annotation in activerecord/lib/active_reco""","neutral"
"argh - textile formatting ate my == signs... It should have been == true and == false above.""","negative"
"You can't kill the metal. The metal will live on.""","neutral"
"This assumes composer is run within ZF2. Would it be acceptable to also check `__DIR__ . '/../../../autoload.php'` (when zf is installed as dependency)?""","neutral"
"Yeah, this broke plugin gem loading for me too. Case in point: BackgrounDRb wants the packet gem, which is installed in vendor/gems -- worked fine in 4f53db0, broken in 2bf58aa.""","neutral"
"@atnan Prior to this patch we were not using Passenger on production, and all our applications were running under subdomains. You're right, maybe setting up this in two places can take people to confussion, in fact, a couple weeks ago on the spanish mailin""","neutral"
"@eric You make it sound so easy :)  If you can make a patch, I'd be happy to apply it.""","positive"
"Would anyone prefer methods like caddr?""","neutral"
"More pointless bloat for the docs. What's next, revamping #succ to make 'first'.next # => 'second' ?""","neutral"
"I think it was related to preloading/threadsafety. Maybe it should be a cattr_accessor instead of a const?""","neutral"
"+1, Thank you""","positive"
"cool""","positive"
"Are there any other ivars I missed ?""","neutral"
"If there was an edit comment feature on Github, I'd edit my comment to make it less harsh and flame-ish, sorry about that.  Now, there's plenty of textmate users around, and this change voids many textmate users habits, especially the """"run focused unit t""","neutral"
"@leethal: The point of Rails isn't to be easy or hassle-free, it's to provide a set of useful tools with sensible defaults that reliably handle common problem cases. In other words: not easy, but 'easy within certain parameters.' The TextMate thing is frus""","neutral"
"I would say take out the province of China thing since it offends so many people. Also, the """"what about Kosovo?"""" argument, well, that's a what if, the whole point of Getting Real is very anti-what-if. Deal with that if and when it happens. Worst-case scena""","neutral"
"total 392   8 -rw-r--r--   1 andriytyurnikov  wheel    1734 Oct 11  2011 ACKNOWLEDGEMENTS   8 -rw-r--r--   1 andriytyurnikov  wheel     983 Oct  4 01:29 AGREEMENT 280 -rw-r--r--   1 andriytyurnikov  wheel  140111 Oct  9 01:54 CHANGES   8 -rw-r--r--   1""","neutral"
"I asked on IRC, and after merging feature, any fixes should be commited only to develop:   > [00:08:22] <frogonwheels>  sheerun: Once a feature branch is merge/rebased and pushed up into the main branch, modifications should be just to the main branch.""","neutral"
"@jonleighton said this: https://github.com/rails/rails/pull/7418#issuecomment-9369911  I just do his bidding. ;)""","positive"
"protected variables should not have underlines prefixed.""","neutral"
"I consider the issues with views to be so widespread and severe that I am not real interested in installing tests for little bits of functionality; I only touched them to remove the obstacle to the Vector#isEmpty patch.""","neutral"
"Remove these comments""","neutral"
"there's an example of this in our code base:  https://github.com/scala/scala/blob/master/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattice.scala#L22  ```  /Users/adriaan/git/scala/src/compiler/scala/tools/nsc/backend/icode/analysis/SemiLattic""","neutral"
"The github download link should let us remove the explicit version""","neutral"
"Thanks.""","positive"
"Argh -- bad fix impression, my fix had the right paren in the wrong place!  I think this is better.""","negative"
"This parent should not be included in the 2.0 branch, or the SE should be modified to ship with Twig 1.2 as you use one of the new features""","neutral"
"remove comment""","neutral"
"Where is Pry declared as dependency?""","neutral"
"Adam, is there something wrong with this updated formula?  As far as I know, all of your comments have been addressed.  ?""","neutral"
"We prefer to install the bash completion in to prefix/etc specifically so it gets upgraded when the formula gets upgraded. Putting it in """"etc"""" means we expect the user to modify it and want to keep the mods.""","neutral"
"This issue should be reported upstream.""","neutral"
"Use ENV['CXX'] instead.""","neutral"
"We don't support PPC anymore, so not an issue""","neutral"
"Hi evtuhovich! Can I use this fix in Rails 3.2.3?  I've tried to monkey patch it, but it doesn't fix the bug.  Thank you ;)""","positive"
"Seems legit.""","neutral"
"@stevenh512 Do we even know that GitHub was not using attr_accessible? They could have just opened up columns that are only accessible to admins to all users because of the bluntness of attr_accessible (somewhat remedied by the new role based feature).  ""","neutral"
"Thank you, Adam ;)""","positive"
"It's not gnutls, but iksemel that is broken using an old method to get compile parameters for gnutls. The next version will use pkg-config to get gnutls libs compile flags, but it hasn't been released for a long time.  This just creates a script to act lik""","neutral"
"perhaps it's `get '/songs/:artist/:song-lyrics', :to => 'songs#show'` ?""","neutral"
"should be sha1 'ccce5ae03f99c505db97c286a0c9a90a926d3c6e'""","neutral"
"Lol.""","positive"
"No `make install`?""","neutral"
"Alright, done. I sent a pull request: https://github.com/mxcl/homebrew/pull/4221""","neutral"
"Guess there is a typo here: `translate`.""","neutral"
"Shouldn't the ensure be all rollback too?""","neutral"
"Sure, but data serialization is relatively low level (ie. marshal) and needed to add methods to core classes for easy access. I see file watching more as a higher level operation and not something that fits in ActiveSupport.""","neutral"
"Hmmm, @rafaelfranca?""","neutral"
"Using the system libraries is intentional so we won't include this patch.""","neutral"
"I'd fix it myself, but I'm on my way out the door.""","positive"
"Dangit. I was on another branch where the history looked clean and didn't realize it when I pushed master.""","negative"
"Don't add new whitespace.""","neutral"
"@gibson042 still unstable in old browsers http://swarm.jquery.org/result/749450 :-(""","negative"
"Oops. Sorry about that!""","negative"
"@Razer6 you are right. I did not noticed #4594 :(""","negative"
"Moar bytes :(""","negative"
"Godspeed Schmoo! :'(""","negative"
"@Schmoozerd may we know why ? if you don't mind of course, kinda sad to see you leave :(.""","negative"
"Ack sorry I got your name typed wrong @lukemelia""","negative"
"sorry about that :-(""","negative"
"Yes I am aware of this :(  But I got really fed up by always hiding patches into cleanup code. Hence I went for one big flush..  Also there are currently no important patches waiting for review so I would not hurt contributors (who are the ones that i coun""","negative"
"Githubs eats my comments =(""","negative"
"ah you mean the removegraveyard? that was xfurry's :(""","negative"
"obviously :( And fixed in 12052""","negative"
"yes, this is at least a source.  Remains to figure if this is a good one or not :(""","negative"
"your don't understand me :( see https://github.com/mangosR2/mangos/commit/7d2fb98deda53695056c5861105c9acfb4c68c50""","negative"
"<offtopic> sorry for this post here :( In forum you have very nice post about Mangos in production servers make by Kero, is possible to move it to the mangos' wiki? </offtopic>""","negative"
"Ah, yes, sorry for bothering ;/""","negative"
"yes, sure, thank you - copy and paste from go instead unit :(""","negative"
"thanks @Schmoozerd, i wanted to do it but didn't find my old command anymore and then forgot about it... :( *blames everyone else and the whole world and wanders off again*""","negative"
"don't be so lazy Btw, command was easy to find with git log --grep=""""copyr"""" :P  @PSZ then it might be possible that binary files would be changed :(""","negative"
"this makes me totally sad.""","negative"
"because I forgot to ammend them to the patch :( Thank you for noting and zergtmn for fixing.""","negative"
"Error compilation under linux :( ""","negative"
"ugh, sorry... I replied to these when I should've been napping. Sorry for sounding like a cranky brat.""","negative"
"I'll just leave this """"discussion"""" before it evolves in a flame war.  @topic: I stay with this commit, meaning that I am confident it is correct. If anybody does not agree, please give arguments and proof.  ""","negative"
"seems extremely dangerous in a multitasking environment :( however, the practice will take a look ...""","negative"
"@Undergarun: Only auction table or cleaned item_instance as well? DELETE FROM item_instance WHERE owner_id==0; typed blind will be wrong!""","negative"
"Yeah, sorry about the username non-sense. I registered as """"rwldrn"""" a long time ago. I also have """"rwaldron"""" but that doesn't have any of my project stuff :\""","negative"
"Jenkins is not amused, *you will feel his botty wrath!* http://swarm.jquery.org/job/983/ ""","negative"
"I'm disappointed by this commit, unless it fixes a bug. Does it fix a bug? I also wanted to get rid of the code duplication, but @rwldrn had asked me to wait till grunt was integrated before making further changes to the test suite. My plan was to have php""","negative"
"i don't have solution either :( i was never have problems with compiling MaNGOS until revision 11619 (error C2248: 'ObjectGuid::ObjectGuid' : cannot access private member declared in class 'ObjectGuid') if I update to r11628+ i have (error C2664: 'std::t""","negative"
"This would make line 32 of config/application.yml.example somewhat misleading... :(""","negative"
"@rwldrn : oh, why ? I came here to talk about this, can't call it """"blocking"""" because I am not complaining at all... or maybe I misspoke, sorry.""","negative"
"Thanks for fixing it... My bad :(""","negative"
"sorry, I even forgot to actually commit what I wanted. :/ ""","negative"
"That's why this is called a learning project. We are sorry that your servers don't work as immaculate as they should. Things are done with trial and error, and believe it or not this is still volunteer work, so no one should really answer to every cry for ""","negative"
"if you set rotation2 and rotation3 fields to zero they are spawned correctly yes, _BUT_ then rotation is incorrect :( e.g. SotA boats (move into opposite direction)""","negative"
"This broke my test suite in FF :(""","negative"
"fyi I don't think this has worked since this change, no flash messages :(""","negative"
"Yep, my bad, DonTomika =/""","negative"
"I hadn't realized at the time this was documented, sorry for the mess I caused. :(""","negative"
"Confirmed, that's really old and annoying bug. This usually happens with heirlooms sent back to main character from deleted twink: players usually delete twink right after logout before they take items from mail.""","negative"
"> that's really old and annoying bug.   It's not bug until it not propertly reported but just user _personal_ problem.  Must be fixed in [11255]""","negative"
"u broke tests :(""","negative"
"Hi Ambal, i know is too late but my players start to report pet losses and problems with stables since i am testing this patch. :(""","negative"
"pff... you're destroying the identifying part of mangos: the denglish & engrish !! stop doing it :(""","negative"
"sorry, i guess i should pay more attention to compiler warnings...""","negative"
"oh, sorry, didn't saw it, had to fix it because the core wasn't compiling for me this morning""","negative"
"So stupid errors I did, jeez... I'm gonna kill myself right now =/""","negative"
"frustrating code is frustrating""","negative"
"OK, it's too bad that SPDY support is half broken on Java 6 :(""","negative"
"Thanks.. I missed this while refactoring :(""","negative"
":( an unintended consequence of some trivial UI shuffling. Sorry for the heart attack!""","negative"
"case m_targets.m_targetMask & TARGET_FLAG_SOURCE_LOCATION lost in this implement :(""","negative"
"This commit breaks chair plugins, as a bug in 1.6 requires them to use riding arrows to fix the seated animation. Players dismounting the arrows are kicked with a """"Nope!"""" and the console says the player was caught trying to crash the server with an illegal""","negative"
"The issue is that a lot of the people starting these debates are too strongly opinionated when they really don't have a say. ""","negative"
"I'm going to revert this then. I don't like the inconsistency between compilation SDKs.""","negative"
"looks like this didn't work :(""","negative"
">I'm pointing out the fact that  Gee, you make it so tempting to feed. Guess I'm going to have to resist though :(""","negative"
"That broke features/activity_stream.feature:3 :(""","negative"
"This very well could break stuff. Its the worst code in the world :(""","negative"
"What is dead may never die!""","negative"
"Hm, figured it out. Turns out it was git being stupid :(  Edit: PR #1123""","negative"
"@riyad But you added it in Pull Request. And this code is in master. So we got a broken build for one day :(""","negative"
"Ouch ... sorry. :(""","negative"
"Oh, sorry! I did not know it existed, but he had to feel the fail tests and help pages respectively. ""","negative"
"Oh, sorry it was my mistake.""","negative"
"We've never allowed these, sorry.""","negative"
"you are right :( Fixed in [10702]""","negative"
"Thanks for this, but things are about to explode for me. :(""","negative"
"anyway crashes still exist :( http://getmangos.com/community/viewtopic.php?id=9445&p=2 last 5 posts""","negative"
"Sorry, I didn't make it clear that such a test should be performed only for Opera. Other browsers already are burdened in different ways for their own errors. But I get what you're saying... too many issues with too low a success rate to be worth it.  I'""","negative"
"it was copy-pasted from the old code :\ thanks""","negative"
"that's because it's old API. :(""","negative"
"Flame Leviathan is bad example, because it always follows one particular target at time, regardless of threat levels.""","negative"
"And it's an import so I can't make it dynamic... Wow.  New plan. Import org.* and import net.*  Horrible idea but fixes the issues... Now to just fix the bytecode issues...""","negative"
"This is a royal pain in the butt x.x, I do see some benefits. But I think the negatives greatly slap the benefits off the table.""","negative"
"@Darkhand81  They are refusing to answer that. :(""","negative"
"It's almost like we could get more comments than that infamous Apache commit! https://github.com/apache/httpd/commit/a381ff35fa4d50a5f7b9f64300dfd98859dee8d0""","negative"
"Well this is bad, every update I'm going to have to wait about 3 months for all the plugins i use on a daily bases to update.. I really hope this gets reverted :/""","negative"
"Deleting this message would be rude. All my other messages were already deleted.  I got the message - I'll be sure never to post around here again - sorry for bothering all of you with my ignorance.""","negative"
"@XemsDoom https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2269759 > @Wolvereness not are you just very ignorant, no, you even try to be a total idiot. We are yelling at you, telling you should revert th""","negative"
"I dont have a problem recompiling my plugins. I do every few days anyways with some bug fix or new feature. Whats bothering me the most is everyone else is being forced to do this as well now and its going to slow down the DBO queue badly. I wouldnt care, ""","negative"
"> Not yet, because it requires bytecode remapping, and you have to do that by changing the classes within your own JarFile. tl;dr a remapper is not that an easy task.  Yeah i just tried, but when it comes to dynamic casting im out of ideas. :(""","negative"
"I really hate this changes so some of my plugins are broken x.x""","negative"
"@asofold How am I lying? I expect all competent developers to check that their non-Bukkit code compiles with every RB and minecraft update. Am I foolish to expect that?""","negative"
"I would actually like a Poll on the decision too, it doesn't seem like comments are doing anything :(""","negative"
"I just realized something, now every time a new minecraft comes out everyone will have to submit a new compatible build. That's gonna take bukkit about 7-9 weeks to approve all of em :(""","negative"
"XemsDoom: +1  This commit is terrible mistake, and I'm not going to continue in this %#@& !""","negative"
"Everyone hates this commit. What possible reason could you have for not removing it if everyone hates it? There is no good reason...""","negative"
"See, exactly the way you respond to my post shows me what an ignorant you are. Thanks for writing a comment though.""","negative"
"  Is anyone getting tired of being called a lazy developer?  The way we were brought into this discussion was not very respectful.  Who does this commit allow to become lazy, anyway?...""","negative"
">@Wolf380pl Sure, but IMO it's a courtesy thing.  It's really not. There is no clause in the GPL/LGPL licensing for Bukkit that requires courtesy. If you don't like that, get a better license.""","negative"
"@TnTBass problem is, GitHub doesn't support pages :(""","negative"
"@bergerkiller No!!!! :(""","negative"
"@bergerkiller Really sad to hear that.. ""","negative"
"This commit is tearing this community apart... this is just getting ridiculous.  Revert it, it's not making anything better.""","negative"
"@V10lator it's a struggle to read your replies because you're not using blockquotes. Please use them so people can read your replies without so much effort.""","negative"
"Could you please cut a new release of netty soon. We just hit this bug after upgrading to netty 3.2.5 :(""","negative"
"@EvilSeph   Hey, it's just a damn commit, another impossible thread.  You deserve a break.""","negative"
"**This** is the discussion we're having on this change. If people are too immature, disrespectful or careless to take this discussion seriously, then they'll have lost their chance to either give us a reason to revert this commit or give us a better altern""","negative"
"People may quit CraftBukkit, but can say without a doubt, people would have to be dragged kicking and screaming to CanaryMod.""","negative"
"@mbax First you bring us to leave and now you try to stop us doing so? there's just one word for that: Fail!""","negative"
"Sick to death of this argument. can everyone stop arguing and just get back to bukkit?. i think the staff have enough input.  and @bukkit staff, banning people who are rather justifiably upset about this and acting out. not really good form. you might thi""","negative"
"If nobody has been banned in relation to concern and anger raised during or because of this debate, then i must have misunderstood and gotten my wires crossed, and I apologize. ""","negative"
"A decision!  I don't think this """"whole damn thing"""" would have made it through a serious QA thing in the first place, though.   But thanks for admitting that this commit and """"dealing with it"""" did harm almost all involved given timing and treatment. The ""","negative"
"@DziNeIT Ermagherd doomsday!""","negative"
"yes, swimming case missing, but in pet code possible :(""","negative"
"Spawned GO still in mangos not have real size... and ofc, geometry also... unknown way calculate it :( ""","negative"
":( this doesnt work. it broke cubbies oembed :(""","negative"
"I was afraid this could happen. It probably needs the URLs it can match against, too. Since I never used Cubbies, I have no idea how a URL looks there :/""","negative"
"I don't understand the thinking your response. I helped you avoid a bug. How does that make me """"upset""""?""","negative"
"Ahhh yes. Brain fail, sorry!""","negative"
"Totally sorry, author of this is Schmoozerd. Wires from brain to keyboard failed, and I pushed without amend with author.""","negative"
"You can't amend commits with a pull request, so I'm afraid you're stuck with that!""","negative"
"it didnt work :(""","negative"
"Yeah it crashes even on my localhost when I use [Eyes of the Beast](http://www.wowhead.com/spell=1002) :(""","negative"
"Hate to add noise, but I would really prefer to have links to the issues as well. ""","negative"
"That's just bloody stupid. Libev stops the timer but still says it's active. :-/""","negative"
"Oops, I accidentally committed my work-in-progress liveHandler rewrite in this commit :-/ sorry about that! I'll be landing the correct code soon.""","negative"
"sorry, it's fixed now""","negative"
":( so sad. I liked the hot pink""","negative"
"that's ruined my day :(""","negative"
"A new age of of The Internet has started.... sad times! :(""","negative"
"Sad story. RIP hot pink coolness.""","negative"
":'(  I'm keeping my hot pink!!!!""","negative"
"Sad day. :'(""","negative"
"Sad day indeed... ""","negative"
"I leave hot pink in on purpose. As a badge of pride for using H5BP. Sad day :(""","negative"
"only if abcnews.com changed their CSS earlier, this wouldn't have happened. sad day indeed :(""","negative"
"I'm offended that anyone would want to contribute something useful.   Also, I'm going to punch a random stranger in the back of the head tomorrow and yell """"that's for hot pink!""""  Based on this I'm happy to have immortalized hot pink in print:  !['hot""","negative"
"@dotty I find your comments more imbecilic and unsubstantial than my own, which is impressive. You're bringing a Mac vs PC argument into a H5BP bug ticket...  Time to unsubscribe from from this thread.""","negative"
"@dotty I won't rest until the standard is either hot pink or neon green, but bringing Windows standards into the argument is blasphemous!  No one thinking KDE, GNOME? Fedora? :(""","negative"
"ew no i hate this.. makes it much harder to read, this is why jquery is not readable IMO, way to much cruft ""","negative"
"omg sorry, can't read diffs anymore ... minor cerebral blackout  - red line means """"deleted""""""","negative"
"I know :( Whoever pushes something next can fix that.""","negative"
"I'm really worried about SEO and color : transparent; maybe i shouln't ?""","negative"
"Fancy, but just kinda wasted my time trying to figure out if it was an error or not.  My guess is It looks wrong to most developers. Wasting dev time makes me sad.  Also, it's inconsistent within the project since index.html retains the closing tags.  Also""","negative"
"I have already set them in my `.vimrc` files, unsure why these indentations occurred still :||""","negative"
"@randx Is there a specific reason why these got removed? :( The color-coding was quite helpful. Are you planing on redoing it (differently)?""","negative"
"ah sorry, i didn't read it correctly... thought you'd define the TYPELIST_* things there :/""","negative"
"Looks like the book got pulled, link doesn't work for me. :(""","negative"
"sorry i was wrong, you are right on this""","negative"
"Oh :( Thank you for pointing...  Spell related part of commit reverted in [10039].""","negative"
"sad bug :(""","negative"
"ofc :( I will fix in next commit""","negative"
"yeah just found that out from a co-developer... once again, my bad, sorry vlad... when i pulled mangos into our repo i had already been working 8hr straight fiing errors i made myself and was loopy... sorry bout that guys""","negative"
"I hate VS2010, it's too slow :s""","negative"
"No sorry, insider42 based. dont this problem exist in clean core?, maybe Pala and DK spells related  Best regards""","negative"
"Well, the way you asked the question was quite aggressive... MaNGOS : """"Hey Yasuno, look what we've done!"""" Yasuno : """"So what?"""" MaNGOS : """":'(""""""","negative"
"pff i gotta be dreaming. Somebody bitch slap me silly.""","negative"
"May still instead of breaking something that worked fine, committers will occupy finalizing abandoned halfway? The last 30 commits just a horror ...""","negative"
"Confirm, this breaks compile. :[""","negative"
"Well finally something ... how long I waited this :(""","negative"
"Permanent Feign Death is permament! ;)""","negative"
"gc, sorry for way how i write comment :/ I misundestand it and think that this complaint. :( I often first post and then only think :/""","negative"
"shame to the community? hmm what are you supplying to the community may i ask hmm?  and not to worry its been fixed... well not in mangos anyway *smirks*""","negative"
"Ok, I am deeply sorry, my post should be deleted, no matter if its your repo or not :( I am was just angry when I saw that :(""","negative"
"Serious bug found. If player don't move after looting chest, chest don't despawn and player may loot this again. Many-many times again :(""","negative"
":cry: ""","negative"
"Try out the patch i've posted, this is definitely not an outdated ace issue, sorry for the inconvenience.""","negative"
"Seems like something is leaking memory :(""","negative"
"@bigbasher I'm sorry to cause you any trouble. I'm not really sure what you mean. Was the download link incorrect? I pushed a tag of v2.1.0 which is the most recent version of the sdk.""","negative"
"Kinda hard to make it feel neither like """"whatever these lazy bastards want to work on"""" nor """"DO IT YOURSELF DUMBASS"""", actually :(.""","negative"
"It is fixed in your next commit, sorry. :+1: ""","negative"
"sorry for the inconvenience in any case.""","negative"
"i hate such things as renaming long ago named tables. Bad boys. this is not a commit - this is a mockery Now everybody must make many changes to their tools or find up fixed tool to work with DB. If they want latest core updates ""","negative"
"am so sorry for stupid question, but why so good person and dev like joschiwald not invited to TC community?""","negative"
"Does it fix bugs like fear and disorientation throwing the player underground?""","negative"
"Ugh, sucks that means inconsistent post presentation. Those timestamps are so ugly. :(""","negative"
"Still needs another include, sorry about the commits, was hoping to fix it without an actual full recompile""","negative"
"sql/updates/auth/2013_04_25_00_auth_misc.txt WTF!? Have you even read the commits that make?""","negative"
"duh, posted too quickly, I do not have this speed loss because I have an error because phpunit_autoload is not defined...""","negative"
"Sorry, I didn't know to update this file :( I will make sure to do it next time.""","negative"
"sorry, please ignore this comment. compiler was stuck... rebuilding OF fixed it.""","negative"
"evil is such a judgmental word. :(""","negative"
"kk awesome, but that console.log is going to mess up the cukes :(""","negative"
"also this issue closes #504 (forgot that sorry!)""","negative"
"Thumbs up. I worried about all the folks deploying this without building it (I see alot).""","negative"
"Though now I realize there's a dead comment above that `handleGroup` function :\""","negative"
"I'm assuming it breaks for people not on the latest versions of Apache.. I hate when people don't upgrade to latest versions :(""","negative"
"Without any message about deprecation status, really? :(""","negative"
"Yeah, add another file that's blocking parallel download. No, really. Don't do it. The proposed solution isn't solving the problem, since """"people like me"""" wouldn't remove the file. We also need colors. We would just change them, or not. Please use sane def""","negative"
":( I'd rather like to see it replaced, not removed. Now it's a clear regression.""","negative"
"sorry -- I have been moving around machines and checked in code from windows machines, etc.   this is fsck -- full:   new-host-3:openFrameworks$ git fsck --full error in commit 4a136cc45b89fbeec99fc1020716de705490d3d3: invalid author/committer line - ""","negative"
"Well this probably explains why I had successful submissions that also returned captcha errors. Did I introduce this bug? :-/""","negative"
"broke jasmine:ci :(""","negative"
"Sorry! My poor English... :(""","negative"
"@ofTheo sorry! i can do all changes as pull requests. i understand that it's easier to review it in a pr.""","negative"
"sorry ! I was trying to fix an error with seeing ../../../../, but it looks like I introduced another problem.  will take a look at it later today. ""","negative"
"Ugh, you can tell I'm tired, I forgot to check whether this is in the final code. :sleepy: ""","negative"
"sorry, totally tried to be @MrZyx, because he said postgres i think... sorry all.""","negative"
"travis always failed now :(""","negative"
"You are right, sorry :( Fixed in b4bc76f8ebe688afea622860990ddef1e5ec628b.""","negative"
"I'm also a bit sad to see this go.  But if it's too taxing on the servers, it's too taxing ...""","negative"
"^ FUCK TAXES!  :(""","negative"
"yes, sorry the ifdef is incorrect, it's fixed now""","negative"
"This is pretty irritating, the flag should be an english one, failing that a british one as the language originates from Blighty!""","negative"
"crap, sorry, it's fixed now""","negative"
"Oh, whoops!  Sorry about that!""","negative"
"Pain in the butt, reporting for duty!  I just noticed this is a typo (re**ps**onses).  ""","negative"
"Aww man, it's a cruel world, eh?""","negative"
"sorry, i'm not at work anymore. can check 32bit earliest tomorrow. :-/""","negative"
"thank's isaacs, sadly it took us several ridiculous comment ping-pongs to come to some meaningful dialogue such is the power of """"social coding"""", I suppose ...""","negative"
"Sad to see this go""","negative"
"crash ! :(""","negative"
"I second this. Please remove this :(""","negative"
"Was that it? THE THING THAT CAUSED SO MUCH HORROR. D:<""","negative"
"Bad :|""","negative"
"All my players can use all gm commands :( I've just run the sql updates :(""","negative"
"Interesting... god damn .NET.  Oh well, ok I guess I'll write some more failing tests for those cases and see what else we can do.""","negative"
"Well my comment was related to przemratajczak's one. I'm sorry for accidentaly being somewhat cruel, anyway.""","negative"
"Now we can't set instance reset time manually? :(""","negative"
"ty, that was really annoying""","negative"
"@Dinnerbone you should rollback this change apparently it crashes clients. I tried it now and it's true... sorry :(""","negative"
"Vladimir I wouldn't waste my breathe if I were you, but I'm not. You're trying to justify yourself to someone who says he hates C++ so he's learning C# instead.  jaddie the only reason I could see why someone would hate C++ is because some functions call""","negative"
"same problem  cant use this update :(      8749 01 mangos mail loot template sql ""","negative"
"To continue working the functions this way is silly @dinnerbone!""","negative"
"and like remark totally useless without crash line at least""","negative"
"I was just about to do that.. :( oh well.""","negative"
"Don't know how to fix for this type... Can't do anything! :("""" Don't be a sad panda.""","negative"
"yes, :( Last time i specially check mangos.sql Db version at real use with server start. So must be fixed now... and no other simialr problems""","negative"
"@escapeNT deleted comment? :(""","negative"
"This commit broke the tests :(  https://secure.travis-ci.org/#!/chriseppstein/compass/jobs/1538994""","negative"
"i doubt that NO feedback of NULL is a good idea, hard to trace down :(""","negative"
"I am very sad to see this change: it totally reverses the idea of self-contained mini-require for natives and again includes it into the module system itself. That was the whole point of it existing. requireNative and internalModuleCache should have staye""","negative"
"Oops sorry holic, added an extra l by mistake >_<""","negative"
"Build failed for the updates since #965 :-(""","negative"
"Shit that was my fault sorry @EvilSeph""","negative"
"Unfortunately this solution creates a bug, since this aura affected by the type of weapon used ( e.g talent like 12284 and 13709 ) .  Implemented while back bit different solution: http://github.com/abcxaos/mangos/commit/7efab7fd38c3a753e967648ca8ef1f2c""","negative"
"Then how do we get the current planned drops? I need it for my graveyards plugin  edit: Nevermind, i'm a blind idiot""","negative"
"So much annoying and useless dependency on ctype extension""","negative"
"holy damn >_>!""","negative"
"Java5? Eww imho :\ Legacy, I guess.""","negative"
"It was fine before this commit, this commit broken :(""","negative"
"Yes, only for reads. That might be useful for some of Bukkit's API, but not so much for caching... :'(""","negative"
"I believe that Chunk.java line 47 is causing an NPE :( - http://mibpaste.com/PCUVYv""","negative"
"Also: This change broke a couple tests :(""","negative"
"That's because I suck at what I do. Fixed now, sorry.  132621c230f76192d3605b5e1b5ae0d58bff57bc""","negative"
":O, Good job! This invovled a lot of data research. Now only Last Line of Defence lies as a challenge of the series.""","negative"
"meh you forgot commit author :(""","negative"
"i fails :[""","negative"
"was fixed in https://github.com/TrinityCore/TrinityCore/commit/4bc983d7b756d235477eef8b7529cacfb7a1f247 sorry for that mess up guys.""","negative"
"Oh, sorry didn't see that :/""","negative"
"Yep, sorry for confusing things.""","negative"
"How annoying. I'm hoping to move away from storing configuration in the rakefile at some point soon. I don't like the idea that people have to deal with merge conflicts on their configurations. Sorry about that.""","negative"
"Opps, sorry about that. Looks like it was fixed already. Thanks.""","negative"
"just in time! will try it soon! thanks! started to mess around with the old ofxControlPanel from your repo :(""","negative"
"No moar YouTube and vimeo? No moar hearts? :("""" +1""","negative"
"I'm sorry, I just don't care about your kind that much.""","negative"
"This makes me sad in my heart.  I urge you to reconsider.""","negative"
"This is absolutely your prerogative, but sad panda is very sad because this bug fix:  https://github.com/thoughtbot/paperclip/commit/7d84569092f03cf5d9d487e7b667408e4bc9fa59  Is unavailable to 3.0.1 users without forking. Might you be interested in rel""","negative"
"off course, sorry bother you, i return to 7906 so i cant provide data :(""","negative"
"same problem ... buf changes should be completely reverted if you ask me!""","negative"
"Recompiled version works fine, sorry.""","negative"
"sorry, but I don't understand you :/""","negative"
"OK, that's it - no committing before bedtime for me, I tend to break more than I fix. :/""","negative"
"That is bad news. We were just updating our app and migrating from attachment_fu / AWS::S3 to paperclip because we were getting sick and tired of the problems with european buckets :(""","negative"
"i'm crying. this is awful please, please undo :'(!!!! it was lovely to control before, now it's like trying to control a balloon with a fan some of us need to aim the camera quickly and accurately!""","negative"
"sorry i just got this wrong... this iteration is just for applied areaauras... but this must be related to some aurahandling changes afterall""","negative"
"ok, sorry""","negative"
"Am I the only one who gets angry when sites use 'via' backwards that way?  Sending likes and comments back to the original is an intriguing idea. On Jul 29, 2011 12:54 AM, """"Nygu"""" < reply@reply.github.com> wrote: > I guess we can at least agree that we don'""","negative"
"it's not the best idea to use spinning asterisks for loaders.  they're not perfectly symmetric and look awkward when spinning (jumpy).  i'd suggest reverting these changes.""","negative"
"Rebase FAIL!""","negative"
"I'll wait for a better case. This guy seemed too desperate for generating pageviews.""","negative"
"ah man :( why is everyone so semi-colon crazy, especially after a function literal :S""","negative"
"You fail to understand the spec, and instead of saying """"fair enough"""" you pretend you've been bullied, claiming hostility. Countering inconsistent, incomplete arguments based on assumptions made from the suggestions made by bad tools is not bullying, it's r""","negative"
"sure, sadly, that's actually what was originally annoying me about the discussion. it's old, void, and wrong :-(""","negative"
"+1 the code must remains simple, consistent, readable and maintainable. It's the only way we can avoid stupid bugs.""","negative"
"hm and now it's overwritten :(""","negative"
"that seems like a bug!""","negative"
"Oh sorry, I misrepresented the problem. It prints the headers every 5 minutes or if they've changed to help log parsers re-sync.  https://github.com/twitter/ostrich/blob/master/src/main/scala/com/twitter/ostrich/stats/W3CStats.scala#L45-60""","negative"
"Looks ugly =( it would be enough http://pastebin.com/ggB7iduP and http://pastebin.com/TLdepdae""","negative"
"yea i failed sorry!""","negative"
"I should have pull requested this :(""","negative"
":O EVENT_TYPE 73....? Not in the wiki..? What is this sorcery!""","negative"
":-(""","negative"
"Shauren, ALARM!!! There is bug again =( Try enter vehicle directly from another vehicle... ""","negative"
"Yeah, sorry you misunderstood me, I did not mean the script above, I mean scripts like Quests or even """"Bosses"""". ""","negative"
"Fag, learn to read the source!""","negative"
"I don't have a script. But I can do it for you if you wanna for a few minutes-hour.. P.S. I did not want to offend the author of script, but you should check at least how it works. =(""","negative"
"crap i thought i converted from hex to decimal so i wouldnt need the 0x >.> sorry!""","negative"
":@ I WANTED TO DO THIS :rage:""","negative"
"No one? Wrong! =(""","negative"
"<pre>one quest and milion commits -.-</pre> I'm sorry, @Chipsi. I'll just keep my fixes for my own instead of pushing them for public use, is that what you want? Asshole.""","negative"
"Fuck yourself arogant idiot""","negative"
"My bad - misread!""","negative"
"Well, I'm sorry if you see this as not useful but I could not import it because of that white space. Thought that somebody else might have same problems so I thought it was worth mentioning.""","negative"
"Sorry, I tested some else spell with same name, but true Holy Shock still doesnt heal opposite faction players in one group... and I have the latest  revision...""","negative"
"ignore attempt. i changed the commit message but my git messed up :[  real commit message =  Core/Entities: convert updatewaterstate for use with pets and vehicles. allow pets and vehicles to have auras with interrupt flags of in water and not in water ""","negative"
":(  There is not needed remove trinity_string entries too?""","negative"
"> \ No newline at end of file  :( Also, this might fix #4517""","negative"
"OMG, I am blind,really sorry, that last I have forgot  ""","negative"
"what would happend if """"USE SFMT"""" was left un-checked in CMake? Thank you for your time and sorry for the nooby question.""","negative"
"makes me more sad to see people complaining that we fix our own mistakes...""","negative"
"@Vasago: No, you didn't get a ban from a bigheaded misunderstood developer. You got a ban from a developer that has grown tired of constant nagging and bickering, after explaing X times to you that we do have our own agenda, doing this on our own private (""","negative"
"man, am sorry but who you are to ask developers do anything?""","negative"
"Aparently those missing parts are what is fucking shit up. I know what you are doing and hope you figure out, but while you don't, I beleave those pushbacks are too bad to deserve some place in here. TC was vulnerable to these """"packet spoofers"""" for all its""","negative"
"Confirmed Shield Slam ability is now bugged!""","negative"
"Why rest in peace? More like burn in hell.  Edit I really wrote 'rest in piece'. Good lord...""","negative"
"I knew you couldn't keep up a serious conversation... disappointed (but not surprised).""","negative"
"Horrible wording :thumbsdown:""","negative"
"whoops sorry.  I shouldn't commit while sick, or after 7""","negative"
"I'm very sorry to hear you spent so long stuck on this, but it IS in the upgrade guide.""","negative"
"i thought it's faster, and also save bytes, but after running a few jspref tests, it looks slower :(""","negative"
"Oh and all those animated gifs in my timeline now, DRIVE ME COMPLETELY CRAZY. I really hate them…""","negative"
"oh, you really actually limited it to 5? Not sure if like :\""","negative"
"I also don't like it. I feel like I miss the new posts.""","negative"
"Oh snap, I merged to the wrong version :(""","negative"
"i was afraid it'd do unimaginable things!""","negative"
"Oh, that's bad. Thanks for reporting, I'll have a look into this. I thought we already got rid of these :(""","negative"
":( - IMO enter is far more often accidently hit""","negative"
"> Is it even possible to reliably compute vertex normals just from the mesh? I tried this with MeshLab when I was trying to fix the first Gallardo model and I couldn't get it right :(.  Hmm, it depends of the mesh. A car can have some sharp corners, so com""","negative"
"yeah sorry wasn't thinking.""","negative"
"> Weird, this is what I get:  > http://twitpic.com/3agtdb/full  My bad, I reverted my changes, rebuilt and now I see it (Lucy has strongest effect). Must have been some caching issue.  > By the way, I'm a bit confused with the ratio the refraction us""","negative"
"I also take responsibility for not thinking of this since you asked me to pull it in...  sorry, my bad.""","negative"
"Its bcz server send some cheat data, wait for client reply, send cheat data, wait for client reply, etc, etc, etc.  So, sometimes this can take 5min or more to detect a cheat :\""","negative"
"so sorry about this. evidently when i did one of my merges some things got messed up""","negative"
"I finally used that ugly linuxy piece of shit! I still hate git.""","negative"
"It's not working for me  Update: Fully reverting 65d269f6de2da9c7c26e9177d7cfcb0498782089 seems working fine, i've no time to figure out what's the problem, sorry""","negative"
"Oh sorry ...""","negative"
"Strange, it works fine for me :|""","negative"
"After this is bugged pet react, they doesn't attack while has agressive or defensive react...""","negative"
"Kk, too lazy to doublecheck, thanks :/""","negative"
"Oh no :(""","negative"
"Shauren is right, revert!""","negative"
"guys, anyone using newer rev than b4ecd85da46302 with UP time more than 10 hours? ... I consider b4ecd85da46302 for last stable rev. for now :(""","negative"
"sorry, I just wanted to point out, that in last 6 days there were changes that have somehow made the core unstable (maybe it's already fixed, haven't tried this one)""","negative"
"yes... i'm sorry... but this bullshit.. any stable commit for 1 month) I should be happy? ofcourse - i have be terrible of your emotions... i want stable working of my server and nothing more.. How can break an off repo? I can not express it in words....""","negative"
"Your product needs a serious revision, to ensure that you can not ... Sorry if I have offended .. but you have a staff who can not communicate even with those who can help in your hard work ...  Sorry for my broken english... ""","negative"
"I hate you guys. :( I removed all tabs at once and re-done them manually as I copied the code from a version with too many tabs!""","negative"
"Oof. Got scared.""","negative"
"COE always bugs Ebons Plague ... =/""","negative"
"That typo was just crazy!""","negative"
"Forgot to save the whole file... fixing. Edit: Fixed, sorry about that.""","negative"
"hmm... then i'm really confused... because since this commit i get """"not declared in this scope"""" errors at compile for these ones... :-(  EDIT: i'll make a clean compile and let me surprise...  EDIT2: but it's defined as -> class AuraScript : public _Sp""","negative"
"simply unbelievable! :-( something must have changed a file of my repo. :-( after resetting the file to a older version the above things are not used in this file... :-( sorry, perhaps a merge fault - i don't know... :-(""","negative"
"more working : http://pastebin.com/3dPDTJNg  ps: sometimes summon the trigger in tank.  sorry, for my english. :-/""","negative"
"agree with Betaman2k... where is summon fix ?) we can`t find the problem :(""","negative"
"This was in old Unit::CanAttack check :(""","negative"
"i have build crash :( whan add to my core ""","negative"
"Oh.. you custom stuff freaks.. I still hate you""","negative"
"I spoke too soon. PlayersSlain works, but any PlayersSlain quest is auto-completed, so as soon as you pick it up, you can turn it in. This didn't fix anything :(  1. On an Alliance toon: 2. .npc add 30344 3. .quest add 13233 (or accept the """"No Mercy!"""" ""","negative"
"all this reverts are bad as I already updated 99translations. So much lost now :(""","negative"
"you know what everyone? gtfo. this patch was on forums, WE ASKED YOU TO TEST IT AND REPORT PROBLEMS  noone did. so dont complain about bugs now""","negative"
"Sorry, i guess it was too late for me to think :(""","negative"
"Oh shit, probably my fault. Sorry :(""","negative"
"not working for me too ! my water elemental attack the target and i eat the food and change my gear :/""","negative"
"Aww I was using that :(""","negative"
"it's when you change stances too fast, you're stuck in normal form, and can't get back into shadowform ... which sucks pretty much when you're a spriest.""","negative"
"WHEN REPORTING ERRORS, INCLUDE THE GOD DAMNED ERRORMESSAGE/COMPILERERRORS!""","negative"
"Fixed, Typo in search and replace :(""","negative"
"Close your mouth stupid Shauren !""","negative"
"WOOT this bug was annoying!""","negative"
"@Machiavelli - I WILL NOT SIR! Are you trying to get my hands burned even more!! You crazy man you!""","negative"
"i dont get it what is this for ?? sorry for my noobish question""","negative"
"Sadly, I have to agree with @Elevim because of too many broken spells now :(""","negative"
"it was a little joke :-(""","negative"
"DrDamage coeff is 2.193, it means 2.193 / 4 ticks = 0.5483 for tick. There is no other info source about coeffs of this spell :(""","negative"
"CRAP.  my bad.""","negative"
"Umpf! There was indeed an error. This is all on my side, and my bad. Sigh, sorry for taking your time. Case closed.  --alec""","negative"
"but but but  ferals are fluffy, not overpowered :'(""","negative"
"problem with me is with the spell that kill npcs by Hodir.  sry for my english. :(""","negative"
"ok, sorry for my reaction, fixed in recent commit""","negative"
"This is madness!""","negative"
"Bad ZULP copypaste, sorry.""","negative"
"Arcane Blast"""" no stack :-(""","negative"
"i need one too for penance haste bug :-( only 2 heals not 3""","negative"
"QAston You do not feel sorry for people who use the repository?""","negative"
"hate github bugs !""","negative"
"not all man. not all :(""","negative"
"Ferya is crazy !! cast spells and summons fast and uncontrollable how ppls can fight her !?""","negative"
"Hmmm, nevermind, sorry, too tired.""","negative"
"sorry - its my error. previous comment not deleted with """"There was a problem with your request, please try again""""""","negative"
"Am sorry i got confused by the """"shouldn't break breakable"""". Can you please provide some spell examples?""","negative"
"Confirming as well. Bugged again! :O""","negative"
"yeah i have that problem too on my server. :\""","negative"
"oops, my fail :(""","negative"
"Oh, my apologies... :( I will remember that.""","negative"
"sorry for my bad i see this in my C++ Tutorial maybe i don't read good""","negative"
"yeah very important...not :(  what about interrupting while casting although flag is not set?""","negative"
"Ungrateful fags""","negative"
"<double post :( >""","negative"
"EDIT: I'm sorry I was wrong""","negative"
"Questgivers don't offer daily/weekly quests anymore :-(""","negative"
"This breaks php-git build :(""","negative"
"something went wrong in this commit  i already have a fork and I'm not sure exactly how to deal with branches well enough to try and fix it :(""","negative"
"Breaking semver change makes iD developers sad. :(""","negative"
":heart: thank you!""","positive"
"Bollocks, you're right. It doesn't look like it's a problem so far, but I'll fix that per this info. Thanks!""","positive"
":+1: :tada: :yellow_heart: ""","positive"
":heart: much better than my version. :smiley:""","positive"
"It's hardly any different, but I appreciate your support in this matter. :tongue: :smiley: ""","positive"
"Nice catch, didn't know we have such a function, while working on the Qt5 patch :).""","positive"
":+1: I prefer this wrapping syntax now too. :)""","positive"
"Readme says Django>=1.2 — which is it? :)""","positive"
"Gah, didn't notice that :)""","positive"
"God I am awful at this :)""","positive"
"@normanmaurer This seems to fail pretty often recently, like at 25% chance?  Please feel free to experiment at master. :-)""","positive"
"It's quite a bad practice to do so :)""","positive"
"Won't happen again :)""","positive"
"hey guys, glad to see mangos back!""","positive"
"ahaha :+1: ""","positive"
"That's a great idea. Would be a way to also solve Diego's issues with context switching.""","positive"
"It looks so much cleaner :-)""","positive"
"As long as we're nit-picking this check-in :) and wearing my autodoc hat, a doc string on IKVReduce and kvreduce might be nice (assuming it's supposed to be available for public implementation). To see an example of how this comes out in the autodoc, see h""","positive"
"lol, nice commit message dave""","positive"
"You're welcome. I was just about to remove this completely as I found that in fact it was already fixed. :) Cool you chose it instead!""","positive"
"Nice, one less fork!""","positive"
"I love how all the weekend lawyers pop out of the woodwork lol.""","positive"
"@dmethvin Ok ok :P  ![drclaw](https://f.cloud.github.com/assets/4303/1188033/df33612e-23af-11e3-9e61-a54e04eb02e2.jpg) ""","positive"
"404 not found ! ( i had to :D )""","positive"
"http://2.bp.blogspot.com/-Boq9ZwPglK0/TlQUl5VZ7tI/AAAAAAAABqw/AaicADRN2hA/s1600/404_Not_Found_nginx.jpg i want speaking about that :D  pony are everywhere""","positive"
"I'm glad you approve :D""","positive"
"Ooh snap :D""","positive"
"Note: This also fixes another issue in the issues list. Thanks. :)""","positive"
"epic :)""","positive"
"rofl?""","positive"
"yaaay :)""","positive"
"@Razer6 0093554 :)""","positive"
"@randx :+1: for the quick fix :smile: ""","positive"
"Didn't knew this when I wrote the last peace of code there regarding the """"gzip"""" encoding... thank you for clearing this out!! :)""","positive"
"I'll go through it now, thanks for the review :)""","positive"
"Ok, cool. I've passed it along.""","positive"
"@dmethvin Ah, thanks for that!""","positive"
"Big Thanks to all for help =)""","positive"
"nice to hear this, good job !""","positive"
"good work!! thx all.""","positive"
"OH GOD THANK YOU!""","positive"
"No. I prefer adding space before ++ :-)""","positive"
"true enough - already on it and will be fixed in next commit! Thank you for reporting!""","positive"
"Thank you for this fix!!""","positive"
"Cool, this was my headache. I will try this later, need to go to work now ""","positive"
"Cool, I'm looking at this now""","positive"
"doesn't really matter ... it was actually set to 'true' in the old code, so this is already an improvement :P""","positive"
"Yep, good point.""","positive"
"No, go ahead, I'll have gibson's changes to integrate later on anyway. It'll just remind me of the ajax rewrite days :P""","positive"
"This makes me so happy :)  (as well as all the others that follow)""","positive"
"No worries. Thanks for getting this fix in!""","positive"
"Yep! :smile:""","positive"
"That sounds like a record!""","positive"
"Lol, yes of course, that's what I meant :open_mouth: ""","positive"
"Although, we should open a separate issue for that :-)""","positive"
"ok now again :D where can i get new map,vmaps extractor for windows ? compiled ones plz.. dont say me to compile etc.. i have reasons.""","positive"
"My Hands :D""","positive"
"i like InnoDB more :D""","positive"
"Thank you !""","positive"
"because it wouldn't be blizzlike if I did :)""","positive"
"Woopwoop, lol. Ctrl+H mistake. :P""","positive"
"ha ha i get your point :) but still they wont remove it from disables it until its 100% blizzlike so i guess you will have to w8 then :D""","positive"
"yea that's a nice script ty for fixing it :)""","positive"
"nice job ! ""","positive"
"omg qaston this is awesome!""","positive"
"Good work qaston""","positive"
"kandera, congratulate to join team!!!!""","positive"
"No, thank you! =]""","positive"
"ok, bcs I have old core and some issues after fixing are not closed :) anyway thanks""","positive"
"True, now makes sense :)""","positive"
"Hurray!""","positive"
"more SmartAI power ^_^ thanks for this""","positive"
"Finally! ^_^""","positive"
"maanuel pickup machine gun and tra-ta-ta tra-ta-ta ;)   anyway thx kandera for bug finding )))""","positive"
"Lol, didn't see that one coming. I'm proud of you, son(s?).""","positive"
"thats going to reduce the table character_queststatus significant... good job!!""","positive"
":D funny  now uve added it xD""","positive"
"\ No newline at end of file :P""","positive"
"Thank you :-)""","positive"
"Yes, thanks for it.""","positive"
"Figured out who the credits go to, it's @Fredi. :) https://gist.github.com/1497219""","positive"
"@kandera: I know that 3rd party scripts are not official supported - That should be only a information for user that has ChaosUA script in use :-) -> I like this script and it's IMHO great and stable. ""","positive"
"looks like soon we will have Wintergrasp in master ^_^""","positive"
"looks like soon we will have a fully unstable core :))""","positive"
"nice :)""","positive"
"rename missing :P 2012_02_26_01_world_spell_script_names.sql -> 2012_02_27_00_world_spell_script_names.sql""","positive"
"+1 e000...  Lets play ping pong :)""","positive"
"I love clean ups. It filters out all these copy&paste noobs :=)""","positive"
"interesting fix... ;) ""","positive"
"rofl""","positive"
"@Vincent: I just did.. all good now :)""","positive"
"You didn't :) i was giving an explanation why it does not have comment and some code is commented out :)""","positive"
"Great, thank you.""","positive"
"*ROFL.. <3*  all i'm saying is a simple: """"thanks to everyone else that has worked on this part of project"""". would have sufficed, if credit naming is an issue.""","positive"
"Now, if we can do the same thing for AHBot and Wintergrasp, my Christmas wish will be completed :P""","positive"
"^^ Credit Whore :)""","positive"
"Because, a fully functional retail like AH with simulated seller to represent a working economy would make TC even more blizzlike :)""","positive"
"alil late a dollar short, nay .... the moments passed... :D nice language btw... i got over it... so np <3 ;)""","positive"
"One test broken in ActiveSupport :-)""","positive"
"good job!""","positive"
"beautifull.""","positive"
"and i meant that creatures with waypoint movement broke SMSG_UPDATE_OBJECT some time :D""","positive"
"Nice!!!""","positive"
"Awesome. Every speed bump helps.""","positive"
"Thanks, now I can compile good G_G I am a noob compiler, xD P.D: Sorry by my bad english G_G""","positive"
"Small error in name of file :p""","positive"
":+1: for speed!""","positive"
"Good stuff!""","positive"
"Amazing. Well done. ""","positive"
"nice cleanup!""","positive"
"Can we revert it now on master? =)""","positive"
"Very good.  thank you""","positive"
"yea,right..silly me for not checking another commits..sorry :)""","positive"
"Thanks for updating these!""","positive"
"SWEET.  I'll take a look""","positive"
"Interesting. Thank you!""","positive"
"Maybe this should be available as hook for others template engines :)""","positive"
"Thanks! :) :heart:""","positive"
"Just remove it I'd say, and this could be a separate commit :) See: fd3506a4c51b75d80f5f36daba30772235439984""","positive"
"this one too :-)""","positive"
"This duplicated Piotr entries and removed mine. :) Y U like Piotr more than you like me?!""","positive"
"AWESOME! I have been recommending tools to achieve the same result to almost every single team I coach.""","positive"
"Hahaha, conflict resolution sucking, fill fix :).""","positive"
"Kudos! Awesome++""","positive"
"Most awesome! :+1:""","positive"
"+++++++++++++++++++++++++++++1. Awesome commit.""","positive"
"Excellent, glad to see this as a default. Will be nice to have early warnings -- especially helpful for new folks. ""","positive"
"Well spotted, it has been fixed in a later commit. Thanks!""","positive"
"What an entertaining read. Nice!""","positive"
"I definitely agree with a preference for crystal clear names.  For local variables and private methods, the philosophy of achieving perfect clarity by including units in names is great. If your method requires zero extra brain cycles to read, because the l""","positive"
"We will need to agree in that we disagree :).  For a public API, you can read """"in_seconds"""" either in the parameter name or the documentation. It's about the same effort. And you are not even going to write the parameter name! But on the other hand having""","positive"
"I will fix, thanks bro. <3""","positive"
"+1 This looks super useful!""","positive"
"I've wanted a method like this for so long!  I'm always writing little bits of code to do this. Thanks!""","positive"
"Thanks a lot!""","positive"
"Love it! +1""","positive"
"Beloved Rails contributors, could any of you temporarily pluginize this? :)""","positive"
"@drogus nice! I missed that, thanks :)""","positive"
"Excellent, thanks! Will get this merged this week.""","positive"
"@normanmaurer ,WOW,you are going to write an book about netty!!!WOW ,so nice!""","positive"
"Great, thanks so much, Gina!  Will push out an update with the last (?) tweaks shortly. I have a couple of questions/comments on your edits.  > TestOfTwitterCrawler: Removed explicit table truncation, FixtureBuilder::destroy does that for us  I was wo""","positive"
"Great! No need to hold off, go ahead and work on this branch and we'll rebase later. Thanks Amy!""","positive"
"Thanks for making this test so much better!""","positive"
"You are right. Not sure why I added it there. Thanks for fixing.""","positive"
"Was just working on that. Thanks :)""","positive"
"Yeah right.. Let me fix it. I forgot to change this too. Thanks for review!""","positive"
"Thank you so much!""","positive"
"Awesome. I merged this into the `3.2-wip` branch which will be going out tomorrow:  7d2e284a693ee78c7227b05b8e289993a0a8c698  I also turned on dropdown toggling behavior by default. Thanks @jvivs!""","positive"
"I posted this as a patch file several weeks ago on the issue tracker: https://github.com/TrinityCore/TrinityCore/issues/1188 Unfortunately the patch file could not be ported to the new tracker but how about credits for the original author... :(""","negative"
"Deep Wounds damage still doesn't scale according to damage modfiers and/or doesn't stack right. That's another critical problem.""","negative"
"What do you expect, one day I have commit access to the repo, the next this little **** has stolen it.... Github need to get up off their a**** and permanently ban him""","negative"
"We really need to fix this intermittent test failure.  It seems like the test hangs randomly.""","negative"
"Also... seems like a weird thing to nitpick.""","negative"
"Nah, I just hate Safari 5.1 with a passion, so was curious whether I could use """"jQuery 2.0 doesn't support it!"""" in the same way I use that for IE8.""","negative"
"It's an awful browser... pretending to be modern, just a fraud.  If this issue doesn't exist in 5.1.7, we shouldn't be special casing it.""","negative"
"It's a bit too DRY for my taste. Misfires will only be caught in tests because the number of assertions is wrong, supposedly... for moderately complex tests, regressions may be missed entirely.  I'd really prefer if we would give the expected events expl""","negative"
"I wonder how much of a performance hit we'll be taking for this... strict mode is has significant performance costs that are attributed to the runtime checks that are required.   JFTR...  -1""","negative"
"How do I go about benchmarking the strict build to see what the impact actually is? It feel wrong to me to take decisions without metrics. Never used our benchmarking suite so I'll need some help here.""","negative"
"FWIW, I requested the ability to test for strict mode compatibility without actually using strict mode: https://github.com/jshint/jshint/issues/504  It was apparently closed 2 months ago with no explanation :-(""","negative"
"That post was doing well until it invalidated itself by claiming that strict mode is """"parse time""""""","negative"
"Yes. Sorry for this. Schmoo asked me about the author and I didn't pay too much attention to the patch itself. I thought it was something else.""","negative"
"Yes - my bad. I totally forgot about this SD2 implementation and that we discussed this""","negative"
"it is a pitiful scrap very old patch spell_dbc. despite more than three years of thinking, nothing is more sensible to have a failed ...""","negative"
"it should be possible soon - but requires the forum to be back again first :(""","negative"
"Ugh. Yes. I'll fix it later. Thankfully this won't """"break the build""""""","negative"
"These actually look rather terrible and are frequently broken for me. Here's a screencap of what I'm seeing:  ![buggy button](https://f.cloud.github.com/assets/263432/1054875/9fa97904-111b-11e3-9123-da1220b289d4.PNG) ""","negative"
"Sorry, my """"It's IE's fault"""" alarm is probably stuck on the ON button :/""","negative"
"SORRY!!!! *hangs head in shame*""","negative"
"I honestly think there are better uses of our time then worrying about this""","negative"
":( this I really don't understand...  CLM.h includes Common.h, which includes """"Utilities/UnorderedMapSet.h"""" where UNORDERED_MAP is defined  Hmm, maybe the problem is that ObjectGuid is not defined. Can you check with #include """"ObjectGuid.h"""" in CLM.h ?""","negative"
"So... did you bother looking at the follow up commit that fixed this? Less noise please.""","negative"
"Oops, that IS a several fail!  Const_cast is not like the c++ version of ** (SpellEntry*) **, even if it is a pointer.  I reccomend use ** reinterpret_cast **, because, in any other way, can't edit the ** SpellEntry *entry **, the program will crash in""","negative"
"has long been proposed rewriting and editing spells as done for example in spell_dbc (and other like this). I hope no one will argue that (...) does not use this DBC in server... PS const_cast more badly...""","negative"
"num variable is useless. `nth` is a silly name compared to `findElementNode` or something that's actually descriptive""","negative"
"Indeed :( I will fix it and other cases  must be fixed in [11692]""","negative"
"This commit should've been something more evil D:""","negative"
"Ok, my fault, agree :/""","negative"
"Jenkins and you are at war!""","negative"
"nice, i thought was my fault and was going crazy""","negative"
"I think something might be weird with this commit. I've reopened the ticket for investigation: http://bugs.jquery.com/ticket/10563#comment:6""","negative"
"Here's the fix to an issue I alerted the Plupload folks about.  Yay improved security! Lack of alerts from moxiecode to their customers regarding this issue...not so awesome... :/ Lack of credit to me for finding this (in the commit message, a tweet fro""","negative"
"Crap...""","negative"
"I see, that is why I encountered weird things like: I edit http_parser.c, the node-gyp did compile what I edited, but it does NOT use it :(. So yes I am guessing it links to the """"old"""" internal node.js http_parser.  Ok, how to statically link my add-on to""","negative"
"@SilverIce: still does not work, even if I set correct rotation2 and rotation3 :( maybe something in calculation has changed here?""","negative"
"mysql is weird, this shouldnt work as it does  WHERE (npcflag & 0x10000000) != 0  is way more readable (obvious)""","negative"
"FWIW I'm still seeing problems in v0.10.10 :(  ```bash Compressing lodash.compat.min using the Closure Compiler (simple)... Assertion failed: (!uv__io_active(&stream->io_watcher, UV__POLLOUT) || !ngx_queue_empty(&stream->write_completed_queue) || !ngx_""","negative"
"Since when did any Mangos dev push anything you was actually happy with...? Stop whining.""","negative"
"weird""","negative"
"cheating, stupid GM's... additional checks - not bad.""","negative"
"aawwww... damn. note to self: don't cherry-pick your own commits from 2010 without thinking...  updated: https://github.com/mangos/mangos/commit/f5f52d9a123a3a8f9250634be0fc433f436f4fda""","negative"
"that seems to do the trick.  ... now some cuke is failing, though :/""","negative"
"3 -> Don't be harsh and rude. Be polite and helpful.""","negative"
"Thank you.  I fixed this last night then lost Internet :( ""","negative"
"It did break my heart...""","negative"
"The evil whitespace strikes again""","negative"
"I guess we should move it back. This is pretty weird tho""","negative"
"bummer :/""","negative"
"Nope, it did work, fixing one failure just did cause another one. After the third iteration I just didn't feel like continuing...""","negative"
"fixed. I think that tests for Rails core is bad idea. Don't you think so too? Have you read good article from DHH about it?!""","negative"
"Theres no need to be rude.    And I think you just want to use an instance variable, that is how we do the """"@me"""" stuff (sorry to github user @me)""","negative"
"Nevermind, sorry""","negative"
"Ahhh wtf. I'm removing this shit good catch.""","negative"
"whoa, weird...""","negative"
"i know malsup's Taconite plugin replaces jQuery.httpData. maybe that's why it stopped working when i tested 1.4.3pre a few months ago :\""","negative"
"@jeresig - Right I get that *(and auto converting rgb would be fine)*. I just don't dig swallowing all potential errors :/""","negative"
"Poor waypoint ...""","negative"
"I think i write in commit note reasons.  I at 100% agree that idea good but i can't fix it without testing and reproduce. :(""","negative"
"Does not compile on FreeBSD 7.2 :( http://gist.github.com/648972""","negative"
"Thanks Steven. For a dot release, 3.1 sure changed a lot of fundamental things. :(""","negative"
"@Sleaker - I hate to be the voice of reason, but I completely agree with @Wolvereness on this. Exceptions are for exceptional conditions, and setting the health of an entity past it's max means that plugins are just making blind assumptions (which is bad).""","negative"
"revert this commit fix ^ http://gist.github.com/619376 crash. very strange.""","negative"
"the concept of having it done but looking like total abomination doesn't exist here.. ""","negative"
"@randx please use """"()"""" for arguments in method definitions trying to find the """" """" among the """"_"""" slows down code reading :(""","negative"
"There is `addgroup git gitlab` and `usermod -a -G git gitlab` ... seems I mixed them together, sorry.""","negative"
"Getting weird errors in WebKit with this error. Will be investigating further tomorrow morning.""","negative"
"-1  As Afforess points out, it is completely possible to work around this, and I shall. This is just a pointless inconvenience to plugin devs.""","negative"
"No one likes this commit, why don't you revert it?""","negative"
"The joke about this commit is, that it does not help at all for bug fixing and neither better error handling. ""","negative"
"1/12? wow, thats even more then I originally thought... Now I'm really disappointed in this commit. :/""","negative"
"Then read further you ignorant, by Craftbukkit update I am meaning version change of the Minecraft server. Freaking facepalm.""","negative"
"@mbax Yes. Innocent until proven guilty should apply for code in 99% of cases.""","negative"
"When a RB comes, there will be another 100 comments """"My plugins broke!""""""","negative"
"Congratulations - you've broken the Apache record!""","negative"
"There goes my weekend. I beg, BEG, you to revert this.""","negative"
"FOR EVERYONE WHO HAS BEEN INSULTED PLEASE POST HERE http://forums.bukkit.org/threads/wolverness-needs-to-be-stopped.115045/""","negative"
"Guys, it's over. They do not want to hear your arguments. They will delete posts that come up with examples of where this commit will lead them. And they try to muzzle me because I already busted a gigantic hole through this commit with my artillery (NoVer""","negative"
"Well... I can think of a way they can """"win""""... But I'm not going to say it...""","negative"
"This is absurd. 659 comments and it has still not been reverted? There is absolutely no point to this commit. It simply makes the developers and server owners lives harder.  You do not compile your plugin to be smart and choose the correct Minecraft vers""","negative"
"@lishid Maybe they could try editing PRs a bit to fit their standards o.o I don't think the complete rejection of PRs helps anybody :/""","negative"
"@goldblattster  please, """"work around"""" = bypass or """"work around"""" = live with it? locking plugins to versions is simply lame :/""","negative"
"@grum   This commit creates an enormous amount of unnecessary comments and tickets (on bukkitdev and bukkitforums) from ignorant server admins. They do not understand what a NoClassDefFoundError means. It would be much more useful if the message was """"Thi""","negative"
"@UltraFaceguy Don't keep arguing. I learned fast. I actually joined the chatroom, and one of the staff members **belittled** me. Shows how much respect they have for us, compared to the respect we have for them (which **was** considerable).""","negative"
"A bit confused why its even Bukkit's concern whether or not """"worlds burn"""".  Obviously its bad, but ultimately I'd say that the responsibility for making that not happen is the server admin(s).  If they just update between major versions of minecraft withou""","negative"
"@coelho  I'm a bit upset just to see @bergerkiller go, I've used NoLagg for so long...""","negative"
"@EvilSeph  Still no sense of humour I see :(  Either way, I think further discussion is kinda pointless, we've covered basically everything several times over, and it doesn't seem like any of the reasons for reverting this commit are enough to convince ""","negative"
"This is a flamewar...  Anyway, want to post my opinion, too:  Yes, this commit will break 3 of my plugins every Minecraft update. I could add a way to automatically detect the version and change it.  But I won't - I believe this commit is good, sinc""","negative"
"I'm outta here. Hundreds of e-mails are too much.  The Bukkit team was sometimes a bit impatient with me and my questions, but I can totally understand that. Just look at this flamewar. I don't know if *I* would have enough patience to deal with this. Th""","negative"
"@V10lator something tells me """"censoring"""" would not go over well if we actually chose to do it. It's a bit annoying to try and be as transparent as possible and then get people asking you to censor them. ""","negative"
"Right now i doubt that this pays off.  Anything you really want to know?""","negative"
"Oh great.. Now people are doing org.* in there plugins... So much for stopping this """"unsupported"""" code eh?  The fact that this hasn't been reverted is very depressing... Many developers are leaving bukkit, sooner or later we'll have no more amazing plugi""","negative"
"@JamesNorris You're an annoying troll, and he was joking about using bytecode bypasses.""","negative"
"@deathmarine Stop swearing. It is against Bukkit rules to flame others. Some people don't like this commit, some do, you will have to deal with it in a polite manner.  Also, bytecode bypasses may not be used in plugins, as stated earlier.""","negative"
"an·noy·ing. v. Causing irritation or annoyance: """"annoying habits"""". Synonyms: vexatious - bothersome - troublesome - tiresome - pesky  troll. n. someone who posts inflammatory, extraneous, or off-topic messages in an online community, such as a forum, cha""","negative"
"@goldblattster Yea, and cause of that your posts to me before I told I stop writing where insulting me.  Just STOP TAGGING ME and you won't see anymore reply. Simple as that.""","negative"
"As this discussion is now officially over, I can finally resume my opinion without having to be neutral!  This commit was liked by staff so they would get fewer complaints, and liked by terrible developers because they never use CraftBukkit anyway. Thats""","negative"
"Please stop censoring my comments....""","negative"
"Some people still feel the urge to voice their disdain, and I certainly don't blame them.""","negative"
"@blha303 shut up... as someone else previously said you offer nothing to this commit comments, and all the major mod have updated to the latest version of bukkit, OBC, NMS code I highly doubt that..""","negative"
"@Qix- So if I just do this, you'll get mad and start wasting your time on this?""","negative"
"@JamesNorris  To be honest, that's just a dick move.  It's YOUR plugin and therefore YOUR responsibility, not the Bukkit teams. You are not supposed to be diving into OBC/NMS anyways, find a way to use the API. If you do some weird action within the se""","negative"
"@turt2live No, that is not, this commit was. It is not my fault that my plugin now breaks, and it digs into NMS and OBC without using anything otherwise breakable, therefore it should not break. If Bukkit breaks it, Bukkit deals with it, that is a lesson y""","negative"
"WORST COMMIT EVER. THANKS OBAMA.""","negative"
"May be this way more true... zergtmn - sorry, not player mount, vehicle (from ulduar).""","negative"
"...JavaScript already has this capability..."""" """" ... it would be interesting to see cases where a version check actually saved you code...""""  I think I am (finally) sick and tired of this kinder-garten ...""","negative"
"@dbjdbj -- i know, i actually like jdd a lot and was just giving him crap.  however, while i hate the jQuery.fn.jquery confusion, it's be even more breaking backwards compatible if we renamed it and/or moved it to a new location. If we think we want to d""","negative"
"No. We are not adding this. The gains would NOT EVER outweigh the problems caused. You want to try this out? Grab the code and run a custom build, but you lose all support from us in doing so. Even if, for whatever insane reason, you personally DO see some""","negative"
"U removed because some compilers didnt support that? Thats odd...""","negative"
"because before in bug result it fail get height. so this is bad local result for more global better work""","negative"
"My bad! Fixed in 2fbcbe9.""","negative"
"they don't care for those people...""","negative"
"I thought you meant 3-bytes, sorry.""","negative"
"if i have my server set to hardcore people will be banned on death ??""","negative"
"finally some changes to that awful functions""","negative"
"nice Unit::GetUnit is so ugly!""","negative"
"nope, when i run 0072 it also gives the error: `error: There is no SDK with the name or path 'macosx'` :(  i hope it's just 3.2.2 (which probably is a very small minority of people) but if `""""""""` works everywhere then we should definitely switch to that in""","negative"
"I think this is a great idea, but it's going to screw over a LOT of people who followed bad jQuery tutorials online that all seem to love recommending $() as a shortcut to $(document).""","negative"
"That’s another good point. Seems weird to lowercase `readme` but then capitalize `CHANGELOG`.""","negative"
"afaik, `LICENSE` is convention. I haven't seen much of them in markdown.  As it's so established, I think its fine to yell SO LOUD, but I'd advocate for lowercasing `changelog.md` and `readme.md`. UPPERCASE STRESSES ME OUT. :/""","negative"
"hoooooly crap.""","negative"
"Honestly I don't think it could ever be inappropiate. But if it hurts the project, that definitely sucks.""","negative"
"YYYYYYYY :(""","negative"
"Booo! If you're not looking through the boilerplate to change these values, you're bad at your job.""","negative"
"The end of an era. This saddens me.""","negative"
"On the minus side, I hate curly braces.  On the plus side, I hate painting bikesheds. Style guides, while vaguely creepy and authoritarian, definitely minimize the number of painters we need to keep around.  (And fwiw, consistency could be maintained w""","negative"
"I majorly dig that. Keeping submodules up to date is a pain.""","negative"
"I BLAME @maxwell ""","negative"
"??? i check code and not see any problems, Not any InstResetEvent in current code.This is your local code problems...""","negative"
"yes, but unsafe and useless rename now, batter let been as-is. We can't rename internal sql update guards anyway...""","negative"
"I think there is a bug in weapon skills beacause when i restart the server even i save my char the weapon skills go again to 1 and the mangosd.conf the  maxskill  option doesn't work :S""","negative"
"yeah okay my bad... disregard last 24hrs of comments""","negative"
"guess you arent trying hard enough...  listen i am not going to bicker with you or any other person replying to these commits.. I made a jackass of myself taunting the staff and for this I do solemnly apologize to the staff of mangos it will not occur ag""","negative"
">I hate VS2010, it's too slow :s  If you're on a single-core CPU...yes.""","negative"
"Please know what the hell you're talking about before claiming something is bad design.""","negative"
"What kind of problems are we taking about when you say """"many broken spells"""" related to the table. You are scaring me.""","negative"
"Confirmed, very annoying crash, may happen 3 times per minute""","negative"
"*stabs .gitconfig furiously*""","negative"
"woops, sorry i see it already...""","negative"
"If you see crash in script code the WHAT HELL this related to core. GO AND FIX script.""","negative"
"Ok, as always i wrong read post, anyway not care about any crashes without useful info...""","negative"
"sorry for the previous post -.-  I was tried to put post under code""","negative"
"Hardcoded one day is not good solution... Without any dependency... ""","negative"
"not have a database that supports, or the path caused schizo in all NPCs! It is all the time loading waypoint of creatures... =/""","negative"
"Congrats on Dev status.  CastSpell 72590 sounds weird for case 69377...""","negative"
"P.S. This commit is way too big. I'm having a hard time tracking down exactly why my callbacks aren't getting invoked. The weird thing is that when I start inserting console.error() calls to debug, then it seems to work as expected. Very strange.  @isaac""","negative"
"poor guy""","negative"
"BURN HIM!!!""","negative"
"I think this will give 3 credits on the 1st 20 because the spell hits all of the creatures at the same time and the check is done almost at the same time. :(""","negative"
"You threw eveything in the enumerator except for these, which you commented in a fugly way. Y U DO DIS""","negative"
"I forgot proper comments... ugh... in next commit.""","negative"
"Well, this is awkward.""","negative"
"OK - the latest works - thanks. Did I do something wrong?  It cost me 5 hours this morning.""","negative"
"it worked, weird. thanks.""","negative"
"Its already happening. Doesn`t works! :(""","negative"
"@nelegalno, your script is bad""","negative"
"I don't like this""","negative"
"I remember there was a comment somewhere on Trinity saying """"This can only happen if Celine Dion learns to sing"""". Too bad Shauren removed it :-1: ""","negative"
"wtf""","negative"
"Sorry.. this Bug that i mean, caused by commit https://github.com/TrinityCore/TrinityCore/commit/f3ec76faeb63009ddff357a93b61220fc6039f47""","negative"
"BTW, there are issues with pathfinding even on smooth surfaces exists in some places in world. =( Edit: it seems problem with tile connections""","negative"
"Ups, my commit, my fault... just set up a new system...""","negative"
"Whoops, something went terribly wrong here! Fix is at 7bf32c0.""","negative"
"Oo. Strange, this trigger no one spawn in world...So sorry)""","negative"
"I hate you both.""","negative"
"I'm the only one who can see some weird stuff at the end of this line? As in 2 extra chars after ;""","negative"
"Looks like automatic conversion to me (also the original script author is an idiot)""","negative"
"Useless comment.""","negative"
"Although I love warpten, I am sorry if I go to fast. code=trinity""","negative"
"I can start on that right now and make that the next push. I realized that I was trying to do it all at once and I need to break it up. Something that should have taken me a day ended up taking a month :(  This is the order of how I was thinking of doing""","negative"
"@edwinm Pwned :(  No seriously, I was just wondering if this change wouldn’t cause any issues — there must be a reason the spec prohibits it. But if it works reliably in IE6 then it’s cool, I guess.  I do [wonder](https://github.com/paulirish/lazyweb-r""","negative"
"I'm late to the game here...but if anyone is tallying votes...I don't like it. -1  I understand the reasons for `resize:vertical` and of course they make sense. But to me, it is akin to *disabling* text-selection-highlighting because the colors make your""","negative"
"Ah crap.  Thanks for pointing this out""","negative"
"this fixed """"uninitialized constant HoptoadNotifier"""" for me, without diaspora is not runable :(""","negative"
"one thought i did have would be to use it in config.ru, but then we lose the ability to use AppConfig :(""","negative"
"also slightly annoying about this.  resque has built in hoptoad support, so upgrading this means we need another gem to get resque airbrake to work again :( (actually, it would be easier to write out own but still :( )""","negative"
":( for placeholder tests.""","negative"
"@ofTheo :( really? this removes the feature of being able to change the style of the grid (e.g. before you could make a white grid if you liked, or change the S,B values of the colour yourself, with this change, it's now completely fixed.""","negative"
"Unable to delete my comment. asdf...  <b>Ed.</b> yah.. very weird things afoot.""","negative"
"is it broken? the commit history looks quite weird.""","negative"
"hmm this is weird, is this the autoformatter?""","negative"
".. but now testing this version, it works fine for me in both VS2010 and Win CB ... weird.""","negative"
"Threading in Python is a trap. A trap I tell you. A TRAP.""","negative"
"I know. But i dont want to wait. its a bad thing. I'll handle it""","negative"
"What voodoo is this that has no `=`? I'm scared max. Hold me.""","negative"
"Yes, that's weird becaus running specs against 1.9.3-p125 _works on my machine_. I'll disable it for now until I can find a working fix in my own fork.""","negative"
"WTF?????""","negative"
"bad joke""","negative"
"That's not Engrish, just terrible spelling.""","negative"
"Lame, but I give up.""","negative"
"I'm just not a fan of AMD for anything except a browser transport mechanism, but I'm not going to fight it any more.""","negative"
"Yes, fixed on the next commit, sorry about that.""","negative"
"oh, added useless () in previous patch :/ this once more correct http://paste2.org/p/587512  it's bad if you can't edit your posts :(""","negative"
"spells like mind flay or shadowstep won't work @ hostile targets with this""","negative"
"That's too much coincidence...""","negative"
"Little typo in commit message: """"have been **taken** from retail"""".  P.S: Damn my bad english....""","negative"
"Bug Reported !!! and you fuckers say i don't do anything around here ... >.>  -Jason""","negative"
"dont lock their age, babies will not grow up... i'm stupid, do what you do...""","negative"
"bad compilation  =/""","negative"
"this is kinda lame, still not progressive""","negative"
"Arg.. It was capitalized. Fine. It's not like I can't handle the correction of a capitalization error that *should* stay somewhat permanent after this...""","negative"
"Is it now possible to make it NOT destroy everything?? And btw.... why the hell does he destroy everything??""","negative"
"This may need testing.  I'm receiving complaints from users that darkness monster spawns are either extremely low or disabled now.""","negative"
"well actually this doesn't optimize anything since the profiler is turned off by default.  public static boolean a = false; // The first field in MethodProfiler  so instead of making this accessible grum just made it worse :(""","negative"
"Now they fly fine, thanks:) What about fixing swimming creatures? if they swim at the middle/top of water level they sometimes fall to the bottom of lake/sea. When you try to attack them you recieve *out of range* message. :(""","negative"
"ops, fucking old sucks -.-""","negative"
"Right, I want them off. If you have 100 players, it's annoying.""","negative"
"Well damn. Not my day. Looking into it, but I'm not sure I understand the error.""","negative"
"notch: By the way, I will nerf the endermen block carrying. It was a horrible idea.  Original Tweet: http://twitter.com/notch/statuses/116186387878920193 ""","negative"
"I have to agree, not having at least an info is a bad idea.""","negative"
"'Tis not a man. 'Tis a remorseless committing machine.""","negative"
"I am shocked the bukkit team allowed this error to exist for so long. ""","negative"
"I was the one who found the memory leak, not @Zeerix. :/""","negative"
"because I forgot to add it, damn =/""","negative"
"This bug crashed all my servers. It was terrible.""","negative"
"Eh, srsly, now that fucking dash that I left space after is killing SSH. Enough core stuff from me, going to quest batches...""","negative"
"Damn... Maybe this is the reason why casting 71203 to all players on the map failed so hard...""","negative"
"it does kinda seem weird. Maybe it's a bug within the minecraft server itself that needs to be done this way to work?""","negative"
"I'm worried that this change will break existing sites with no way to recover the old behavior if they are relying on it. Thoughts?""","negative"
"Global = bad. Let's go over your plugin code soon and we'll sort it out -- I don't want it to be horrible for the developer or the user.""","negative"
"well get in IRC sometime =(""","negative"
"awful engrish, """"dayliy""""""","negative"
"i wouldnt complain about it. hate cata.""","negative"
"lol. nice to meet you. Didn't actually expect you to reply.  It's nothing really, just your events (specifically BlockPlace) is such a godawful event. :(  I was just venting a bit.""","negative"
"Sorry :-/ Any particular reason you can't implement a different version and deprecate the old one (without actually removing it?) Just trying to help alleviate the damage, I'm sure you've already considered that...""","negative"
"So much changes per commit is bad..Hidden issues can be...""","negative"
"Cannon spells bugged...""","negative"
"weird tabbing and bracketing here""","negative"
"Damn...""","negative"
"I have the same error as starpeak :(""","negative"
"hmm weird it built right for me. trying again""","negative"
"@kandera  Spell #365 does not exist in 3.3.5a DBCs nor in spell_dbc. What did you do ? :(""","negative"
"Why should be reverted? Give me a good reason... ""","negative"
"I really don't like this change - why did we commit this? What is the goal?""","negative"
"god i fail""","negative"
"That's... really weird I'll fix it later""","negative"
"Yes, this is the first tiem I noticed it and it's a pretty weird idea to add something like that to the grid in the first place, IMO.""","negative"
"all i can do is edit the acm calendar... sorry bro""","negative"
"scratch that... it's under 70 seconds now.  (hyperthreading is weird.)""","negative"
"No moar YouTube and vimeo?  No moar hearts? :(""","negative"
"Could you stop being a retard? Who the hell ever guaranteed you would get better server security in this commit?""","negative"
"Maybe this was a bad idea""","negative"
"Because we are locked in a version of webrat since it has Rails 3.x related bugs. :(""","negative"
"whoops, my bad""","negative"
"Isn't it kind of weird that you're checking for `merge` here and then not calling it?""","negative"
"what about 15   EVENT_T_FRIENDLY_IS_CC ? DispelType masks are still missing in docs:(""","negative"
"Oh, uh, it's probably because I demonstrated it the wrong way around. Sorry about that.""","negative"
"> Now we know why vertex colors are not used that much for AO. I went to pains to get nice corners and minimize triangle count. With vertex colors, you either get ugly look or higher triangle count :(  Yeah. The problem is that it was very convoluted. I ""","negative"
"holy crap! did you just read my mind? http://github.com/ry/node/issues/issue/210#issue/210/comment/330101""","negative"
"Yes. You will have to change your session key :(""","negative"
"CI really doesn't like this commit...""","negative"
"Unless there's something removing items from that list this could be a real pain in the ass for very dynamic, long-running apps... like games =/""","negative"
"What's with all the weird tags Ry?""","negative"
"Losing this is unfortunate... I think it helped a lot with not leaving missing translations around.""","negative"
"this is crazy, but this is what making the build fail... thoughts?""","negative"
"Oh, crap ... thanks for noting that.  Edit: https://github.com/EllisLab/CodeIgniter/commit/a8262ba2fe0e11302b8d81e1afba71d4f96cd6d7""","negative"
"YOU BROKE  MY CONTACTS PAGE????""","negative"
"Is camera example supposed to be working? It's very confusing now ;/""","negative"
"You are rights. I also have confirmation from another sources. Sorry for wrong change :/ I will revert commit.""","negative"
"Ok, all examples should work now. BTW there were quite a few broken from since before these changes ;/""","negative"
"*shame*""","negative"
"Yeah - I'm just trying to kill stylistic bugs. I'm reverting some of the changes as I find them. What's annoying is the test suites run fine on my laptop but are failing in Travis""","negative"
"I kind of want to get rid of all of these... the smileys in particular look worse than ascii smileys.""","negative"
"Goddamn it, committed as you again!  I could push -f it, but I'm hesitant to do that on master.  :-(""","negative"
"People who use Capistrano deploy will have serious problems: (""","negative"
"i cant translate french :[""","negative"
"some weird indentation here...""","negative"
"why not convert in aura script :-(""","negative"
"i cant log into the wiki :[ ive talked to kingpin about getting me access again""","negative"
"Please do not post on my pushes anymore. All I see is complains from stupid people for my hours of work. ""","negative"
"We need basepoint cache/saving :-(""","negative"
"my bad -.-""","negative"
"Gridmonster fools us all !""","negative"
"@horn  i import the sql file, and restart the server, but RDB ported u to this instances :(""","negative"
"but i fixed that :[""","negative"
"@emblem doesn't seem to be defined! :(""","negative"
"one of the WORST looking codes I have ever encountered in oficial TC repository... blah""","negative"
"damnit, I hate it when everyone is telling sth else, and i dont play on blizz...""","negative"
"sometimes i miss things or i do bad math. it happens.""","negative"
"Damn, you are right. Fixing...""","negative"
"i dont know :[. i only tested it for a few things.""","negative"
"its an example of what it fixes :[ theres more""","negative"
"Trending on dangerous grounds here... ""","negative"
"Yeah, totally useless.""","negative"
"fu my fail -.-""","negative"
"^ idiot""","negative"
"i cant speel :[""","negative"
"That shit took 2 days to find. I hate it with every inch of my body.""","negative"
"Still the same on this revision - DB data are not loaded sorry ... Any idea?""","negative"
"Blame on me for that...  Sorry >.<""","negative"
"@kaelima It's not that. I'm just saying it's rude to randomly rename / remove public functions like that! ""","negative"
"And... when i do weird search and replaces i use to add as comment what i've used to change it, so others can reproduce with custom code.""","negative"
"evil fix!""","negative"
"Yeah, this was definitely lacking.  We should probably make it attempt reconnect automatically a couple times, once we've determined that it doesn't close unreasonably fast.""","negative"
"There is something weird going on indeed. I managed to get the terrain shape but lighting is very odd.   And even with the original `PlaneGeometry` and standard materials I'm getting some lighting anomalies when poking around. I think there may be some b""","negative"
"agh, that's annoying, I'll test it and find a different solution, then.""","negative"
"Hmmm, maybe it's correct. I put there some spheres and they seem to be lit in a similar way like pyramids. So I guess it's just lights setting that is weird and before it did look better thanks to wrong normals.""","negative"
"I think this breaks video embedding :\""","negative"
"Oooops totally my fault. Yeah, couldnt find pending, ill look into xit and xdescribe once I'm on a computer.""","negative"
"That was my bad, I missed the skinning and pathcontroller examples. I was focused on getting key-framed animations working. I'll start work fixing those tomorrow.  I'm not sure why the collada monster isn't rotated for you and @mrdoob though. I built usi""","negative"
"Yeah, this was pretty much just getting rid of some postgres syntax errors""","negative"
"hm dunno how that happend :\""","negative"
"Oh my... I remember I stopped and looked at the word, it looked weird but kept going... =_=""","negative"
"I understand the reasoning behind this change, though it does feel weird here. The same would hold for another group that is not yet suffixed - objects. Well, maybe I'll get used ...""","negative"
"Hmmm, it looks nicer like this but now it's very slow on my notebook :(. Curiously now it's OpenGL that is worse than ANGLE.  Multimaterials are costly and lines are costly too. I used flat shading instead exactly for this reason.""","negative"
"Ok, I tested it - it seems to work now, but performance is really bad - about half of what was before. That's pretty weird.""","negative"
"Awesome thanks for the fast response! Yeah I figured this wasn't the best place, but didn't know any other except Issues which this isn't... :\""","negative"
"Oops, sorry for that. I have to get into habit of reloading files in editor after merge to prevent doing changes on obsolete versions.""","negative"
"Awww damn, my bad. I moved the define and didn't notice that it had the same name... I will fix it later today.""","negative"
"is this already fixed? I can't find the fix in the repo :-(""","negative"
"This didn't produce any noticeable effect for me :(  While we are already at it, here is how it could look with a more proper solution (still just hardcoded arbitrary r/g/b etas, but here they are applied where they should go, in vertex shader's per-chan""","negative"
"Hmmm, thick wireframes in WebGL look awful :(  Unfortunately there is no equvalent to `linecap` and `linejoin` in WebGL.  Brief googling shows people are doing crazy stuff to solve this, basically constructing lines from polygons.  Maybe something co""","negative"
"remove WorldObjectSpellTargetCheck:: in that line - it's redundant weird, vcpp didn't notify me about this""","negative"
"I'm afraid I don't follow :(   If I understood well, `gl_PointCoord` gives every fragment (u,v) coordinates inside these automatically generated quads, so that you can do mapping as you please (e.g. in unrelated classical quads I did flip texture in shad""","negative"
"WTF on master branch ? i thought TC would never add it oO""","negative"
"Do we still use hexes with alpha?   I thought it was obsoleted by """"opacity"""" materials parameter, otherwise it's a mess when you have color saying one alpha and opacity another one. Also alpha for lights color is weird concept.""","negative"
"Disrespecting devs by insulting them without any reason even when they are giving some tips .............,doesnt sounds nice to me.""","negative"
"@Vincent-Michael  Two time you owned me, I'm so stupid ...""","negative"
"Ruby 1.9 requires a full path (e.g. File.join(Rails.root, 'app', etc etc)) :(""","negative"
"that broke everything!  rack aborted no such file to load -- app/models/services/facebook""","negative"
"hum weird, i don't have any memory about that i'm going to make more research""","negative"
"Meh. blizzard are idiots.""","negative"
"q_q Forgot the new line at end of the file, sorry. Also, this was caused by my commit of converting flightmasters' EAI to SAI.""","negative"
"Your still pushing stuff with bad deletes. You also haven`t made an attempt to fix you previous bad deletes.""","negative"
"is only* :(""","negative"
"If you kill him you can't finish anymore the quest, even if he respawns. I had to abandon the quest, accept it again, cast low rank spells to get his hp down without killing him and then I could complete the quest. Is this blizzlike ? quite annoying.""","negative"
"Thanks a bunch, working from a netbook is making me mad.""","negative"
"wtf??""","negative"
"Bring back the Stable tag! /argg""","negative"
"Bad commit name.. Of course this *prevents* people from gaining fishing skill when wielding fishing pole in offhand slot (titan grip)""","negative"
"bump ... bugged commit at least for Shield Slam its not the correct way ...""","negative"
"IMO this is not a good change. Now it's unclear which condition is not true if the assertion fails.""","negative"
"http://paste2.org/p/1701727 Crashing like hell""","negative"
"That's why search/replace is a bad idea.""","negative"
"there has someone deadly boredom...""","negative"
"In between all this useless bickering, someone of you could have already written a patch easily replacing Mainstanced with MapInstanced. But you prefer to argue here instead...""","negative"
"Dude, ytdb sucks.""","negative"
"I dunno where can be problem :( I have in fog just cave part, but no the """"souls effect"""" around. I also think Spirits in Frozenmourne are bugged. In 1st Frostmourne had no spawns, in some of attempts attack instantly after teleport and sometime work perfect""","negative"
"Right... but you really sound stupid.""","negative"
"i meant  1.5 year, first LKs were made in LUA, sounds stupid but they were working  fully !""","negative"
"Commoners need a major revamp, we are doing it totally wrong. This solution is enough (**for now**).""","negative"
"moron how i here you steal go to scool so do not call me kid coz i can be your dady""","negative"
"This is very old shit, which is not needed because of spellsystem changes in tc, but some scripts are using this and i have no time to correct those :(""","negative"
"did i said, give it NOW!? or do nothing else just it, seriously... stop being a pessimist.""","negative"
"don't pull.  master is broken!  will fix soon.""","negative"
"Cause we want random people to make stupid comments.""","negative"
"My internet is very bad now sorry maybe i could not try it now but tomorrow for sure if internet is on""","negative"
"i blame qaston""","negative"
"but but but! its your fault for leaving me alone with the keys to the repo!""","negative"
"without working calendar in core-these dates will mislead the players. Since the date of the client are converted from DBC files :-( https://github.com/TrinityCore/TrinityCore/commits/calendar""","negative"
"Stop bothering. Aokromes is right about 1st sunday of the month  if calendar ingame is related to DBC, then it's simply wrong implementation. If you are so skilled, fix whole calendar...""","negative"
"Just trying to shorten it so it doesn't look so weird.  I can change it back.""","negative"
"WTF is up with this file? A merge conflict gets checked in and it doesn't break the build. Can we just remove it from git?""","negative"
"it was really useless here""","negative"
"Is not working for me =/ Pet hits the ennemy and my warlock is not in combat =/""","negative"
"@int007 you are an idiot. removing that line doesn't leave anything undefined. Go learn C++ and come back when you learn the difference between defining a variable and passing it to another function.""","negative"
"Holy crap.""","negative"
"ugh again... credit whores""","negative"
"Why dont you try to compile your own code before committing it? Together with the missing commit tags, your work looks not that nice, sry.  Oh, and wb :-/""","negative"
"will be useless in cata"""" Your comment is pretty useless too.""","negative"
"I think this is fix for invisible buffs like Ice Block, but it doesnt fix it :-/""","negative"
"BAD. ASS.""","negative"
"merge commits suck.  sorry about this.  i thought i was up to date, shouldn't have worked on master directly on my local.""","negative"
"<pre>I wont release those or give you my scripts they are private</pre> Then STFU. (sorry for being rude but this is the opposite of the TC spirit)""","negative"
"weird, when I tried last time, it feared all npcs around me...""","negative"
"These were 4 separate commits, git rebase (with tortoise git) crashed for me, so i had to merge them into one :(""","negative"
"sorry to say but still crashes when making new char.  http://pastebin.com/2mx4dmCu""","negative"
"Still crashing like hell http://pastebin.com/KkUUK0K9""","negative"
"It's always sad to see a reference like that go, but it was probably a good move.""","negative"
"AGPL == epic fail. Don’t count on getting all that many contributors.""","negative"
"AGPL sucks""","negative"
"Still nothing happend to this kinda percent heal #1756 :((""","negative"
"Can't you just revert this and take off all the bugs caused by this? It's insane.. :s""","negative"
"quest one :/""","negative"
"not a leak, but a huge waste""","negative"
"dont ask me whose stupid idea this was""","negative"
"where is my avatar ? :(""","negative"
"yes :-( I know, just saying that while it is broken, there should be other way to fix it (although I don't know how)""","negative"
"when i entered last time on pit of saron, Scourgelord Tyrannus cant be attacked but attack other players..:|""","negative"
"i only fixed an obviously broken script, not debated its blizzlikeness""","negative"
"i keep getting segmentation fault o.0 wtf is causing that??""","negative"
"AH sorry there was a mistake :-( this SQL should be correct ... it does remove some of the dupes, but not all of them: SELECT * FROM character_inventory ci LEFT JOIN item_instance ii ON ci.item=ii.guid WHERE ii.guid IS NULL; and  DELETE ci FROM charact""","negative"
"I recommend doing 1. and 2. as easy ones. And I really advise you to plug 3. — it is very evil.""","negative"
"What the fuck. We ported this from a BSD...""","negative"
"What's doubly strange is I could swear I noticed this and fixed it. Is it possibly idling in a PR? Hmm...""","negative"
"/* just ignore this shit. TODO write more code */""","negative"
"Sorry about the crappy docs for this. I've rewritten them and I'll push the change later today or tomorrow.""","negative"
"No need to cast void * to other pointer type. Just declare ksearch as const pointer too.  It seems the code contains a lot of mess with type casting. :(""","negative"
"So we can't put file larger than 4GiB in index? Sad.""","negative"
"OK this was a stupid 4am commit on my part, I borked the copy + paste fixed this commit and re-ran it: https://github.com/ServiceStack/ServiceStack/commit/d43c62d0167ba8f01bda9ec6ab832bb8d4ec4f2f  Running for 10000 times... MVC Razor took 418ms (1385363 ti""","negative"
"I guess my comment was vague, I was sleepy. There seemed to be some compile, errors. I'm at work now I'll post them when I get back home.""","negative"
"Component(1) was totally working before =( could you bring it back?""","negative"
"I have been noticed some weird behaviors under Windows, i don't know if that's your case. See #251.  To follow the whole API guidelines, that function has to return an expressive error, not just null (in case of error) or a path (in case of success). Tha""","negative"
"@stof  you are right, thanks for explanation did not know about xdebug and functions calls :(""","negative"
"Oops, my bad sorry. I was using 2.4.0 rc1 ... this is correct for 2.4.1 (which is now the default installed by pip).""","negative"
"Seriously, this is really immature (not to say unprofessional). Sorry about that folks.""","negative"
"Wtf I thought I fixed that weeks ago...""","negative"
"was this really necessary? I really hate the idea of a additional dependency just because of readability.""","negative"
"this seems weird as the PEAR convention is a subset of PSR-0 meaning that it is already covered by the beginning of the sentence""","negative"
"But lying on the class makes it useless.""","negative"
"This needs to be reverted as it introduces a security vulnerability.  Please don't merge security related things without me checking first.""","negative"
"My bad, I wrote that comment a bit to fast, proper comment is at #866.""","negative"
"Ouch, that is not a very happy thing for me. I use tons of datasources that do not extend the base class :(""","negative"
"I could have been clearer in the original commit message, my bad.""","negative"
":-( The trouble was mostly - I think - because I fucked up the commit and not the `PythonInstalled` requirement itself. I know quite a few people that use PyQt (or PySide) and the python support Homebrew provides. I am sorry this troubles you.""","negative"
"Figures, I only ran tests for MySQL and SQLite :(""","negative"
"postgres did not like this change :(""","negative"
"Hmm, this will break some plugins that are passing objects to represent models in the view :(""","negative"
"sorry. I fucked up because I had used `git versions python` and wanted to reproduce an older issue with 2.7.3""","negative"
"@markstory yes, it seemed odd...""","negative"
"Bloody hell, I'm a fool.  Sorry about that.""","negative"
"Yeah I'm an idiot.  It broke a pile of tests, and I forgot a pile of view files too :(""","negative"
"@umpirsky: Thanks. Colleague of mine was making a translation I just quickly went trough it. Of course I also saved file in ANSI encoding :|""","negative"
"Merging commits from 1.3 has this problem that we loose the visibility keyword for functions :(""","negative"
"WTF?!?  if we discuss something and come to an agreement, could we not just undo the changes again without an agreement?""","negative"
"boo!  sorry dudes.""","negative"
"Ah ... sorry. Okay :/""","negative"
"Sorry, my mistake :-/""","negative"
"Whoops, amazing that this lasted a year in the repo :(  I fixed things up in [27ab9093b5be7ca16192982d4f6640130d963421]""","negative"
"And I got the error. :(""","negative"
"Also, these tests have a typo (""""Firs"""") in their names  I suspect that this could the reason they weren't found when fixing this ticket.  And also suspect I'm the one that introduced these tests  :-( ""","negative"
"I would say an abstract type is less ugly than a cast...""","negative"
":( Fixtures scripts doesn't access to container service ($this->container) anymore... That could be annoying in some case.""","negative"
"Oh, I just noticed that. Good point, sad times :(""","negative"
":(  tabs ftw.""","negative"
"bad idea :( why 2 spaces was not enough? Now code becomes wider and will be harder to read""","negative"
"@DavertMik +1 :-(""","negative"
"Reverted, sorry.""","negative"
"Yeah, seems so. Something else weird then. I'll revisit later.""","negative"
"Thanks for fixing my mess. I'm very sorry.""","negative"
"What is the workaround for implication #2? ever since this update, just running `brew upgrade` fails :(""","negative"
"Sorry, I'm an idiot and can't copy/paste correctly.""","negative"
"crap, you are absolutely correct, my fault, revert is coming""","negative"
"Doh... Sorry :-(""","negative"
"Hrmpf, why doesn't my python show those :(""","negative"
"Coming from a Gentoo background, that seems pretty crazy that homebrew won't abort when a dep fails...""","negative"
"Really you shouldn't relink it after, because they install the same binaries. Suggesting it is a bad idea!""","negative"
"Fuck. I failed. Sorry, don't know what went wrong.  Have to repair. ""","negative"
"I am ashamed.""","negative"
"I don't really care about it. For me, it's clear, and that's the important thing. There's far, far, far worse naming in our source tree.""","negative"
"build fails for me :(  http://pastebin.com/NDCQ2zSq""","negative"
"Sorry :(""","negative"
"Bad Scott! Bad!""","negative"
"It seems odd to me to have non deterministic tests.  This code seems like it could lead to a test failing one time and succeeding when you try it again.""","negative"
"Hey django 1.4.3 meet this bug again :(""","negative"
"Double build break, double my bad. I'll have to start building on ubuntu to check these things.""","negative"
"oops: context fail! (I was thinking you were still commenting on the initialCommands stuff)""","negative"
"ouch, sorry :-(""","negative"
"Sorry, my mistake. My apologies. It's as rkuhn says: it's the infinite Timeout on the `ask` that makes it fail. Still, my argument still stands. I'm """"sure"""" that I'll get an answer back, so I didn't want a timeout to occur.  And I'm sorry for using this as""","negative"
"In my experience people will fall back to never/Inf instead of thinking. So offering them that will only harm them.""","negative"
"When did we decide to use daemonic = on as default? It has consequences, and I'm not totally convinced of the benefits to have it default on. ""","negative"
"Why this change? I have a big aversion against """"new""""""","negative"
"Arrg, crap. I'll fix.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Experts Phone: +46 733 777 123 Twitter: @jboner  On Dec 21, 2011 2:56 AM, """"Peter Vlugter"""" < reply@reply.github.com> wrote:  > This commit accidentally added a ""","negative"
"Crap, this was meant for wip-props only :( I'll fix it.""","negative"
"I don't like that. But I agree that all caps is ugly. I rather go with clusterPath. Most stuff are immutable vals anyway, so constants loose meaning in Scala. Change it if you like.  -- Jonas Bonér CTO Typesafe - Enterprise-Grade Scala from the Expe""","negative"
"i will fix it, sorry""","negative"
"Obviously I forgot about an xcode update :-( Sorry for that. @Memphiz or @davilla: any chance you could do that for me (and for a beer)?""","negative"
"oops. bad rebase. truly sorry. will fix it. update: correction pushed.""","negative"
"Ah crap - sorry I thought original_listitem_url was only used for UPnP & plugins, will fix this afternoon""","negative"
"I've opened a pr here: #2588. I'm really sorry!""","negative"
"yes, very very odd but not impossible and I'm not risking a release to find out.""","negative"
"I am observing races here. After a flushBuffer CurrentVideo/audio.dts is NOPTS_VALUE -> InputState is updated -> dts and time_offset sent to players are invalid.   We have a update timeout in UpdatePlayState and here :(""","negative"
"Is there some way to configure this (keybindings perhaps)? I find it super annoying that XBMC steals my native volume up/down buttons.""","negative"
"But this commit message makes me sad :cry:""","negative"
"My apologies - stupid new mouse caused me to hit the wrong button :-(""","negative"
"Ok, I've opened #12157. Sorry for disturbance and actually I'm saying bullshit, we can't install Minitest 5 with Rails 4.0. :blush: ""","negative"
"Obviously.. Crap..""","negative"
"correct you are. *refrains himself from making comments on osx crap as i don't always know best*""","negative"
"Damn sorry for messing/merging in your area theuni ...""","negative"
"ok guys - will revert - sorry for the inconvenience. Any idea when 1646 is being merged?""","negative"
"I understand. In that case, we would need to have a gui setting to hide/show 1-movie sets. IMO, to most users it won't make much sense having their sets list polluted with those...""","negative"
"Crap.""","negative"
"I have no way to test. I do not have the XBMC dev environment setup. I have tried in the past, but could never get the dependencies correct to compile... Sorry :(  Im trying again now...""","negative"
"Mhhh maybe not. But what i can tell that i get crashes now as soon as i want to try airplay. I just don't get whats going on yet :(""","negative"
"This commit broke my app! Where is backward compatibility???""","negative"
"Thanks, this issue has caused us serious confusion on numerous occasions. ""","negative"
"Ops, that seems to have [failed the build](https://travis-ci.org/rails/rails/builds/6066789) =(""","negative"
"Yikes. Looks like a rebase gone bad. Will fix.""","negative"
"FreeBSD does not accept -ldl agument :(""","negative"
"http://pastebin.com/NFsf5me6 <- that could do it. Unbelievable that i lost half a sunday on this ...""","negative"
"Ok, I'm an idiot for not checking. This isn't Mac specific, because Travis isn't happy.""","negative"
"@jonleighton apparently [travis isn't that happy](https://travis-ci.org/rails/rails/jobs/5366764/#L233) =(. I get this running the test locally:  ```shell $ t test/application/console_test.rb  Run options: --seed 20833  # Running tests:  .....Quit:""","negative"
"Of course KILL probably invalidates the test. :frowning: ""","negative"
"I don't mind the increase. I'm not really sure a define is much help. It's a very magic number anyway. ""","negative"
"I mean Arel. :cry: ""","negative"
"Uh oh. :( Hmmm""","negative"
"Crap. The reaction delay should be easy enough to solve. The artifact issue is weird. Will look at it again.""","negative"
"That's weird?! I c&p'ed this from another place in DVDPlayer, which means it must be wrong there too. Are you sure?""","negative"
"Ah yes that is weird. Silly c&p error. I'll correct it.""","negative"
"Ruby should really optimise these kind of things automatically :cry:""","negative"
"@fxn yeah =(.. Questions that can receive a different answer, from text fields or check boxes, depending on their types.""","negative"
"Unfortunately, this didn't fix this my crash :-( Crash is due to the CFRelease(m_fmt_desc); but m_fmt_desc is not NULL. I have a video to reproduce.""","negative"
"confused users...""","negative"
"I'm sad that on Twitter, DHH is trying to dismiss our feedback regarding this change as """"nerdrage"""" about a """"single line of code"""". What I'm seeing in this thread is a civilized debate with many smart people—some of which are high-profile members of our comm""","negative"
"crap ""","negative"
"-_- ok well like you said above then. Personally I don't like it, but there is no really good solution that I can see. where.not seems hard to explain and confusing to a newbie. I know you have to make hard decisions so all props to you on that.""","negative"
"Don't know what happened here and I made these mistakes, strange. Sorry about that.""","negative"
"Yeah should have happened with the revert of the other stuff. Ideally the whole revert could have been done in a single commit :-/""","negative"
"The biggest problem is that the merge is done in the wrong order :(. That is why the diff above is so messed up. The merge is master has been merged into his branch, then pushed to replace master.  This means the order of the parents are wrong, causing t""","negative"
"Oh, I've misread commit title, my bad :dancers: ""","negative"
":worried: ""","negative"
"I'm -1 on this. It's imo easy enough to do Mailer.expects(:welcome) and then keep mocking from there. I don't like having two ways of doing the same thing purely to make it marginally easier to mock.""","negative"
"On osx/ios/atv2, when enable the override option it works during playback. But when i stop playing the movie it crashs. Its not obvious to me why it crashs so i can't suggest a fix here :(. It doesn't crash when override is disabled.  Here is the stack t""","negative"
"RIP `attr_accessible` :cry:""","negative"
"Just slightly related ..IMO we should break up the network settings page (scolling is bad!).""","negative"
"My only... worry... about @ernie's implementation is the location of the concern file. I don't think that dumping it in the `lib` would be a great idea, much like dumping *anything* in `lib` is not a great idea.   What would the convention be for these con""","negative"
"The fact we need this here makes me sad. It only exists because someone decided to replace all `include?` in the code by `in?`. I wish we could revert that. :S""","negative"
"Hey mate, this test is apparently [failing randomly on travis](http://travis-ci.org/#!/rails/rails/jobs/1999945/L163), but it's passing locally for me =(, mind taking a look?""","negative"
"I'm very sorry, you're right. I did the make but forgot the make install.""","negative"
"That's odd. For me they fail under postgresql""","negative"
"sorry ...  i somehow thought it wasn't used anymore. And what is scary about it - i grepped for """"patch"""" in the Makefile and didn't find it ... so ... nvm - i must have misstyped the grep ;)""","negative"
"Uh oh, I didn't see that commit. Sorry for the noise :-(""","negative"
"I'm :disappointed: that this shipped along with a critical security fix. I can't apply the patch until this issue is resolved.""","negative"
"sorry @garethrees been away from internets + don't think I can help you with your question :|""","negative"
"I also hate that """"::"""".""","negative"
"Hate the double colons.  Bring back the old style!""","negative"
"unfortunately this commit breaks regular title-based scraping. I guess m_nfoReader is not initialized. When I comment this out it goes back to normal... ""","negative"
"This whole commit looks totally wrong.""","negative"
"But looking at the original code it looks weird too..""","negative"
"Also, sorry for this, I should have revert earlier, I just thought that I will be able to fix it quicker.""","negative"
"Fortunately, `delayCallback` is never called; but, this `isFunc` is a blatant error.  My bad...""","negative"
"also libavfilter/vsrc_buffer.h header is not copied by ffmpeg install script so the file is not present with external ffmpeg. AND av_vsrc_buffer_add is not present on all ffmpeg version so you can't use it :(""","negative"
"I'm investigating the problem and seems like I already have a fix to the first part of the issue. Working on second part, will report soon. EDIT: hm, seems fixing the automatic deinterlacer is somewhat more difficult... :(""","negative"
"I think hardcoding this value is a bad idea. Making it configurable with a sensible default makes much more sense.""","negative"
"Seems like too much implicit magic, creates unnessecary garbage. Optimize?""","negative"
"Disenchanting is broken on 4.3.4 :(""","negative"
"WTF???? OMG (((""","negative"
"it's just joke. sorry if i hurt u.""","negative"
"You did, I don't want to live on this planet anymore :(""","negative"
"They told me copy-paste is evil. Now I know why.  Fixing.""","negative"
"Damn it, another typo :/""","negative"
"Yeah I got this fixed on my local copy as well, weird the previous commit would send changes without trying to build first.""","negative"
"sorry for that""","negative"
"Sadly =( Thanks for answer)""","negative"
"I don't know a 'normal' way to do it, this project is the extent of my C++ experience... SingletonImpl.h just seemed like cruft to me.""","negative"
"Really weird ... I still don't have this problem ...""","negative"
"This is somewhat retarded in arenas to have all players show up as your teammates in the data log if they are the same faction you are. Just sayin. But Subv is right, i missed the TEAM_ALLIANCE change :|""","negative"
"i tested your update and i can talk that more players with pvp gear have problem that they dont doing any damage or really small damage to player and crit bonus damage with ressilence is too bad.""","negative"
"btw the update made it more worse :S , now normal attacks without resillence armor is causing miss miss and resillence bug is same too.""","negative"
"no only season 11 no pvp damage gems and its weird on linux the damage is atleast working (lower dmg but its working) but on windows its just keep missing each attack for me :/""","negative"
"I guess :\  to be honest I have no idea I just noticed one day I had a 5 channel (4.1) count one that had no image so I just added all the possible combinations I got from here http://en.wikipedia.org/wiki/Surround_sound#Standard_speaker_channels I have no""","negative"
"I'm tired of this sh*t please don't touch it again !""","negative"
"Fuuuu ! copy paste fail :'(""","negative"
"This is weird. Seems Shauren was right. But how the Hell do I have a 76 fields dbc on my local? :/""","negative"
"Crap!""","negative"
"Uhhh... yeah. I'm the author of the previous implementation, and I know it's correct because it's what we used for requests coming through many proxies. :(""","negative"
"K, I get it now :(  Will fix tonight , sorry ""","negative"
"That's fair. It's in that weird gray zone; a 'feature' that's a big security issue...""","negative"
"I strongly, strongly disagree with it. I am fine with them if they are private APIs but they should not be public API. Otherwise we are giving people are very powerful mechanism to shot their own foot and the only reason I have seen so far is for internal/""","negative"
"I don't see why this commit had to be reverted. This pretty much feels like a decision taken by a dictator.""","negative"
"-1. This just seems like petty stubbornness.""","negative"
"-1. WTF.  I understood """"it clears up the logic"""" when you changed this originally, even if it returned the worst truthy value you can possibly return. But why would you revert a version which is both clear and returns something much, much better than zero""","negative"
"I actually see zero reasons to revert this commit except for """"I never said it should return boolean, so fuck you all and don't touch my code.""""  It won't hurt if predicate method returns boolean. It's actually a better practice since most people expect bo""","negative"
"The original commit should have been rejected, but didn't merit a revert, except for possible performance reasons. ""","negative"
"Since nobody seem to care that we break working addons from Dharma.....  Then i think we atleast should make getcwd() fail the same fashion i made chdir() fail. That way we don't get weird subtile errors from addons using getcwd(). Imho they have no busi""","negative"
"This is really disappointing. I was really looking forward to this feature.""","negative"
"@jherdman @jeremy It makes me sad that an OSS project has outsiders. Besides the point.""","negative"
"Lame reaction award for this, please.""","negative"
":rage:""","negative"
"Not sure if this is the best way to prove your point :rage:""","negative"
":+1: @holman.  but who knows how many apps have this issue and don't even realize it. :(""","negative"
"Why did you terminate @homakov account? -_- He benevolently pointed out a vulnerability. Way to piss people off who are trying to be your friends...""","negative"
"@DouweM don't be that rude. The post he deleted was while he was testing... he just showed us what can be done in github. Just showed us the vulnerabilities. He could done anything worst...""","negative"
"@chrisrhoden He told me so... @DouweM But he did not mean to harm anybody, such things can happen by accident...""","negative"
"@DouweM I would consider that a proof of concept. Ah, but didn't he post an issue for that?  @abuffy full ack!  I, for one, am very disappointed by github and consider canceling my subscription :( P.S.: And if I do so, I will send him 1 year worth of""","negative"
"@homakov is an impatient little fuck who needs to be put to death.""","negative"
"Welcome back @homakov. FWIW you got your message across. Not sure you could have done it any other way. Take this as a lesson all you devs, take all your bug reports seriously.""","negative"
"@Apelsin, yeah sorry about that. It's late. :-/  On Mar 5, 2012, at 12:52 AM, Apelsin<reply@reply.github.com> wrote:  > @jacortinas Please re-read what I wrote. I just said I did that already and what I am asking for is how to disable ALL notifications""","negative"
"If PHP code is producing errors with register_globals on you are terrible terrible programmer. If you are using magic_quotes you are simply stupid.""","negative"
"holy crap""","negative"
"jeremy, are you talkinng to sobrinho? His code looks much clearer.  y all are trying to code using 1 line. it makes things more obscure :( ""","negative"
"and you get a git wtf award!  git pull --rebase. NEVER push these commits to master.""","negative"
"@fcoury :sob:""","negative"
"no new updates, conflic with master and mmaps :(""","negative"
"Sorry for the hassle folks!""","negative"
"my fault really. the file got corrupted in a rebase that i simply could not resolve. thus crystalp had to redo the filters file..""","negative"
"strcmp is bad.... very bad. it is often used for overflows. strncmp would be more apropriate.""","negative"
"For some reason this commit did some really weird things to the diff making it somewhat hard to read.""","negative"
"Forgot a comment here :-(""","negative"
"This patch does introduce a huge performance regression for target that don't use COM, it can't be merged like this.""","negative"
"Im So Confused Right Now ""","negative"
"... yes, I won the first gitwtf award :(""","negative"
"Seems after this Build is broken :-(  ""","negative"
"To bad for Turkish users. It supposed to scan for folder names but I made a mistake and translate scan for file names :( But now corrected.""","negative"
"@pixeltrix nah, I'll just revert it.  I suppose we should figure out a test for this. :(""","negative"
"Man, I hate that 1 space indent style...""","negative"
"Oh sorry, you're right - I thought this was a .cc file. My bad.""","negative"
"@jonleighton sorry bro, I should have run the tests before merging this!""","negative"
"yeah, you're right, sorry, didn't noticed that there is only one amp symbol.""","negative"
"I'm sorry, but you're simply wrong. Just say it out loud to a native speaker: it's extremely awkward the way you're suggesting.  Regardless, arguing about it is a waste of both our time. Merge it or close the PR.""","negative"
"Ah, never mind, you included the change and then reverted. I was confused :(""","negative"
"This is bad for cherry picking too much happening in one commit.  Can this not be don in 4 maybe even 8 separate commits?  I lost the plot when the cache changes started =(""","negative"
"uh, cause I cut and paste like an idiot. will fix...""","negative"
"Oops. Sorry. There is one. =(""","negative"
"sadpanda is sad""","negative"
"That's what's so weird: I have the timezone line in my config file, and it still throws the error. If I switch to my staging branch, I don't get it, so I assumed it was this change, but maybe not?""","negative"
"hrm, wtf...""","negative"
"Oh... Ugly... (that _typeface_js thingie)""","negative"
"Ah, right--I forgot we use camelCase. My fault, sorry about that.""","negative"
"I know it's tempting, but I'm worried about false positives.""","negative"
"Whoops. My bad! :(""","negative"
"sorry, I added a note to this, but got lost when I forced pushed an update...the update kept failing for me in the update tests until I moved it up. Have no idea why, and is a bit disconcerting... ""","negative"
"Yeah, this was bad copy/paste.  But I don't quite understand how using a data URI is going to improve cacheability if it's present in the HTML of every page. Seems like an externally linked resource would function much better.""","negative"
"No tests bro :(""","negative"
"this commit is going to make writing tests so much more difficult :(""","negative"
"ugh this is so dirty :[""","negative"
"Looks like this commit makes Sam sad""","negative"
"*sigh*.  I'll fix. :'(""","negative"
"1.8 is why we can't have nice things. :(""","negative"
"I'm not convinced that this is actually an improvement:  1. There is a still a dependency of name in the condition and inside the conditional, except now it is 'request_id' 2. Adds an assignment in the if condition, which is arguably a risky idiom 3. I""","negative"
"I forgot to replace it with Rack::ContentLength :(, done here https://github.com/rails/rails/commit/d44702c830669e2647c073133bd6b09d7016424d""","negative"
"```diff -m_afFirstNagaCoord +FirstNagaCoord ```  Should be done everywhere. :(""","negative"
"I'm still hoping we can think up a way to avoid this happening, but I'm at a complete loss right now...""","negative"
"So frustrating that there isn't a way to use those strings above!""","negative"
"Oh yeah you are right.. missed that. Sorry!""","negative"
"This sounds like a """"major"""" bug. Would you mind to fill a issue for it an close it ? So we have a better history of what bugs got fixed ?""","negative"
"Sorry for the bad commit message.""","negative"
"Well that's annoying.""","negative"
"Sorry, my fail https://github.com/Imprtat/TrinityCore/commit/b8e1a70764cc4a9c84c7b10490f22846bd745416 ""","negative"
"u make me crazy hehe Wintergrasp_spawning.sql  <<<<< sql errors http://paste2.org/p/1493703  world_WinterGrasp.sql  <<<< 100 % import no errors ""","negative"
"@vijaydev Shit... I miss spelled it. Sorry about that. ""","negative"
"@jonleighton you're right!  Sorry about that.  :(  Looks like this code is new in 3.1.  Are you comfortable with this going out for rc6?""","negative"
"The performance of some Rails 3.1 apps after this was 500ms or more slower :(  `lazy_zones_map` gets called for every `TimeZone#[]` lookup, and if that's doing a `require` every time things get really slow.  https://gist.github.com/1200301  If we're going ""","negative"
"@peterc, letting testing concerns seep into the core object like this gravely offends my sense of aesthetics. Big part of the reason why I dislike rspec syntax so much.""","negative"
"Double sad face :<<""","negative"
"@spastorino you can't prevent things from modifying ARGV.  optparse does it, rake *used* to do it, (I'm sure old test/unit does too).  I'll try to figure out something. :-(""","negative"
"Isn't action_view/context autoloaded as well? requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :(""","negative"
"AV::AssetPaths is autoloaded. requiring a file that may have been autoloaded somewhere else can lead to double requires due to a ruby bug. :(""","negative"
"The bundler fix is great, but `gem install` will still give a confusing prompt about rails overwriting its own stuff :'(""","negative"
"@josevalim Do you mind commenting as to why we have the bin file in both the railties gem and the rails gem?  Maybe if we get to the bottom of that, we can get the rubygems team to help us out. :(""","negative"
"Looks like rubygems took out the warning. I think to be safe you need to have the executable in both gems. :-(  See https://github.com/rails/rails/issues/2400""","negative"
"Y U NO LIKE BRITISH ENGLISH?! :(""","negative"
"It does indeed needs much more documentation :(""","negative"
"memoize is very useful to cache some automatically built methods. Like the ones produced by #delegate  Sad to see it's gone.""","negative"
"Two days ago spent some time implementing binary caching for CanCan. Just discovered from CodeSchool 'Best Practices' that it was a better way: memoize. But it was gone. Sad.""","negative"
"looks weird ""","negative"
"Github's editor bug, sorry :(""","negative"
"I certainly didn't intend to break Py2 support, did I do something wrong?""","negative"
"Naughty!""","negative"
"@chopmo Argh! You're right. It seems I didn't imagine that case. Let me take a look...""","negative"
"> Why are you reviewing the first commit and not the latest?  @rwldrn, Because I'm a jerk.""","negative"
"Are there? I'm sorry, I will check into it further, my ack didn't pick anything up.""","negative"
"Y U REQUIRE RUBYGEMS HERE !?!?!?!?!? :bomb:""","negative"
"Log got filled up with hundreds of these deprecation warnings. Reading this commit I can't see any reason for this change at all? Probably my bad, but I just don't get it.  I'm using a module to enhance my associations and don't now how/why I should figu""","negative"
"The extra test in test_utils is an odd one.  It's a doctest that tests the custom doctest output checker.  That's not compatible with discovery, but also doesn't lend itself to be rewritten as a unit test. :(""","negative"
"Indeed.  It would be better to parse the response JSON and check ruby object equality.  :-(""","negative"
"Oops .. yeah, I overlooked that one. I've been using 1.9.2 for too long :bomb:""","negative"
"Fuck Reddit, I'm reading only commit notes from now on""","negative"
"@Warhead, tell me where is the logic of a dungeon boss giving a positive buff to his victim after a simple melee ability.""","negative"
"I don't understand this commit it's too big""","negative"
"Looks like this patch breaks submissions in the current iteration of Reddit from Source :(""","negative"
"abused as poor man’s option""","negative"
"This change makes me a bit nervous, and I see the possibility of very large performance issues on the database servers limiting to 1,000,000 rows.  How about a rough sane limit of 25?""","negative"
"I know, haven't thought of a nice solution yet :-(""","negative"
"My bad. Suggestion was only pseudo code. It doesn't handle 'folder creation failed' and returning: true or false.  I meant something like: https://github.com/itofzo/Sick-Beard/commit/247339e45aef0a915b0208c27de8c8621bdc57e0 ""","negative"
"This is going to leak memory like crazy in development.""","negative"
"I didn't really think through class reloading in development :(.  That said, I'm not sure how your proposed change would work.   The reason I added this to keep track of the subclasses is because @dhh wanted last call to win, so in a case like:  ```ruby Po""","negative"
"It looks weird to me. `VALUE_NONE` means that it does not accept any value, which is not the case. This is important as quite a lot of automated tools uses these values to build UI on top the console commands.""","negative"
"Sure, let's see what it looks like. I'm a little worried that this, somewhat minority, feature is going to creep too far. But let's see what it looks like.""","negative"
"Yeah, that is a bug. And a embarrassing one. Pull request with a fix please?""","negative"
"Forgot 4 spaces here =/ Damn... how to add them now? =(""","negative"
"Will probably revert this, has some bad side effects""","negative"
"How is this a reasonable default? This is not newb friendly, imo.""","negative"
"sigh...it is not a question of syntax preference. It's an abstraction that adds no value to the underlying scripting language. It's not worth having the argument of whether it's nice or not (which is entirely subjective)...it obscures without adding value ""","negative"
"This is a silly decision that does not represent the majority of the rails community. Official plugin? Absolutely. Core? **No fucking way**.""","negative"
"die-hard designers would probably rage over SASS/LESS/Stylus as well, however css does have the fundamental issue of not being dynamic, so I think that is a different argument""","negative"
"I personally am outraged that all of the things I have to spend time setting up for every Rails app are going to be the default. That's like, an hour I can't bill clients for anymore.  If you really want to make me broke, you'll make Haml and Rspec the d""","negative"
"Everyone is just getting all butt hurt over change!""","negative"
"@jameskilton Rails jumped the shark because it has a lively community that is passionate about its direction?  Give me a break.""","negative"
"I noticed that the email notifications for these commit notes were not working :\\  @beno Github is for social coding, not a social network""","negative"
"What happened to most of the images? This needs to be immortalized :(""","negative"
"@prusswan that's one year and almost three months! damn fuzzy dates...""","negative"
"From my POV, it'll be a little bit less easy to determine what scopes are available for a Model, which is bad. :-/""","negative"
"Well, we need to change to LOWER() because the current `match` function could cause false positives.  It's on my TODO list before 3.1 is out, I just haven't done it yet.  :-(""","negative"
"The docs here describe behaviour that is pretty different from what is implemented in the code. The passed value gets constantized if it does not respond to #delivering_email, which actually is a bit weird.""","negative"
"This documentation disappeared in the process :-(""","negative"
"Cool! The only one problem is there's no aggregate error information at last, so I have to scroll back to find failed tests :(""","negative"
"This required a deprecation warning. Most of the methods in the reflection are public. :(""","negative"
"I see. Yeah. It's weird that we call 'em options when they go in and configurations when they come out.""","negative"
"oops.  sorry - looks like I introduced a few little artifacts.""","negative"
"I did that and ended up with massive project which I don't need and incorrect deps. I dont fancy shaving the project and fixing deps every time something changes in the project. Multi-module setup simply sucks...:(""","negative"
":+1: to this. More understandable that way too. The current line just makes my head hurt.""","negative"
"sorry, took this over from Nikolay without checking, changed now.""","negative"
"I'm going to revert this commit, as it broke tests and made getting at types like json a bit slower.""","negative"
"Hardcoded :(  Unless I'm missing something its no longer possible to do 'starting in 5 hours, 23 minutes'. Relative time > assuming people can handle timezones :/""","negative"
"I reverted the changes in behaviour in [3f78216e9654d21f7d892931369d51b8c972794c].  I missed this when reviewing the original changes sorry about that.""","negative"
"That's a lot of fixes to my patch, sorry for that.""","negative"
"Don't have time to read all of it :(""","negative"
"Thx for the suggestion. Thought it might be the perfect place since it's contextual, but now that you mention that I realize I'm probably polluting core members' notifications :\""","negative"
"Thanks, I hadn't seen the pull request. I still disagree and think this sets a bad example (i.e. people who don't have `.rvmrc` in their global `.gitignore` are doing it wrong; they should explicitly `git add -f` it on a per-project basis if they want to s""","negative"
"mergefail!  :'(""","negative"
"OMG stupid me""","negative"
"We have a bug invasion for quests like this - spell hit this npc and it will give you a credit.""","negative"
"weird indenting - mayaswell fix it up seeing as you're changing the lines here anyway.""","negative"
"WTF ?????""","negative"
"yeah 150 is correct. that 300 is a old lie based form skyfire. they didnt want belive that they are only 150 cuz they parsed over 300 from wowhead... pretty bad idea...""","negative"
"I use """"domain"""" as a query parameter throughout my application.  Do I need to modify every route, url_for, link_to, and redirect_to to use something different?  :-(""","negative"
"@MaxWayt Indeed he did, he sucks!""","negative"
"Yes, it's my mistake, sorry :S""","negative"
"this was done because when you double click I did not want it to include the """". sorry its confusing.""","negative"
"okay, but we’ll need to revisit all nested objects since they are inaccessible from Java :-(""","negative"
"Oh sorry man, I did not see your commit and I believe you're damn right: the patch doesnt take the inheritance_column into account. Do you wanna patch that yourself or can I do it?  (I definitely start to hate Lighthouse :/)""","negative"
"Damn I'm hungry.  It's not even 10 yet.  :'(""","negative"
"oh crap.  I totally missed that.  The tests passed though...  strange.""","negative"
"ah right right. js needs first-class mixins :(""","negative"
"Some people prefer parens in this situation to signify that it is assignment rather than comparison.  Personally I hate assignment in a conditional test and would avoid it like the plague...""","negative"
"Oh, you're right.  Gah.  That's unfortunate.""","negative"
":confused: ""","negative"
"I have no idea what you mean, sorry.""","negative"
"A silly mistake I noticed too late! They've been invalidated, but, you're right - they should be generic """"REPLACE ME""""-type values. ""","negative"
"Yeah there's quite some legacy stuff still, especially in the routes.rb file. It became an inconsistent mess again since my last refactor of it. Guess it's time for another one…  All that new hotness and beta stuff really were just experiments that becam""","negative"
"f*ck - sorry for this whitespace issue. If you want me to fix it and rebase the branch, just tell me. Otherwise, fix it while merging.  Now that I've already formulated the pull request, it's too late for me to rebase or I have to rewrite everything.""","negative"
"crazy, I remember writing this code awhile back... I put it up on the mailing list but never got around to writing a test for it... ""","negative"
"Damnit now I have to recompile again :( But thanks for the renames, will make it easier to remember""","negative"
"gah ignore me, didn't see the else, sorry!""","negative"
"wow, sorry...""","negative"
"parens here is really weird""","negative"
"Snowman :( ...""","negative"
"Oh no :( RIP Snowman ...""","negative"
"Oh noes! This is a sad day for rails =/""","negative"
"I request a revert of this commit :(""","negative"
"Noooooooooo, not the snowman! :( I also request a revert of this commit.""","negative"
"I loved it :(""","negative"
"Oops.  I'm getting the same thing.  :-(""","negative"
"Where is .destroy() defined?  I'm confused...""","negative"
"I see the """"destroy()"""" method not existing now. I did that quickly just based on how I saw it somewhere else. Sorry about that. :(""","negative"
"@opdenkamp Hi Lars, I'm afraid that you forgot to upload the file to the server. If this is automated and just takes some time, I apologize.""","negative"
"This change at such a late time (just before RC/release) looks scary to me""","negative"
"Prints you can't silence are evil :(""","negative"
"Terribly slow. If you want an alternative implementation: http://github.com/stouset/pathname3""","negative"
"My mistake; I failed to copy the trailing slash and it redirected somewhere weird.""","negative"
"Shoot! Let's get this resolved :(""","negative"
"Thanks for applying so quickly, I'm a little embarrassed one that slipped by me.""","negative"
"isnt this going to be a bit weird ? ""","negative"
"That's true, it is complicated. Maybe it's an idea for 3.1 ....""","negative"
"Disregard this commit, it has errors.  I sent you another pull request.  Sorry for the inconvenience.""","negative"
"Ooooh no :(""","negative"
"This seems like a step in the wrong direction. I believe some sort of explanation is warranted. Was it a huge pain point for upgrades or something?""","negative"
"sorry ... that one was unneeded ... i do a pr in some mins. i've removed aesinkfactory because we don't use it on osx :(. And everything else why the build was broken for osx i've already done too. But i wasn't at home today. Should have mentioned that bef""","negative"
"I was to stupid to not realise that ruby per default is greedy. Which IMHO is shit! See my next commit.""","negative"
"Oh, right. i totally missed that one.""","negative"
"I think this may have broken something :(""","negative"
"... and the solution:   gem install rake-gemcutter  Sorry! :$""","negative"
"Made make_resourceful break :(  If I understand it correctly I'm supposed to write <tt>class.some_attr</tt> instead of <tt>class..read_inheritable_attribute(:some_attr)</tt>""","negative"
"Jesus, another yak queuing up for being shaved :-(""","negative"
"LOLWY? :(""","negative"
"Epic fail... let's build enterprise so?""","negative"
"Revert. revert, revert!""""""","negative"
"I just spilled out a little for my fallen OmgOmgz :(""","negative"
"You damn atheists! There is no hope for you in the afterlife.""","negative"
"Aw, such a shame...""","negative"
"I hope people don't git blame the removed lines...""","negative"
"Also break code in `if-else` statements without curly brackets :( Just have added `--cov` support to nodeunit, but it breaks itself. too mane `else-if` statements without {  }  I suggest to do not add coverage stuff to files, that not pass jslint test.  *U""","negative"
"I don't like the idea of this patch, I see no reason for us to be able to change tracking mid run (which this patch allows.) For that matter I'm kindof against the whole idea to change buffering number based on advancedsettings (which I have stated before""","negative"
"Very crazy feature!!!!""","negative"
"I wrote a rspec built-in generator for rails3 yesterday (in my fork). I tried to write it as a plugin generator (like in lib/generators) but gave up finally due to the dependency hell :(  Is there any public api for plugin generator now? ""","negative"
"Ach.  Lying comments.  It calls dump, not resume.  Will fix shortly.""","negative"
"This line is so confusing. :cry:""","negative"
"Ugh.  ~/.node_libraries was such a mistake.  This makes me sad, but the people have spoken, I suppose.  LGTM.""","negative"
"agreed. :cry:""","negative"
"Ach.  Lying comments.  Will fix shortly.""","negative"
"Not really.  They're now needed when building from the tarball too :(""","negative"
"I don't get why time utils was moved into XbmcThreads from CTimeUtils... The old location was much more logical :(""","negative"
"No!!!! Damn you rubygems!""","negative"
"Oops, sorry, this was already fixed in next patch.""","negative"
"What is wrong with strncpy? snprintf is possibly vulnerable to format-string attacks.""","negative"
"Holy crap!""","negative"
"As much as I appreciate HTML5 and the """"this is awesome"""" circle jerk, isn't anyone even a little bit skeptical about the potential drawbacks of this change? ""","negative"
"gah, sorry for the double post. /me fails at github""","negative"
"I think it's kind of weird that a method named validate_response! actually validates @request... Changing the name to validate_request! would be less confusing.""","negative"
"I felt a great disturbance in the Rails, as if millions of core extensions suddenly cried out in terror and were suddenly put to better use.""","negative"
"Yeah, this seems odd.""","negative"
"this seems like a very weird fix...""","negative"
"At least, Visual Studio compiler remove any ASSERT in release mode, so the function is never called. I Had a hard time with that :(""","negative"
"No, they don't release stable packages :(  They just recommend building from bazar.  There is a stable tree which I tried first but doesn't build on OSX, which is why I'm using the testing tree.""","negative"
"grmf, i don't much like this ifdef litter but i guess there's no other way around it.""","negative"
"This is really terrible - changing :private to :public without any deprecation warning?  Not cool.""","negative"
"fast fingers fail :( Anyway, I hope you get the point.""","negative"
"Upon writing up a sample I noticed a small typo causing my problems. I'm sorry for the inconvenience caused.""","negative"
"Oh my, I fail again… http://is.gd/hqCo ""","negative"
"arg :( why's that?""","negative"
"yeah. I also liked the way it was.  I think that the default 404 is going to cause the most confusion, It makes me think """"I dont want to return a 404!"""", and I'd probably delete it.  Saying that, a magical """"super"""" is probably equally as brittle.  A""","negative"
"Too bad you're still using REXML :(""","negative"
"Weird, all this code is gone now.  I guess this is what I get for chopping it up into separate commits.  Sorry you put any time into this part (this code isn't even new.)""","negative"
"Why was this reverted? :(""","negative"
"argh.  sorry for the double post, timed out on the first.""","negative"
"I don't know if it's just early or what, but I can't tell if this is supposed to be sarcasm or not. :-\""","negative"
"Oops like Josh sent to me in a private message, render_file was already deprecated earlier. My bad!""","negative"
"ok, no idea how to format code blocks in github comments :-/""","negative"
"About my comment above: it's actually .merge, sorry. My mistake.""","negative"
"We get shit for that (performance). Looks much nicer but I guess you don't need it for really low level stuff like this.""","negative"
"This kind of makes this commit (http://github.com/rails/rails/commit/888d5059bdb71e6d034d0c09d7e3b3e235fd8507) useless..""","negative"
"sorry for the bad formatted code...""","negative"
"Oh, sorry... It's patch. :( In short: activerecord/lib/active_record/connection_adapters/postgresql_adapter.rb:856 add """"unless @config[:database] == ‘template1’"""" ""","negative"
"You're a nasty code smell.""","negative"
"If you mean #any_instance, you were better off not knowing.  It's a nasty code smell.""","negative"
"(apologies for the weird formatting there, i didn't realise it was going to use Markdown...)""","negative"
"Most users has winrar installed, which afaik has some command line interface. A bit weird to rely on winrar, though.""","negative"
"And WOW, how the crap did _that_ happen? Apologies for the double-post. I blame sunspots.""","negative"
"The Rails core devs are starting to sound like debian core devs. Epeen ftl =/""","negative"
"crap, I'll rework it, I don't want a dangling else just waiting to f**k us over if someone does not watch what they are doing.""","negative"
"oh nice find, that's been bugging the crap out of me""","negative"
"Ah my bad, seems it's been fixed, the current version of the docs online http://api.rubyonrails.org/classes/ActiveSupport/CoreExtensions/Time/Calculations.html still have this wrong""","negative"
"I'm shocked and appalled by the change.  Please revert the entry for Taiwan to """"Taiwan"""", which follows the standard practice of every major, important and recognized web site and software service of the world. Neither Amazon, IBM, Microsoft or Apple, to ""","negative"
"This change is simply unacceptable. Not only due to political reasons it strongly offends Taiwanese Rails users, but also it will cause many disputes over the internet and may bring up legal issues for Rails developers.  The impact is certain. I hope Rail""","negative"
"I don't see any benefit for the community to get involved into this highly controversial issue. The name itself is very political and brings nothing but argument. No one would ever introduce his friends from Taiwan as """"from Taiwan, Province of China"""", so w""","negative"
"NZKoz,  I beg to differ. You are not really answering to the issue, only beating around the bush.  You made a profound change that affects all existing web sites built upon the code, and you based your decision on that you're syncing with a standard, w""","negative"
"Also why enable this one by default and not the other ones? It's pretty annoying having to enable them in every new project.""","negative"
"Indeed. Still too bad the others aren't. I don't really get the point of having generally useful functionality hidden away in the extensions repo.""","negative"
"Oops, it was my incompetence with copying over! I'll commit a fix.""","negative"
"Oh sorry, didnt realize that this of course brakes MongoDB since its also using the same code for mapping definitions.""","negative"
"This is an obscenely expensive change I think, too expensive just to make checkinit happy.  How is it materializing?""","negative"
"yeah, this is not a very fast build... very annoying to sort this out!   added the if statement in 0db4389e03a0154d4f91c169012683300cf85794""","negative"
"That's weird. It works for me locally:  ``` mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ rvm 1.9.3 mbp:activerecord godfrey [3-2-stable_restore_frozen_state_on_rollback] $ ARCONN=postgresql ruby -Itest test/cases/transactions_te""","negative"
"We don't like patches from gists very much.""","negative"
"Yeah, it was mentioned in the [pull request](https://github.com/mxcl/homebrew/pull/11731). So I added a [new commit](https://github.com/docwhat/homebrew/commit/ec71fda146ec27c98a135c0cf07ded3f09417a58). I shouldn't have committed that change. :-(    ""","negative"
"Accidentally added some stuff I didn't want. Oops!""","negative"
"The weird part is that `patch -v` returns 2.5.8 on both Lion and Snow Leopard...""","negative"
"What a ridiculous waste of time.  That was so stupid of me to add a test.  God I hate that fucking function.""","negative"
"Proof that redundant comments are both stupid and a maintenance burden. LIke seriously, who added that comment? The code is perfectly clear.""","negative"
"I'm usually in the """"moar comments!"""" camp. But yeah, WTF.""","negative"
"Oh whoops - I was checking your master, not the main repo. Sorry!""","negative"
"@drogus: wow, why was I persuaded that it was a 3.0 feature... Sorry for this useless comment.""","negative"
"Adamv is a stickler for consistency so I fear we cannot change it now.""","negative"
"@indirect sorry :( but I'm busy as hell, can you provide a PR and ping someone else""","negative"
"Have you did a pull request? This is blocking me to use rails 3.0.8. :(""","negative"
"Not sure then. Regardless GCC isn't installed by Xcode 4.2 so it's not a suitable solution if we're adding it I'm afraid.""","negative"
"This just feels weird, putting in the """"build number - 1"""". I dunno.""","negative"
"> This just feels weird, putting in the """"build number - 1"""". I dunno.  Yeah. I always felt weird about that too. Seems to me that the build number should be the minimum version required, not one less than the minimum version.""","negative"
"Yes, my bad I didn't review it properly.""","negative"
"Interesting. In which case, it's glib's configure that sucks.""","negative"
"@steveklabnik :heart:""","positive"
"It's dbname, not database. :-)""","positive"
":heart: ""","positive"
"Thanks @trondn for the fix.""","positive"
"Good call, removed!""","positive"
"Good point, will update it""","positive"
":+1:  :)""","positive"
"The solution of faramir118 is good   fix for windows  :http://pastebin.com/68UL31qQ   ""","positive"
"doc added, thanks""","positive"
"Good catch! Did not think of this. Please revert.""","positive"
":muscle: :lipstick: :kissing_face: ""","positive"
"Of course it did... I assumed everything was in proper order. Thanks for the heads up""","positive"
"+1, thanks for catching this""","positive"
"Nice! :+1:""","positive"
"Had it that way first, but decided it belonged in the same test block. Next time we won't. Good to know. Thanks!""","positive"
"Haha that was previously much deeper ;) a little copy pasta there ""","positive"
"Thanks, just what I needed today!""","positive"
"Yes, they certainly should!""","positive"
"I see no reason not to take code from forks. Especially if its good code :)""","positive"
"nice one :)  btw- is there any reason you made this as pull request and then merged with github instead ofdoing a direct push?""","positive"
"nice catch :)""","positive"
"I thought compilers do this for you :D""","positive"
"About time! :)""","positive"
"This is the question to whom? If to me - i have no hostility towards anyone :)""","positive"
"Eh, you and I have been down this road before :)""","positive"
":clap: :clap: :clap: :clap: ""","positive"
"congrats on your first pull, @morgangraphics :clap: ""","positive"
"ah  thank you - I did not check sd2, will do so later today ;)""","positive"
"that was the quick rebase with random authors - I mean even you are author there hehe ;)""","positive"
"I think I've made it in life now!""","positive"
"Making my potential novella even more interesting!""","positive"
"neat :) ""","positive"
"Actually I think it would be nice to maybe visualize also GM on/off with such an aura - so patches welcome :)""","positive"
"Woah, this is awesome. Great to these getting squashed!""","positive"
"Hooray for @Ambal's return. Nice to see you man. :)""","positive"
"very good idd""","positive"
"Just passing by :)""","positive"
"Hmm, indeed a valid point  and hi Ambal ;)  Though I agree- we have strong variable names which is good enough for most cases. ""","positive"
"Haha .. cheater =P""","positive"
"... and this was done, tested and all on the iPad \o/  /me is mobile now :)""","positive"
"http://www.proz.com/kudoz/English/art_literary/199056-farther_vs_furhter_farthest_vs_furthest.html :)""","positive"
"**Even better .... Thanks ;o)**""","positive"
"yes, but not fully logical maitained (see below) and overloaded by limitations. if make fylly OO need remake all tree *::getRace() :) PS i'm not propose a version :) only sample.""","positive"
"ok perfect.. then ignore me :)""","positive"
"thanks you, i understand now""","positive"
"That's why I suggested changing the parameter name to `stepValue`. :-)""","positive"
"do not be upset, but in other places forgotten :)""","positive"
"Thanks very much""","positive"
"yes :D I hope be soon. Thx for your response and sorry for offtopic xD""","positive"
"I suggested to do this nearly 1,5 or 2 years ago. The answer was dogmatic """"no"""". Glad to see that things are changing :)""","positive"
"come on - friendly pets make presents to their owner sometimes!""","positive"
"Keep up the good work. :)""","positive"
"A chance condition? :) - but this will go horrible if more than one player would loot""","positive"
"only in the perspective that the block is not to be entirely removed :) this way the diff did not include the indent-changes for the old code - I thought this would be easier to read in patch style""","positive"
"Yeah, well i just asked out of curiosity, since the code is ez to maintain i just didnt see the reason^^","positive"
"@Schmoozerd  thx for a fast, good review and your help in develop""","positive"
"ok great""","positive"
"WOW! You finished this damn fast! *likes* Awesome work!""","positive"
"do you mean 1f96ccdfe24ffedd9eb303f73f5985a3a127e203 by cyberium? saw this while trying to backport schmooz' patch and cyberiums is missing on mangos one :)""","positive"
"I didn't notice any non-order while looking into it :)""","positive"
"if these are really the only ones, it might indeed be worth filtering them. Maybe they also should be filtered genericly  About the GOs: More information welcome :)""","positive"
"I agree, hehe :)""","positive"
"Thank you, thank you, thank you. Completely slipped my mind.""","positive"
"Great! ^_^""","positive"
"Wow... Mangos rullz :) It's a great day for our community.""","positive"
"Nice work. :)  However shouldn't we have a fail check if the MMaps are enabled but the folder isn't found? Similar to the Vmaps check.""","positive"
"My congratulations :)""","positive"
"Cool :)""","positive"
"Nice :))""","positive"
"pathfinding! wow! awesome!!""","positive"
"Glad to see this land!""","positive"
"@davidben and @anthonyryan1 I landed this since there was a good patch (even saved 1 byte gzipped) and I'm glad it solves the problem. To ensure we don't regress on this we'll need a unit test; contributions welcome. I've opened [ticket 12040](http://www.h""","positive"
"Method of """"trial and error"""" - the most efficient in the case of the development of open source. Welcome to the real world :)""","positive"
"I also tried it, and hardly less than you:) so far obtained. though of course very easy to write ...""","positive"
"Hahaha! This just happened to me. Super job on the dedication from a new MaNGOS user!""","positive"
"@Razer6 hope so :)""","positive"
"Very good idea! This will help to reduce the memory usage even more :)""","positive"
"simple and smart""","positive"
"good to see this on master repo after so much time""","positive"
"This fails the test, dude. :-) You also called map.remove with wrong argument.""","positive"
"@normanmaurer seems to be working for me now, thanks :)""","positive"
"Thanks this fixed my issue!""","positive"
"Hahaha, love the commit comment.""","positive"
"might be possible, indeed :) ""","positive"
"yes :)  Edit: Well - most spells should actually work correct with dbc-values. the rest could be considered exceptions or custom.""","positive"
"fixed in [11856] - Thank you very much!""","positive"
"haha fast fix""","positive"
"haha, thanks mathias!""","positive"
"Who the hell cares, we're the only ppl calling it :)""","positive"
"Finally :)""","positive"
"Nice. Now hopefully this will be followed by the WorldStateMgr. :)""","positive"
"I work with GCC and  slave_itr = slaveGuidList.erase(slave_itr); works wonderful""","positive"
"Agreed, I'm glad @scottgonzalez spotted that - much nicer now""","positive"
"@rwldrn, wasn't accusing you of any hair-brainedness, I was just reporting what I saw as a bug. I like your custom task a lot. I was just pointing it out. Feel free to act accordingly :-)""","positive"
"Thank you all for contributing, fixed in 11811""","positive"
"why not officially post it in the forums? I guess there would be a new record of """"Thanked bys"""" for a post :D Well... thank you vlad :)""","positive"
"Thank you Vlad, you're a great dev and we'll miss you and your commits.""","positive"
"Thank you Vlad. Your contribution to Mangos and TC will be remembered. I admire you so much.""","positive"
"Thanks, I missed that new feature. Awesome.""","positive"
"Yeah, I'd love to move on, but this indicates that I can't reliably test locally, because those conditionals weren't necessary locally, nor do they really make any sense, unless I don't know how testswarm works.""","positive"
"Yea, had to edit something  anyway fixed in [11790] . Thanks =)""","positive"
"Schmoozerd is finally a dev, cool :) Cheers! :)""","positive"
"Congratulations!""","positive"
"Thank you guys :)""","positive"
"@cooler-SAI Usa tú el puto traductor de google y sigue los estándares del proyecto )  Some news about project status? =)  ""","positive"
"Works like a charm. Thank you.""","positive"
"I like the var. Now when people ask if we have any priors, we can say yes. :)""","positive"
"whoa. great job!""","positive"
"Cool, big thanks!""","positive"
"yeah nice :) it is possible that you have the part already working but this is hidden in other parts of code: Is there some MovementInform call when the jump movement finishes? Also possible for scripting uses it might be helpfull (but likely not really ""","positive"
"Awesome.  We can finally remove: https://github.com/jupiterjs/jquerypp/blob/master/dom/dimensions/dimensions.js.  Great job!""","positive"
"Actually, is there anyway to detect this?  We have a bunch of widgets that still work on older jQuery versions that depend on a setter.  I'd like them to check if this is available before grabbing our plugin.  Thanks!""","positive"
"@justinbmeyer: Yes, and even corrects for whichever box-sizing you're using :-)""","positive"
"Yep, I noticed I'd forgotten that when I got back to the ticket. Thanks!""","positive"
"Thank you ;-)""","positive"
"ah - this was way easier than what I had in mind - thank you :)""","positive"
"Silverice, please, give me sample for start parabolic movement. Ple-e-ease :)""","positive"
"Great job, that was needed! I'm looking forward to see all the great imporvements here backported to the One branch.""","positive"
"Ah, makes perfect sense now :)""","positive"
"Lol, i think in mangos many missing things that let wait for you with this ;)""","positive"
"point for you =)""","positive"
"Awesome...""","positive"
"who's da man! SilverIce :)""","positive"
"Oooo... My God! Great job!""","positive"
"That is just amazing. Thank you.""","positive"
"very nice. great job.""","positive"
"Also, I like the unwrapping here. Great catch.""","positive"
"Yeah, that's the big advantage of using jQuery.each in Callbacks.add!""","positive"
"Yay nice fix.""","positive"
"https://github.com/jquery/jquery/commit/42dbc86573a1172157def6fc417f33b69d00c2a5  thanks for your expert eye.""","positive"
"I whisper this one: looks like a huge step to ahbot implementation. Yay ;-)""","positive"
"One more point for you on the unlimited """"why we love you""""-scale. Have a nice day.""","positive"
"thank you :)""","positive"
"at last ^^""","positive"
"good work, thanks.""","positive"
"Must have been a keyboard spasm on my part. Stray text outside elements in `$()` is ignored which explains why it has no effect. I will clean it up on the next commit in this area. Thanks for keeping an eye open!""","positive"
"Makes sense.  Thanks for clarifying.""","positive"
"Cool, it's great to see this headed toward Promises/A!  I think it's gonna become the norm for multiple promise implementations to be in play in any reasonably interesting app.  I found a situation where I believe it still isn't fully compliant, so I creat""","positive"
"Thank you for confirm!""","positive"
"Yes. Let me take care of it today.""","positive"
"Thanks again @louisremi for the fix! ""","positive"
"Sweet justice :-P""","positive"
"Cool, thx =)""","positive"
"ya +1 for clearer code comment :D""","positive"
"Cool, thanks.""","positive"
"I'm happy with this.""","positive"
"Perfect fix.""","positive"
"I needed to update it about a month ago :)""","positive"
"i'm a good source of inspiration it seems ^^""","positive"
"got clean mangos repo recloned from orig mangos but same probs :) strange :D  @lakilak if you have found a way pls tell me :) dont get it what i am doing wrong :)  @VladimirMangos also this diff is empty though....  again rebuilt,cleaned and resetted""","positive"
"wonderful :) so problem still there but no solution... will try more things tomorow x_X impossible that we are alone with this problem...  edit: @VladimirMangos """"git diff remotemangos/master"""" is also empty so far and as already told i fetched a new cl""","positive"
"Thank you Vladimir for fix. I did have full vs2008 with SP1 (also downloaded as .iso from microsoft)... but after [11630] problem solved...thank you once again... :)""","positive"
"Well, we didn't have a migration in a while but it is in the usual update workflow. Rails will also print a pretty clear error message in case you miss it. So I don't think that's necessary :)""","positive"
"This is awesome work, thanks!""","positive"
"Yea we talked about that.  We don't want to put in too much code for these edge cases, but this is an improvement for .css('width/height').  Feel free to continue tackling tho!""","positive"
"That's fine. We should then at least document that known issue.... of course, I'll continue to try to find an efficient, smaller solution :-)""","positive"
"Makes a lot of sense :)""","positive"
"Thanks @normanmaurer for backporting!""","positive"
"Also, the bug tracker said Akismet didn't like all of my links to the MDN articles and then everything crashed out and showed me Python errors. It's probably time to move the jQuery tracker to GitHub :)""","positive"
"These tests are great. ""","positive"
"@rdworth hahaha, ok! stop yelling at me.. geez... ;)""","positive"
"@timmywil Can you update the whitespace in accordance with style guide - thanks dude :)""","positive"
"Yes, that is nice. Thanks for the follow through haha.""","positive"
"@jrburke good point :)""","positive"
"\o/ Thanks!""","positive"
"Sounds good to me! Thanks.""","positive"
"Good catch, wanna send a pull request? :)""","positive"
"thank youuuu""","positive"
"Yay, thanks for this! :)""","positive"
"Thanks, good suggestion. Fixed.""","positive"
"Seems like specifically looking for the value None would be both more explicit and more accurate with respect to the documentation.""","positive"
"I use it for debugging, ex. in IE :) where I can't use firequery.""","positive"
"@gnarf37 : So, what about an official """"hasEvent-like"""" support in a near future ? :) This could be as useful for debugging as for other use cases people will think of for sure.""","positive"
"I totally understand what you guys are saying and I agree. I am sure a nice solution will came out of this thread, as always :)""","positive"
"Nice English there""","positive"
"Thanks Mike.  You said it better.""","positive"
"Yes. Thanks for the heads up.""","positive"
"They work for me with clang.  What else is there?  (Plus I think these are so standard that most compilers should support them)""","positive"
"yay @randx thanks!""","positive"
"I wanna give @cowboy a hug :D""","positive"
"@swaroopch don't apologize, we need more nitpicking like this on the docs. You are encouraged to double-check us.""","positive"
"I'm at Railsberry conference now. If someone can provide a clean fix - it will be great :smile: ""","positive"
"I <3 you Kirk. Now I just have to let Machi down easy. Seriously dude, some really amazing work you have been pumping out.""","positive"
"Nop,vehicles didn't behave this erratic before Machi and Shauren started poking in the code :) ""","positive"
"I'm so glad you gave detailed information about this update.""","positive"
"doesn't matter, just a string. but thanks for checking ;)""","positive"
"Great, now it will have a bad visual on the channel spell. It should always have an invisible model.""","positive"
"@clintongormley Great! Thank you so much.""","positive"
"@tadd agreed - I wasn't aware of that syntax. I've added your suggestions and pushed. thanks!""","positive"
"Not by me :P i only diffed the fix they are from MitchesD  :)""","positive"
"I think this has already been fixed in develop.  Thanks!""","positive"
"Custom demo seems working again now, thanks!  Now trying to integrate it within Symfony 1.4.11 forms starting from the demo you provided..""","positive"
"Awesome!""","positive"
"It's working well now! Thank you!!""","positive"
"Ok. So its done? :)""","positive"
"Ish. The implementation should be done. We still have some tests to clean up + make sure we haven't removed any core functionality in the rewrite. The more that help out testing it, the quicker this will happen :smile: ""","positive"
"Great idea. Instead of having a problem, automate it away.""","positive"
"Knock yourself out :-) Even something that's replaced later that does the job would be better than nothing :)""","positive"
"Ignore me. Next time I'll keep researching before I comment. :)""","positive"
"Yeah yeah I've seen that, it's an awesome work BTW :) But I was wondering what does the statement `name = name;` stands for ?""","positive"
"Wow.... *blink* nice catch ;) I'll fix it in a pull soon.""","positive"
"Have  great trip, @yihui .""","positive"
"Renamed to `ReflectiveAioChannelFinder`.  Had hard time finding the adjective form. :-)""","positive"
"Lets Go to Bar :)""","positive"
"Cool research, thank you Vladimir.""","positive"
"yeah """"Redunction"""" was too overpowered. Nerf was totally needed :D""","positive"
"i hope the next change will be fixing a bug that aura 269 affects resilience =)""","positive"
"err... """"must NOT have....."""" maybe?)))))) ^_^""","positive"
"thank you very much :)""","positive"
"nah it's a none-node related C project, thanks I'll check it out!""","positive"
"wow ! that was fast ! There's 2 bytes now available to more crazy stuff :)""","positive"
"In [11528]. Thank you :)""","positive"
"Fixed in [11522]. Thank you :)""","positive"
"ye,  summoning works fine. Also totem timers work already well, what a feeling to play a shamy :D thx""","positive"
"This is so cool!!! Arcane Missiles spell works great for now ^^""","positive"
"Ah, sure. Thanks for explaining and sorry for the noise! :-)""","positive"
"Fixed in [11508]. Thank you. VS accept old version, lol.""","positive"
">accept old version  if WIN32 is defined :)""","positive"
"yes, make sense, it missed only in non-win case. I has been slow in understand this ^^""","positive"
"Nice catch - that's the right fix""","positive"
"Would it be hard to remove 2+ spaces? I think no. :D""","positive"
"i find another place where use suggested by you way implement operator for if() use ^^ One more time thanks for point to it ^^""","positive"
"Thanks for finally submitting this, SilveIce :)""","positive"
"What is ```.removeClass()``` supposed to do here?  **edit**: Ah, ```value === undefined -> className = """"""""```, I didn't know that. has been supported ever since 96dd06e. Nice :)""","positive"
"why should? :)""","positive"
"This fixes many bugs, cheers""","positive"
"Great, thanks""","positive"
"Brilliant, this was causing a few issues for us. Any idea when this will be released?""","positive"
"Wow! Thanks. It's very long-anticipated search method.""","positive"
"Indeed, good one.""","positive"
"You left var fellback in from my commit which is now unnecessary. Otherwise, good stuff!""","positive"
"Done. :-)""","positive"
"Suggested fix added into [11481]. Thank you :)""","positive"
"It is not if the buffer.readable() is false. :-)""","positive"
"Fixed in [11459]. Thank you :)""","positive"
"Thanks Ben!""","positive"
"you could also write ... if (roll < 73) ... to prevent calculating the random number in this line - one might be enough :)""","positive"
"Exciting improvement.  How do nested spawns work within this framework? I don't think jobs could be nested prior to Windows 8. That's probably really rare, and this truly looks like a net improvement.  LGTM.""","positive"
"Good idea ;)""","positive"
"It's funny how you treat your own contributors and watchers :D ""","positive"
"Dennis, you rock. Seriously.""","positive"
"Thanks bro, missed it! :smile: ""","positive"
"Happy to see you going by hand, but the Ragel parser had the advantage of the graphical Dot state machine output. Are you maintaing a similar FSM for this version, and if so, would you please copy the .Dot file into the repository? Thanks! ""","positive"
"all auction code expected executed in main world thread only, not in map threads. So remark about not safe just lol.""","positive"
"player handlers also? thanks, I'm happy""","positive"
"You must also edit huge_commit.html.haml  Then everything is fine ;- )""","positive"
"As I said, probably I am just a consistency-freak...  and for that I am glad that isArrayLike will be considered. :)""","positive"
"fair enough :)""","positive"
"For users, it probably don't have to be mentioned (it's a documentation). For developers there are unit tests (+docs) :)""","positive"
"Good catch! Thanks a lot! :heart:   This has been fixed in 103ca1e5fe205771989a29866447acb7881baaf1 and acc9e924cea986ed83b5cb2253dee2202ab6bbd3.""","positive"
"Super, thank you! Happy to help :)""","positive"
"Thank you, Neo2003. Nice patch :)""","positive"
"@timmywil Sounds good!""","positive"
"@AlexDenisov lol. I dont have command button :) Feel free to send PR""","positive"
"Yay! :yellow_heart:  ""","positive"
"tradition with waypoint record ^^""","positive"
"Have you thought about using libev? I've switched from libevent to libev and been really happy. It's got a compatibility layer during the transition that's at least as fast as libevent is natively. Plus, libev is really reliable in my experience. :-)""","positive"
"uv_stop is just the feature I needed--thank you!""","positive"
"I didn't know about libev. I'll check it out! Thanks.""","positive"
"This is awesome :)""","positive"
"cool, thank you.  I was just going to write a request for this :)""","positive"
"thanks :) it's something new from Cata or already used in Wotlk?""","positive"
"Ah cool. Thanks for the context.""","positive"
"Just to let you know I really thank you for this. :)""","positive"
"Yay! I always thought this was strange.""","positive"
"Fixed in [11359]. Thank you :)""","positive"
"I love you, man :-)""","positive"
"Thanks for explaining it :D""","positive"
"...because this is how it was before :)""","positive"
"whenever i see deleted code, i get all happy and stuff.""","positive"
"@stevenh512  <3 @danielgrippi I wish github supported likes on comments so I could like your comment, bro.""","positive"
"macro for aura cancel :D ?""","positive"
"thanks for that, very helpful""","positive"
"Nice catch :)""","positive"
"Thanks!""","positive"
"In [11327]. Thank you :)""","positive"
"Yeah, that's the plan in the next milestone. :-)""","positive"
"I'd love to know why they're a terrible idea :)""","positive"
"In [11337]. Thank you :)""","positive"
"sweet""","positive"
"Great, DMR before duration calculation fixes few talents not working on 10+sec spells (Fear etc). Nice work :)""","positive"
"And yet I'm on me:) I went through all the code 2 times nothing to report on that side I raise a good compilation and I see I handed the file on my rest can goo better ^ ^""","positive"
"For me, the only fix I was able to do (without deep research) is 'DetectPosCollision = 0' and since vmap code has been added to core years ago :)""","positive"
"Nice spotting, sir. Thank you!""","positive"
"Really appreciated this!""","positive"
"Thanks!!!! =)""","positive"
"@bnoordhuis Everything is working fine. Awesome!""","positive"
"Did the IAM template get excluded from this commit? Just checking :)""","positive"
"finally :)""","positive"
":heart:""","positive"
"I actually found the problem on my end, thanks!""","positive"
"Good call on adding the wiki guides. :)""","positive"
"This has to be one of the best commit messages in the repo!""","positive"
"I am geeking out over the bug and the fix. srsly awesome.""","positive"
"and more safe. Thanks :)""","positive"
"I think that it may be better to handle the """"Trick"""" (roll_chance_i(50) returns false) through spell 24714 which requires script effect. Your """"Trick"""" code looks like it would work perfectly there though :)""","positive"
"I am. Okay cool I didn't know clojure did that!""","positive"
"thanks. may be next step - move pet summon code from SpellEffects to class Pet? it's work good.""","positive"
"Ask google :P""","positive"
"Sounds great! Thanks.""","positive"
"Cheers, awesome work on this!""","positive"
"Yeahhhhhhhhhhhhhhh thanks guys!!!!!!""","positive"
"Lover limit? Got a good laugh on that one :)""","positive"
"Awesome! :-)""","positive"
"This is just to good to be true. I'm almost crying 'caus of joy. Thanks a lot, this makes life a lot easier!""","positive"
"Awesome! I hope you are also considering using only Cmake on Windows because that really makes the work of developers much easier :)""","positive"
"Fixed in [11184]. Thank you :)""","positive"
"Heh, yeah :)""","positive"
"Well, it would be unexpected that the same user code silently works on Unix but gives an error on Windows, wouldn't it? Cross platform consistency is nice :-)""","positive"
"IsPositiveSpell check needed ? I mean, you should never miss positive spell.""","positive"
"yup  I considered writing my own, but the benefit isn't very obvious :-)""","positive"
"yes, this is another type which will require separate commit to fix :D""","positive"
"Long live the thread-safe code! :)""","positive"
"wow! great work.""","positive"
"This looks intresting, now.. hmm, to get up with some nice scripting idea using this :D""","positive"
"True - I wanted to make it in SD2 before handled by some spawned triggers but ye it would be messy and actually, never got to even start it :D""","positive"
"yes. all OutDoorPvP may be easely rewrited with this code - not in core, in SD2. but need work :)""","positive"
"Nice commit! This will help me for encounters event :)""","positive"
"nice, that's what I needed  Thnks""","positive"
"Grats on 11111 commits. :)""","positive"
"Epic commit. As always, when magic commit number comes :))""","positive"
"Need preserve tradition. ^^ But note: _not_ specially selected ;)""","positive"
"Well, it's pretty safe to say there are different opinions :) I'll make a post in the forums so we at least can see if we are able to make a unified style on the SQL (SQL that goes in to the log files was my main concern)""","positive"
"I wanted to place MANGOS_ASSERT() there to crash some servers and find out how we can get in this case :D""","positive"
"Awesome!  Big ups to the core team!""","positive"
"Awesome work!""","positive"
"congrats guys""","positive"
"OMG TESTS YES :heart:""","positive"
"Thank you, boyz :) Next target - prepared statements :)""","positive"
"Indeed, great work as always, nice to see such optimizations in mangos!""","positive"
"Thank you Ambal for the patch. Go ahead for the next goal!! ¡¡Prepared statements!!  Cheers Axxus AKA Undergarun ;-)""","positive"
"jethro84530, your issue should be fixed in [11049]. Thank you for reporting!""","positive"
"Commit [11000], jeez! :) ...I joined when mangos rev was only [1527] and now it is 11k - nice progress, I'd say :)""","positive"
"it is told that 11111 will be vehicles implementation :) ""","positive"
"yeah DasBlub I wanted to say that :D as it was for 10k commit removing empty line or so whatever, lol  So happy new year, guys ,and happy new thousand! ^_^""","positive"
"I think MaNGOS startup-time is O(1), so the progress bars are really a must have :)""","positive"
"Thanks, so is it planned it to work also in Windows? if so I don't need to change my code :)""","positive"
"this one is nice :) would be good thing to see gossip future binded to world events (gossips appear when spcified event begins).""","positive"
"What was the issue ? It seems it has to be known for any JS developer :)""","positive"
"Great! Thank you again!""","positive"
"Is 5.0 coming in February now instead of 4.2, or still planning 5.0 for March 22nd?  (I'm just excited for the release!)""","positive"
"Happy new year guys!""","positive"
"Gotta love auto-updating browsers :) What’s up with this commit though? What exactly do you mean by “no longer necessary with the release of Opera 11”? Older versions never existed?""","positive"
"You based good looks off of my posts? BEST. DAY. EVER. <3 :)""","positive"
"Scripting libraries need to be adjusted accordingly. <= NoFantasy will be """"happy"""" with this patch, thats for sure =)""","positive"
"jajajajajajajajaja xD """"Happy for sure""""""","positive"
":) without corrects of scriptmgr calls in SD2 library was not load :) ""","positive"
"oh that was fast, I didn't expect this patch so fast submitted to master ;) Thank you looks nice  edit: I should have checked sd2 svn before writing here""","positive"
"Thank you so much!!!""","positive"
"Lynx3d, your issue should be fixed in [10931]. Thank you for reporting!""","positive"
"It's totally awesome to see Deferreds/promises added to jQuery with API basically compatible with other libraries, great addition! However, a slight nit: in all other libraries that implement thenable promises/deferreds (node-promise, promised-io, Dojo, ri""","positive"
"I'd be more than happy to make a proposition but I have no clue how.  I was well aware of Promises/A and I've looked at existing implementations.""","positive"
"Welcome to the team, zergtmn :) Congratulations with first commit :)""","positive"
"woot - really awesome to see you in here !""","positive"
"Gratz Zergtmn! Very good job!""","positive"
"Confirned by testing in game. Thank you :) I look currently how this can be used in code...""","positive"
"really cool ""","positive"
"You don't really needed to fix these problems because jzlib was on the exclusion list but on Windows it didn't work because of different file separators.  It's good to clean things anyway. :-)""","positive"
"Awesome, I'll play with this when I get home to make use of more og love. :)""","positive"
"it works now!""","positive"
"Awesome, thank you. This reduces npc_trainer table size by at least 50%""","positive"
"Methods are fine too -- something to capture that state info would be great either way :)""","positive"
"Thanks.. I really need to remember to run mvn clean package before push changes... I own you some beer""","positive"
"Thank you. <3"""" - Alien Blue users  This issue caused a massive uproar on /r/alienblue.""","positive"
"Thanks, Vladimir. Nice update, I haven't thought of it :)""","positive"
"Nice - Awesome work, thx Kero and other testers for testing it, and ofc thx to You Ambal :)""","positive"
"Great work.""","positive"
"Wow!! Thank you!!! Great work!!""","positive"
"Maybe because I'd missed it while making a patch? :)""","positive"
"This should help a lot!""","positive"
"Yayz workz! Thank you Bukkit Team!""","positive"
"So move the yelling to a central place? Great idea.""","positive"
"great to see railsadmin in master :)""","positive"
"Yeah, it's pretty nice.. it'll be nicer once it's an actual gem (pretty big git dependency, my Heroku slug size is up to 97mb) but I'm not complaining :grin:  While I haven't tested this, I have a feeling anyone using TheRubyRacer instead of Node.js as t""","positive"
"This commit description makes me happy.""","positive"
"that would be great. I love coding, but don't know much about the lang""","positive"
"Will it work with people who run Java 7 like I do? Also Fantastic job on this project! I'm proud to be in a world of developers!""","positive"
"@axium1998 Ok cool! I'm so looking forward to a beta build! Keep being Rock Awesome!""","positive"
"I always compile for Java 6 - however would like to use some features of Java 7, but hey, I can use else if, else if instead of a switch for strings and listen to every exception, as it makes backward compatible :)""","positive"
"It's nice to have backward combatiliaty!""","positive"
"Good work :)""","positive"
"cool thanks, I will do that!""","positive"
"Ah. Cool deal. Thanks, John!""","positive"
"wohoo nice:)""","positive"
"Ofc, but my secretary (monkey) in random typing by keyboard not always type proper texts to commit notes. ^^""","positive"
"great commit vladimir, great job...as usual""","positive"
"big thanks. but typo - controLLed, not controLed :)""","positive"
"@rwldrn: Push push push! :)""","positive"
"Exellent work. I think, the next step (step by step :) should be transfer Pet Action's from PetHandler.cpp to Unit.cpp (for use in CallForAllControlledUnits). Tested more than three months (based on Laise code). Need publish clean patch? ;)""","positive"
"Ok :) Just without question this is look like problem report ""","positive"
"jitter, thanks for spotting. I was doing it quickly and a bit sloppily. :) you want to file a pull req? I know it's minor but since you spotted it you could get the authorship cred on the fix. ""","positive"
"@tommytomatoe no lolz for anyone on this anymore :tongue:""","positive"
"hehe. I was waiting for the loolz. Thanks :-)""","positive"
"Nice. Time to start cancelling Lily-pad boat trampling. ^_^""","positive"
"I think that would be great! shall we call the color uniform color_uniform ?   Shall i send a PR? - I'd also add  a fix for a typo in matrixStack.getModelViewPorjectionMatrix() if that's ok =)""","positive"
"Indeed, thanks for notice :D""","positive"
"Epic.  But will it be another great patch, after which mangos will recover for months? Hope not and Ambal's skills are sharp.""","positive"
"Well, lets hope my skills are indeed sharp :)  And remember: mangos community is the only QA which our dev team has. So quality of this project is highly dependent on your participation in patch testing! If you miss your chance to report issues until patch""","positive"
"Thanks so much for implementing this. <3""","positive"
"Cooollll! Thank you Ambal ;)""","positive"
"great job ambal!""","positive"
"Woooow, nice work, thanks!!""","positive"
"Wonderful :)""","positive"
"Finally, it got in! Thanks Bukkit team!""","positive"
"Thank you, this should help especially with protection systems like LWC.""","positive"
"@riyad thanks. much better now ;)""","positive"
"Any plans to add support for custom NBT effects? Would certainly be useful...""","positive"
"Well done, thanks for not being stingy on the mc-dev update :)""","positive"
"Also, the renames in all of the scoreboard classes are highly appreciated!""","positive"
"Yeah! It works!!! Thank you very much!!!!""","positive"
"Thank you! :)""","positive"
"@riking   Thank you :)  I did not know about this feature (I'm new in gihub :)) In future I will use formatting for code  :)""","positive"
"Oh man, thanks for this fix! <3""","positive"
"Yeah - that was related, I just landed a variation of it. Thanks for the catch!""","positive"
"lololol good catch""","positive"
"thanks!!!! Hope this will solve the problem with ACE-depend crashes""","positive"
"@cheatmasterbw Hell yeah! I really love commits like these :)""","positive"
"Thanks for fixing it, you saved my OCD :P""","positive"
"Awesome - speedy patching!""","positive"
"@jdalton: Although they're far more likely to find them baffling and unnecessary - as the bevvy of tickets in our bug tracker indicates :) The user is expecting it to do nothing in IE - this change handles that particular case (we already do this for heigh""","positive"
"Finally after 1 year :dancers:  Thanks!""","positive"
"This is great! Thanks a lot.""","positive"
"Great fix, Thanks! :)""","positive"
"Thank you thank you thank you. Love you @feildmaster, mean it.""","positive"
"If this is what I think it is, thank you! ""","positive"
"What's up with the really amazing commits lately? Thank you!""","positive"
"It traditionally forgoten ^^ Thank you for pointing. :) Will fix as complete with current commit.""","positive"
"This helped me alot! I can confirm that it is working with multiverse, and that is AWESOME!  Good stuff   Thank you feildmaster :hamster: ""","positive"
"It seams to work at the first sight. I will do further tests, but it is an improvement of this patch.  All non-Win'er will thank you ;)""","positive"
"should've been clickedX as well, even though that would've increased the diff  Edit: :smile:  Well, that's kinda hard when it's the first (or second) alphabetically :)""","positive"
"piece of art :smile: ""","positive"
"wow, that's a commit ;)""","positive"
"Big thanks for good work. ps awaiting CMSG_MOVE_TIME_SKIPPED :))""","positive"
"Axxus, looks like an old crash but just in new place ^^""","positive"
"Error might be useful - Math, probably less so :)""","positive"
"Also maybe space separated words are something more easy to read/write. As well this few lines of code would be more readable if only space separated :)""","positive"
"Yep i had found it, but thank you very much for answering my simple question :)  Glad theres atleast some people out there that understand a simple question :P""","positive"
"comments would be helpful ..:)""","positive"
"Ah cool. Your current *(revised)* way is good for a fallback solution.""","positive"
"Sounds good. We definitely don't need the hassle later. Hopefully Holo endures.""","positive"
"Please, test without plugins.  One person already determined DynMap is the culprit, so try without plugins. To make sure. :)""","positive"
"Ah. I've always been a fan of `(function(window, document, undefined){ /*...*/ }(window, document));` which compresses even better.  :-)""","positive"
"This has a potential to be very useful :P""","positive"
"Finally! This will make everything so much easier :3""","positive"
"Thank you sooooo much ;)""","positive"
"Awesome, already implemented Zelda-Like :heart:-containers in my RPG plugin :D""","positive"
"Love it!""","positive"
"@riking very nice.""","positive"
"Sweet!""","positive"
"lol :D I haz fish!""","positive"
"great update! thanks..""","positive"
"totally makes sense! thanks for the addition!""","positive"
"@jeresig:  That makes sense.  Thanks for the explanation!""","positive"
"Awesome, thanks!""","positive"
"I'm getting this error: http://pastie.org/private/mmq6bljgvnuad4vfe9iijq  Hope, I helped  Thx ;D""","positive"
"use my workaround :)""","positive"
"will be great""","positive"
"Thanks u so much!!""","positive"
"Cool!, finally crash in esES locales fixed ;-) ""","positive"
"Why english or russian? Are we special? :P""","positive"
"Thanks a lot ^^""","positive"
"Hi Vlad, patch http://gist.github.com/619398 work perfect, no locales crashes for client esES, Gameobject Ok, Items OK, PageText OK and Gossip OK. (GCC version 4.4.1)  Thanks soo much.""","positive"
"Thank you for testing :)""","positive"
"Nice work everyone who contributed!""","positive"
"AWESOME""","positive"
"Oh! I think it will be my favorite commit :)""","positive"
"Awesome commit :)""","positive"
"Great commit as well. IO is definitely expensive in terms of CPU time. Hopefully this will allow the entire system to run more consistently over time :)""","positive"
"This is just amazing. Thanks for adding this code to use in bukkit.""","positive"
"Great Commit.""","positive"
"Good call - I was just hunting down that issue! Landed.""","positive"
"It should be setChestplateDropChance not setChestPlateDropChance.  But thank you for adding this =]""","positive"
"Great catch. Note to self: Always run formater""","positive"
"Yay finally, thank you =D""","positive"
"Finally! Big thanks for that.""","positive"
"Works Great!""","positive"
"Wow, just awesome commit!""","positive"
"Haha thanks :heart: My brain is a bit fried at the moment. :)""","positive"
"Nice, didn't know what to say about this argument in the tutorial :)""","positive"
"@riyad you are right :)""","positive"
"Applaude :)""","positive"
"maybe """"urand"""", instead """"frand"""" ? :)""","positive"
":D taking shape :)""","positive"
"I cant believe it Oo Please keep track on vehicles. Thank you!""","positive"
"A vehicle commit ?! That's nice ^^""","positive"
"Gratz for new status, DasBlub!""","positive"
"Then we can be happy that other browsers don't follow the spec, and hope for a fix to the spec instead.""","positive"
"@BangL Check out my message about 3 hours ago in this comment section. :)""","positive"
"@mbax Thanks, that looks like a good direction. Time is up, however. Took me too long already.  All this """"easy backwards"""" and """"easy fixes"""" mean that we add new projects maintain them all the time adding unnecessary complexity for the great majority of pe""","positive"
"@LB-- We appreciated your comments, and we appreciate the discussion this has spawned.  I did not think you were trolling, and I felt you made some really good points.""","positive"
"@Afforess that's a nice food for thought, thank you very much!""","positive"
"@mbax  > Backwards compatibility made easy.  Forwards compatibility prevented.  > Version checking made easy.  Sounds good, but shouldnt be done this way.  > Outdated plugins immediately are outdated instead of potentially harming a server.  Re""","positive"
"The apache commit has 370 comments, this one is about to hit 300.  Not there yet! :)  After reading a bunch of the apache thread though, there is some really nasty stuff in there.  You guys have kept it relatively civil in comparison, good work all! :)""","positive"
"@syamn don't worry, plugin authors can easily update their plugins, just like when a new minecraft version comes out :)""","positive"
"No hate here friend :P ""","positive"
"@CorrieKay   I'm aware, I'm just really entertained by the screaming contest above. :D""","positive"
"@turt2live Wtf. You are on annoying prat :)""","positive"
"@JamesNorris We've already promoted the idea, although bukkit being bukkit, they don't care :)""","positive"
"it would be sick if spout replaced bukkit, then we could screw with the client side :P""","positive"
"Thank you so much for clarifying that, @EvilSeph!  I think those changes are really needed.""","positive"
"@BillyGalbreath I'd be on 1.4.2-R0.2. Which I am. ^_^ ""","positive"
"@CelticMinstrel Agreed, not impossible, but nearly impossible. :)""","positive"
"@Tux2 We're working hard on ensuring the concern over waiting for approval is minimized :)  As for compatibility, abstraction is your best friend.""","positive"
"@Puremin0rez @stefansaraev Thanks for your feedback!""","positive"
"I like that this is an open forum without the tyranny of censorship :)  nice! @bergerkiller https://github.com/bergerkiller/Nover-Package""","positive"
"thats fantastic and useful addition.""","positive"
"@V10lator  ``` try http://pastebin.com/FcNGtFDV ```  @mbax will be happy then ;)""","positive"
"@Technius No, I read the whole thing. Just reading an entity's inventory is merely a piece of the larger puzzle of reading and writing the inventory. :)  If you want to save that information to a file, I do believe itemstacks are serializable.""","positive"
"@coelho Because Bukkit is an open, friendly community that encourages discussion and feedback.""","positive"
"@coelho Great point :+1: ""","positive"
"Oh, that makes sense. Thank you for that answer.:) ""","positive"
"^^ https://github.com/settings/notifications go gooo :D""","positive"
"@stefansaraev I knew it was something simple. Thanks.""","positive"
"@Ne0nx3r0 https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2305605 >@mcfacilitator When we're given permission to discuss this on bukkit.org I'm sure most people would be glad to do so. It would be nice t""","positive"
"@mbax ItemMeta is great, but I want to add my own metadata.""","positive"
"@feildmaster Well I value your feedback, so thank you very much for answering my question.""","positive"
"It's good to know that this in stone, it'll help people move forward one way or another. ""","positive"
"@mcsnetworks WOW That looks amazing! Will most likely be moving to this some time in the future.""","positive"
"It's finished! It's resolved! 1339 comments! No more needed! Thank you!""","positive"
"@GarretSidzaka concurrentmodificationexceptions aren't blocked by this. PM me on the bukkit forums and I'll be happy to help you out in debugging.""","positive"
"I know a lot of server admins will be happy about that.""","positive"
"Oh right, I didnt see it, ty  =)""","positive"
"Thank you vladimir. This should make compatibility between different branches of mangos and scripts a lot easier.""","positive"
"i understood that after a chat with vladimir :P ""","positive"
"was thinking of doing this myself since a long time... good job.""","positive"
"good, this one makes simplier doing backup""","positive"
"yes, you are right. This most clear way and consistent with other cases.  Added in [10510]. Thank you :)""","positive"
"lol :)""","positive"
"ok thanks ^^""","positive"
"Lol, it should be """"0:idle, 1:random, 2:waypoint"""" in commit notes of course :)""","positive"
"I hope it is not patronising if I offer this : http://gist.github.com/329172  Thanks : DBJ""","positive"
"Not yet, but planned :)""","positive"
"Thanks, been waiting a while for this. :)  Does this support different colors or is that not possible with the client? ""","positive"
"Excellent!""","positive"
"epic :D:D:D keep going :) good job""","positive"
"Thank you for this!""","positive"
"*erm `""""use strict"""";`, humor fail :D""","positive"
"I was confused because darkstalker added that to my patch on forum. Thanks for explanation!""","positive"
"Again, rpoc should be proc, and I'd just like to add that you are an excellent developer. =D""","positive"
"while i agree with jdalton's sentiment, can someone kick him off this thread unless he can be more productive and useful!? :) haha, jdd.""","positive"
"Thanks!  I think this is all good stuff.  We should now just make it half as long :)""","positive"
"Finally, yay!""","positive"
"this resolved the missing cases i mentioned before. wonderful. thank you!""","positive"
"Finally! Thanks for the fix!""","positive"
"You just made my day. Thank you so much. ""","positive"
"Very nice man!""","positive"
"Haha! I have to admit that is a funny commit message xD  With a little wink to Lynx3d ;)""","positive"
"ahh also I'm right :)""","positive"
"xD  This was a good one! I've spent about 40 minutes trying to solve this issue as a bug (before posting the issue in trac). Turns out it was a test case problem.  John, isn't a bit dangerous changing a test that passed in previous releases?""","positive"
"Thanks for this!""","positive"
"Other creatures will follow by the ground level Z (in other words, they will no longer follow in the air)."""" very nice :)""","positive"
"This is so good !!""","positive"
"oh, good luck getting paid in that case. hahaha""","positive"
"Nice fix, can't wait for the sandstone color fix :)""","positive"
"It's just getting better and better. Can't wait support for different player highguids. Thank you.""","positive"
"@amaranth Thank you very much for your effort and passion!""","positive"
"I love you guys so much <3 Thanks for all your work to make us all happy :)""","positive"
"Thanks good job. Although i loved the powerful books :)""","positive"
"Thanks a lot seph for fixing this :)""","positive"
"@ry you should read nodejs-dev from time to time. :) I cherry-picked it from badger/c-ares@bffd67f.""","positive"
"FINALLY! Great job guys!""","positive"
"err, thanks :) i had those packages installed and thought it was detecting available packages. it should be fixed now but if you can double check""","positive"
"We're running a bigger server with actually around 69 plugins and around 50-60 users tops. Before, we had an average of 5-8 ticks when it went over 50 users. Now its around 15-16 ticks and almost no lag. Thats amazing! Thanks a lot!""","positive"
"Nice Bukkit! Keep up the good work :-) I ran this dev today, but sadly, I was not able to hold 230+ players without TPS going down to 3, so I'm rolled back 1 dev for now until things are tweaked a bit. ""","positive"
"With this development build, CPU usage went from 160% to 90% on average with 100 players online.  In addition, the random tick rate drop issue I was having are now completely gone.  This improvement is amazing.  Very good work.  If you guys are having issu""","positive"
"Well, to that end, we could use document.documentMode to actually test whether IE8 is operating in IE7 mode or not :)""","positive"
"Awesome commit !""","positive"
"lol :D obvious game of thrones reference""","positive"
"Oh yeah!""","positive"
"@Garrett: Perhaps you missed my thanks in the commit message? Definitely appreciate the input.  @jdalton: When you get the volume of questions, support requests, possible bug reports, and other miscellany that I do related to jQuery it significantly help""","positive"
"it works on r-devel for me.  woo-hoo! ""","positive"
"fantastic, thanks!""","positive"
"ah, even better :)""","positive"
"Looks great! love `OF_TTF_MONO`, etc""","positive"
"It's amazing ! :D""","positive"
"very nice work, thanks!""","positive"
"Yup, see what you mean... lol didn't even notice that ;)""","positive"
"Commit is dedicated to those how feel commits like this is always useless :D (we have a few of them around)""","positive"
"No, to either of those. I will however add something some people should like. :)""","positive"
"Don't make me blush :)""","positive"
"@TheDgtl - yes, you're right. That's the best solution so far. The intention of this architecture is to let the chat continue to work even if the server starts becoming unresponsive. And this is a change made by Mojang, not by the Bukkit team. What you see""","positive"
"BTW, thanks for this! It worked perfectly in Gitlab 3.0 (once I figured out what user I needed to run as).""","positive"
"I get that :)""","positive"
"Have to say I really appreciate this as one time I needed jQuery as a string and manually escaping all these was a pain.  Don't ask why I needed jQuery as a string..  :D""","positive"
"Massively better. Hip hip hooray Alex!""","positive"
":) Happy day of system administrator!""","positive"
"Love the commit message ^^""","positive"
"Okay, I'm totally relaxed now ;)""","positive"
"Ok thanks very much for your explanations. And thanks LordJZ too :)""","positive"
"If the latest crash problems is about the crash when loading spell_bonus_data, yes it does fix it :)""","positive"
"I commented that line and run tests in both debug and release modes on osx and linux. And it seems to be working fine!""","positive"
"Ah that makes sense :)""","positive"
"I would love to see this get pushed.""","positive"
"Thank you! Patch find and applied ^^""","positive"
"Haha, glad to see you guys appreciate it :)""","positive"
"Awesome work everyone, it's beautiful!""","positive"
"Take a break. Thank you! ;)""","positive"
"@alrra: thanks for all your work on the server-configs repo. much appreciated!""","positive"
"Oh, nice! Thank you for your ultra fast response :)""","positive"
"Thanks for the tip and quick response! I'll try that out.""","positive"
"Wow! Thanks. Maybe the patch and has no relation to the infinite spawn chests, but he solved it perfectly.""","positive"
"Nice change! Better performance without arguments.callee plus much easier to debug :)""","positive"
"Agreed , Great Work. Keep it up you and your fellow developers dedication is greatly apprecaited.""","positive"
"Much better! :thumbsup:""","positive"
"No worries. If you want to help out, and the ant-build-script docs are not clear or up to date, please do feel free to improve that project's docs. It would be much appreciated! :)""","positive"
"h5bp/ant-build-script@be424f7 solved my only complaint with this commit, so thanks! I love you all <3""","positive"
"Very very nice! Gratz to all dev :)""","positive"
"Epic commit indeed! VMAP needed a revamp and this is a huge step forward! Many thanks to all the devs involved in this one!""","positive"
"cool ! now in a """"official"""" mangos. thanks to Lynx3d for a long time vmap developing in fork! ""","positive"
"Ahh, I don't know how I feel about this... Paul Irish would not agree. =P lol I joke of course. =)""","positive"
"That was the easiest way to recognize a h5bp project :)""","positive"
"I am sure my coworkers are quite pleased with this patch ;)""","positive"
"No matter, easy enough to add back in as needed :)""","positive"
"I find this way is much more concise and easy to read.. braces just clutter the code and make it harder to scan. example: http://gist.github.com/255605 Hell if you could use try / catch without braces I would lol but ya its preference I suppose... I used ""","positive"
"This is certainly more consistent. Consistency is good.""","positive"
"@mislav Andrew and Tobie have done plenty of code consistency commits. Consistency is a good thing.""","positive"
"Text node was retrieved from .text().""""  I understand IE can bother you but this one is ok :-)""","positive"
"Anyway thanks for the quick fix. :)""","positive"
"Fixed in #1695. The fix seems to have been so obvious, we did it the same way. ;) I also added comments to make this special case more obvious. :)""","positive"
"Neat!  Nice touch ;)""","positive"
"Ahh that's nice. I like it!""","positive"
"Nice solution. Definitely should start using this method.""","positive"
"@tsigo I just realized that too. :) It's not even specific to notes any more.""","positive"
"Hooray!! Thanks everyone. :)""","positive"
"A box-shadow glow is prettier than a hard darkblue border ;)""","positive"
"we're just trying to come to terms with a problem in our interfaces - soon we'll want help :)""","positive"
"Pretty much what I figured. Thanks for the ultra quick response! ;)""","positive"
"it is perfect. Thanks""","positive"
"This is awesome!""","positive"
"very helpful, thanks! (especially for creature and gameobjects)""","positive"
"Really nice, thanks!""","positive"
"Yeah! Confirmed this commit fix: http://pastebin.com/EB6NcaCg  Thank you Vladimir ;-)""","positive"
"Pinning something seems more like bookmarking or saving a post, but that's not same as liking a post. I want to let the other person know that I appreciated it, it made me laugh/smile, or enjoyed it. Pinning does not convey that. I agree with Rekado also t""","positive"
"I believe @maxwell is writing a blog article about the redesign right now, if he's not, I will.  The change of verbiage to """"Pin"""" was just the first step in making you guys aware that tons of stuff is about to happen.  :)  It'll make more sense in a f""","positive"
"fixed in [10057]. thank you :)""","positive"
"Very nice! :P ""","positive"
"Cool ^^""","positive"
"lot of work for this commit:) good work""","positive"
"@tsigo thank you. didnt know about aliases in factories :)""","positive"
"This is revision that is long enough for 10000 :-D""","positive"
"Nice :)""","positive"
"while(0) :D :D :D""","positive"
"Lol, Vladimir rulez! xD Congratulate all team! I'm going for beer. xD""","positive"
"and 10 001 will revert this commit back :D""","positive"
"LOL Vladimir +1 xDD  ¡Congratulations for 10.000 MaNGOS revisions!""","positive"
"EPIC!!!!!!!""","positive"
"LOL, very good teams :D""","positive"
"I give my congratulation. :)""","positive"
"I hoped for some vehicle support, but it will be released sooner or later :) Gratz for the 10K Revision!!!""","positive"
"10000 Revision!, Congratulation and thank you for all people who helped to do this ;)""","positive"
"WOW!!!! rev 9999!! any surprise in rev 10.000? =)""","positive"
"Congratz and thanks for everything!""","positive"
"vehicle working with custom patch :) but in master is nice dream :D""","positive"
"nice! Thx to author""","positive"
"its very useful but how it work?""","positive"
"love the named parameter usage for clarity. more people should adopt that""","positive"
"I do have to say, I noticed it a few revisions back, but didn't take much notice of it. Ayways, yeah, report on the forums please. :)""","positive"
"Very nice work mate. I know of a fair few quests that hold conversations between NPC/player and/or several NPCs. I can see them being a lot easier to do for you guys now. :)""","positive"
"EDIT: Laise is too fast, posted his response before I asked something similar about it. :P""","positive"
"Thank you very much for explaining Laise...this will be helpfull in the future ;-)""","positive"
"Damn now I cant wait to know what is comming into MaNGOS   :D P.D: Hope it to be """"near future""""  xD""","positive"
"Could you update http://udbwiki.webhop.net/index.php/Main_Page ? I'll be greatful. :)""","positive"
"nice commit :)  Thanks Vladimir""","positive"
"sounds good to me... i have no problem so long as vc90 stays for a while :)""","positive"
"Laise, this is a huge update. You are awesome. Thanks!""","positive"
"I get it.. so you are saying that killing the caster wont immediately stop his DoT's from running thier course... right? sounds good to me!   also, wanted to welcome laise... your work is amazing bud!""","positive"
"ok, thx for taking the time to answer ;) great work!""","positive"
"That would definitely be an interesting and useful command. :)""","positive"
"Good to see that we use DBC's in more cases :)""","positive"
"Big, very big thanks! Great work.  to wormyke - bsw class is useles and compatible, i check and test this. In case of conflict are taken data from dbc. However, it should be noted that not all chains are listed in the dbc.""","positive"
"Thanks Vladimir! Keep up the good work!""","positive"
"I'm pretty excited about node on android. I just started playing around with the nodecopter and would love to run my programs without having to lug my laptop around. ""","positive"
"with movement opcode xD Thx ^^""","positive"
"Yeah, I know, but he's bound to want to fix it he he finds it later, I'm just finding it for him now. :P""","positive"
"Oh i see, Well as i said i was just guessing as i havent studied how it connects with the battle groups, thats what i get for assuming. :P  Thanks for clearing that up XTZGZoReX!""","positive"
"thank you, very usefull to maintaining some tools ;-)""","positive"
"haha, you have made enough good commits already so no sweat ;)""","positive"
"OMG!!!! Great""","positive"
"Congrats with your first commit and developer status at mangos! Do we know you from forum? Good Luck and thanks for joining!""","positive"
"Congratulations Laise! It was about bloody time you get in the dev team ;)""","positive"
"Haha yeah this seems stupid but I got again the Name-bug here on Github. Ownestly the author was Beaste instead of Laise when I checked the first time. Well nevertheless we had a laugh :) Ofcourse I know laise from forum. Thanks and sorry for the interrupt""","positive"
"ah, thanks for fix and bug catch ;)""","positive"
"Thanks for the commit finally :D  I would rather see the account and char ban commands actually work before the vehicles patch :P""","positive"
"A bi thanks for this  :)  we all are really happy that now this is fully supported by Core. Now is missing Vehicles support and MaNGOS will rulez   =D Congrats for all your work""","positive"
"Excellent work. More often to such commits instead of cutting away never stopped anyone from fields in the database ...""","positive"
"Thank you for this, devs! /cheer /thanks /bow ;)""","positive"
"This is a project for education (wehey) purposes only and devs have raised 20 USD in donations so far (l.o.l.), so based on that, I'm happy there are any commits at all :) Message to all you private server owners who earn money off of mangos: DONATE some o""","positive"
"Yessssssssssssssss!!!! good work!! more performance to db!!, now if we kill item_instance blob... db will fly!! ^^. Good work devel""","positive"
"wow guys, congrats... a pretty big milestone imo""","positive"
"you name real features is something looking like working button in game client? lol. I known this position: if someone not understand for what something that this is not important and lost time for him. Because if you understand for what this commit then y""","positive"
"Standard way of determinating euclidean distance. If you used it once you will recognize it :) http://en.wikipedia.org/wiki/Euclidean_distance""","positive"
"Don't worry gyus, Vladimir always make the best things. )) Very respected to you........................""","positive"
"Bloody hell, this is awesome!   Time to start rewriting GaMED's Mangos interface.. ^.^""","positive"
"I was hoping to see this get added since I read the forum topic. Good to see it made the cut. :)""","positive"
"Since RA is the only part of MaNGOS which still uses the old socket library, it will either be rewritten to use ACE or dropped. Personally I advocate the rewrite option, RA is still a nice-to-have feature :)""","positive"
"Did you by chance see my comment on the forums? Using the 0.12 branch version of this change the SOAP result is always empty for some reason - would quite like your thoughts on that :)""","positive"
"I've finished rewriting RA for ACE and it looks good, any feedback is welcome :)  http://github.com/arrai/mangos/commits/acera""","positive"
"Thanks ;) ^^""","positive"
"haa here it is, i get it now, would never had find this //helpers part def alone honestly . ok thanks to both of you guys and ofc no hard feelings NoFantasy :)""","positive"
"thanks!! we need a lot of more crash fixes!""","positive"
"great:D ""","positive"
"yay, doxygen!! \o/ thanks Gotisch :)  @vlad: we know, that _YOU_ have the whole mangos code in your head (you can probably even run it in your head without need of any compiler...), but almost all other persons need some kind of documentation... ;) ""","positive"
"Great work. So what's left now for Dual Spec? Just the talent points moving over?""","positive"
"aaaaa okkk. Now i see. Thanks Vlad.""","positive"
"ROFL, hard, but need =)""","positive"
"Super!!!!!!!!!!!!!!!! ))))))))))))))))))))""","positive"
"Ah, no problem :)  Anyway as there is no edit possibility im replying again; Thanks for next part of dual spec, looking forward for talents set, which will make it all complete, good luck! ;)""","positive"
"Note fully implemented yet, but i hope very soon. =)""","positive"
"now just need db support and vehicle working and more (scriptdev  aswell);)  btw nice work""","positive"
"Thanks Tom and Zor for working on the new update! :)  Do you by chance know if this is a big update for characters records? In other words, do we need a character converter or are there changes on other tables for this client build?""","positive"
"That's great! Love to hear that ;)""","positive"
"Congratulations, Lightguard! A new dev in the house! /cheers""","positive"
"By looking at the code, it seems so. Wonderful indeed.""","positive"
"thank you for improving movement system. now, i can see the face of boss when combat : ) ""","positive"
"Thanks my good dardennf ^^ ;)""","positive"
"Nice work all!  I noticed you programmed in the new ticket system for 3.3, but is that a placeholder, or does it actually work? Because I'd love to see surveys and GM responses actually work.""","positive"
"Nice. I didn't know this package existed. I like keeping logic out of my templates. :)""","positive"
"This is definitely a game-changer for building interest and enthusiasm and of course learning. Bravo!""","positive"
"Great catch, thank you!  Also I noticed that I did this totally wrong by doing a normal assignment instead of at least <<-, if not explicit get/assign on globalenv(). Must have been in a hurry :)""","positive"
"I agree that it should be immutable! If you can conjure up something in the next hours then it might make it into 0.16 =)""","positive"
"Thank you!  It looks far better.""","positive"
"Best commit. ever.""","positive"
"That was well worth reading every comment. Thanks for making my day, that was great.""","positive"
"Probably not as you're right that it's an edge case - I can work around it fairly simply in my case by applying the styling I need. Thanks again!""","positive"
"No problem, thanks for bringing up this issue though. Happy coding!""","positive"
"Beautiful find dude. W00T let the horsie ride!""","positive"
"@runningnak3d -- True story! :D""","positive"
"Once again, thanks a lot for pointing this out Matt! I'm looking into it.""","positive"
"Much appreciated.""","positive"
"Keep up the great work :+1: ""","positive"
"And thank YOU for the heads up :)""","positive"
"Yay, finally! Push it to NuGet! :-)""","positive"
"Wow.. Thank you for putting this together.  I have been pulling my hair out for a bout a day or so now.  My application was failing to properly clear logged out users...etc.  I am going to download this and check it out to see if it solves the problem I ""","positive"
"@Vincent-Michael You're the best!""","positive"
"Now this one would be perfect :) https://github.com/TrinityCore/TrinityCore/issues/493""","positive"
"this is a good way of randomizing the replicas. maybe we can make this more generic in the base class!""","positive"
"Nice work untaught ;)""","positive"
"Nice one, I like it a lot. :)""","positive"
"Actually its similar to Serbian / Macedonian and it means """"Bravo. master"""" same as Exodius said. Anyways great job, thanks!""","positive"
"Lmao""","positive"
"Haha - I'm going to need to hire a proofreader for my commit messages.""","positive"
"Nice! I'll check this out when I get home :)""","positive"
"glad to see that you accept invitation to TC team and community ;) congrat to you man.""","positive"
"It's as I said for cata. I'm 100% positive, especially for 4.3.""","positive"
"I'm glad you see these things. It's easy to make mistakes or overlook things when you are cleaning up several files :)""","positive"
"Yay for improving consistency, +1""","positive"
"well great googly moogly""","positive"
"Nice to see that somebody is working on this boss :+1: ""","positive"
"Love that you are going over some of the old instances, keep up the good work! :+1:""","positive"
"Nice one. haha. I'll have a look this evening. Thanks!""","positive"
":cake: changes like that are great""","positive"
"I'll be pushing an update for this tonight which will combine spell_random_ingredient_easy, spell_random_ingredient_medium, & spell_random_ingredient_hard into one smaller spell script. My c++ is getting better :)""","positive"
"nice work! I suggest that the new version be posted as a simple tutorial on whatever TC wiki page exists for writing scripts, with the related sql statement to assign the script in the db  :)""","positive"
":+1: I'm new and this helped me a lot.""","positive"
"Thanks Malcrom, with the newer fixes all is working as it should.  Thanks to all for the hard work.  :) your all AWESOME......""","positive"
"No problemo :)""","positive"
"Working like a charm :)""","positive"
"Welcome back :)""","positive"
"I'm updated my core to this commit rev and now i get a Crash:  http://paste2.org/jcVm4cgs  Could this be related to latest changes or it's another type of issue?  Thanks for your time!""","positive"
"Solved, thanks again ;)""","positive"
"@sebastianbergmann, I think this is the final tweak :). I don't think it's necessary to rush out a release for this corner case, though.""","positive"
"@Warpten This commit makes Bladestorm a Debuff so it cant be canceled by /cancelaura.  I don't know if other spells are affected too, i just revert this for now, Thanks and good job Warpten, hope you fix this soon  ;)""","positive"
"All right. Thank you again for this, I'm testing it right now""","positive"
"Welcome back :),  thanks for your reply @killradio , I may was just to lazy to look this up :P""","positive"
"hahaha nice catch @Discover! I bet there are bunch of files in tc with wrong copyrights...""","positive"
"awesome warpten very good job :) thanks for testing before releasing :+1: ""","positive"
"^^ well done.""","positive"
"very thx ^^""","positive"
"YAY!""","positive"
"You're welcome, glad to help :)""","positive"
"Yay! no more OP Nexus Lords :p  thanks!""","positive"
"Kidding man, thanks for looking these things up :)""","positive"
"OMG, this is great one.""","positive"
"Im glad someone finally did something about this instance. Many thanks to Trista and fellas!""","positive"
"For consistency with the rest of the code base, I'd suggest using:  ``` getRversion() >= '3.0.0' ```""","neutral"
"I copied this function directly from the inside of `base::loadNamespace()` in R 2.15.1. I don't know if it's correct for other versions of R.""","neutral"
"Should I also take out `@keywords internal`?""","neutral"
"CSecret doesn't exist anymore since #2600.""","neutral"
"This includes QUrl also for Qt 5 and up, which is not needed AFAIK. Can you check if this was changed in other places also?""","neutral"
"Oh, yes - you'll need compatibility with boost filesystem v2 though... for now""","neutral"
"you need a blank line after the title so that the next few lines go to `\description{}`; BTW, usually I do not end the title with a period""","neutral"
"use `library(R2SWF)`""","neutral"
"remove it""","neutral"
"the `envir` argument is not used anywhere in this function, so please remove it  it is not worth many arguments for this R function; I think you can just write `rst2pdf(input, rst2pdf = 'rst2pdf', options = '')` and users can specify extra options like `o""","neutral"
"thanks!""","positive"
"sure, I will do that. You can also selectively commit files (and even lines) in git""","neutral"
"I'm just greedy -- could you please fix the link of the HTML file as well? it should be `.Rhtml` now; and also `.Rtex` below  thanks :smile:""","positive"
"The OS X executable is called Bitcoin-Qt""","neutral"
"a new script must be called before packaging (fancy dmg) and before code sign. ""","neutral"
"Same problem here.""","neutral"
"@laanwj What do you say? Is the general idea for that reset button a good one and what about the detach thing?""","neutral"
"If you add `TODO:` in the comment, many code editors will show it in an overview. Might be useful, and more clear to readers that it isn't just commented out code (otherwise, someone that doesn't know might remove it).""","neutral"
"Same fRun thing here too... someone should probably note whether -32700 vs -1 is the correct response?""","neutral"
"Looking back the logic I wrote doesn't even make sense. """"HTTP"""" is a valid extension method, so setting the type to RESPONSE before encountering a / doesn't make sense.""","neutral"
"Verify is thread-fatal, while fassert is process-fatal. Is the process compromised after CHECK failures in S2? If so, fassert. On Jun 5, 2013 1:37 PM, """"Hari Khalsa"""" <notifications@github.com> wrote:  > In src/third_party/s2/base/logging.h: > > > > ""","neutral"
"coding style: brace on next line""","neutral"
"this will break arm android. You must add a new case instead of replacing existing ones.""","negative"
"I agree about that in that case. But i'm talking about the patch in general. There are several places where you replace a disabled state with a timed out state.""","neutral"
"this looks inverted to me after these changes after a quick look. 0 timeout means no timeout means handle eof like normal eof, and don't return false in IsEOF()""","neutral"
"UTF-32 versus UTF-32LE ?  Any issues?""","neutral"
"@topfs2 *cough* ^^ :)""","positive"
"Yep, see earlier comment about keeping things the same for this PR.  My hope is to add shader-based GL as a new renderer. This way we could have gl2/gl3/gl4 selected at runtime based on hw capabilities. Iirc @jmarshallnz has a GL shader implementation a""","neutral"
"Previously the entire LinuxJoystickSDL file was #define-guarded by HAS_SDL_JOYSTICK""","neutral"
"yeah - silly github comments drop out xml-isms ```#include <vector>```""","negative"
"There's no guarantee here that addon is non-NULL I think?  So you should really use the addon->Name() if it's available, else fallback to the previous code.""","neutral"
"ha - last but not least - get rid of that string include completly from that header - its not used ... (prefer includes in cpp files where needed)""","neutral"
"Hmm. I can look into this tonight of you want. On 25/02/2013 3:17 PM, """"Sascha Montellese"""" <notifications@github.com> wrote:  > In xbmc/Application.cpp: > > > @@ -914,13 +914,15 @@ bool CApplication::InitWindow() > >    } > >  #endif > > > > +  //""","neutral"
"Should be if(NPT_FAILED(ObjectIDValidate()))  ""","neutral"
"Am 10.01.2013 01:10, schrieb Lars Op den Kamp: > In xbmc/pvr/PVRDatabase.cpp: > >> @@ -609,8 +609,8 @@ bool CPVRDatabase::RemoveStaleChannelsFromGroup(const CPVRChannelGroup &group) >>    if (!group.IsInternalGroup()) >>    { >>      /* First remove chann""","neutral"
"Can you also remove this change? since Sundown has been deprecated, Redcarpet will never pull code from Sundown anymore. Thanks!""","positive"
"What do y'all think about this? It seems to be common to have a buffer that's modified (perhaps on disk, perhaps not), and to want to annotate it for display.  This call would allow re-use of the expensive part of the blame, and just adding the buffer-to-""","neutral"
"U R SO RIGHT :heart: ""","positive"
"Word.""","neutral"
"Yeah, I may have been a bit overzealous. This is a great suggestion, I'll switch them over.""","positive"
"Doh. Fixed!""","positive"
"Very much so. Please use a `GITERR_CHECK_ALLOC` before the memcpy. ""","neutral"
"I think the output parameter really needs to be a `git_config_backend_iter **` not just a pointer, so that a new value can be allocated.  Also, I suspect some backends may want to support the """"match"""" behavior natively instead of relying on the wrapper t""","neutral"
"I don't think this is correct. @arrbee?""","neutral"
"Leaking interfaces?""","neutral"
"Style: Long line. Wrap at 80 characters max. I believe I pointed that out last night too. :-/""","negative"
"Typo: should be """"that's only"""" ""","neutral"
"indent""","neutral"
"Style: split declaration and assignment.""","neutral"
"This should be part of the `ifeq (Linux,$(uname_S))` block.""","neutral"
"No, git will always put correctness first over optimization. So we will check if the file is binary, even if it means loading the whole thing in memory (but if you _have_ a streaming API, then obviously you should only load the first 4K to make that deter""","neutral"
"We have a `p_snprintf` that is not beyond-braindamaged under Windows. We need to use it here and everywhere else.""","negative"
"I like the approach you've taken to defining an AmigaOS specific version of p_readdir_r below. I think if you take that idea all the way, you can get rid of this #ifdef. See further comment below...""","positive"
"I've been told that readdir() is """"probably"""" threadsafe, so I'll take my chances with it for now.""","neutral"
"Oh sorry, didn't notice the comment on the diff. Can you just kill the code?""","negative"
"Yes, as I was `git add`ing it, I thought to myself """"maybe you should rethink this."""" I'll fix it. :smile:""","positive"
"Since all of the cases where `format_object_header()` could have returned an error code are now handling by asserts, it should never fail (except by asserting), so I don't both to check the return value for < 0 anymore. Does that seem okay? ""","neutral"
":metal: Love getting rid of the duplication""","positive"
"There's a way to rethrow an exception so that you don't lose the stack. There's http://msdn.microsoft.com/en-us/library/system.runtime.exceptionservices.exceptiondispatchinfo.aspx. I'd recommend using that so we don't just lose the stack by rethrowing the""","neutral"
"Then I'll have to cast for start and for accessing _callbacks. Does it make much of a difference?""","neutral"
"Why?""","neutral"
"assert.isNotSet""","neutral"
"no reason to capture error""","neutral"
"Why not pass in connection.json? It makes it more clear why stringifySend needs the first argument.""","neutral"
"Add HttpListener""","neutral"
"> @carlosmn, +1 reason to drop MSVC support ;) > MinGW is enough.  Hahahaha.  Anyway, we cannot assume that variable-length arrays are supported. Can we please switch this to a constant? Cheers!""","positive"
"Btw the catch(Exception ex) will throw up in code analysis.""","neutral"
"Setting it to null will disable KeepAlive. Set it to some other value.""","neutral"
"Do we need to check for undefined or null result here? we do pretty much everywhere else""","neutral"
"Run this test also for persistent connections""","neutral"
"We use named parameters when passing null or any boolean values.""","neutral"
"same as above""","neutral"
"There's a way better way we have to assert order. See OrderedCountdown.""","neutral"
"Finally""","positive"
"the default name should be changed to something more intuitive""","neutral"
"Method wasn't being called earlier but that's no longer the case so removed it.""","neutral"
"Do we need to have this one?   If we throw we'll know that the topic was not created successfully.""","neutral"
"I see, instead of having a seperate closed flag just clear the timeout here in addition to in stop.  Lastly do it inside the if(this === connection.socket) conditional""","neutral"
"Also implement this type of wording for the rest of the li additions""","neutral"
"declare sendMessageCountHandler up to pas undefined and then declare it here""","neutral"
"Add new line before this to separate variable declarations.  Makes looking at it less confusing.""","neutral"
"Remove and sort""","neutral"
"Makes sense also since it's only used once.""","neutral"
"Can you just do  ```javascript var appender = url.length > 0 && url[url.length - 1] == '?' : '&' : '?'; ```""","neutral"
"Do we need this?""","neutral"
"Changed it.""","neutral"
"I also find setElement a little confusing, perhaps it reveals the inner workings more than necessary but not sure what would be a good name, pointTo?.  Also i liked the old syntax you had where you got objects for each element you wanted to modify but p""","neutral"
"How would you prefer it to be implemented?""","neutral"
"Not uppercase though...""","neutral"
"What's this?""","neutral"
"I wouldn't remove the license info for these libraries, because I think they are in the right place in the LICENSE file.  If we end up doing this, though, we should at least leave a pointer to where the license info for the libraries can be found (i.e. `""","neutral"
"curious why this was commented out?""","neutral"
"Maybe add a helper for creating this callback logic on the Json class.  Json.CreateJsonPCallback ""","neutral"
"How does this work if I map this route to a different url?""","neutral"
"It works the same as before (although changed linq query to methods chain, but that's cosmetic thing). After centralizing all the reflection-related things I had to change things a bit. This method operates on a collection of ActionDescriptors, instead of""","neutral"
"Generally speaking - yes. The method provider has to remember to put it there (or some custom equivalent). I'm also not sure if that's the best idea, but... What if I'd like to always have all the parameters strings, or more general - if a parameter is o""","negative"
"I agree. Will test and verify that it still works later.   But what's the best way to proceed? accept this and another pull request, or reject this and another complete pull request?""","positive"
"these brackets are a little weird - we tend not to do that in the OF examples or codebase. ""","neutral"
"yes i noticed that after i send this pr -.-""","negative"
"This is Rating (unk1)""","neutral"
"I see you worked on strings, but you could cut down on the number of required strings if you made them """"Godmode: %s"""" and 2 strings """"Enabled"""" and """"Disabled""""""","neutral"
"Since both methods are called UnSummon, have you considered making it a virtual instead of this casting?""","neutral"
"hmm  ``` for (uint32 resistance = 1; resistance < 10, r>=probabilitySum; ++resistance)     probabilitySum += discreteResistProbrability[resistance]; ```""","neutral"
"why do you use uint32 in a for loop, when the counter can only be 10? this is senseless, isn't it?""","negative"
"and u prefer what and why? ""","neutral"
"with this works fine, why more?""","neutral"
"Use consistent {, } coding, according to Mono coding guidelines ""","neutral"
"space before (""","neutral"
"There are a bunch of tab characters here instead of spaces which ruins the formatting of the file. Would you be able to fix this?""","neutral"
"Yes, this is true for the exisiting code. However, I can't see why the existing code used case insensitive comparison. I don't think that this is necessary.""","neutral"
"Probably should check `baseUrl` for null and throw an `ArgumentNullException` or an `ArgumentException` if it's empty.""","neutral"
"Missing XML comment in fact all public members are missing them""","neutral"
"Isn't the max length `32766`? Why choose something smaller?""","neutral"
"What's the behavior of there's no match? I think this needs to be documented""","neutral"
"Single-line if-statements should be wrapped in curly-braces. Spacing between if and opening parenthesis is missing""","neutral"
"I'm pretty sure it's the line endings.""","neutral"
"Using statement should be placed inside the namespace declaration""","neutral"
"There is also a method called `ObjectSpace.memsize_of_all(String)` which is probably more efficient if we're just looking for totals.  I'm not sure which Ruby VMs support memsize_of, it doesn't appear to be documented.""","neutral"
"May I ask why you decided to split the regex?""","neutral"
"Not sure why the additional threadpool bits are necessary? If you call listener.BeginGetContext straight after EndGetContext, then just run nancy, then that should handle multiple requests fine, without an unnecessary queueuserworkitem?""","neutral"
"Tests cannot rely on sleeping to work correctly. This needs to be changed to only return when the Nimbus server is ready to receive requests.""","neutral"
"This is wrong since it works on API 7+""","neutral"
"This should be NodeAliasUpdatedTransportAction?""","neutral"
"Will make it public.  On Sat, May 21, 2011 at 8:27 PM, kimchy < reply@reply.github.com>wrote:  > > + > > +import static org.elasticsearch.common.collect.Lists.newArrayList; > > +import static org.elasticsearch.common.collect.MapBuilder.newMapBuilder; > > ""","neutral"
"Should be `// End copy from ContainerBeacon`""","neutral"
"Re-add the newline at the end of the file.""","neutral"
"What happens if the player has multiple bows? Or the bow they are shooting with has enchantments? Does this still work as expected?""","negative"
"Could you add a comment saying that you're adding the field?  It makes it more clear what's going on, specifically with the changes to all the other fields.""","neutral"
"@riking Sure, when it leaves the synchronized block. But not until then.""","neutral"
"Yeah, you don't need it - we don't take `commandBlock`, `command`, or `name` as a method parameter, only as a class field (which is usually the only time you need it, unless you've got some single letter fields)""","neutral"
"How do you suggest that be done?""","neutral"
"Yeah. or the other version - restore the nutriton to the old one again.""","neutral"
"I could, but I would need to check if it's a fireball and then if its a fish, when that check has already occurred in World.spawn(...). I dunno which is better.""","neutral"
"isInUse()""","neutral"
"javadocs""","neutral"
"shouldn't the handshaker close the channel anyway ?""","neutral"
"Remove empty line""","neutral"
"when I write this I was wondering using the set or add.thanks ,the set is more good.""","positive"
"I don't like exposing this idiom in our public API.  Let's just make retain() non-final and override return types manually.""","negative"
"Can you update to 2013 ?""","neutral"
"Forgot to implement it. :-) Done.""","positive"
"Remove all of the //""","neutral"
"Fix TODO""","neutral"
"Should not autostart reads""","neutral"
"from?""","neutral"
"'Netty' is redundant (package name tells it)""","neutral"
"Could we rename this to `newBoss()` like other factory methods in our public API?""","neutral"
"Is it intentional to drop V in `IP4Word`?""","neutral"
"@normanmaurer +1""","neutral"
"I would still prefer nanoTime because it resists from system date shift. The perf difference is negligible IMHO.""","positive"
"Redundant.  `@Before` already tells enough information.""","neutral"
"This is due to Scala. I made some more wide ranging changes to the non-Netty version. I wish it was easier to keep them in sync. I might try and make an interface that works for both...""","negative"
"Thats in another context ;) We still do this kind of stuff here: https://github.com/normanmaurer/netty/blob/master/src/main/java/org/jboss/netty/channel/DefaultChannelFuture.java#L113  As otherwise we need to review the isSuccess() method if Result. ""","positive"
"Can you please provide an example link :-). ""","positive"
"That last sentence also reads a bit odd.""","negative"
"We may want to use `_isfile`, just for extra sanity?""","neutral"
"`_cast` again, also `*` to the left to follow the rest of the docs. anywhere else applicable.""","neutral"
"ThrowTypeError""","neutral"
"On a side note, it might not be a bad idea to eventually split up this method into smaller functions.""","neutral"
"Ditto.""","neutral"
"I guess it would be even better if you can pass the name of the variable to the macro.""","positive"
"Grammar: `Note that we have disabled OpenSSL's internal session storage`. Also, `s/its/it's/`""","neutral"
"did you mean: > // chunk + 2 + '\r\n'  just not sure what the `'*'` is for?""","neutral"
"else is not necessary here.""","neutral"
"This is a pain because it means we can't change the ABI in stable releases. If it turns out the StringBytes class has some fatal flaw, we'll be between a rock and a hard place.""","negative"
"> As I wrote in my inline comments to the now-outdated (only because of rebasing) commit feed77e, I've tested this on 1.9-stable and this change doesn't make any unit test in oldIE to fail.  It could be a combination of an older php with oldIE. That's t""","neutral"
"I suggest you add a comment as to why this works (first write goes into ClientHelloParser and has an 18 kB upper limit, followup writes go into the BIOs as usual.)""","neutral"
"Yes. Thank you  :suspect:""","positive"
">>This seems disastrous.  >makes me nervious, i don't want to be the guy who breaks stuff, if we go with your solution – it would definitely will not break anything, if we go with mine – it would definitely will, affected amount of code can be relativel""","negative"
"why run `data_size = str->Utf8Length()`, just to check for ascii and run it again?""","neutral"
"<code>td</code> is a special element that defined in <code>wrapMap</code>, in <code>jQuery.clean</code>/<code>jQuery.buildFragment</code> it should descend to the right depth, parent would not be <code>div</code> like with most nodes, but <code>tr</code> ""","neutral"
"Not sure if I understand the question. The shared code is at the top, the master/worker-specific code is here. I'll add a comment.""","neutral"
"ok  @jaubourg, no-timeout is the default in spec, but does browsers implementation work according to spec? ""","neutral"
"The hard numbers are masked by rounding, but http://jsperf.com/jquery-fragcache shows a ~7% speed improvement from the cache on IE6-7, no significant difference on IE8-9 and Chromium 20, and ~13% on Firefox 17 (not that we really care on newer browsers).""","neutral"
"I think this entire special-case block and corresponding expense of `.index` can be eliminated if the `jQuery( this ).remove()` on [L296](https://github.com/PaulBRamos/jquery/blob/6fb68d22f4b136f0b467cf060ea3286f8cc6fcce/src/manipulation.js#L296) moves af""","neutral"
"Wrap in a `do { ... } while (0)` block without a trailing semi-colon.""","neutral"
"There should be coverage for all manip methods""","neutral"
"The parameter is passed by reference and hold the value how many args have been replaced. Since it is not read after the call it is not necessary..""","neutral"
"Maybe a note would be suffiecient, which tells the user to checkout the branch in the latest stable version?""","neutral"
"`expected( 36 )`""","neutral"
"You're a wily one, @mikesherov. [Now](https://github.com/jquery/jquery/commit/14e1501b89491bad5744af4f2a8d084834f9c295) that it's possible to test no-ajax builds, I can confirm that this PR passes. :triumph:""","positive"
"Err:508","neutral"
"This loop will continue until it reaches the target or hits a cycle, so it won't fail on precision. However, we might run into problems from something like `font-size: 100em` or `opacity: 100`. And even if we don't, I suspect (without evidence) that it's ""","negative"
"@dmethvin - It's a function that adds a """"timer"""" function to be called by the jQuery animation timer loop.  `tick` is a function that is expected to return a number of ms til the end of the animation (for support with rAF maybe?) or 0/false to """"remove"""" its""","neutral"
"+1""","neutral"
"Do you really want to fall through this? Trying to wrap my head around this since we're also in a `!== """"loading""""` situation now.""","negative"
"I have not tested in next.""","neutral"
"Sure, but adds 1 call to the stack only the first time for any property. It's actually a win on repeated calls because it's only one property access instead of 2, but I hear you. Any suggestions on how I might detect that a browser has no vendor prefixes ""","neutral"
"rather than add some real html and then selecting it, you should do what you did in your other tests, create some arbitrary html with jQuery, and append it to `#qunit_fixture`. I know that you're just following examples in the tests here, but it's somethi""","neutral"
"I'm afraid it also contains a fair bit of Engrish, both in spelling ('avaible', 'build-in', etc.) and grammar.""","negative"
"Relevant: http://twitter.com/ajpiano/statuses/148842137751003136""","neutral"
"testing""","neutral"
"Yes, good idea.""","positive"
"This can easily become something like `/*repeat*/ var rspace = /\s+/;`, or the comment can be moved to the preceding line. Would either of those syntaxes be objectionable?""","neutral"
"@bnoordhuis I assumed the case of false when both --with-dtrace and --without-dtrace options are set. But either is fine. I don't care it. I add one commit and please squash it as your choice. ""","positive"
"Cache the result of Date.now() in a variable?""","neutral"
"Ah, I completely agree with you.""","positive"
"Style: we use license boilerplate like this:  ```c++ // Copyright Joyent, Inc. and other Node contributors. // // Permission is hereby granted, free of charge, to any person obtaining a // copy of this software and associated documentation files (th""","neutral"
"Style.""","neutral"
"`(arguments)` => `( arguments )`""","neutral"
"Style issues: unnecessary newlines, spaces between operators, long lines.""","neutral"
"Should cache `jQuery.support.elementTraversing` to a var locally""","neutral"
"This `for` loop can be combined with the one above. Only do the `n !== elem` check if `elem` exists, instead of writing out two nearly identical loops""","neutral"
"Please add a semi colon to the end of this line""","neutral"
"The style guide actually says to put these at the top: http://docs.jquery.com/JQuery_Core_Style_Guidelines#Assignment""","neutral"
"IE9x64 on my Windows 7 VM does ~6200 reps/s of `jQuery('<div id=""""foo""""><span>bar</span></div>')` without this change and ~5800 reps/s with ([source](https://gist.github.com/990134)). You'll probably be able to run more accurate performance tests than I hav""","neutral"
"However, I'm not sure this is the way to fix it.  My guess is this would be a noticeable performance decrease in selections and manipulation.  This is my main concern.""","negative"
"@dmethvin: that sounds fine to me, but in my opinion in that case the name `isEmptyObject` is not adequate (that is why #7413 exists). Perhaps we can use `isObjectEmpty` instead, and deprecating `isEmptyObject`?""","neutral"
"It will, if developers choose to throttle the animation mechanism jQuery.fx.throttle = 2 // animation will run at a maximum of 30fps""","neutral"
"I have updated this test to include a test count as it would """"pass"""" as no test would run. Should i add a separate pull request for this? Or you happy to just include it with the next push? ""","neutral"
"I'm curious about the performance implications of adding another call to the stack. ""","neutral"
"offsetWidth/height are unreliable cross-browser - especially when it comes to inputs. http://jsfiddle.net/jboesch26/Gtm5H/""","neutral"
"Thanks Ben. Just corrected the splitted line to one line.  You can LGTM the 2 commits in this pull request.  Cheers,  -- Mike   On Wed, Mar 28, 2012 at 07:54, Ben Noordhuis < reply@reply.github.com > wrote:  > > @@ -446,6 +456,8 @@ class TypedArray { > > ""","positive"
"You could use `d3_selectRoot` here instead of creating a new element.""","neutral"
"I don’t think you want the `!dragging` here—this behavior should only be controlled by the clamp setting.""","neutral"
"Good catch""","positive"
"I thought it might be slightly less brittle to check for createSVGPoint (perhaps something like JSDOM might implement in a strange way?), so I made this change anyway.""","neutral"
"If you want to set absolutes on this, and document guarantees, which will likely be there for the lifetime of Node.js, feel free to ignore or fix the patch.""","neutral"
"If I'm understanding correctly, this zAngle is an optimization for when only the zAngle is set. Is that correct? If so, I say we leave it out for now for the sake of implementation simplicity. It doesn't look like we'll be doing a lot of z-only rotations ""","neutral"
"Should this be initialized with scale(200)? I believe the default d3.geo.zoom scale is 500.""","neutral"
"Neat.  I wouldn't pass up the opportunity to use a crazy trick!  :)""","positive"
"I think we need to wrap the input data so that we store the result on invoking the value accessor. This way, you can have a non-deterministic value accessor (such as returning a random number). Also, this way we don't overwrite any fields in the current d""","neutral"
"Shouldn't that be `favicon.ico` instead of  `/favicon.ico`?""","neutral"
"I'm not suer why the cake build change this from _ref to _ref1""","neutral"
"I originally found that CSS snippet on StackOverflow and the comments came with it.  I've updated the comments, and added a blurb about why border-box is used.  FireFox8 still defines -moz-box-sizing so I left that entry. It appears that the latest Chrome""","neutral"
"well, it would be easier IMO to pass the value. Thus, ``this`` in the callback will not refer to the field with the way you call it currently AFAIS.""","positive"
"I'll change it.""","neutral"
"When there is only one form, I would remove this headline and move the name into the `<h2>` tag instead: `Form Errors for {{ formName }}`.""","neutral"
"You only check for request previously (https://github.com/symfony/symfony/pull/8944/files#L1R84) so it would be good to wrap these 3 lines with an additional ``if ($config['additionnal_formats']) {`` .. ``}``.""","neutral"
"Ok thanks I'll fix it.  I'm still having issue finding the correct way to support https://github.com/symfony/symfony/pull/8944/files#L11R131 using xml.  @docteurklein rose up the fact that it might not be possible (https://github.com/gquemener/symfony""","neutral"
"This is a king of private namespace, to avoid any naming collisions.""","neutral"
"you need to check the function existence here to avoid errors""","neutral"
"I know Twig supports ``none`` as an alias for ``null`` because of its Python inspiration, but does it make sense to keep it in this ExpressionEngine ?""","neutral"
"and the valid names must be passed to the `compile()` method. The goal being to not do anything special in the compiled string.""","neutral"
"you should add the phpdoc on the public property with its type.  and according to the CS, it should be defined before private properties, not after""","neutral"
"remove space after '""","neutral"
"Ok, will do that on next update""","neutral"
"Missing space before the comma.""","neutral"
"If you need these methods, you should create a enw interface containing them. Otherwise, you cannot rely on them on a ChoiceListInterface implementation (comments in the code are not equivalent to a method in the interface)""","neutral"
"same as above?""","neutral"
"On my way.""","neutral"
"How it pissible translate this messages?""","neutral"
"indeed, I think it's a copy/paste issue :-/""","negative"
"typo (Splitts)""","neutral"
"It should be quite easy to implement something more sophisticated using ``preg_split``.""","neutral"
"Missing capital letter for the first word and missing dot at the end.""","neutral"
"This is not what I had in mind. I was thinking about adding a comma at the end of the line: `array('foo', 'bar'),`""","neutral"
"Thx, I also fixed this.""","positive"
"And last but not the least, it is not even related to the other change you made.""","neutral"
"Unsure if this is correct. I don't see how this would have worked previously, though.""","neutral"
"he collected data on exceptions""","neutral"
"Indeed however it will be more easy to add others dataset. Moreover the data provider is used by two test method. So it avoids duplicate code.""","neutral"
"sure, but we are compatible with Doctrine ORM 2.2+""","neutral"
"You should mock the interface instead""","neutral"
"Requests should really not be changed.. And as described in the commit, the problem is that it's always called twice for BC with frameworks that don't call setRequest""","neutral"
"Would be good if you add a test where the value of `foo` is not a string but an array with multiple values (subarray). It needs escaping.""","neutral"
"I didn't want to argue over the topic - I was only interested in the arguments. Thx!""","positive"
":smile: most epic quote ever!""","positive"
"Instead of using ``else`` here, you should return the array at the end of the ``if`` IMO""","neutral"
"@stof possible yes, but it wouldn't solve the problem. It needs to be overwritten later and AFAIR there's no update support for Bags. =(""","negative"
"Same as above, the whole method call should be on the same line.""","neutral"
"Should there be error handling if someone tries to run this command in another environment and the router doesnt exist?""","neutral"
"I would make 2 tests, one to test `form=""""bar""""` is okay, one to test `form=""""nonexistent""""` throws exception.""","neutral"
"We don't add these casting anywhere in Symfony when we have a parameter expecting a boolean""","neutral"
"@bamarni Registering an error handler in the kernel constructor is causing issues, as it is registered several times if you instantiate it several times. ""","neutral"
"I don't think you need 2 different cases. You should strip the query string from the current URI in all cases and then apply the current logic:  ```php // relative path $currentUri = $this->currentUri; if (false !== ($pos = strpos($currentUri, '?')))""","neutral"
"and HTML5 defines ``:invalid`` too""","neutral"
"Well then you should mark the PR as WIP for the time beeing.""","neutral"
"@fabpot yep, done.""","neutral"
"This would be BC break, and it's to late to have such in 2.2.""","neutral"
"@stloyd, true, but `+ array()` is also more readable, at least for me.  @vicb, I had ZendDebugger enabled ([rev 3](https://gist.github.com/rybakit/4737807/585a83a0ba28398fa5fa98131aa7f934d3adc635)). Check the latest gist [rev 4](https://gist.github.com/""","neutral"
"I did the same thing as above : https://github.com/symfony/symfony/blob/master/src/Symfony/Bridge/Twig/Extension/HttpKernelExtension.php#L60  People can do some mistakes.""","neutral"
"I think this doesn't harmonize with what is done in line 254:       if (!$config['enabled']) {         $container->getDefinition('profiler')->addMethodCall('disable', array());     }""","neutral"
"The comments talking about the """"identity map"""" should be reworded. Some ORMs may not have an identity map (or have a different name for it)""","neutral"
"and changing its constructor is also a BC break""","neutral"
"So how would I pass the error to the error handler configured outside the factory? Something like this?      $this->prevErrorHandler = set_error_handler(array($this, 'handleBC');     [...]     public function handleBC($errorNumber, $message, $file, $l""","neutral"
"Fixed.   But, is this rule documented somewhere? There are other places where short syntax is used https://gist.github.com/4352487.  Does this means that cast is done with: ```php (integer) $var; ``` as well?  Again, there are many short syntax""","neutral"
"your code will explode in your face if you have a non-empty context without a ``type`` key in it (which will happen as nothing forces to define this key) when Twig has strict_variables enabled (which should always be the case in a dev environment). So not""","negative"
"This should probably be moved to the `debug.xml` file as the `ErrorHander` is only registered when debug mode is on. We don't want this listener to run in the production env.""","neutral"
"shouldn't you ensure it is uppercased for consistency ?""","neutral"
"True! Is not `unescaped`, is `unreplaced` or `escaped`. Then, should I change it?""","positive"
"please replace `and` by `&&`""","neutral"
"You don't need to use them. Still better then now, or? Maybe you should go into detail whether you agree with this PR in general.""","neutral"
"Right now, this is always 0.  Also, the list of arguments for the constructors is already quite long, so added something that is never used makes little sense to me.""","neutral"
"okay, done""","neutral"
"Indeed it should :)""","positive"
"Yes, and that's why I'm asking why is it declared as protected:      $ php -a     Interactive shell          php > class test { protected function __construct() { } }     php > $test = new test();     PHP Fatal error:  Call to protected test::__con""","neutral"
"good catch, thanks!""","positive"
"This is not correct. Because ```javascript var a = """" ' """" + ' """" ' ; ``` changes to ```javascript var a="""" ' """" + '"""" '; ```""","neutral"
"Please use the short class name in the phpdoc""","neutral"
"This is wrong. You can have a scalar prototype, not only an array prototype""","neutral"
"Wrong. There is absolutely no reason for the form data to be Doctrine Collection. The only possible phpdoc is ``mixed``""","negative"
"Sorry, mistook it. I'm re-changed. ""","negative"
"is there a phpcs xml configuration for symfony coding standard over the web?""","neutral"
"Oops, sorry :/""","negative"
"This and line 850 should be replaced with:      $output = trim(preg_replace(array('/\r/', '/\n+/'), """"\n"""", $output));""","neutral"
"you should not extend collectionType. This is not how the form type hierarchy works""","neutral"
"This bit of code used to be up in the driver() call, but was moved down here in #353 to support loading driver libraries with library(). With this change, that check to include the driver base classes needed to move a little deeper into _ci_load_class() f""","neutral"
"typo here""","neutral"
"Why is it  string?""","neutral"
"I have never edited the user guide so far. Maybe if one could familiarize me. ""","neutral"
"`$str` here""","neutral"
"Thanks for the link. Will fix all related issues.""","positive"
"Space :p""","positive"
"line endings: http://help.github.com/line-endings/""","neutral"
"Agreed, I change this ...""","neutral"
"Done - everywhere I found it in the file. :)""","positive"
"I think you can also changed `$type` to `$method`""","neutral"
"This is the APC driver but the comment says memcache?""","neutral"
"Yes, I know ...""","neutral"
"Please follow the CodeIgniter style guide. `if(` should be `if (` and the `{` needs to be on a new line.""","neutral"
"@everzet the issue is that the kernel locates a resource ``@MyBundle/Resources/views/layout.html.twig`` (or ``@MyBundle/MyBundle.php`` if you want), not something relative to the resource folder""","neutral"
"Should you use this syntax?  ```php <?php  if (version_compare(phpversion(), '5.4.0', '<')) {  } else {  } ```""","neutral"
"Done.""","neutral"
"IMO (looking at last problems with `is_a`) safer would be simple: `$dateTimeClass instanceof \DateTime`""","neutral"
"Great, thanks.""","positive"
"I have about 3 different versions of these two lines hanging around. The ucfirst seemed to be causing problems, so I put in the version that's been working here at SPC.""","neutral"
"AFAIK {@inheritdoc} doesn't work with the API viewer. @fabpot ?""","neutral"
"You rock!""","positive"
"Should this be here? I would prefer it to be configured in the php.ini file, or respect the config file. This being here seems a little odd.""","negative"
"It should only search for 'core/Loader.php' as the Loader class can be extended.""","neutral"
"wrong indentation. You need to use spaces, not tabs""","neutral"
"It looks like you got an extra ob_start in here.""","neutral"
"The BC break is necessary since it is currently not working properly :worried: ""","negative"
"Let's standardize the message to be:  """"Must contain both numbers and letters""""  Since that's what TU uses in its current messaging.""","neutral"
"I had no good reason for removing this comment - it must have been my mistake :)""","positive"
"Yes you right""","positive"
"What IDE do you guys use? Mine has spelling correction so I never run into these mistakes!""","negative"
"@markstory Agree about the usage and expectations of support of those options...""","neutral"
"One could default this to false and only enable it dynamically inside the code.""","neutral"
"Should it still be a early-return or something in the lines of:  ```php if ($this->_useBufferedResults) {     $resultSet = new BufferedResultSet($this, $this->executeStatement()); } else {     $resultSet = new ResultSet($this, $this->executeStatemen""","neutral"
"There are a number of classname checks throughout the new code. Would it make sense to have a simple class that implemented the ExpressionInterface that we could use to wrap other values with? That might help remove the various `instanceof` checks through""","neutral"
"Blerg. Do we need/want to support that syntax?""","negative"
"@gustavopiltcher I don't suggest removing `use` statement, just replace:   `use Doctrine\DBAL\Schema\SchemaConfig as SchemaConfig;` with   `use Doctrine\DBAL\Schema\SchemaConfig;`""","neutral"
"Well, I think we should clean the CS. The CssSelector component was originally written with underscores when porting it from Python but the CS have been fixed latter.""","neutral"
"Models is fine, they can be isolated, and are easy to talk to directly though the class registry anyway  If a normal request has the same event manager for everything but models, then I'm a happy man for a crud plugin perspective :)""","positive"
"> $filters is just an array of Zend\Filter\FilterInterface instance (i.e. filter chain) > $validators is an array of instances of Zend\Validator\ValidatorInterface.  I'd argue these should be of type `Zend\Filter\FilterChain` and `Zend\Validator\Vali""","neutral"
"Is that really? Document saids, ``` Constants, however, are not allowed.  ``` http://php.net/manual/en/language.operators.type.php#example-130  I tested it. ``` > php -v PHP 5.4.13 (cli) (built: Mar 15 2013 02:07:14) Copyright (c) 1997-2013 The""","neutral"
"remove @package ""","neutral"
"It seems you are right. I've just checked and indeed it has overwritten my own Return-Path.""","positive"
"Well, people crazy about micro-benchmarks will tell you it is faster when running it thousands of times. But the reason is that it makes the code more clear about what we want to do here. The exception is thrown when it is not empty.""","neutral"
"take care to reopen the PR before pushing a new commit in the branch otherwise it will not be updated""","neutral"
"This is a mess in the form doctrine tests. I have a fix for that locally, but someone seems to have moved this around without moving the files.""","negative"
"Wrong phpdoc.""","neutral"
"The security listener factories are registered through the config because the way used here was not available in 2.0. But this means that each bundle providing an integration has to ask the end-user to register the factory, which is not very user-friendly""","neutral"
"Do you mean that some association types don't implement more than one strategy to fetch records?""","neutral"
"Yes, please.""","neutral"
"Yes, they are""","neutral"
"I was thinking the upgrade shell might be better as well. Munging the fixtures might be simpler in terms of long term maintainability and correctness.  Would updating a the upgrade shell to include a munger, and issuing warnings/exceptions when old styl""","neutral"
"add       /**       * Zend Framework (http://framework.zend.com/)       *       * @link      http://github.com/zendframework/zf2 for the canonical source repository       * @copyright Copyright (c) 2005-2013 Zend Technologies USA Inc. (http://www.ze""","neutral"
"@davidwindell I forgot that this was on develop. :)""","positive"
"missing new line at and of file""","neutral"
"You could use an interface, I don't have a good grasp of whether an interface is better, or whether the current approach is better. I thought that the if statements that were added wouldn't be required if it were a 'pure' decorator. Something like:  ```""","neutral"
"yes, the phpdoc must be fixed and the `array` type hint removed.""","neutral"
"All right, I'll fix it up.""","neutral"
"Moving the `!empty($config['log'])` check also inside the `_skipLogging()` function sounds good to me.""","neutral"
"Should proberly be next instead of end.""","neutral"
"Should probably also add the solution. i.e. you should either copy or symlink the plugin assets into webroot""","neutral"
"should the regex then consider the following?   ```html      <br/>, <br />, <br>, <br > ```   Mark, I'm not sure if I follow the tag formatting that you've created and how it would account for the 4 versions of 'br' above?""","neutral"
"I would put the method """"setCreateOptions"""" and """"getCreateOptions"""" in a """"FactoryWithCreateOptionsInterface"""". (Perhabs you'll find a better name for it)""","neutral"
"In fact it's shameless copy-paste from the code above the line (see lines 195-201). I am with you on that, fixing""","negative"
"It doesn't return a dict but rather a bool. But I get the idea. Thanks.""","positive"
"Oxford comma""","neutral"
"is there any link in the official Python documentation regarding laziness? after reading this, I'm left wondering what I should or shouldn't do in order not to disrupt Python's laziness?""","negative"
"@jezdez: Is this an acceptable compromise in term of backward compatibility? Conceptually `DeclarativeFieldsMetaclass` is quite tricky and I'd like to keep it focused, having the media attribute (which is not a Declarative Field per se) handling in the mi""","negative"
"this is wrong IMO as you are loosing part of the data in case of a composite key without saying anything to the user""","negative"
"I'm not familiar with Zend ServiceManager, so if using $requestName is enough to define form section I can remove redundant code.""","neutral"
"did we ever make it part of the CS to not have a return inside an else in cases like this?""","neutral"
"Done in https://github.com/chrismedrela/django/commit/866360662b87b960bb34a7fd3157748ecf134af0""","neutral"
"L1179 is a filter condition. However, the things it can filter will only be returned by L1178; the base list generated in L1177 won't hit the trigger condition. So - L1177-9 shouldn't be reposed as: ```     potential_clashes = rel_opts.get_all_related_m""","neutral"
"I think as @freakboy3742 made in an earlier comment - these hints aren't all that useful, any error should hopefully be sending people to our docs, so let the docs do the talking. I would say it is helpful to include what the value is, when it is not an a""","neutral"
"shouldn't this be an Error not a warning?""","neutral"
"as @ADmad and I pointed out, you need to respect the coding conventions. too many whitespaces here inside () for example.""","neutral"
"CS: need a space between operator and conditional.""","neutral"
"Why not, what's the problem supporting """"/""""?""","neutral"
"Add it to this PR directly.""","neutral"
"Extra space after `(` and before `)`. If block should always have braces `{}` even for single lines.""","neutral"
"Extra space after `array(`""","neutral"
"I disagree. Passing """"::somestring"""" would be invalid either way and the developers fault (you cant possibly cover all mistakes possible here). But using the type safe check we would at least result in a meaningful exception: """"trigger_error(__d('cake_dev'","negative"
"AUTHORS is alphabetized by last name""","neutral"
"But instead"""" seems redundant. I'd say say """"Instead","neutral"
"I don't think this syntax is valid reporter.stories_filed is an integer""","neutral"
"What's the rule for *F()* versus *``F()``*?""","neutral"
"I would name it Logger instead. Or at least I would try to avoid exposing the name trait on it as it is different from interfaces in that they act very much like a class""","neutral"
"did you mean to use this somewhere?""","neutral"
"Yeah, the import itself is very likely non-necessary, too.""","neutral"
"Please add parentheses around the `and` block, precedence isn't obvious.""","neutral"
"Done even though GH doesn't collapse this outdated diff.""","neutral"
"same phrasing as above""","neutral"
"This is a BC Break""","neutral"
"Isn't this a behavior change as well, the count could be > 1 now and pass.""","neutral"
"I suppose that this code should be moved elsewhere, no?""","neutral"
"Ok, I'll do that ASAP""","neutral"
"these use statement should be removed""","neutral"
"I think that check this in set and get is redundant. We the check in the setter is enough""","neutral"
"Same about the translation.""","neutral"
"to get an object with the given parameters even if it doesn't exist.""","neutral"
"Should be `if (`and `) {` as per the [coding conventions](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)""","neutral"
"Just out of curiosity, why it is better ?""","neutral"
"i copy pasted this code from the xlifftranslator :)""","positive"
"Missing `{` and `}` as per the [coding standards](http://book.cakephp.org/2.0/en/contributing/cakephp-coding-conventions.html)""","neutral"
"Why is the `-d dist` needed? I thought dist is the default?""","neutral"
"Why not have the _setupFilesystem() method return a list of variables that you can unpack with list().  That solves the duplication and variable scoping issues.""","neutral"
"This is made special this way. Let me try to explain my thoughts about this: Most response objects the framework will send, are PhpEnvironmentResponses, so this one has the highest priority. However the priority is low, so if you attach a custom response""","neutral"
"remove Permission. prefix""","neutral"
"So we could leave it as `.php`.""","neutral"
"Thanks! Fixed. You think after all those code standards commits I would have caught this. :)""","positive"
"Considering there's a default, and `getEncoding()` simply returns the property, I'd just use `$this->encoding` here.""","neutral"
"should probably read: `@return ExtensionInterface|null The default extension or null if no extension should be loaded automatically`""","neutral"
"Sorry, misread the diff again, you're referring to the bottom line. It's not needed here, but I wanted to ensure that model was available to all operations, as that's something that the SQLite backend has proved is useful (for example, if renaming a table""","negative"
"Well, the original plan was to have this in 1.5 and develop the migrations as a separate app that could then just be dumped into contrib, but it's become apparent that migrations are going to need more extensive integration into Django, so I'm not sure wh""","neutral"
"Oh, no, see what you mean now. Fixed.""","neutral"
"It's for future use - I suspect there'll be a need for migrate to know if it's being used for testing or not. It's passed in as a parameter in db/backends/creation.py, line 343.""","neutral"
"add a link for Field -> :class:`~django.db.models.Field`""","neutral"
"How is the best way to query this, then? UPPER on both sides of the equality? Or can you have tables with different case but the same name?""","neutral"
"Ah, that makes sense (I didn't realise it was required, even though I tried it that way during testing).  I've opted for a new named feature, `requires_literal_defaults`, and then a couple of new lines of code in `column_sql` and `alter_field`, along wi""","neutral"
"then the subdomain is 'www'""","neutral"
"I think the mask config option is useful.  I just think that chmod() has no chance of side effects in a multi-threaded webserver unlike umask()""","positive"
"lol, I left that variable in there and forgot about it :P""","positive"
"You 're right i 'll fix it""","neutral"
"in subdir, so, add """"_""""""","neutral"
"You are right.""","positive"
"Interchanges *class-based* and *class based* (side note: Does this warrant a distinct note in the Django specific terminology for documentation?)""","neutral"
"Is exec actually used anywhere besides in this file?""","neutral"
"Again, this case is really specific as without being able to write in the `cache/` directory, nothing can happen. So, debugging is not really useful in that case.""","neutral"
"idem""","neutral"
"Same comment as last -- rename to `assertNotHasResponseHeader`""","neutral"
"Oh, I didn't know.""","neutral"
"You can simplify :  $attribute = $method; if (preg_match('/^get/', $method)) {         $attribute = substr($attribute, 3);         $attribute = lcfirst($attribute); }  And remove the """"else""""""","neutral"
"well the problem is that """"datetime"""" also doesnt exist in english, it should be date in english too i guess, even if its not perfectly accurate i wouldn't know a more accurate word for it.""","neutral"
"Warning about Coding Standards: - no tab - ident with 4 spaces - bad syntax for if look [PSR-2 5.1](https://github.com/php-fig/fig-standards/blob/master/accepted/PSR-2-coding-style-guide.md#51-if-elseif-else)  ```php if (is_resource(/* ... */)) {     /* .""","neutral"
"Extract the above into a separate method, and then call and return from that method: ```php protected static function createAdapterFromItems($items) {     // do the work from inside the conditional, and then:     $adapter = static::getAdapterFromMana""","neutral"
"too much indentation""","negative"
"Field with initial underscore _paginator""","neutral"
"previous exception""","neutral"
"Does it work the same way for numeric keys ?""","neutral"
"Next time, don't in this PR, leave trailing commas in array elements""","neutral"
"According to http://tools.ietf.org/html/draft-ietf-httpbis-p5-range-22#section-4.2, Content-Range is undefined on response codes other than 206 and 416.  Unless chrome needs the Content-Range header to be present on this 200 response, this set_header call""","neutral"
"Test that the markup includes the name correctly.""","neutral"
"Aren't we generally using dashes (-) as space equivalent in file names in ZF?""","neutral"
"This has moved to the zf2-documentation repo.""","neutral"
"Switch these two lines around, so that the last case is the default.""","neutral"
"Sort this constants with the old first""","neutral"
"Here you should use the constant defined in AbstractMessage""","neutral"
"I'm a little worried about this part, $rstFile is an arbitrary filename without the arbitrary extension. But xmlFileNameToRst has hardcoded an special treatment to exclude the xml extension  For example: $docbook = 'foo.bar'  ```php $rstFile = RstConvert:""","negative"
"Right, fixed.""","neutral"
"i'll stop repeating all of these, search/replace:  `s/foreach(/foreach (/g`  `s/if(/if (/g`""","neutral"
"\ No newline at end of file""""""","neutral"
"This can be replaced by: `return ($object instanceof $type)`""","neutral"
"I think we need a default implementation of this interface available -- and perhaps two (one for FirePHP 1.0, one for the pre-1.0 version). That way, developers will not need to create it themselves, and it can be a drop-in solution.""","neutral"
"Missing type Traversable""","neutral"
"A constructor always return a class instance""","neutral"
"What is this? !! = true?""","neutral"
"ussing assertEquals($expected, $validator->isValid($color)) make the data provider reusable by other tests""","neutral"
"Is weird see a `max` method when one of the arguments is called `max` too""","negative"
"I see. I tested using rand(8, 4) and with rand(4, 8) the first only show values between 6-8 and the second show values between 4-8  What I want to say? I want to say that the order matters so, IMHO, you have three options:  * throw an exception when the v""","neutral"
"You should replace 255 for $maxLen""","neutral"
"This actually makes the code harder to read. The previous line fit within the 120 character limit.  If it _did_ break the 120 character limit, the better change would be:  ``` foreach ($this->_rules['allResources']['byRoleId'] as     $roleIdCurent =""","negative"
"Thats only a helper method and should not part of an interface""","neutral"
"break the array values in multiple lines.  You can see the coding style here http://framework.zend.com/wiki/display/ZFDEV2/Coding+Standards""","neutral"
"I added the type hinting for $db""","neutral"
"I see what you mean now, this is very strange. Let me try to fix that""","negative"
"`if($connection && $connection->getFieldValue() ==  'close') `""","neutral"
"Because the hostname will often be used to set a port or connect to a socket it could make sence to parse the hostname about port and socket, too""","neutral"
"Sure!""","positive"
"If you could do some profiling, that would be great. I'll merge as-is for now, and we can revisit if needed.""","positive"
"https://github.com/andre-d/reddit/commit/20345bd280dd430e2159588065209dc1ba427059#commitcomment-2179577""","neutral"
"Seems like it should be set as an error that the controller can, optionally, check.  EDIT: validator -> controller""","neutral"
"ThingJsonTemplate is for wrapped things as far as I know, I will need to look into the difference.""","neutral"
"I meant where exactly in all of the statements in the `try`. That's basically what I said :P""","positive"
"I've been working on overhauling the JS code organization, and the mishmash of initialization code in `reddit.js` is best considered legacy. Could you please move this initialization code to its own file/object like `r.timeago` (see `r.analytics` as an ex""","neutral"
"It's fine to inline the params here:      text = text.replace(html_entity, '')""","neutral"
"@leprechaun This should be:  ``` BotoConfigLocations.append(os.path.join(os.getcwd(), """".boto"""")) ```  This avoids an invalid path on Windows.   Also spaces after or before parenthesis aren't preferred according to PEP8 which I believe @garnaat is trying to""","neutral"
"We try not to change the function footprints unless absolutely necessary. Why is it necessary to have both secuirty_group_ids and security_groups?""","neutral"
"some debug print statements, I think.""","neutral"
"so why the reload?""","neutral"
"Fine""","neutral"
"SQLite \`db:structure_dump\` and \`db:structure_load\` tasks now support being run""","neutral"
"since it is a shallow clone, it wont work @prathamesh-sonpatki""","neutral"
"Please add a blank line before `Example:`""","neutral"
"I think comparing the SQL would be more expressive:  ``` Model.order(id: 'asc').to_sql == Model.order(id: :asc).to_sql ```""","neutral"
"This doesn't seem to be thread-safe.""","neutral"
"hmm. wasn't aware of that.   On Wed, Sep 4, 2013 at 9:45 AM, Parker Moore <notifications@github.com>wrote:  > In features/step_definitions/jekyll_steps.rb: > > > @@ -142,11 +142,11 @@ > >  end > > > >  Then /^I should see """"(.*)"""" in """"(.*)""""$/ do |""","negative"
"Why this isn't raw_post too?""","neutral"
"fixed""","neutral"
"why not ``lang_template['hide_untranslated'] = getattr(settings, 'CMS_HIDE_UNTRANSLATED', False)``""","neutral"
"I agree, but there are a lot of very long lines throughout the file - if hard-wrapping is the right thing to do I think it should be separate from any content change""","neutral"
"see above""","neutral"
"I tried to, but this would require importing modules at runtime which requires configuring settings and this clashes with settings configuring in the single test. I'll try other ways to discover the tests""","neutral"
"this should probably be a ``DeprecationWarning``. The feature is already deprecated in 2.3, and will be killed in 2.4, so in accordance with Django's deprecation policy, we should warn loudly in 2.3.""","neutral"
"Do not need to use full URI, just add `/`: `/upgrading_ruby_on_rails.html#upgrading-from-rails-3-2-to-rails-4-0`. Also may you split line to multilines to have 80 width.""","neutral"
"django-reversion, not django-revision.""","neutral"
"I'd say no, because:  * It then requires maintenance in two places should it change. * If a user has been following the setup from 2.1.x, they probably already have it. * you can always link to it as part of the mention.""","neutral"
"I've just updated this feature.""","neutral"
"I mean the 'cms' template namespace. It should only be used if you specifically want to change the builtin templates, never for your own 'normal' templates. Same goes for 'menus'. ""","neutral"
"Yeah, that's reasonable. The clearest way of doing it might be to iterate over the dict items and set them in context. Or we could do it like below. What do you prefer?      context_dict = context.push()     context_dict.update({         'installed_plugin""","positive"
"should use re.escape on those bits""","neutral"
"can we have string formatting using %s here? the + operator just fails too often compared to %s""","neutral"
"The initial code has not used regex so I have opted for this. I also do not see much difference. It could fail only if somebody would have admin attached under something like ``/123/admin/cms/page/``.""","neutral"
"well since it's an undocumented feature, I'd say break it. To do it like Django does ;-)""","positive"
"I think this is checking false to avoid keys with `nil` value to be a failure""","neutral"
"Sorry, I looked like you were adding the entire header file in a patch. But why are we updating this header file? Shouldn't the tag have the correct version already in it?""","negative"
"oh, thank you very much ;)""","positive"
"We can drop this. It's more or less a relict from the process of creating this formula.""","neutral"
"I don't think we need this comment.""","neutral"
"That describes what options get generated for the homebrew formula itself.  We want to add the guard to the line because if the user doesn't request lua, we don't want vim to pick it up on accident (which it might do if it is already installed and we se""","negative"
"drop the parens""","neutral"
"this block is only needed if both, python and python3 should be linked?""","neutral"
"version is scanned from tag name""","neutral"
"This is cool, I didn't realize lib is under versioning. Then I think the two lines can be simplified to `lib.install Dir['lib/clang']`.""","positive"
"Need to use the full path to the binary under test: `system """"#{bin}/k5start"""", """"-h""""`""","neutral"
"@jeremy I'm going tomorrow for vacations won't be possible until after that :( sorry. @carlosantoniodasilva was checking to see if he can split commits. Do whatever you guys want with this branch, take it over :). Completely destroy it whatever :P. I wan""","positive"
"Just `@data.delete(""""layout"""")` is fine here. If the key does not exist, we'll get the default value.""","neutral"
"It's to be consistent so you can use the same layout for pages and for posts if you want.  - [convertible.rb](https://github.com/mojombo/jekyll/blob/master/lib/jekyll/convertible.rb#L100) - [post.rb](https://github.com/mojombo/jekyll/blob/master/lib/je""","neutral"
"We need to do a proper `fails_with` here. Will let another maintainer suggest a fix here.""","neutral"
"These can be `(buildpath/'srcdir').install %w( config driver mk tests timeout)`""","neutral"
"We should always build both static and shared versions.""","neutral"
"It invokes `git-tracker help`, which just spills a message to standard out. The test then assert that the expected help text was written to standard out.  We used to have sub-command, `test-command`, which did basically the same thing, and only existed ""","neutral"
"Well, there is no active developement or versioning.  What should be correct version in this case?""","neutral"
"Is this needed?""","neutral"
"Sorry, s/It was/It wasn't/""","negative"
"I was putting 30 in as an example that is different from the default of 10.    See https://github.com/wesgurn/gitlabhq/blob/6252951c52be7908fcb01f79af9ee39263faefbc/config/gitlab.yml.example#L43  We can change the 30 to 10, but was trying to show a di""","neutral"
"Please submit this as a separate pull request just for a nettle version update.""","neutral"
"What is this step doing?  The backtick syntax captures the output into a string, so things that need to be executed in the shell and where you're *not* using the stdout should be done as:  ```ruby system """"go get jp"""" ```""","neutral"
"You are right in that we don't use the argument again, though.""","neutral"
"Not sure I follow what do you mean""","neutral"
"This comment also is a repetition.""","neutral"
"That's better, thanks!""","positive"
"Should check if it's forked, and display old way if so, try to extract to a helper merge_request_email_helper for these displays""","neutral"
"This need a refactoring.  ```ruby association_name = association.to_s record_class = record.class  merged_options[:root] = association_name  if record_class.to_s.underscore == association_name.tableize.singularize   merged_options[:type] = record""","neutral"
"Do we need all this setup?""","neutral"
"Sorry, maybe this was the formatter that I used too (as the indentation), was not my intention to make this... I'll rollback... Thanks""","negative"
"I'd rather we don't break up lines by dots.  It's annoying to figure out who the recipient of the `map` like this.  Why are we checking `respond_to?` on `to_sql` here?  The previous code did not do that.""","negative"
"Whitespace changes?""","neutral"
"I think we can remove the `pos` variable. I'm not seeing it used anywhere.""","neutral"
"It looks to me like """"Your session expired."""" and """"Please sign in again to continue."""" are independent clauses, so it is, in fact, incorrect to combine them into one sentence with only a comma.  Other correct ways of writing it are: Your session expired; ""","neutral"
"You could delete all the other code in that method and the `base_kramdown_configs` method then, couldn't you?""","neutral"
"Maybe we can """"cache"""" it this way:  ```ruby @confirmation_period_expired ||= self.class.expire_confirmation_token_after && (Time.now > self.confirmation_sent_at + self.class.expire_confirmation_token_after) ``` ""","neutral"
"This is not going to work. The module is included before the configuration options are applied.""","neutral"
"`if event.target.nodeName isnt 'A'`""","neutral"
"And this was passing? :)""","positive"
"You have to because it defaults to `element.last` so if it goes to `extract_values_from_collection` it will go to the last value which is incorrect. Like I said, the current default value for for `value_method` when you don't pass a value is `:last` Pleas""","neutral"
"1. maybe admin_users_path 2. too long string with condition at the end. Please make it more readable""","neutral"
"Just out of curiosity, is this the same `std` from above? Should they be capitalized the same?""","neutral"
"please fix indentation""","neutral"
"ok. its clear now. Also i'm glad we got rid of `@history_path`. I'll merge it now - hope it works :)""","positive"
"Fix the indentation please.""","neutral"
"It seems you forgot to also add it to the [diff inline form](https://github.com/NARKOZ/gitlabhq/blob/9c75fcbef16e68dd3898545fc5d11b1261de1a26/app/views/notes/_per_line_form.html.haml#L33)""","neutral"
"why p without .row_title? It cause unnecessary top padding ""","neutral"
"@petere Whichever is preferred. I can re-add the extra line upstream if that is idiomatic Homebrew.""","neutral"
"Maybe we should add the dependency as you said and assume an installed version from bundler as a backport. I can't see a better solution.  @rsampaio, ideas?""","neutral"
"Creating project in admin area should not automatically add admin user to masters""","neutral"
"move it to namespaces like `lib/tasks/gitlab/update_hooks.rake` and also include it to gitlab:app:setup""","neutral"
"This means we are modifying the original options, no?""","neutral"
"Didn't you mean `:as => :minus_path`? Actually, you don't need the `:as` option at all for that test.""","neutral"
"There appears to be a filename -> content mismatch here. Shouldn't the UTF-8 be in the front matter?""","neutral"
"lolwut""","positive"
"Yeah. I thought the same thing. I'll change it now""","neutral"
"Instead of create match objects, could not use the `!~` operator?""","neutral"
"I see.  That does not seem like a good feature of `Array.wrap`.""","neutral"
"Blank lines before and after `depends_on ...`""","neutral"
"That's cool! Fixed in ff847dc""","positive"
"I'd vote for app/assets/javascripts/profile.js""","neutral"
"Doesn't matter at all. Just remove that line.""","neutral"
"My problem from yesterday would be solved but what if the user has install a possibly broken gcc or clang somewhere else on his system? We will get unsolvable bug-reports because `xcrun` finds stuff that is not in the `PATH`. I'd even go so far to conside""","neutral"
"Perhaps this `""""t('.make_something')""""`""","neutral"
"we can nix these view and request specs""","neutral"
"yes, I see""","neutral"
"I think it would be too hard to put all this information in the banner. We should document it in the USAGE though. Now that we use {} for extra information, we could even change the banner to: `field[:type][:index] field[:type][:index]` and put the remain""","neutral"
"`--install-scripts=#{bin}` for formulae (like this one). The `share/python` is basically for python modules installed via pip by the user.""","neutral"
"Hm.  How about:      note.update_attributes(:unread => !! opts[:is_unread] )""","neutral"
"But there can be just one role. It's actually role(s).""","neutral"
"Fixed to be:  ``` ruby if addr && !addr.empty? ```""","neutral"
"It's """"supposed"""" :-)""","positive"
"All of these classes and methods, actually :)  Do you have a readme outlining the command structure and switches?""","positive"
"What’s a better way to test it, then? `pdfsqueeze` without any arguments seems to exit with a non-zero status code (`1`).""","neutral"
"Possibly it will break. And we can easily add these things. I suspect though that such bugs were oddities in GCC that no longer apply. Superenv only does `-Os -march=native` anyway. What I should do I guess is put a warning in for these so at least we can""","negative"
"There is no way for us to know the root of your Octopress directory, as `lib/` will be distributed as a gem, much like `jekyll`. Do you know of a better way to find this directory?  As you can see from the diff, this used to be an absolute directory rel""","neutral"
"I haven't seen any issues with it -- perhaps that's a Ruby 1.8 vs. 1.9 issue?""","neutral"
"These should be as a list to protect against spaces in the paths, i.e.  ```rb system """"install_name_tool"""", """"-change"""", ... ```""","neutral"
"Thanks, I was looking for the function that doesn't get grumpy when the path already exists.""","neutral"
"Can you refactor this to only look for orientation when we need it? As it is now, it'll be parsing out orientation always.""","neutral"
"I struggled a bit with this one, but I think it's reasonable to expect interpolation keys, in a path, to be separated by non-word characters.""","negative"
"    assert Paperclip::AttachmentOptions.new({}).respond_to(:[])  Bonus, you get to use `(:[])`, which looks like a monkey.""","neutral"
"Too late now but you didn't meant to return `nil` here. Perhaps it should have been `""""""""`?""","neutral"
"This line is missing in the latest version, causing `uploaded_file` always nil. Is this intended?""","neutral"
"I assume these are debug puts? ;)""","positive"
"Oh, you're right. Misread.""","positive"
"Use the full path to the executable, e.g. `#{bin}/root`.""","neutral"
"This is done automatically when declaring a dependency on a keg-only formula.""","neutral"
"I would DRY this up a bit and calculate the width before calling `ImageRow.new` within the if statement.""","neutral"
"`#{etc}/nikto.conf`?  We don't want config files in bin.""","neutral"
"But Makefile.in is only regenerated by automake, no?  This should use `inreplace` rather than sed, e.g.  ```ruby inreplace 'Makefile.in', /<regex>/, '' ```""","neutral"
"(for future performance optimization) - we should try to use `ChannelBuffer`s as much as possible throughout as it allows us to reduce the amount of copying we do.""","neutral"
"love this.  we'll move it under finagle-example when it's ready for prime time.""","positive"
"`prefix` is the formula's own prefix, and libiconv and gettext aren't linked into `HOMEBREW_PREFIX`, either. It would need to be `#{Formula.factory('libiconv').prefix}`, etc, since libiconv and gettext are keg-only brews.""","neutral"
"given that this could be arbitrary data, do we want to do a hex dump instead? (ChannelBuffers.hexDump(commandName))""","neutral"
"`bin.install 'torrentcheck'`""","neutral"
"Yes, sorry, originally I had a 1s gate installed so the retry interval needed to be higher.""","neutral"
"Awesome. A migration guide already. :wink: ""","positive"
"Nevermind, I see that it's handled differently.""","neutral"
"Okay -- figured it out and committed that.  (Still can't find it documented, though.)""","neutral"
"Yes""","neutral"
"Yes, that was clear; I was commenting only on the coding style: either use a guard to the left of the arrow or place the conditional on the next line, that makes it easier to see the difference between the two (which is exactly what you just explained).""","neutral"
"problem was: `Props(new StashQueueReportingActor)`""","neutral"
"I tried both. The parallel one failed. But, I didn't look into what exactly was causing the failure though.""","neutral"
"This makes the code examples in the docs more clear even if it's less DRY in the specs.""","neutral"
"thx""","neutral"
"perhaps define `""""""""` as a constant somewhere, `NoMailboxRequirementGiven`""","neutral"
"sounds great""","positive"
"collect that sh!t""","negative"
"alright, do you prefer to do the removal inside the above loop with `watching -=` or as a for-yield and remove all afterwards with `watching --=`  doing the sendSystemMessage inside `filterNot` feels wrong""","neutral"
"nope: this is not an Ordering, try out `Int.MinValue compareTo Int.MaxValue` to see what I mean""","neutral"
"fine, a separate clone can also be used (convenient for other reasons as well)""","neutral"
"I'd probably prefer a simple if:      val interval = routeeProvider.settings.retryLookupInterval     if (interval.isFinite) // Retries enabled        retryTask = Some(context.system.scheduler.schedule(interval, interval, self, RetryTick)(context.dispa""","neutral"
"no, but thanks for asking :-)""","positive"
"ChannelRegistry and ChannelRegistration needs some scaladoc/comments about expected behavior""","neutral"
"oh, right, of course""","positive"
"no actorSystemResource here?""","neutral"
"`obj.getClass.getName` ?""","neutral"
"Yes, it's the strategy for the router itself.""","neutral"
"ok""","neutral"
"So why don't we remove the interestedInResume list then? Isn't fail fast better?""","neutral"
"eclipse formatting due to the `;` break it to two lines, or enclose in `{}`""","neutral"
"I like this name change!""","positive"
"Ok, I'll fix them.""","neutral"
"code is better than documentation :-)""","positive"
"So it is always guaranteed that all `nacked` are sorted before all `nonAcked`? It seems that that would be the common case, but I was not instantly sure that it is a given.""","neutral"
"extension added in 0270e90""","neutral"
"super.postStop?""","neutral"
"I think you are right, I will change to `<code>` http://stackoverflow.com/questions/14537311/tt-vs-code-elements-when-writing-java-docs""","positive"
"ok, but doesn't that pollute deadLetters for the normal case, when it is terminated?""","neutral"
"You might want to re-read the implementation of `askWithDeathCompletion`""","neutral"
"Lol :)""","positive"
"`currentlyJoining`, `joiningInProgress` ?""","neutral"
"Good! I see there's still no explicit exit on version, but `system """"#{bin}/djvu2pdf -h""""` should pass `brew test` in the new version.""","positive"
"Why keeping the noMessage here?""","neutral"
"I actually checked that, it is always an   OrderedMemoryAwareThreadPoolExecutor""","neutral"
"I actually find the `case m @ (MemberDowned(_) | MemberRemoved(_))` more readable.  Is there a performance benefit?""","neutral"
"okay, thanks""","neutral"
"I don't get you. The bundle provides correct Manifest. Is it a question of Scala versions? The problem we have is to use several versions of Scala (2.9 and 2.10) in the same container. By default, the bundle is resolved with the higher version and the re""","neutral"
"if the manager always is the parent you don't need the constructor parameter, but that is perhaps not the case""","neutral"
"No exception is thrown, it looks like that the OS accepts the connection   and so the client does not fail.""","neutral"
"after checking the byte-code for Ryan’s “Catcher” variant I think that is the best option right now""","neutral"
"I agree, I will change it.""","neutral"
"So this was the missing path. Nice work!""","positive"
"This promise juggling seems quite brittle, whose responsibility is it to complete it? Is it safe to call the exception-throwing ``success`` | ``failure`` | ``complete`` methods etc.  How about having ``setMode`` return a Future[Boolean] instead, and doi""","neutral"
"Yeah, I think so""","neutral"
"This doesn't go in the install section. It floats around with `options`, `patches`, `depends_on`, etc.""","neutral"
"`:` is not a valid character in URI path elements, and we need to use protocol descriptors in there""","neutral"
"Shouldn't we validate the max-tries value?""","neutral"
"that's what I get for copying and pasting!""","negative"
"Is there a null object for MetricsGossip so we don't create a new empty one?""","neutral"
"Probably costs as much to do:  for(i <- v.inbound.averageValue; o <- v.outbound.averageValue) yield ((i,o))""","neutral"
"Why @volatile (docs)""","neutral"
"no, it's the same for all, but that is a possible improvement, as mentioned in the comments about DataStream""","neutral"
"yes, it's possible to define other impl in config, and then it must gave constructor with ActorSystem parameter, and I wanted this one to follow the same rules. I can add a comment about that reason.""","neutral"
"    s""""cpuCombined must be between [0.0 - 1.0], was [$x]""""""","neutral"
"publishes""","neutral"
"Are you sure about this one? I have tried some little things in the sample project (with the change above), and it never looked for 2.9 anywhere, always 2.9.1.""","neutral"
"Done :)""","positive"
"Yes, OSI terminology also used by IEEE. I will add comment to explain.""","neutral"
"they click on the link above, and pick one http://repo.typesafe.com/typesafe/snapshots/com/typesafe/akka/akka-actor_@binVersion@/""","neutral"
"Then we're on the same page :-)  Alright, could you do me the favor of squashing the commits into 1 so it's easy to cherry-pick it into 2.0.4?  Great work!  √""","positive"
"Say what? I'm challenging the choice of having """"var target"""" in the class body, this is completely unrelated to whether the code is used in docs or not.""","neutral"
"ok, fine""","neutral"
"Doesn't that do a copy of the original collection? Would it be preferable to have a """"foreachChild""""-method instead?""","neutral"
"yes, that would feel better, they are triggered by these watches, right?      systemGuardian.sendSystemMessage(Watch(guardian, systemGuardian))     rootGuardian.sendSystemMessage(Watch(systemGuardian, rootGuardian))  there is some initialization order to ""","neutral"
"Yes of course.  Whatever happened to `|blaha|` substitution in these blocks? The Akka version should be a replacement string. ""","neutral"
"ah, I thought it was your old self...""","neutral"
"That's the plan. I just wanted to keep it separate from the rest until   everything settles.""","neutral"
"What does that mean?""","neutral"
"Is this public API?""","neutral"
" > What is the purpose of this object?  Contains message classes, constants and a handful of functions that are   used at several places.""","neutral"
"John pointed out that the keySet is a mutable view, so it is automatically refreshed from ZK.""","neutral"
"It was originally that way, not sure why. After refactoring per your suggestion below, not sure that does anything, so removing.""","neutral"
"On second thought: using `attachChild` means that the provider will treat this call as if possibly done out of the wrong context (`async=true` as for top-level actors) and use RepointableActorRef instead of LocalActorRef if one target address happens to m""","neutral"
"yes that could be hard :)""","positive"
"default should be from the config not in code""","neutral"
"Alright, let me know when things are ready for review, I've got an insane amount of code to review""","negative"
"same here""","neutral"
"No it's fine.""","neutral"
"Instead of the getOrElse you could simply do + senderOption and it will be Some(path) or None which is just as informative.""","neutral"
"no, ! should not throw exceptions in 2.1""","negative"
"awesome documentation in here!""","positive"
"Link to the script or even better, to a doc section that explains the script. ""","neutral"
"that was also changed for failed remote sends""","neutral"
"Fixed, good point.""","positive"
"good catch, thx""","positive"
"Also a good point, I think I prefer `whenStarting` and `whenStopping` to make it clear that the callback is executed before that overall action is finished.""","positive"
"Maybe a short comment here that explains why we care about the uid? ""","neutral"
"Fixed in the commit https://github.com/derekmahar/akka/commit/0e0c55010af9476e9b2981e4b3c2030641b03f10.""","neutral"
"Find the error""","neutral"
"Pondered it, shifted it around at the back of my head, and I still lean towards making it explicit that a `throw` is happening here. I’ve added one sentence above, WDYT?""","neutral"
"Good documented. ""","positive"
"The idea with a factor of something else is that there is less knobs to learn how to turn. But I'm fine with either. ""","neutral"
"Why assumed to be normal/terminating, leave as abstract""","neutral"
"This is included in the next line automatically.""","neutral"
"Nice. ""","positive"
"Also in case you need it somewhere else""","neutral"
"Because if I did it in Scala the Scala Compiler said Method classLoader needs to be a stable, immutable value. But I explicitly intended the ClassLoader to be ThreadLocal and very much mutable (but thread safe).""","neutral"
"Because the address we depend on is loaded on demand. We are guaranteed to call this lazy val only when the address is initialized.""","neutral"
"That piece of code is not obvious what it's good for""","negative"
"I agree, frequency is not the right term""","neutral"
"escalate""","neutral"
"See comment on ```ByteArrayIterator```.""","neutral"
"I don't think it should, yet""","neutral"
"`protected[akka]` is weaker than `protected`, so what are you saying? Subclassing applies to ActorSystem or ActorCell, so I don’t see a problem which emerges from this line.""","neutral"
"No need to repeat the name of the documented element.  A factory to create MessageQueues for an optionally provided ActorContext""","neutral"
"LOL""","positive"
"One liners please""","neutral"
"Yeah, just add additional commits.""","neutral"
"does it matter which exception is thrown?""","neutral"
"Also `man1.install 'gpg-key2ps/gpg-key2ps.1'` IIRC.""","neutral"
"I would write `WildcardTree.empty` here in any case""","neutral"
"The first thing the user would do in transform they would cast it so partial function seems to be good from the usability point of view. ie. override val transformResponse = { case msg: CamelMessage => msg.bodyAs[String] }   so if we change it to (Any) =>""","neutral"
"Ok, no problem. Just out of curiosity: why are Symbols a bad thing here? ""","neutral"
"you mean the problem lies in their implementation using WeakReferences and their associated extra GC cost, right?""","neutral"
"This should most definitely go into test/resources and not main/resources""","neutral"
"don't understand the above, why not just sender ! self""","neutral"
"removed def system from Camel trait, it is not needed in the end for the user. (you can always get to the system using the normal routes) Added a comment that Camel is shutdown when the associated ActorSystem that uses a Camel extension is shut down.""","neutral"
"No need - as header is set by camel only if previous call failed""","neutral"
"it is only used in test, moved it there""","neutral"
"done""","neutral"
"This is so badass I don't even know where to begin""","positive"
"what happens if negative or 0?""","neutral"
"?""","neutral"
"maybe mention which thing is changed, `m.copy(name = …)`""","neutral"
"here, too""","neutral"
"Is this test run automatically? In that case why do we have so many spec wrappers for other junit tests?""","neutral"
"so, what’s the rationale for not suspending the actor in this case? Or should it in fact be implicitly Resume’d? (I mean in the Directive sense)""","neutral"
"I don't like this at all. It's the provider who should provide these, don't like the leakage.""","negative"
"I don’t know, I just copied your code into a new file …""","neutral"
"just verified that the bytecode generated with and without `final` is identical … (vals are always private final fields)""","neutral"
"good point, will do, including specific section in migration docs""","positive"
"Public class?""","neutral"
"I'd still recommend having this final and calling the other with Duration.Inf, then the implementation of that can deal with Duration.Inf as it wants""","neutral"
"I don't know if we can omit it nowadays, but otherwise how does it find the prefix for homebrew?""","neutral"
"Might want to include some more debug info about which actorref didn't manage to activate within how long.""","neutral"
"to be cool:)""","positive"
"Like something you put in your configuration file""","neutral"
"In the end it does actorFor so it should be fine with ActorPath. Will try to change that in separate refactoring.  On Wed, Jan 11, 2012 at 7:36 PM, viktorklang < reply@reply.github.com > wrote:  > > + * Please note that providing both 'nrOfInstances' and ""","neutral"
"Nice! Please comment that this prevents props and context to be closed over below.""","positive"
"So you cannot share the same RouterConfig between multiple Actors?""","neutral"
"What if the collections' size is Integer.MAX_VALUE?""","neutral"
"Why does that look so cludgy? can't / just skip nulls and """"""""s?""","neutral"
"use:       new Props(JAdvancedCalculatorActor.class)""","neutral"
"Perhaps a ref to the remoting docs could be of interest here.""","neutral"
"Is this threadsafe?""","neutral"
"changed to id""","neutral"
"Fixed""","neutral"
"Not only that, but I don't believe that Lift uses akka futures anyway. """"or"""" is definitely better than """"orElse"""" though I still like """"race."""" ""","neutral"
"final class?""","neutral"
"Null-object pattern"""" sounds more academic""","neutral"
"MAke it so that the dispatcher to be used is specified through the constructor, in that way it'll be easier to configure it later.""","neutral"
"Netty""","neutral"
"no, the only thing which must be protected against concurrent enqueue() (which is a read) is shutdown().""","neutral"
"DO NOT USE THIS EXCEPT INTERNALLY IN AKKA""","negative"
"sexy""","positive"
"Do you really want to force the size to know if empty?""","neutral"
"Drop all constructors except for this one""","neutral"
"Alright, I'll revise the code accordingly.""","neutral"
"The thought was that this class has nothing specific to zipkin in it.  It's really just an async facade on the hbase client.""","neutral"
"never mind, I thought this was a network call.""","neutral"
"what's the point of this dependency?""","negative"
"What part of the code does this comment refer to?  Seems like above, but maybe below.""","neutral"
"Yeah, you're right.  I didn't really understand Futures when I wrote that.""","neutral"
"Ideally we want all style in the stylesheets""","neutral"
"You can keep the pretty match at the cost of a local val.""","neutral"
"Have you tried pulling in the same version of finagle that we use for the rest of the project? Too different?""","neutral"
"Can this use the preprocessing util?""","neutral"
"Indent this, gets hard to read otherwise""","negative"
"Perhaps I'm being pedantic, but I'd prefer the new validation to be added in a separate commit from the reshuffling. Ditto for other new code this commit that I might not have seen.""","negative"
"Watch out, you'll be crossing paths with [MCFTIDE](https://github.com/scala/scala/commit/a205b6b06#L40R128)""","neutral"
"Sometimes I wish for Perl-like imports: `import global.build.Syntactic*` :)""","positive"
"Thanks for reminding me, a few more places can be converted to use `isHole(name)` instead of direct access to `holeMap`""","positive"
"Maybe it's best to disentangle the changes a bit: a) refactoring of type inference boilerplate, b) sharper intersection types,  c) propagation of singleton types.""","neutral"
"Could you elaborate on this comment? Should we do this or not? If so, how?""","neutral"
"This appears to be only used in log output. If so, we should avoid calculating it in normal operation.""","neutral"
"Typo.""","neutral"
"`... together with flags that have a direct equivalent in Scala code`?""","neutral"
":+1: :+1: :+1: Thanks @paulp, will keep that in mind! Would it make sense to turn `-Xlint` on in all the ant build?""","positive"
"You would have to find someone who suddenly finds himself with lots of free time on his hands.""","neutral"
"Indeed, I didn't really seek out the """"second order simplifications"""" which this must have enabled in pattern matches.""","neutral"
"How come we got same tests multiple times here?""","neutral"
"When @adriaanm's tuple matching optimization lands, or sooner if this method isn't called much:  ```scala (ftpe1, ftpe2) match {   case (MethodType(_, rtpe1), MethodType(_, rtpe2)) =>     rtpe1 <:< rtpe2 || rtpe2.typeSymbol == ObjectClass   case _ =""","neutral"
"`v map f` is a value, though, so maybe it'd be better to pass it using regular parentheses: ```scala     onComplete { v => p.complete(v.map(f)) } ```""","neutral"
"You're right @phaller the """"attempt"""" doesn't add any value here, I'll fix that as I re-point the PR. Thanks!""","positive"
"Apparently missing the `s` interpolator.""","neutral"
"On Wed, Apr 24, 2013 at 11:44 PM, Paul Phillips <notifications@github.com>wrote:  > In src/compiler/scala/tools/nsc/doc/model/ModelFactory.scala: > > >            case aClass: DocTemplateEntity with Class => > > -            (aClass.primaryConstructo""","neutral"
"Unfortunately that would still be too much: as symbols mostly come from different SourceFiles grouping is not benefitial.""","negative"
"In a number of situations we keep issuing more errors even though they are related/caused by the very first error. To avoid generating a lot of error messages we just pick the most specific one, i.e. the first one.""","neutral"
"a) the main reason for sharing buffers was the existence of silent mode, otherwise we would have to copy errors in a non-trivial way. Does b433bdba5aa7d89470 help in understanding why we introduced it? b) I don't see any example where class or module typ""","neutral"
"Perhaps:  ``` mkString (s""""`case ${clazz.name}("""", """"","neutral"
"Please don't remove parentheses from single-expression methods, they serve an important defensive purpose.""","neutral"
"Ooh, a reason to bring mmap and map2 together in mmap2!""","neutral"
"Care to elaborate? Enclosing method here is `doTypedUnapply` which is very large method and I don't see why it should be inlineable.  Calling small methods that do not allocate objects is totally fine and recommended practice. JIT will take care of that""","neutral"
"could we change this (and `inAny` / `inAll`) into vararg methods?      def inNone(x: Mode, xs: Mode*) = this & (xs :\ x)(_ | _) == NoMode""","neutral"
"Yes, readability suffers somewhat. On the plus side, shorter methods are favored by the JIT compiler. In fact, that was a consideration that led to Range.validateRangeBoundaries, but on closer inspection it brought its own disadvantages (basically, making""","neutral"
"Let's please assume this didn't happen""","negative"
"I believe it should be InetAddress.getByName(null).""","neutral"
"From what I understood, if `tryTupleApply` returns true, then the subsequent logic in `tryNamesDefaults` will choose tuple application and won't go for named or default argument applications. Right?""","neutral"
"We could probably go either route here successfully.  ""","neutral"
"Maybe """"to properly detect blocking and ensure that there are no deadlocks.""""?""","neutral"
"Does this show up elsewhere?   Seems a useful method, but I could be wrong.""","neutral"
"Where is the source for this? (I'm not familiar with tests having binary dependencies like this.)""","neutral"
"`lazy val`, I agree.""","neutral"
"why does it matter?""","neutral"
"It seems that `time` is in fact required to be a `FiniteDuration`, because e.g. `isOverdue` fails if `time` is not a `FiniteDuration`; if so, this should be checked statically by making `time`'s type `FiniteDuration`. Consequently, you'd have to move `fro""","neutral"
"I'm not sure what this is doing, but isn't it going to be misled by    (x)(y, z)  vs.   (x, y)(z)  Those flatten to the same list, and have the same number of sublists, but do not correspond.  Maybe this is handled somewhere else.""","neutral"
"Ok.  When we see the """"WHY ISN'T THIS WORKING"""" email, I'll cc you.""","neutral"
"it's okay to leave this for a future commit, but it would be great to restructure this method so we don't need these returns""","positive"
"It also uses formals to take BYVALmode off when typing by-name arguments .""","neutral"
"On Fri, Jul 20, 2012 at 4:43 PM, Vlad Ureche <reply@reply.github.com> wrote: >> @@ -242,7 +242,7 @@ trait ModelFactoryImplicitSupport { >> >>            available = Some(search.tree != EmptyTree) >>          } catch { >> -          case _ => >> +         ""","neutral"
"What about literals such as $null, $true and $false?""","neutral"
"The problem that I see with putting """"internal"""" in the name is that some of the `Throwable`s that are ruled out are not necessarily internal, for example, `InterruptedException` or `OutOfMemoryError` (like other `VirtualMachineError`s). I don't have an ide""","neutral"
"Can you tell xcodebuild to build to a different directory? This should get built within the `buildpath`.""","neutral"
"Did we loose something here?""","neutral"
"Yes I will. Documentation will come in the RC phase.""","neutral"
"Fixed. ""","neutral"
"It deviates quite a bit from the Akka version, and Akka is in RC1 now.  We should sync before it's too late.  https://github.com/jboner/akka/blob/master/akka-actor/src/main/scala/akka/dispatch/Future.scala#L25""","negative"
"Typo: """"will be interpreted as _an_ escape character""""""","neutral"
"Typo: """"The _names_ of the groups""""""","neutral"
"On Tue, Jan 3, 2012 at 6:50 AM, Josh Suereth < reply@reply.github.com > wrote:  > I saw it in the sample.  It's not enforced though.  I really wish git > commit hooks could be attached to remote repositories and mandated to each > member so we *could* enf""","neutral"
"See how this is done for TypedActors (i.e. children TypedActors)""","neutral"
"better move this into the missing “else” clauses in order not to send multiple messages unnecessarily""","neutral"
"hmm, not so sure it would actually help; I’d leave this in as a marker for potential benchmarking sessions, though""","neutral"
"that exception in postRestart would be the direct equivalent of a `require()`; I’d include it to be sure""","neutral"
"great, I'll change them all over the place in a separate PR, to make it a visible style decision""","positive"
"ah, now I get you; hmm, too many Runnables nested here""","negative"
"Is there a test that validates the behavior when this throws an exception?""","neutral"
"has it now … I didn’t see any warnings""","neutral"
"Yes, but it is only called on each node when it joins or leaves the cluster.""","neutral"
"Document as internal.""","neutral"
"Yeah, I made it private to and renamed it to limit what could get here. I can't think of any valid need to `newDefDef` or `newValDef` with an inherited symbol.""","neutral"
"This doesn't affect the edit profile page?""","neutral"
"missing space between descr. and return""","neutral"
"this was suggested initially but it is a BC break""","neutral"
"Do not chain  bang (`!`) methods. I don't now it for sure in ActiveSupport/Rails, but stdlib behaviour is to return nil if there are no changes made.""","neutral"
"If you're looking at reducing output to the useful, have you looked into using  the 'brief' formatter ? It seems to do just that (look for the  formatter section in https://ant.apache.org/manual/Tasks/junit.html )""","neutral"
"Why this change? (I don't see any mention in commit message about this).""","neutral"
"@elupus ping... Good to merge?""","neutral"
"@stloyd wow, I was not aware of this method! I update the PR now, thanks.""","positive"
"Well, you can already do it with a instanceof check: ``if ($child instanceof self) {``. It will exclude buttons which are using a different implementation""","neutral"
"the action mailer link is wrong""","neutral"
"Could you please wrap these additions around 80 chars?""","neutral"
"@jacknagel Got it. But for reinstall to reuse this code, install_formula should really pass on this exception, so I'm planning to put the catch part in the block from install in next commit.""","neutral"
"No, I am going to write the creator about this though, and will update the formula if they agree.""","neutral"
"This is already pretty early (before anything gets downloaded). I moved it immediately after the requirements checks, but all that means is it doesn't print the `Installing foo` header. Also changed the message to """"Unrecognized architecture for --bottle-a""","neutral"
"Yes, I agree.""","neutral"
"We have an option for installing with the default names, in which case `gtar` won't be available. You might want to conditionally apply this change based on how gnu-tar was installed, though I suppose that would break if the user reinstalled tar without t""","neutral"
"Done, see 3e039fabd75a7e46bef5e99357d908867dd0f5c9""","neutral"
"shouldn't you check that it is a subclass of Request ?""","neutral"
"Last I spoke with @tenderlove on this subject, he suggested to make visit_AddColumn public for now. Aaron, what do you think about adding another object to schema_definitions to handle this?""","neutral"
"No need for the if()'s""","neutral"
"Client::enableProfiler() with profiler existing profiler service is removed from the container Client::request() -> fatal error, although it should just continue without profiling""","neutral"
"uh, what a sense makes `user` here at all? I shall not copy code...""","negative"
"no need to use ``else`` as the ``if`` returns""","neutral"
"I mean definitely not of course ;-) see [this](https://github.com/symfony/symfony/pull/3403/files#L3R147)""","positive"
"Clearer to avoid `keys`, just pass the args list.""","neutral"
"one line is clearer here""","neutral"
"Fixed in 6bbf72c3c0c974c19d86.""","neutral"
"Right .. we still have a few places where we didnt rename Account to User""","neutral"
"Remove the comment""","neutral"
"It's not much, but there is http://edgeguides.rubyonrails.org/contributing_to_ruby_on_rails.html#follow-the-coding-conventions""","neutral"
"> If the file is required simultaneously by two threads, the old setup would risk adding the same subscriber twice.   Good point. One final question: shouldn't we check in `method_added` if the new method is public or private?""","neutral"
"Also avoids taking the lock.  We can spare the 4 bytes :)""","positive"
"The methods `get()`, `set()`, `has()`, `all()`, `clear()`, `remove()`, `replace()`, `isEmpty()` and `keys()` [are missing](http://symfony.com/doc/current/contributing/code/conventions.html).""","neutral"
"Err:509","neutral"
"I think """"Method requires wallet"""" or something explicitly mentioning why it is disabled is more useful.""","neutral"
"Thanks, true. I added tests for all 3 Java base classes now.""","positive"
":-)""","positive"
"will be replied *with* ;)""","positive"
"The CraftQueuedProcess is a Runnable, which has a run method. In that run method the CraftQueuedProcess calls the accept method.   Therefore, because this does not break, the CraftQueuedProcess if statement here calls accept, then on the following line ""","neutral"
"Missing license header""","neutral"
"http://pastebin.com/3BdHqHDQ <- there are some more - but those in that pasty are the ones where i am sure it is safe to change them...""","neutral"
"This is inconsistent with the other UNIX implementations. The caller is responsible for not passing in NULL.""","neutral"
"`/>` is unnecessary with this doctype ;)""","positive"
"I'll let someone else from the @Bukkit/pull-request-handling-team comment - removing the references is OK, but it makes for a larger diff.""","neutral"
"scroll""","neutral"
"So this loads docvalues? and touched the terms, termsenum, tv etc?""","neutral"
"2 times “doesn’t => do not”""","neutral"
"Why did you change this?""","neutral"
"I still don't get why we can't use ByteBuf here .. Could you give more details ?""","neutral"
"Seems sensible to me""","neutral"
"BTW, one more thing, add a section to the migration guide also, since it looks like we promoted the constructor for the Java API documentation.""","neutral"
"Not sure if we need to do that it's just one entry per field though.""","neutral"
"Why are we renaming these functions? If we stick the original func name, we will have less code to worry about. No?""","neutral"
"In overall php variables are camelCased, while array keys are written with underscore.""","neutral"
"OK, I think I see. Gonna try moving them inside the class as statics anyway, which seems better.""","neutral"
"ditto with `OneByteString`.""","neutral"
"(NoAck(null) eq NoAck) must be === true""","neutral"
"Yes, of course, I suspect we have a few tests that are broken due to this false assumption. You do have to agree that something called ``remaining`` that isn't relative unless in a specific context is a recipe for problems. (someone moves a within block o""","neutral"
"true, but then i would also need to be host, methods and schemes attributes instead of elements. see https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Routing/Tests/Fixtures/validpattern.xml""","neutral"
"sprintf is not necessary here.""","neutral"
"Returning early for `if (Configure::read('Cache.check') === true) {` would be great too!""","positive"
"Makes sense, I haven't tested getters/setters yet""","neutral"
"Perhaps reversing the previous decision is best. Having isset() and the ArrayAccess interface work as expected is more important than handling null values. Perhaps a separate method could be used to see if a property is defined?""","positive"
"should maybe be moved to a different interface?""","neutral"
"It is literally impossible to satisfy [#12838](http://bugs.jquery.com/ticket/12838) without new API surface. We may opt not to do it, but we will not find """"another way"""".""","neutral"
"Hmm, I don't have admin rights to create that alias - can you do that?""","neutral"
"It is nicer this way, especially if you are stepping through with a debugger.""","neutral"
"remove @package""","neutral"
"please remove before committing""","neutral"
"Yep, great work!""","positive"
"beeing => being and singup => signup ?""","neutral"
"I don't really like this code as it makes assumptions about the parent object and does explicit casts. Why not use a signal 'verifyMessage(QString addr)'?""","negative"
"`/** */` to make a documentation comment.""","neutral"
"@riking You made me think I was going mad there, what with your talk of class variables! But yes, both are unnecessary.""","negative"
"I ended up using `strtotime()` as the various formats that I saw in the wild and in the specs resulted in icky code. However, strtotime() seems to be able to sort everything out.""","neutral"
"Include a newline at the end of the file""","neutral"
"What is `subline`?""","neutral"
"This doesn’t look like an optimization to me; I expect the performance is nearly identical. And the benchmark you linked to applies to an earlier change (to preallocate the array rather than use push), not to the change you are making.""","negative"
"One of those is the htmldiff output, not markdown and cannot really be applied in the template""","neutral"
"callbacks""""""","neutral"
"No as some of the more global checks are overridden by some of the more local checks, this is on purpose.""","neutral"
"Ahhh, I think we should be fine without it.  Seems pretty obvious...""","positive"
"If we already have the list of available migrators, it should be nice to print them, so people don't really need to run `jekyll --help` to check the migrator's name. Something like this would be more helpful:  ```ruby puts """"Invalid migrator #{migrator}."""" ""","neutral"
"Superfluous comment.""","neutral"
"indentation""","neutral"
"typo""","neutral"
"I don't know why is this needed. /cc @weierophinney ""","neutral"
"No need for the extra line.""","neutral"
"https://github.com/Gacko/TrinityGacko/commit/f25ff104efee8150a52d906b2bedd9587b022527""","neutral"
"Thanks""","neutral"
"Ohh nice :+1: ""","positive"
"Hmm, kinda unnecessary, but OK. ""","neutral"
"I'd suggest using '2.6.1.1' as version number, as '_' is will be used to mark formula revision in @jacknagel's #19920 .""","neutral"
"just extract method, man :)""","positive"
"Really? You need to test that?""","negative"
"re: """"Use Props.empty instead guys."""" Genious. And obviously it's in the docs... I just read it... :)""","positive"
"I think this one is less efficient than a separate `div` and `%` (because of the intermediate array). Could you check?""","neutral"
":+1:""","neutral"
"This is not very readable plus has unnecessary merge with empty array. Better to replace with this: ```php if ($merge) {  $this->_inputDefaults = array_merge($this->_inputDefaults, $defaults); } else {  $this->_inputDefaults = $defaults; } ```""","neutral"
"```php $requestTime = null !== $this->kernel      ? $this->kernel->getStartTime()      : $request->server->get('REQUEST_TIME_FLOAT', $request->server->get('REQUEST_TIME'));  ```""","neutral"
"We had a solution (ffmpeg event) but unfortunately this part was not accepted upstream. Michael said that it would break some other functionality. Comparing new and old state is the only idea I have so far.""","negative"
"``` raise unless candidate == missing_name || candidate.starts_with?(""""#{missing_name}::"""") ```  This line introduces a conditional. I think we should try to verify both paths with a test-case to see that there are multiple possibilities.""","neutral"
"Didn't try it but maybe the following code may work:  $inputCollection = array_fill(0, $this->getCount(), $this->validationGroup ?: array_keys($this->inputs));""","neutral"
"thanks! ;)""","positive"
"Yeah, a little bigger but cherry-pickable, and we might as well keep the two branches in sync on patches like these unless there's a good incentive the other way.""","neutral"
"the else if must be in its own line, add a linebreak after the }""","neutral"
"remove the empty whitespace""","neutral"
"Is this thread-safe?""","neutral"
"This was pulled from the old makefiles and gitian descriptors. It's required for deterministic builds.""","neutral"
"sure.""","neutral"
"No real reason to introduce _one time_ variable.""","neutral"
"There is no time calculation done anymore in getoverlay. Only the assignment for filling the fields in the overlay structure. Or what do you mean?""","neutral"
"[264] UpdateType: CreateObject1 [264] GUID: Full: 0xF11002F44B003725 Type: GameObject Entry: 193611 Low: 14117 [264] Object Type: GameObject (5) [264] Update Flags: LowGuid, StationaryObject, GOPosition, GORotation (848) [264] GO Position GUID: 0x0 [""","neutral"
"Shouldn't this decorator live in `django.contrib.auth` somewhere instead of here?""","neutral"
"Ok, cool :)""","positive"
"I agree. It should never get called given the rest of the code so there's not much point in it being there.""","neutral"
"If you want you can, if not I can go through and fix the old code. There isn't a phpcs test for this which is why it is inconsistent.""","neutral"
"What if you had 2 fields:  * 1 string with 1$-dollar signs * 1 string with 1€-euro signs  would these 2 not get the same id?""","neutral"
"Is this good to go then?""","neutral"
"in the ``polls/views.py`` file"""" ""","neutral"
"improvements*""","neutral"
"You can write these as `__len__ = new_method_proxy(len)` and `__contains__ = new_method_proxy(operator.contains)`""","neutral"
"I'm not quite sure what """"context"""" you're referring too here. If you're talking about a template context, you're overly specific. `cached_property` is also usable and useful outside of templates contexts.""","neutral"
"I'm not sure I like the idea of changing this document to be so broad; it dilutes the utility of someone coming to look for info on caching, specifically. There's *so* much to say about optomization that over time it'd basically overwhelm the more focused""","negative"
"Registering half of the locale stub only looks like a bad idea""","negative"
"@bladealslayer its a possible workaround. if you push your version to rubygems - I'm ok""","neutral"
"remove newline""","neutral"
"the context file not being found is handled in src/node.js""","neutral"
"Ahhh. Right.""","neutral"
"@Skixbmc @Karlson2k  ```""""%s\%s""""``` should be ```""""%s\\%s""""``` right?""","neutral"
"No, look at https://github.com/xbmc/xbmc/pull/3326/files#L3R180. I need Lock to survive after function GetAndLockConverter, until UnlockConverter is called. This is the main reason for lock.""","neutral"
"yes, currently it's working with !IsEmpty(), but as stereoscopics stuff is anything else then trivial/straight forward I prefered to provide a infobool (which isn't working atm it seems, no idea why) to abstract this and wrap any future logic change. Can ""","neutral"
"You could lose this log if you want (just make the log below start with """"Loading items:"""")""","neutral"
"Hmm, its FOS_facebook auth break all""","neutral"
"Hi,  I not find tests, but they start issue https://github.com/FriendsOfSymfony/FOSFacebookBundle/issues/79 but fix not work :)  2012/3/22 Drak < reply@reply.github.com >  > > @@ -79,11 +110,35 @@ public function regenerate($destroy = false) > >       */ ""","positive"
"Or you meant """"swallow NonFatal, rethrow Fatal""""?""","neutral"
"I don't think that tabs can occur there, also there should be at least one space, correct? Then I'd do: [ ]+""","neutral"
"Doesn't this belong to the other `WithBackendTest`?""","neutral"
"hmm, how can we make a route in that file public if the standard security setting sets everything in it as non-public?""","neutral"
"Right, as you said above, people will have to change the default security rule, which is fine. So, the only thing that we need to figure out is another name for unsecure. I think `_internal_public` is fine.""","neutral"
"`scala.Cloneable` is a subtype of `java.lang.Cloneable`. Both would work, I think it doesn't matter too much in the end: anyway the `@cloneable` annotation is deprecated now.""","neutral"
"Does not make the code any more readable IMHO.""","negative"
"Shouldn't this and the following methods be called `openSession`, `closeSession` etc. to be consistent with the naming in the rest of the framework?""","neutral"
"@return self""","neutral"
"when tests running with Netbeans (all tests in folder) - this is problem because in Mvc/Controller/TestAsset/ exist the ZendTest\Mvc\Controller\TestAsset\Request class. ""","neutral"
"I see... looks like an old PHP version issue (early 5.3 versions)""","neutral"
"Nope: http://3v4l.org/geAhT""","neutral"
"Can also be a View\Variables object I assume? Also, should that array be an associative array?""","neutral"
"Would adding libelf as a dependency be a cleaner way to provide this header?""","neutral"
"The colon is not part of the version here""","neutral"
"Yes :(""","negative"
"Satoshi is a very bad person to learn C++ style from :poodle: If you want an example of well-structured, readable C++ I can recommend reading source from LLVM. And I'm not sure either, it doesn't warrant changing all the functions I guess... maybe just l""","negative"
"Yea, I really really don't like this either. I landed on doing it this way because I figured it would be easiest to implement across the board.  I don't think that keeping m_pixels around is safe universally. My fear was that some implementations (espec""","negative"
"Yeah sorry. If there's weren't a ton of other changes here I'd fix it but it's not worth it at this point.""","negative"
"I am sorry, didn't look carefully enough. I get confused every time when I look into this part of the code so maybe it's a good time change it to something more meaningful. LookAndFeelResolution is the resolution the user has set. It changes e.g. when tog""","negative"
"Missed that during the rebase.... sorry - fixed""","negative"
"what a shame.... :(""","negative"
"Better, let's kill it and use the same header we use in `src/`.  Apparently I forgot to update this back in January.  My bad!""","negative"
"I miss C++ :(""","negative"
"That's too much worrying. I'm going to restructure it so it does the right thing without having to.""","negative"
"Oh, sorry guys. Got distracted by other things. I'll split my submodule branch and push up some options today.""","negative"
"Also, I'm not sure how I feel about this being within the ServiceBusMessageBus class, feels more like a ServiceBusConnection function.  However it is this way in other scaleout providers :(""","negative"
"Seems unclean. Is this because we're abusing the default HubManager for all scenarios?""","negative"
"I though i said no globals :(""","negative"
"Oh sorry -.- my fail""","negative"
"Maybe it's strange, I am spell script noob :( I've tried it this way and it works. I really don't know how to do it other way""","negative"
"Really? sorry, I did not know""","negative"
"I hate it when this happens :angry: ""","negative"
"Not really. There's not much to flame about. That is the code convention we use in our source, hence all PRs need to abide or we risk ending up with a messy code base :neckbeard:  ""","negative"
"Oh, that's sad :( I don't know if I supposed to do so many commits, but I will do it anyway.""","negative"
"spaaces :(""","negative"
"Don't do that.  His comments are bad.  Bad @feildmaster, bad!  Also, those types of comments need to go at the end of the line.""","negative"
"Using sync here does not sound right... we not want to block!""","negative"
"Ah I see.. sorry did not spot this via the diff. I should have reviewed it in more details :(""","negative"
"Alright, that's just sad.""","negative"
"Oh, sorry - disregard, please.""","negative"
"Yeah... I don't like this either but too many tools are failing at the moment so we have to sort-of monkey-patch them.""","negative"
"This was an accident with ctrl + f. I reverted the others but forgot about this one :(""","negative"
"Hope you didn't hate me too much for not having commented there in the first place :/""","negative"
"I truly hate this function. ""","negative"
"I really do not like default arguments, it complicates code and doesn't fit C++ style used by node...  Can I ask you to use enum for this?""","negative"
"I'm sorry. Really discussing like that about 5, respectively 2, lines of code? I can restore it, if you *really* want to.""","negative"
"ah sorry, you use it in the bundle class. But this seems like a weird way""","negative"
"I finally removed all the `RouteHandler` crap. I don't like it. I'll find a better way.""","negative"
"The logic here is wrong - you should assign the return value to a separate variable.  I think this code will fail to behave as expected for port 0 or 80!""","negative"
"adding a new method in an existing interface is, unfortunately, also a BC break :(""","negative"
"i will do a new PR to fix this. sorry!""","negative"
"I fucked up my commit sorry....""","negative"
"oops too fast, it needs to be reverted !""","negative"
":embarrassed: Yes I recall, but I usually miss the occasional code-style, since it is not how I usually write that code. I just left the code-styles I missed as a later activity, after this is approved. Hope you don't mind that. I'd take care of this in-d""","negative"
"Sorry, sorry :(. Because it was a very simples change, I didn't tested it. I forgot to use $this-> so, the line is : return $this->generateUrl($route, $parameters, $absolute);   On Thu, Nov 1, 2012 at 10:58 AM, Christophe Coevoet < notifications@g""","negative"
"Hmm... not really liking either way. Just feel like there's too much critisicm on these micro-details that don't really pertain to the style guide.""","negative"
"woah keen eye.. that's crazy yes - i messed up!""","negative"
"Template is bad name, I was planning to change the name, but I hated TemplateManager too.  For now I moved it to TemplateManager, I'll appreciate better suggestion""","negative"
"Ah! I was looking at the wrong place to fix this error!""","negative"
"Ah, my bad... I confused 'double' for a noun! This sounds good.""","negative"
"Oh sorry!   Just need to add a reference to the youtube page in docs/source/userguide/settings/plugins/index.rst. That's this page: http://www.thinkupapp.com/docs/userguide/settings/plugins/  Also the developer guide you wrote isn't linked anywhere in""","negative"
"I wish PHPStorm had context specific docblock template... :(""","negative"
"I had it return true, not the same as having it actually work :angry: but then as you said if we write a compiler then this is a micro optimization that is not really worth spending much time on""","negative"
"I'm sorry, but there are more important things than an additional whitespace after an annotation tag I guess. The time of the people that are comitting is valuable and most of them don't get paid for their effort. I'd rather like to see their resources sp""","negative"
"Sorry, missed this spot the first time !""","negative"
"@vicb: I somehow fail to come up with an elegant solution regarding explode etc. - any suggestions?""","negative"
"This is going to end poorly. I don't like overloading conditions like this, it will break eventually for someone somewhere.""","negative"
":(""","negative"
"my editor is the culprit!""","negative"
"It is too bad a trait cannot implement an interface :(""","negative"
"That was the reason I started to extract stuff into a Trait, found out the hard way it was not possible :(""","negative"
"I'm glad I'm not the only person who hates Cache::set(). That method is all sorts of silly. I'm on board for removing it if others are. It adds a pile of complexity to Cache for almost no benefit other than making the calling code more complicated as well""","negative"
"Oh noes, code style. :( I'll be super careful about that in the future. Too many projects here.""","negative"
"I did... in this case just don't write anything in the docblock. I've encountered too many times where the ``@return void`` annotation was wrong.  I guess that's one of those things where opinions just differ. Like coding standards in general. I leave""","negative"
"I too dislike having huge lists in classes and the memory overhead. Can't we come up with a better way to avoid the extra memory cost for those who don't need this feature by having the list load conditionally from a config file and/or through `Configure:""","negative"
"Derp, I missed that sorry.""","negative"
"Resetting validation after it finishes will just break it :(""","negative"
"oh yeah just realized it sorry, I will PR again""","negative"
"Ah, true. I forgot about that. Browsers... :(""","negative"
"I don't see why you all want to have strange syntax :'(.  There is some incoherencies on that radian. All those things extends from AbstractPluginManager. In fact RoutePluginManager could be called RouteManager...""","negative"
"I prefer route_manager. There are some inconsistencies on that across the framework :'(. I'm going to change that.""","negative"
"Sorry, I missed your comment before committing :(  I intentionally left this detail out and linked to the full docs to avoid duplicating information (maybe that's dumb).""","negative"
"I see. In fact, I worried this change. (because break FOSFacebookBundle and ...)""","negative"
"Indeed, it's a typo.  It isn't a syntax error — or the tests would have failed loudly.  Sorry for not noticing your comment before pushing the commit :(""","negative"
"This line spacing is really awkward, please don't make unrelated changes like this, especially when they make stuff uglier.""","negative"
"This whole method scares me, and not in a good way. We need to find a new API for this to work, because monkey patching all this state and then cleaning up is a mess, and very very fragile.""","negative"
"At a minimum this is the wrong place for this: objects shouldn't have their own methods for monkey patching their state. I'm seriously skeptical of whether this should exist at all, it's too much of a mess and too fragile.""","negative"
"Oops. My mistake !""","negative"
"Unfortunately you can't use the shorthand ternary like this, as isset() returns a boolean. :-(""","negative"
"That not have any sense. You don't create a test with accidental wrong values. Check this because seems that you have a lack in the test design.""","negative"
"Another bug introduced by alias abuse. Tests for this file fail.""","negative"
"I don't touch this :/ bad manipulation sorry How i can change that ? i can update my pull request ?""","negative"
"d'oh! Spaces, not tabs.. even had it underlined. Sorry to make you go through all those!""","negative"
"Gah. I'm an idiot. I undid this particular change in subsequent commits. In case it's not painfully obvious, I'm still figuring out git.""","negative"
"At this stage I'm not sure the rails core wants or cares about this fix. :( cc @fxn @steveklabnik ""","negative"
"ugh stupid search""","negative"
"Argh! Sorry! Obviously hadn't had enough coffee this morning. Just noticed another one…""","negative"
"@mislav  @adamv  creating a ~/.cabal/config will happen as a matter of course when installing any haskell libs. that is a bad reason to use --global.   --global will create confusing problems for none expert haskell users ""","negative"
"Oops forgot indentation :(""","negative"
":( Not enough caffeine this morning. Fix coming shortly. One of those days already.""","negative"
"Hm... no I don't think it does. Totally missed that!""","negative"
"Tried to follow teh link but I was unable to squash both commits into one. Will create  a new pull request, sorry for all the work :(""","negative"
"But I really hate doing this. How can we move this out too?""","negative"
"Unfortunately not. :cry: ""","negative"
"Oh, I mean, it's still a bad idea, but just saying.  I think it's a terrible way to write code, but I'm not in charge around here.""","negative"
"You're right :( :version tells me it's 7.4a BETA.""","negative"
"gah, yep :(""","negative"
"WHO DECIDED WE WERE GOING TO USE MM/DD/YYYY I JUST SPEND 2 HOURS DEBUGGING THIS CRAPOLA I HATE CUCUMBER %^@$(!&^&@$&*!*(@!@%^#$%^!@%^@!#!$#@#!@#!$!!#(*(*&!@)$:"""">{>"""":""""""","negative"
"I'm worried that this is no good in case someone has a space in their file path""","negative"
"Ugh, right. I haven't noticed this small detail. :(""","negative"
"I'm very sorry, it's my mistake. I removed this line, could you please review this again?""","negative"
"OK, but I just discovered the built binaries this way behave differently. :( Seems like further investigation is needed.""","negative"
"You're right. It's a fourth value. I have hideously embarrassed myself by getting it backwards.""","negative"
"um. this is wrong :-(""","negative"
"No problems at all, thanks for reviewing the changes :)""","positive"
"Nit: missing new-line after license :).""","positive"
"It's not *that* severe if we allow wallets to be stored at arbitrary locations on the file system as in multiwallet-qt. It would be quite severe if _path happened to be the datadir :)""","positive"
"Thanks for clarification :), fixed.""","positive"
"Yeah, when you remove the custom class definiton via Qt Designer our BitcoinAmountField get's converted to a QLineEdit field. Try for yourself, if you want to be sure :).""","positive"
"This should be changed to dynamic units via ``model->getOptionsModel()->getDisplayUnit()``, remember my recent pull :).""","positive"
"No thanks, I'm happy to see this merged ;).""","positive"
"in the future you can ignore the stuff generated by roxygen2 like NAMESPACE and Rd files, and just send me the R code; I can run roxygen by myself. That will make the pull request shorter and easier to review :)""","positive"
"Agreed - thanks.""","positive"
"done!""","positive"
"and for `knitr-lang.md` too :)""","positive"
"~90 LOC just to avoid a goto?  I think that speaks for itself :)""","positive"
"I still prefer RAII. Make the compiler do the work of making it leak proof. Safer *and* more convenient.""","positive"
"What is this doing here? Thought this is Mac OpenSSL related :).""","positive"
"Haha, the original comment used """"will let us use"""", which I incorrectly copied in 6b8de05d.""","positive"
"yes, yes and YES!  Code reuse for the win! :)""","positive"
"I'm sure you didn't mean to do this :)""","positive"
"setEncoding is what node has, so yes, I guess adding charsets support will be natural evolution of this method :) But it's out of my scope, at least for now.""","positive"
"If you take a look at some other Qt files, you'll see this is already the case in several files, which I also couldn't compile. If you are able to come up with a solution that works, that is fine :).""","positive"
"Can you indent these and the 2 below with the above line :)?""","positive"
"Because the old text """"src/qt/res/src/*.svg"""" had covered the newly generated src/qt/res/src/bitcoin.svg i had to """"rewrite it arithmetically"""". :) I think it's okay like this.""","positive"
"I'll add a ToDo in my local build :).""","positive"
"Hey, good catch!  I'll remove them.""","positive"
"Nothing about this? :) This is probably the most important point for me: keeping an eye on the code as it grows it's very important to me.""","positive"
"Can we keep a space after starting comments :)?""","positive"
"Fine, same is true for me thinking about Linux ;). End of OT then ^^.""","positive"
"Now I got it yes, my brain told me hey, when S<b>U</b>CKS4 and -proxy, SetLimited(Tor and IPv6), which currently is not the case ^^. But I like the idea, as really no one expects a non-proxy connection, when -proxy was set. If you want me to integrate tha""","positive"
"So everything fine here :)?""","positive"
"Indeed, I just used what was there. Sometimes I have not that wide view/knowlegde you have in the area of coding :).""","positive"
"That Commented out code should be removed, if not used :).""","positive"
"Didn't know that, but I think the names are more speaking than a simple -1 :), look how we guessed what that -1 means here. Would not have happend if we used the error codes.""","positive"
"Wrong fork. :-)""","positive"
"I agree.  Thanks for looking into this.  Should be good to pull once that change is made.""","positive"
"Good catch :)""","positive"
"Sorry about that. The new things are just so shiny!""","positive"
"Should I go and buy a can of paint ? :)""","positive"
"Looks good with those changes thanks @davilla""","positive"
"No, it's not architecture, it's CPU family. In log we get """"x86 64-bit"""". I think it's better than """"x86_64 64-bit"""" :)""","positive"
"sure, sure :)""","positive"
"Thinks I found a better way. :)""","positive"
"Just rechecked. Except this place, disabled state is replaced with """"Infinite"""" state (disabled state in other words). :)""","positive"
"It's not a problem as this function is used only from TestCharsetConverter.cpp :)""","positive"
"Hehe, yeah looks good.""","positive"
"You can't just throw this one away :)""","positive"
"++i. Maybe I'll stop doing these ones :P""","positive"
"Noted, lets deal with it later :)""","positive"
"Excellent, thanks.""","positive"
"A perfect timing. Just a second before my commit :)""","positive"
"Why this change? :smile:  ""","positive"
"Oh, understood :) I think you're right, swapping buffers around won't make this cleaner.""","positive"
"I like what I'm seeing here, :+1: ""","positive"
"I came to the same conclusion last night. Great minds, @vmg. Great minds.""","positive"
"Nice! That actually makes it much more readable, thanks!""","positive"
"Okay. That should save some time, and it doesn't break the existing tests, so I guess it's okay. I wasn't sure how hard to make diff try on this, so I just turned everything on. :smile: ""","positive"
">it's possible that this will return the wrong answer  @scottjg Yep. I was a little bit afraid of something like this.   Awesome review, btw :heart:""","positive"
"Fixed as well. *Very* nice catch!""","positive"
"What a *lovely* addition. Mind boggling we didn't have this before.""","positive"
"Classic JGit.  Oh well. Thanks for taking the time to look into this. I've reverted the assert to the old one. :)""","positive"
"Oooh, I really like your second suggestion. Stay tuned.""","positive"
"@arrbee's implementation is significantly more elegant. Please use it! :)""","positive"
"Using regular expressions to do this seems really inelegant, but I don't know a better way""","negative"
"This is ugly...""","negative"
"sorry I did not realize you were already there...""","negative"
"sorry. forgot to commit my changes for `knitr-lang.md`""","negative"
"And I still don't get the meaning in german from that weird english description...""","negative"
"Do we really want to increment a full major version...not that it matters, but it seems excessive...""","negative"
"@stupid-boy Free what buffer?  They're already static strings chilling in .data. @Karlson2k I'm not concerned about performance. I'm concerned about ugly and unnecessary .c_str() calls.""","negative"
"@Montellese Can't find any overload for std::string. :( EDIT: found it. Strange overload: CStdString in input, std::string on output.""","negative"
"Feels a bit weird having this be part of the public interface.  If CRenderSystem just depends on m_batches then maybe a helper function which returns those should have the side effect of calling MergeSimilar before doing that?""","negative"
"Oh right. Crap.""","negative"
"Although correct, it's a bit weird and not immediately obvious that this Copy method is doing a shallow copy of the FileItem base class properties, but not the actual list members...""","negative"
"I can't find an rb_reg_new_str in the C API anywhere. :cry:""","negative"
"Well, this is a tricky issue. If the original document was ASCII-8bit, returning UTF-8 strings for the intermediate steps is risky. That's why I didn't like the idea of transcoding in the first place.""","negative"
"Yes, stupid of me.  I would have sworn, I did think about freeing it and I saw similar code which did not free it, so I copied that pattern.  But I cannot find that example code anymore, so it is probably a figment of my imagination.   Anyway, git_buf_fr""","negative"
"My mistake. Once again. *sigh*  Fixed!""","negative"
"This is totally my fault. I was working off an old old start on a status example that I had. I'll fix it!""","negative"
"So...  I think it's a little odd to have one callback that takes a direction and then two callbacks, one for each direction.  It seems like either the filter callback should take a direction, or we should have two `should...()` callbacks...""","negative"
"Actually, with the removal of case insensitive comparisons, this is obsolete!""","negative"
"Damn, I screwed up my mental math. You're right.""","negative"
"I don't like this, seems redundant and in the wrong place. We already have `git_odb_read_header` which does exactly this.""","negative"
"I don't like that idea because the zone index handling is already awfully long. I defined a new macro `UV_PLATFORM_HAS_IP6_LINK_LOCAL_ADDRESS` and protected the helper function with `#ifdef` instead.  Perhaps we could move `uv__parse_zone_index` to plat""","negative"
"Actually, this is really an accident. I'm sure I fixed this because it was wrapping in my editor and saved it without thinking, but I would generally never include a change just to alter indentation. Sorry! ""","negative"
"Yeah I was kind of irritated about the m4 directory.  I forgot about set.""","negative"
"Eh? this is weird. You should never ask codec for pts. ""","negative"
"Argh! My bad. Thanks for having spotted this.  BTW, why commenting out the code instead of removing it?""","negative"
"I'm wary about this. The rounding strikes me as arbitrary, why did you choose this exact value?""","negative"
"but can still invoke sounds weird. Leave that part out.""","negative"
"This worries me. We could certainly use a more efficient way to consume data from a buffer, don't you think?""","negative"
"This is the only one that bothers me. If an old compilers fails to optimize a static `strlen`, that's ok, the code will run a bit slower... But if an old compiler fails to optimize this one, this will just not compile. We need to change this to a numeric ""","negative"
"This is a real bug! zlib can modify data pointed by ->next_in so you __cannot__ just cast out the qualifier if you don't want to get SIGSEGV.""","negative"
"If we make it static it'll make unit testing it ugly.  I'll have to add unused Resolve overrides to take in min/max Version numbers.  Still want it static?""","negative"
"I can't remember why this is lazy. Seems like a waste. ""","negative"
"weird formatting. Remove the spaces before and after the parenthesis""","negative"
"Thanks for the tips but I tried both and always get refresh 0    :-(  I added you to the repo as collab, be free to try other variations""","negative"
"100% bug, shocked it wasn't caught before""","negative"
"Sleeping is a weird variable name what about receivingMessages or ignoringMessages""","negative"
"again the wrapping thing here is weird - though I might not be understanding it correctly. ""","negative"
"This spacing looks weird.""","negative"
"Second. It's weird, as I'm sure I've already fixed this file. WIll double check.""","negative"
"Don't like it, either. Ok, we'd better stay with deserializing parameters before passing to the `Invoker` - it's much cleaner. But I'd get rid of static extension methods in favor of something like. `IParameterResolver` interface + implementation, that'd ""","negative"
"Wow this formatting is horrible. Fix it.""","negative"
"I really don't like the __arm__ keyword. This is nothing arm related it is IOS related""","negative"
"weird reindent, so can't see what changed.""","negative"
"really? damn""","negative"
"Ugh. Betting it's not blizzlike.""","negative"
"Because this is something utterly boring and tiring to work on ?...""","negative"
"What are you saying? :|""","negative"
"useless and broken compile""","negative"
"oh I see sorry I understand wrong the documentation i'll fix it now""","negative"
"The indentation is also weird for the [Category] attributes and some of the new tests""","negative"
"the indentation is weird on this line""","negative"
"The indentation here is weird. It's not aligned with the rest of the code.""","negative"
"I'm nervous now""","negative"
"Darn, I needed to remove the Host part since the self-hoster uses a + for the host name now (to allow for remote access).  My bad that I forgot to run the unit tests :-(  So I guess the self-hoster needs to use its own private IsCaseInsensitiveBaseOf() wh""","negative"
"Would HeartbeatsPerKeepAlive be too wordy of a name? I'm worried that people will assume that KeepAlive represents a time span in seconds without reading the docs.  Also, is there any reason we shouldn't just make this a uint autoprop instead of doing a""","negative"
"I wonder if there's a better way to do this. This feels a bit dirty.""","negative"
"I'll move it to a new pull request... but when you merge a pull request all the commits get squished anyways... it's effectively like just moving this it's own commit. ""","negative"
"He said it's disturbing, not that he wouldn't accept it. I agree, it's disturbing.  The idea of having to destroy and recreate an entity just to get it to change orientation is a ridiculous concept.  However, I see why it was done for Paintings; Because""","negative"
"You changed the line comment, so the diff is weird""","negative"
"That's a frikkin' merge conflict, man!\</accent\>""","negative"
"Oof, missed this before I pushed my last rename commit, sorry.  Hang on.  You're absolutely right, and I've noticed this since I wrote the original code a week ago.""","negative"
"Shame on me. You are absolutely right. I reworked the commit according to your comments.""","negative"
"you are right,my bad...""","negative"
"We shouldn't use a composite buffer - it's known to perform pretty bad and it will make hotspot confused because of one more ChannelBuffer implementation to consider.""","negative"
"If all who contribute translatable strings to the source would be a little more straight there would be no need for this. It really annoys me, that we have strings that have incorrect grammar or punctuation.  At least for the string """"Error: Transaction cr""","negative"
"Just assert?  This fprintf() + abort() style is kind of weird.  (I know e.g. NODE_UNWRAP() does the same thing.  Also kind of weird IMO.)""","negative"
"continuation-local-storage is a horrible name for a module, it's so very easy to make a typo...  (I'm only half tongue-in-cheek, it's way too long for a core module.  child_process is already 5 characters or so longer than I like.)""","negative"
"There may be too many APIs related to path handling. Sorry! I just extracted this one since it was such a common pattern in the code.""","negative"
"I am embarrassed that I forgot this""","negative"
"API here is a bit weird.  cb functions should pass err as their first argument.  Better to just call fs.writeFile with the supplied cb, than to force a throw.""","negative"
"Hmm weird, must have gotten messed up while refactoring.""","negative"
"I fear I may have originally introduced that, mea culpa. I'm fine with leaving it as-is for now, `make jslint` doesn't complain and we can fix it up afterwards.""","negative"
"Oh, indeed. That's a bug, really...""","negative"
"Don't do this. This will break horribly if node.js ever adds multi-isolate support.""","negative"
"I'm afraid that won't work well with overriding it.""","negative"
"Another gem. :angry:""","negative"
"Removing debugging seems like a bad idea.""","negative"
"I did indeed run the test outside of the jQuery test suite. Because haven't installed all grunt plugins and was eager to make this pr. Should have known better. If something can go wrong, it goes wrong.""","negative"
"Doh!  ![facepalm](http://i.imgur.com/jF5ib.gif)  Now I'm understanding @dmethvin's remark about global settings being a bad idea. Ok. I'm walking out the door. I can look at refactoring this later.""","negative"
"regex abuse.  just do: `process.platform.match === """"win32""""`  also excessive parens""","negative"
"It *is* a magic number, and... no. The choice of how good a fit to demand while protecting ourselves against nontrivial loops is arbitrary.""","negative"
"The new github editor does really weird things sometimes. This is one of those times.""","negative"
"Being explicit is faster then coercion, I suspect that extend is a perf sensitive operation...""","negative"
"This is pretty dangerous, don't you think so?""","negative"
"Since the test is a bit weird, should the issue been mentioned in a comment / test message?""","negative"
"This is terrible to read.   Ditch the underscores.  Needs padding spaces for readability""","negative"
"Sorry, I tend to deal with a mixture of 2,3,4 spaces and/or tabs for indenting between JS and Perl.  Drives me crazy...""","negative"
"But this adds a call to the stack for poorly performing browsers :\   I'm thinking the net win in your other PR affords you a few bytes if you need them""","negative"
"my bad, fixed in b08e417""","negative"
"Sorry, that was lazy... :/""","negative"
"Well, lets do it this way then `options.fd !== undefined ? ... : ...`. I really dislike `in` keyword.""","negative"
"That is so weird.""","negative"
"Well, this looks really weird. `null` is not `Error` instance, you should change this strange *exception*.""","negative"
"Wow, how depressingly true. http://jsperf.com/argument-slicing""","negative"
"Bound functions are particularly horrific in V8 for some reason. http://jsperf.com/argument-slicing/2""","negative"
"@isaacs please see this benchmark (https://gist.github.com/3265554), in order to get properly disappointed after making such statement!.""","negative"
"the use of === for these doesn't make sense, consistent or not it's not worth a pull-request for pointless stuff like that""","negative"
"what will workerID do? worker.uniqueID looks weird""","negative"
"It seems weird to me that this is setting the form field value after getting called by `search_field_disabled` which just read that value. I couldn't really think of a cleaner way to do this, though, so I'm not 100% sure what to suggest to make it better.""","negative"
"oh, you're absolutely right -- sorry for my confusion! That makes sense, it should add `word.length` to get the next match.""","negative"
"This exception message looks weird to me""","negative"
"This looks weird to me. It does not allow validating variable names at all and depends of the place where the compiled expression is evaluated""","negative"
"hm, that is a bit vague indeed. Maybe it should just throw an invalidargumentexception instead? It doesn't make much sense to pass -5 or 10 as a value anyway. Allowing it only works confusing""","negative"
"I think hints are specific to the ORM. So having them in the generic DoctrineType looks weird to me""","negative"
"Thanks @stof, it's fixed. I should stop making PR late at night... :/""","negative"
"A service named ``absolute_url`` is a bad idea IMO. It does not descibe at all what the service is about.  thus, making the alias target the abstract service looks weird to me""","negative"
"@bschussek sorry, i'm still confused. Is it `$string.$string2` or `$string . $string2`?""","negative"
"It is not possible. :( may be, we can introduce a little **optional** coupling by allow the end user to give a translatorInterface to `getErrorsAsArray`  so from the controller `$form->getErrorsAsArray($translator);`""","negative"
"imho, using a assignement here is confusing and not really needed""","negative"
"an upgrade instruction starting with ``Added`` looks weird to me.""","negative"
"the naming here is indeed weird, but the duplication makes it hard anyways.""","negative"
"what is the goal of this abstract class you are introducing ? This looks weird as you are not even uisng it for the instanceof checks""","negative"
"hmm, actually, we already have 1 compiler pass using a different namespace than in bundles :(""","negative"
"This sentence looks weird.""","negative"
"The name is weird IMO. This is not a stack""","negative"
"creating a new descriptor inside the descriptor looks weird to me""","negative"
"This looks weird to me. Adding the tag when it does not have the translator ?""","negative"
"hmm, indeed, sorry.""","negative"
"Sh** I thought it would went unnoticed ! Any idea how to test in a simple way ('stack' should not be tested)""","negative"
"oops, sorry about that, that's already what you've done.""","negative"
"i was just curious, sorry for that""","negative"
"To me, this is an ugly way to see if there is a previous script tag that needs to end. Granted it's likely suitable and the break scenarios are rare (though possible), I personally would use something different. Not my call, though.  Edit: Whoops, this ""","negative"
"Some stupid goof in cleaning whitespace sometime over the past year. Read: OOPS!""","negative"
"The FormRegistry being new in 2.1, it seems weird to have a deprecated method in it""","negative"
"It does not work :(  ```bash $ time php UnitTest-e8af5d1.php | grep -E '^F' F 0/abc F abc/0 F abc/0/def ```""","negative"
"why closing the PHP tag and opening again just after ? It seems weird""","negative"
"This one looks weird - use a tab for the indentation.""","negative"
"We don't write code for auto-doc generators, we write it for humans, and those comment blocks are wasteful and hideous.""","negative"
"It does look weird. I assumed this is the way it should have been displayed when looking at the FAQ. I have changed it to one line now.""","negative"
"Postgres or PostgreSQL, please. Postgre looks weird, and I've never seen it used as such.""","negative"
"Renamed, though ... both look weird to me.""","negative"
"I see. I'v only looked at the diff, sorry.""","negative"
"Weird formatting here!""","negative"
"i'm realy confused with github... i can't edit my edited file""","negative"
"This line must be replaced with:      sscanf($str, '%s@%s', &$name, &$domain);  It was actually my mistake when I suggested it - sorry about that.""","negative"
"wtf, you mean **else if** based on **elseif** ? because **else if** is a totally diferent thing compared to **if**""","negative"
"@jrbasso I tried that, does not work :(""","negative"
"Because I hadn't seen that, this is very out of place :( Will fix in a few.""","negative"
"This actually have a pattern name, but it is ugly and confusing: Flyweight factory""","negative"
"This is bad, returning early is a good thing.""","negative"
"nooo, why you hate on Wooohoo ! :(""","negative"
"Oh God. I'm having trouble with PRs on GitHub. Awkward. I'll better make another one using a fresh copy of Symfony.""","negative"
"Odd, it might be the test being wrong... I remember spending some time fixing the multi insert in sqlite so I was quite surprised it did not work.""","negative"
"I totally missed that, my bad. I'll get that fixed.""","negative"
"only one space between sentences (barbaric, I know...)""","negative"
"This is confusing. Please break it into multiple lines.""","negative"
"Oh that is a bit silly.""","negative"
"Right sorry, removed.""","negative"
"Can we add a default return? throwing an exception sounds a bit too much for view related code""","negative"
"Now this is just scary.""","negative"
"I believe this change could have some unintended consequences. Query.setup_joins() has an allow_explicit_fk parameter, and this change will likely break that code. (I haven't tested this, but seems likely...)""","negative"
"Having a destructive get() seems like a bad idea.  Why not just call set() afterwards to clear the block.  I'd like to avoid duplicated functionality.""","negative"
"the naming of these 2 services is weird. The first one uses the extractors but the second one is not an extractor. It uses loaders""","negative"
"bad indentation""","negative"
"I am sorry. Can you provide any reference to how to cross referencing these sections from the docs in another project?""","negative"
"Indeed. Very annoying. I'm not sure of the best way to remove it, though. Suggestions?""","negative"
"The sentence is weird. It should probably be rephrased to be clearer.""","negative"
"This points to something weird: if I do `dumpdata --pks 2,3,4 app` I'll get _any_ object of any type with PKs of 2, 3, or 4. That's... weird. I think a better approach would be to make `--pks` only work if you've specified a _single_ model. So `dumpdata -""","negative"
"Otherwise the poll admin asks the user to enter the number of votes when creating a Choice, which is distractingly weird.""","negative"
"I see a lot of changes like this one that add a lot of extra whitespace between the parameter type and name -- and in most cases, it doesn't even appear to be for aligning purposes. I'd argue that if you're aiming for better consistency in this PR, these ""","negative"
"Sure that makes sense. I also broke the build - AllTests fails because of classnames - so I'm fixing that as well.""","negative"
"Ohh, I didn't realise this. Sorry my bad - I will amend now.""","negative"
"Here's how I would have written it: https://gist.github.com/3911240. Hopefully it's not worse than the previous version. ""","negative"
"This comment is pretty useless""","negative"
"This seems like a poor idea, and probably should not exist.""","negative"
"I hate it when long lines are split, since all modern editors auto-wrap nicely, and it makes the line harder to read for me if it's split.""","negative"
"That is odd, having immediately executed everything so far.""","negative"
"That's what I want to do eventually, yes, but it's too much to accomplish in one release as it would break a hell of a lot more stuff.""","negative"
"Closing connections as side-effect of running assertColumnExists is dirty. For example anybody using transactions will have a nice surprise waiting...""","negative"
"Can you give me an example of a route? Because I'm pretty sure we don't need this weird `~` support.""","negative"
"I really don't care much if PHP4 people can't run tests.  I'd rather be able to ensure code isn't buggy than ensure compatibility with PHP4.""","negative"
"Yeah, that's right. My bad. Commit 788a7e4 corrects this issue.""","negative"
"The visibility is missing and the default value seems weird""","negative"
"That's weird. If I added this at some point, it was probably to fix something.""","negative"
"I agree in principal, but the implementation is honestly a bit ugly and confusing, which is not your fault, just a byproduct of what you're trying to accomplish (https://github.com/symfony/symfony/pull/99/files#L0R52).  I'm also not sure I agree that the ""","negative"
"I don't like the default value: if the parameter is optional, you should use null. And if the value is null, you set a default value. I don't think that we need to define a default priority (we don't have a default priority in our priority filter).""","negative"
"My bad... I fixed it.""","negative"
"sorry, will fix that""","negative"
"Ah, I finally see -- you're setting the revision id params and overriding the page name param with the appropriate name. Coulda saved me a lot of time if you'd replied to Logans' and my comments with clarification! :(""","negative"
"That's what I get for hand-copying the patch after spending all night on a plane.  Thanks for catching that.  :-\\""","negative"
"This is very bad and will break a lot of things""","negative"
"This doesn't look ver good =(""","negative"
"Reformatted, sorry about that!""","negative"
":confounded: ""","negative"
"sorry, totally my bad""","negative"
"oh, I missed the comment bits, my bad.""","negative"
"My bad example is at fault for that one, sorry @antonio!""","negative"
"@pixeltrix ah yes my bad, haven't thought of this""","negative"
"Ah, sorry this diff isn't very clear. The above is for the documentation for the ``fields_for`` method. Here's what it looked like before:  ```ruby       #   <%= form_for @person do |person_form| %>       #     First name: <%= person_form.text_field :""","negative"
"@mattr- I'm worried this will only evaluate until one of them returns `true`.""","negative"
":confused: Why is it `page` and not `post`? Seems weird to me.""","negative"
"This comment confuses me.""","negative"
"That depends on whether or not https://github.com/mxcl/homebrew/pull/21744 gets merged or not, I think. :\""","negative"
"Changed it to just be `length > 1`. Not really useful to anticipate weird stuff here.""","negative"
"Sorry, that's my fault.  I'll revert this cleanup and add few more tests for those cases.""","negative"
"I'm no native speaker but the last part feels odd: """"and are working to keep..""""""","negative"
"sorry -- this is my first formula and that was an extra line of copy/paste -- Deleted""","negative"
"allowing fork project for guest role is bad. Guest role does not have access to source code""","negative"
"turbolinks :(""","negative"
"this one requires a better solution. Its unsupportable code""","negative"
"@zzet sorry, it's my fault""","negative"
"You are absolutely right. This should be reverted. My bad.""","negative"
"Using --bind all by default is a security risk ""","negative"
"Wow, this is pure brain failure on my part.""","negative"
"Yeah, what the crap is going on with that last line!  Let me fix that right now.""","negative"
"Yes, sorry for that. There was only one line in diff and I missed it.""","negative"
"sorry. I've understood.""","negative"
"The brackets were my fault ... sometimes I just cannot break free my mind of my python roots...""","negative"
"This pseudo-maintainer is kinda confusing.""","negative"
"Yeah. :/ It feels dirty punting, but...""","negative"
"I am not overly excited about this, but the syntax differs too much to apply this directly in the abstract adapter. :-(""","negative"
"What's with the odd slug format? `jekyll-1.0.0-released`? Just thinking SEO. (same for the other two posts)""","negative"
"Whoops, sorry. I'll fix.""","negative"
"yeah, I agree it's kind of weird ... do want me to remove it?   I'll fix a new empty line that just [got in] (https://github.com/rails/rails/commit/b2a59388b2ad281ccce1f72dd5fda09ca746dc32#L0R29) today anyway...""","negative"
"Without the if/else, a bajillion tests fail. :/""","negative"
"This makes things a little more complicated. I suppose I could move the modification to `to_liquid`. Otherwise I'd have to clutter up `dir` really bad.""","negative"
"I'm not sure how I feel about this. I'm down with making everything HTML5, but the IE stuff feels like cruft. :/""","negative"
"Honestly I prefer the original code, it's easier to read and has no excessively large lines of code""","negative"
"formatting got a little weird here...""","negative"
"Oh sorry, I didn't see that.""","negative"
"expire_after is what is already used internally... :( I am merging this!""","negative"
"This isn't nice really. It should default to one of these.""","negative"
"... but when `statisfied?` is called, the build environment is not yet set up, so it is not satisfied :-(""","negative"
"I must agree. My bad. Will fix.""","negative"
"@phene Ouch!  @mschulkind and @phene, I am very willing to break backward compatibility. @mschulkind nailed it when he said """"I fear there is code out there relying on this"""". Given that someone will complain, which users do we not want to complain? What ar""","negative"
"oops, I missed with my dupe pull req. ignore my previous comment (already deleted). sorry""","negative"
"Ugh, sorry. I guess we're using  ```ruby `which pg_config`.chomp.empty? ```  in formula. My bad.""","negative"
"ah, my bad. i must have missed it when i was merging my formula. ""","negative"
"I'm concerned that this code is too functional at such a low level. I can imagine it being a hotspot. Obviously we will see when we do performance testing but usually you want C-like code when doing operations like this one to avoid a lot of CPU and memor""","negative"
"Does this regular expression work if I have ? within quotes? I also don't know why we are doing the replacement rather than leaving it to the server? This seems pretty dangerous.""","negative"
"i'm sure the protocol has something to say about this, right?  probably it's even configurable? :-(""","negative"
"Oh crap, sorry about that. Let me fix it up quickly.""","negative"
"Well…crap.    On my terminal it doesn't actually make the text white.  It's just bold lime-green.  (My default is green text; it's difficult to tell if it is using the “bright” green or normal green.)  Well, my other idea was to use `ohai`.  Would that wo""","negative"
"I find this weird. Why do we only recur on mode == Poll?""","negative"
"stupid IntelliJ. I usually remove these but this slipped through...""","negative"
"I need `override` or """"The compiler says NO!"""". I could change the name, but that feels weird.""","negative"
"weird …""","negative"
"Yea, all this is extremely weird.""","negative"
"Yes, it did not cause message loss just unnecessary retransmits.""","negative"
"ah, I'm so stupid -- or this api is so stupid I got it""","negative"
"sorry, I was confused: should have looked at some more context around the diff""","negative"
"semi-colon cancer strikes again""","negative"
"But the comment """"in case the Exiting gossip never arrives"""" is wrong!""","negative"
"Just a quick question. Why didn't we allow `Exiting` nodes to become unreachable before? That feels weird.""","negative"
"Of course not. Silly me. To fast cut'n'paste.""","negative"
"Looked too expensive...""","negative"
"the reason was to keep `isOlderThan` clean, but I agree that this is a bit ugly I don't know what is best?""","negative"
"I find this confusing, if identifyRequest is Some, you're both going to reply AND DeadLetter???""","negative"
"I don't like this. This is run for every actor and is going to generate a lot of garbage.""","negative"
"yes I can't understand that `;` is so popular just because it is in a match case. :-(""","negative"
"Ok, so let's be paranoid.""","negative"
"Isn't this weird?""","negative"
"This is wrong! The previous was a plain ask, i.e. reacting to a reply. gracefulStop reacts only to termination and not to a reply.""","negative"
"ah, sorry""","negative"
"Ah sorry, so the ask implementation does it for me, then I'll just use recover.""","negative"
"This might be tricky. Taking a look at the script, it looks like it exits 1 on printing version or help, so we can't distinguish failure from success without doing a real run against a real djvu file.""","negative"
"My bad, it's gone now""","negative"
"oooh … yeaaah …  sorry, you’re right, of course. Damn but these Futures can be confusing.""","negative"
"Ah, sorry. You changed the collection to `ClusterDomainEvent`. Missed that.""","negative"
"My SSD wants to live :(""","negative"
"I tried that and got a weird exception. I can look into it again but it was hard to diagnose.""","negative"
"yeah, was a huge wtf moment for me""","negative"
"Isn't it weird that it works with java.lang.Integer but not RichInt?""","negative"
"Sorry man :(""","negative"
"my bad, missed the part where it's OK for it to be none :/""","negative"
"I don't remember where I read it, but I think Paul Phillips said that mapValues was horribly slow.""","negative"
"  PlEASE STOP SENDING ME EMAILS!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!  Best Regards, Alicia Harrison Marketing Manager PH 310-669-8800 Palos Verdes Footwear, INC Volatile,Very Volatile,Volatile Kids,Volatile Kicks, Volatile Handbags,S""","negative"
"sorry, stupid comment, it was `within`, which already does dilated""","negative"
"OUCH! (I really would like to have compiler support in catching these: `context` must not ever leave the actor’s context, because that would be completely illogical ;-) )""","negative"
"Ah, sorry about that, noooow I get it. :(  Good call. But please add a comment about things like that so happy cowboys don't Boy Scout too much in the future.""","negative"
"Y U NO LIKE? :(""","negative"
"wow, that one is ugly, but I'll change""","negative"
"Wow, isn't that a bit confusing?""","negative"
"A little caution here. The `SbtMultiJvm` plugin is hardwired for ScalaTest :(  Has been from the very beginning. ""","negative"
"Yes, you're right. It actually is kind of weird looking. Should I change it?""","negative"
"that is sad""","negative"
"If removed, all of the metrics multi-jvm tests fail because clusterView.clusterMetrics.size is always 0. So if we don't want it enabled yet then another test strategy is needed :( ""","negative"
"I don't like this.""","negative"
"ouch, I blame my scrapped Eclipse workspace for losing this piece of configuration""","negative"
"Yep, it will be 130 :(""","negative"
"Sure. Just looked weird. ""","negative"
"yes, my bad""","negative"
"I think this is a non-issue, I'm more scared about `nodeFor`.""","negative"
"Sounds like something we should avoid, creating brittle code to satisfy testability seems wrong.""","negative"
"That is ugly anyway. Screw Chicago, the only good things that have ever come from Chicago is Michael Jordan and Chicago style pizza. ""","negative"
"I liked your previous self better :(""","negative"
"I always get that wrong! argh""","negative"
"weird line break.""","negative"
"This is too broad for my taste: you cannot assert that the exception originated from a specific action. (this is a consequence of “not having function literals sucks”)""","negative"
"sorry for teasing: it’s not legal Scala :-( The closest you can get is `Σinterval2` (since the raised 2 is not a legal character for an identifier)""","negative"
"I do not like this one. It's better if it was a Zipper or something, you risk having millions and millions of actors being put into this string, creating a huge blob that OOMEs""","negative"
"Sorry man, must've been tired""","negative"
"This config comment is confusing""","negative"
"I don't like that syntax at all. It's not type safe, and therefore doesn't prevent silly misstakes or help in refactoring      """"foo"""" must be('defined)     cluster.convergence must be('definod) ""","negative"
"I agree, I don't like it either. I hate symbols in general. ""","negative"
"Hmmm, this is a bit.... suboptimal  Can we come up with a clean solution to this?""","negative"
"damn I need to configure spelling in emacs, this is embarrassing...""","negative"
"I'd probably escalate this as this is a serious security issue""","negative"
"I don't like suboptimal solutions when the optimal solution is known and only 5-6 lines of code away""","negative"
"I don't like micro optimizing things that is obviously not a bottleneck, but I will not argue more. You know we have a AtomicReference in Dispatcher?""","negative"
"It is very weird to argue for switching to Unsafe here. I'm with Patrik.  1. It is not needed in this place 2. If you still think it is - prove it with a real-world benchmark - D. Knuth applies  3. It adds complexity to the code, e.g. unnecessary baggage","negative"
"and that wasn't caught by tests? scary""","negative"
"NonFatal is a really nifty trick!""","negative"
"Is there an elegant solution for this problem or we should drop it on the floor like we do now? Poor java guys...""","negative"
"doesn’t work: there is no system available while constructing MailboxType :-(""","negative"
"WDYM? Are you ironic? What is wrong? Please provide understandable feedback. ""","negative"
"Holy shit, github has completely fucked my review :(""","negative"
"Because I'm stupid. Fixed. ""","negative"
"Yeah, I’m feeling so BAD today.""","negative"
"Damn. Missing the else. Thanks Patrik. Sloppy of me to let this one slip through. I'll fix ASAP. ""","negative"
"This is most likely a bad default""","negative"
"Still don't like this one""","negative"
"This code above smells weird""","negative"
"I think it's really bad, especially with PinnedDispatchers, since they create a new Dispatcher for every actor. We must fix this""","negative"
"hmmm, weird...""","negative"
"I find it a bit weird to have a method called """"toValue"""" that returns a key-value pair...""","negative"
"Damn clean, Mr Kuhn, damn clean!""","negative"
"These two are :(""","negative"
"this looks like some copypasta of some bad code I wrote and didnt test :(""","negative"
"Why not aligned indents ? :(""","negative"
":\ Maybe Retry should operate over Future[T] so it can respond to errors accordingly? Can use  ``` future.transform {   case Return(r) => r   case Throw(t) => // log the error and try again }""","negative"
"Yeah I think we should make the interface return `Future[Unit]` :\ I'll file a ticket""","negative"
"Indentation gets a bit weird here""","negative"
"Still intended? I'm a bit dizzy after all the iterations.""","negative"
"Nvm, I can't even remember what I meant by writing this. My bad.""","negative"
"Looks like that with the proposed refactoring of `Hole` and `Placeholder`, this method will collapse into a bunch of one-line cases!!""","negative"
"Fixed, sorry for my sloppy patch :(""","negative"
"When I did my sweep of dead code, I was pretty aggressive. Some things which were plausibly useful, just not yet being used, were included.""","negative"
"that was my favorite ScalaDoc :(""","negative"
"I must have gone blind. Sorry.""","negative"
"Ping - see extract_strings_qt.py in in share/qt, perhaps you can rework how that script outputs this file, if you really care :).""","positive"
"@luke-jr See #2217 ^^ someone just needs to do this.""","positive"
"That's a good point! I'll update the name to just `System`.""","positive"
"When I now read the first comment all that makes sense ^^ you are such a patient person :-P.  With your new code we would pass hSocketMax == 0 to select(), when -proxy is invalid (no BOOST_FOREACH pass), I'm not sure if this is valid. But you are right, w""","positive"
"@t-nelson  return 'int' is good solution. Can distinguish between failed and '32' bit. And easily extendible in future for 128-bit :) I don't see any issue. If someone need to distinguish between 32 and 64 bit then ifdefs can be used. If someone would l""","positive"
"No toe-stepping bobo1on1 - it's open-source and team-work :)   Until the DSP's and other enhancements get in, do you mind if I tweak a few things? The volume amplification can happily stay in the stream, but I do think the limiter should run on the fina""","positive"
"the folks on the ruby-talk mailing list also recommended `rb_reg_new_str` as well and it actually works!""","positive"
"make that N330 pretend it's a single core with no HT and you should see any issues :)""","positive"
"Nice catch!""","positive"
"Oooh, thanks!""","positive"
"Looks good. Our usual idiom here would be `!error` instead of `error == 0` - would you update that? Then I think this is good to merge. Nice catch!""","positive"
"Right you are! Fixed!""","positive"
"Sir, yes sir! :smile:""","positive"
"When I was thinking about #1629 I naively assumed that we'd have to do some heavy lifting in the index for case sensitivity.  I'm not at all sure why I didn't think of this.  Nice!""","positive"
"1.5 sounds great.""","positive"
"That would be ideal. I don't want this bullshit prefix stuff in libgit2. If you could just set the prefixes you need in libgit2# everybody would be happy, including the TortoiseGit guys.""","positive"
"Yeah, good point!""","positive"
"@ben @arrbee Bam! It now returns fully fledged references when the expression looks like a reference :wink: ""","positive"
"It seems like you got quite a few braces-on-their-own-line around this file. Can you push them up? ^^""","positive"
"Haha, come on, you can declare the `git_tree` here instead of doing this.""","positive"
"So much better. Why do you put up with me? :grin:""","positive"
"By the way, I was going to suggest `PTHREAD_MUTEX_RECURSIVE` but then I read http://www.zaval.org/resources/library/butenhof1.html and realized that was just a lazy suggestion. :grinning: (That's a pretty fun read, though.) ""","positive"
"I'd rather see this implemented as `git_branch_set_upstream(branch, NULL)`. Can you make it happen? :)""","positive"
"Oh. I see you're exporting this. Hm. Add a `git_` prefix then. :)""","positive"
"Is GCC charging you money for auxiliary vars, @arrbee? I'll throw in some VC so you can use one here. :p""","positive"
"@vmg you know I love the picking of nits.  They have been moved.""","positive"
">I'm really glad to see that filter gone  So am I!""","positive"
"Nice name, buddy.""","positive"
"Nice catch! :chestnut: ""","positive"
"Well, do it then. :-)""","positive"
"Ah, okay. Can you update the comment with that? :-)""","positive"
"Fixed!""","positive"
"Nice, I like it.""","positive"
"Yes, it should. Good catch. Addressed in bnoordhuis/libuv@9896947.""","positive"
"All of it. :-) Use two spaces, not four.""","positive"
"Super classy. This will probably come in handy elsewhere, too. :heartbeat: ""","positive"
"Doesn't hurt but kind of superfluous. :-)""","positive"
"I'd just replace this with two calls to `add_work()`. Less code, easier to read. :-)""","positive"
"Yeah, that would be nice.""","positive"
"Yep, will add in a separate commit.  Thanks for reviewing the code, it is really appreciated :)""","positive"
"Is link to wkipedia article enough? :)""","positive"
"This test suite looks sexy. :+1:""","positive"
"Jeez Russ, great points as always. I've encountered this problem in the past; now I remember why we cannot export a function that returns a `git_tree_entry`.  We need to work around this. Put your thinking cap, @arrbee... How about pooling the memory for ""","positive"
"@arrbee Would you like me to draft something along these lines? ^^""","positive"
"Nice. I didn't know about that call. Thanks!""","positive"
"wow that's such a philosophical question :) At the end of the day it makes very little difference, but yeah, only create the member if a value other than undefined was actually passed. Note, don't use the test you have there (the truthy test), just expli""","positive"
"Feels good man.""","positive"
"These are the same as Ruby's. Awesome!""","positive"
"Well, the test was not previously recursing into directories and I decided that led to a very shallow test case. So I tweaked the test to be more thorough - and I removed my emacs backup file as well. :-) In retrospect, I probably should not have combined""","positive"
"Sure, I'd be happy to. I have mixed feeling about this, but the way I was using it, I was having to shove so much stuff into a big structure for the callback to work right. Let me look again if I can rewrite it cleanly now that I have everything else work""","positive"
"I've just noticed all these `int`s. Our static analyzer throws warnings against using non-`size_t` for array offsets. It'd be great if we could switch these... Already enough warnings as it is. ^^""","positive"
"pts is in microseconds, so.. 50 to 100 is not much :)  I prefer the m_started change.  If you could squash all the commits on that branch together and push them forced to same branch again i'll merge it.""","positive"
"Aren't JS time spans always in milliseconds? :smile: ""","positive"
"definitely!""","positive"
"huh, no idea ^^""","positive"
"I like that idea even though it has nothing to do with this bug :smile: ""","positive"
"Really... :smile: ""","positive"
"Nice catch. Leftover from the evolved development :)""","positive"
"lol that would work wouldn't it? :+1: ""","positive"
"in my opinion, a better solution is to write `count = MAX(count, 2);` instead of having the if() at all, and when people ask for 1 points it still gives them 2 :) but this is fine as well.""","positive"
"Yeah. I think it's good to handle it but still complain. I simplified the message tho.""","positive"
"Just do it for yours for now, it'll set a good example =)""","positive"
"the double forward slashes - seems sort of strange :)  was that intentional?""","positive"
"ahh got it :) looks good to merge!""","positive"
"oh boy, <3 github diffs lol""","positive"
"because i'm a boss  That was a mishap from a previous iteration of the method :)""","positive"
"yup, good catch""","positive"
"Oh yes! Good catch =) Will send updated PR after lunch.   #  Tim  via phone  On 12 Jul 2013, at 13:10, Theodore Watson <notifications@github.com> wrote:  > In libs/openFrameworks/gl/ofVbo.cpp: >  > > +} > > + > > +//-------------------------""","positive"
"I obviously meant this :smile: ""","positive"
"Tho it makes the trace look nice :smile: . Keep this one.""","positive"
"True true :)""","positive"
"That comparison. :)""","positive"
"I want to reach a consensus on this, but I agree with you Taylor. += FTW!""","positive"
"OMG, the C# compiler was able to figure out the generic type parameter? Color me impressed for once. :)""","positive"
"Cool. Looks good.""","positive"
"Never mind. That check would be redundant :)""","positive"
"So funny, i thought the exact same thing. Doesn't really matter, its' cached anyway. I can change if you really feel strongly about it :)""","positive"
"What happens if the task completes just before the if runs? We'll never runs the continuation :smile: ""","positive"
"Hahaha what was i thinking""","positive"
"Will potentially do this in the future in another pull request.  Good idea though =]""","positive"
"Good thing he has Git Extensions. So easy to remove ;-)""","positive"
"lol just refreshed page for me and I'm seeing all the comments on the comments, I think GitHub needs to be more Real time! =)""","positive"
"Assert is still ok, just perhaps needs to be done on a separate line. I.e. save the return value of snprintf and assert it on the next line. No sweat :)""","positive"
"Oh cool, I hadn't seen that. As we use more Poco native stuff that seems like a good convention to follow.""","positive"
"saw the ofSite PR, thanks :)  removing """"Element"""" might be enough. let's see if anyone else has a feeling for what makes the most sense.  ``` bool setElementToChild(int index); bool setElement(const string& path); bool setElementToParent(); bool se""","positive"
"Sweet didn't even notice :smile: ""","positive"
"I like this mutable keyword. Only the cache is updated for better performance next time round, so perfect use case I think. I'm happy to do this, but how does it sit with OF convention? Does it work on all OF compilers? Also, the bHasChanged flag will be ""","positive"
"of course :) fixed locally""","positive"
"Some comments in here would be awesome""","positive"
"Just pushed update with a comment detailing that section =)""","positive"
"That's what I meant by slightly changed =)""","positive"
"I changed it after re-looking over it =)""","positive"
"I'd use """"strDevice"""", but that's personal :)""","positive"
"i grew up in the days before you could rely on the order compilers evaluated logical expressions :-)""","positive"
"Glad you fixed it""","positive"
"There, I fixed the two cleanup-issues :) Sorry about the sloppyness!""","positive"
"great - okay, makes sense.  thanks for going through these all - yay, less yellow triangles! ;)    feel free to merge!""","positive"
"> yay, less yellow triangles! ;)  do you even see those? ^^ I thought warnings were disabled on XCode (and the build server [seems to agree](http://videosynthesis.net/oftesting/testruns/20130214_164427-v0.7.4/))?""","positive"
"Exactly that :)""","positive"
"`MethodDescriptor` I like. Make it so!""","positive"
"Now this is beautiful LINQ :smile:""","positive"
"Sure, though I'm sure we'll only ever have one hehe.""","positive"
"ah okay - didn't realize that the MAC_OS_X_VERSION_10_7 isn't define on 10.7 running 10.6 SDK.  nevermind then - what you propose is fine!""","positive"
"yup - I just did that. but unearthing some more potential bugs.  this is like a gift that keeps on giving ;)""","positive"
"yep :)""","positive"
"would be great if you used ofLog here instead of cout. :-)""","positive"
"this part was already in script file, only reordered, so diff looks very colored :D""","positive"
"thx, corrected. Its pretty good if thats the biggest flaw youve found :p""","positive"
"thank u. i'll add it.""","positive"
"ye thanks ;]""","positive"
"ahh, its ok :) then GJ""","positive"
"yea forgot the space after if mate :]""","positive"
"Done, sorry but visual studio does not add a space on if/while/for etc. :)""","positive"
"Try fix Gargoyle, and Ill take a screen :D""","positive"
":) np""","positive"
"We definitely wouldn't reject your pull-request if you did ;) cheers!""","positive"
"I stand corrected! Cheers   On 7 November 2012 10:04, Sergey Bogdanov <notifications@github.com> wrote:  > In src/ServiceStack.Common/ServiceClient.Web/ServiceClientBase.cs: > > > @@ -904,10 +904,8 @@ public virtual TResponse PostFileWithRequest<TR""","positive"
"Yes please do, would appreciate it =)""","positive"
"Actually, nevermind. I can fix this up. :smile:""","positive"
"I'll make it consistent :)""","positive"
"I'll change it to your wishes, but I still think combining multiple usings like this is perfectly readable -- even better readable than using multiple braces :-)""","positive"
"To make it work :)  It was unhappy if you tried to bind to localhost, and 127.0.0.1; it would only respond on 127.0.0.1. But if you just use localhost it would respond to both. <shrug />. I had a quick poke through the code, but couldn't find anything o""","positive"
"> You are right this is quite possible. However would you ever be able to deserialize it to the object type you passed?  Very good point!""","positive"
"Ah cool. Thanks!""","positive"
"Who knows :) Will change.""","positive"
"Fair enough. I'll redo the entire thing, it was a bit hefty in the end :)""","positive"
"Good man! =)""","positive"
"I think this was the only comment you skipped =)""","positive"
"No idea =)""","positive"
"some xml comments in here would be good :P""","positive"
"Let me know :)""","positive"
"There's still the other file =)""","positive"
"Now it should be good (fingers crossed) :-)  I processed both files. ""","positive"
"Yes, good idea!""","positive"
"Could you elaborate why this is needed? That is, why is a static constructor needed. No idea why so I am curious :)""","positive"
"yeah I like the idea of detecting leaks""","positive"
"The else isn't really needed since it's implicit - there is only one way to go if the if is not entered. Not a deal breaker though =)""","positive"
"I learned something new in clojure core.  that hasn't happened for a while :) ""","positive"
"Okay, that makes sense. I'll change it to debug.  Better explanations would be nice, would definitely be a neat feature.""","positive"
"that would be great, thanks, can't find any documentation on this feature.""","positive"
"i build my project using maven so there is no ABS library folder per se (get recreated for each build) so this might not be applicable. thanks for your help anyway!""","positive"
"We need to think about optimizing here for the most common case. Which is a single alias. In this case, we don't really need to allocate a list. Might be an overkill, but stil.. :)""","positive"
"Right, then parsedFilter is also Nullable :), also, for completeness, you can mark the filter() and parsedFilter() methods as Nullable""","positive"
"Umm, there's plenty in there that don't :P""","positive"
"Ah, good. Okay, leave it as is.""","positive"
"https://github.com/EdGruberman/CraftBukkit/commit/9c2f7ab206aa1e580dd8f3cbd34a202c59fbc64a >what's in 'a' name? that which we call a merge...  :-)""","positive"
"We only use this. in NMS code to follow the style there and in places where people forgot they weren't editing NMS code and put it in anyway. :P It is also used when a parameter overrides a field, of course.""","positive"
"Magic constant without it being a constant :)""","positive"
"javadocs please :)""","positive"
"good catch.. yeah :)""","positive"
"ups.. missed it. Thanks :)""","positive"
"I see ok :)""","positive"
"Rest looks good.. Please update pull-req and I will do some more tests and then merge in :)""","positive"
"looks good now...""","positive"
"Brings this branch up to date with the master commit. It was missed in the previous commit, fixed in master, and this brings 3.x back in sync.  Feel free to rename the commit message :)""","positive"
"you can just commit and push your stuff... the pull-request is updated automatically. Just let us know once we should review again. And thanks again!""","positive"
"thanks,I am clear more about this now.""","positive"
"Yep. I actually edited my comment. :-)""","positive"
"Ok makes sense.. I will take care!""","positive"
"I'm fine with having `freeInboundMessage(..)`.  :-)""","positive"
"Or just not allow nulls in there at all :-)""","positive"
"I always find blind casts dubious :-)""","positive"
"+1 to @normanmaurer although its PITA when we add more methods :-)""","positive"
"good idea :)""","positive"
"I think it would make """"more sense"""" to let 08 extend from 07. At least it sounds more logic, even if it will not matter :)""","positive"
"Oooh, I see you created a new wheel! That's pretty badass, but I recommend sticking with something that might even become intrinsified: http://docs.oracle.com/javase/6/docs/api/java/util/Arrays.html#fill(java.lang.Object[], int, int, java.lang.Object)""","positive"
"yes it is :)""","positive"
"Ok, this can be removed :-).""","positive"
"Can definitely recommend this powerful method: http://docs.oracle.com/javase/1.4.2/docs/api/java/util/Collection.html#isEmpty()""","positive"
"It's about class :-)""","positive"
"As you know we love contributions ;) And thanks again for all the work!""","positive"
"Could we keep this constructor?  It could simply call `this(maxObjectSize, ClassResolvers.weakCachingResolver(classLoader))`.  And then let's backport it to 3.2.  I'm tempted to include this in 3.2.7. :-)  Thanks a lot for a quality patch!""","positive"
"Thanks for pointing it, I will do the changes :-)""","positive"
"Or maybe it's a peculiar method name. :-)""","positive"
"good catch. made the patch: https://github.com/joyent/node/pull/5952""","positive"
"This is excellent clarification""","positive"
"Thanks for the extra pair of eyes""","positive"
"I stand by my comment. :-)  The caller passes the return value to strlen().  This code looks suspect.""","positive"
"forgot :D i'll fix this soonish""","positive"
"Why change indenting everywhere?  Anyway nice new feature!""","positive"
"'both' implies two, not three. :-)""","positive"
"Oh nevermind - I get it.  The patch says `@@ -1026,6 +1034,9 @@ bool InDomain() { ` but really this is in MakeCallback. Good!""","positive"
"ooh, cool. thanks""","positive"
"This comment could be a little more elucidating.  Also, prefer present rather than past tense.  Also also, you can fold it into the while statement's conditional, right? :-)""","positive"
"I even had `registerGetHookIff` at the beginning but @timmywil preferred shorter names. :) I can change it but let's agree on sth first.""","positive"
"That's fine.  Keep in mind there will be two new literals, Binary and Octal, but I doubt we'll have to worry about that anytime soon :)""","positive"
"Well, in that world `Number.isNaN(obj)` will work correctly too :)""","positive"
"True, nice catch!""","positive"
"Well, okay. :-) `kSSL2TwoBytePaddingBit` would be even better.""","positive"
"I appreciate that you took the effort but we have a snprintf() function on Windows, it's in src/node_internals.h (which gets auto-included.)""","positive"
"interesting. good to know.""","positive"
"When it comes to maintain assertion count, your preferred version wins. :smile: . It also makes the code neater and follows the same style as the preceding assertions.""","positive"
"This doesn't work like you think it does. :-)  Put parentheses around `this.server.listeners('resumeSession').length > 0 || this.server.listeners('newSession').length > 0`""","positive"
"Good call. Simplified.""","positive"
"aye, good catch""","positive"
"This is irrelevant to the actual necessary changes, but it's a definite improvement—nice one.""","positive"
"Nice use of the bizarre array argument :)""","positive"
"Let's shift the conversations to the relevant PRs    btw, thanks for breaking these up :)""","positive"
"Lets keep it for fun and history.""","positive"
"Rationale for this specific value would be appreciated. :-)""","positive"
"awesome. thanks. never tried that because I figured the `const` signified that I couldn't change the pointer after the declaration.""","positive"
"I was sold basically as soon as I hit submit. Tests updated, and jQuery is now marginally more consistent!""","positive"
"bnoordhuis/libuv@5232bbb - great minds. :-)""","positive"
"ok sounds good... I'll update it to do that (hopefully I can figure it out :p)""","positive"
"Good catch, I missed that. :)""","positive"
"This is a nice way to do it. ""","positive"
"Haha, switched, have you?""","positive"
"Thanks for feedback. Fixed.""","positive"
"Very good point! Fixed.""","positive"
"Zeroing errno is superfluous but otherwise LGTM. You're right that uname() can return anything non-zero but I think Solaris/SmartOS is the only UNIX that actually does that. :-)""","positive"
"That's why it's so nice to have that many pairs of eyes looking at this code :) Thanks!  https://github.com/jquery/jquery/commit/1c77259d06e49ccaedbd0f7adf968e10748dacc0""","positive"
"Cute name :)""","positive"
"done, it saves 15 bytes or so and it definitely looks more elegant. ""","positive"
"that's beautiful, finally it will be impossible to fork-bomb yourself.""","positive"
"Patches are welcome.""","positive"
"The convention we're using for support related comments is:  ```js // Support: IE(version) // Explanation ```  This will make it easier to identify these in the future :)""","positive"
"I'm really looking forward to destructuring in ES6—all of these `xhr.foo` properties would be easily cached like:  ```js let { status, statusText, responseText } = xhr; ```  Hooray for the future!""","positive"
"This comment made the transition verbatim from 1.4.x without anyone noticing :P""","positive"
"This wouldn't work because getting responseText for a request fetching binary data throws an exception in IE9 :P""","positive"
"Neither did I, @scottgonzalez steered me in the direction and it caught on :)""","positive"
"Ah-ha! Good to know :D""","positive"
"is there anyway we could split this over two lines? :)""","positive"
"Wow, thanks for that bench @gibson042! IE6 is just pitiful, but we knew that. Okay, I think we should go ahead and do this thing. It will be a good file size savings and also in-memory usage will be lower since we won't be creating frag cache entries. The""","positive"
"I'm on it!""","positive"
"Woah. Fragment cache gone just like that. Amazing. ""","positive"
"Love what you did there.""","positive"
"Mmmm, good idea.""","positive"
"`jsonProp` is pure brilliant!""","positive"
"True that. However when that happens you have a much bigger problem. Node won't even start any more :)""","positive"
"No, it wasn't; nice catch. Fixed.""","positive"
"That's a good thought. Hm.""","positive"
"Okay. A comment would be nice, otherwise LGTM.""","positive"
"thanks for your patience, here is the new pull request:  https://github.com/jquery/jquery/pull/1005""","positive"
"cool, will do. got that technique from the previous code. :)""","positive"
"added the two necessary checks. thanks for pointing this out.""","positive"
"Its safe, at least from a unit testing perspective! I also don't see why it wouldn't be safe. An I missing something?""","positive"
"Yes, this is best:  ```javascript exports.PORT = +process.env.NODE_COMMON_PORT || 12346; ```  Hooray!  A bikeshed!  Let's ALL paint it!""","positive"
"Oh, that's a good point, it might not be our instance! Your property check is looking a lot prettier now.""","positive"
"Yea... and if PR discussions was stored in git repositories too... it would be visible that this one was actually the first one :)""","positive"
"@gibson042 this is really nice :)""","positive"
"This is so much nicer to read <3""","positive"
"Almost perfect ;)""","positive"
"@mathiasbynens I love it :)  Feel free to add additional instructions for anything that isn't covered but should be""","positive"
"I love hot paths.""","positive"
"You realize that's from a revert, don't you? :-)""","positive"
"No, it's not. :-) But you should then make sure this test works with a custom build that has ajax excluded.""","positive"
"That is an excellent point, but probably out of scope for this batch of changes. I'll open a new ticket.""","positive"
"Sounds like an amazing idea, likely a @mikesherov project?""","positive"
"Excellent; this is much nicer than the way I had it and almost the same size. You can save a byte gzipped by testing `scale !== 1` first, for a total size increase of 35 bytes.""","positive"
"Great, let's merge!""","positive"
"ha, nice touch""","positive"
"True, thanks for reporting the mistake :-)""","positive"
"@mikesherov haha, yikes! thanks for info :)""","positive"
"ohhh this is neat :)""","positive"
"Yay!""","positive"
"@gibson042 Good catch - thanks.""","positive"
"Add in the deprecated reference, so that I can test & merge this ;) Nice work as usual :)""","positive"
"Cool. I'm out of town until Tuesday, but I support both this change (with comment about i <= 1) and re-deprecating isResolved/isRejected. :)""","positive"
"Great explanation. I figured it was okay, seemed too obvious to be a bug.""","positive"
"It would be helpful, if you get a moment. -> http://www.opera.com/browser/next/""","positive"
"Yeah, I actually have that already in my local repo's amended commit :)""","positive"
"on the contrary, that was a great suggestion, I just simplified the code because of that""","positive"
"Thanks for being so responsive to the suggestions!""","positive"
"Can you add a comment that outlines the handling and overloading of the API - thanks.""","positive"
"I can't put this together right now, but would greatly appreciate someone else doing so.""","positive"
"@gibson042 thanks for compiling that information, super helpful. I can't get to this today, but I will surely try to work with this data ASAP... (please do the same if/when possible :D )""","positive"
"very clever :)""","positive"
"I actually like the ability to specify the default options at one place, and overwrite them as needed. In some cases, this can greatly reduce the amount of duplicated code. (Maybe I'm doomed, but at least I have readable programs ^^.)  Without looking a""","positive"
"You're right, thanks :)""","positive"
"Looks good to me :)""","positive"
"Ah I see, thanks Ben!""","positive"
"Performance wise, it's probably a good idea to catch these regex's.""","positive"
"much better now""","positive"
"Indeed, that's why I asked you :)""","positive"
"LGTM. Landed in 1f4e0c0 - exactly one year after the last commit. :-)""","positive"
"Nice! I did this late last night, so not surprised I missed that, will fix shorty""","positive"
"Show us on your github and we'll take a look. :)""","positive"
"It's redundant. `typeof v === """"object""""` would obviously match an array or an object :)   And yes, all tests pass ""","positive"
"Now *that* is perfect!""","positive"
"Oh, thank for explain.. but still, there is not """"slice"""" symbol in core? I think yes (but don't verify) :-)""","positive"
"yeah.. just add a new commit to this branch and we'll do this. :)""","positive"
"hooooooray :)""","positive"
"OK, so just check for undef it is... I'll make sure the unit test passes here. Thanks!""","positive"
"Yeah. I copied this from timer_wrap :-). Will change. ""","positive"
"Thanks for clarification!  I've changed it to the version with hyphens, so everything should be fine :-)""","positive"
"I like the `*` trick, nice one!""","positive"
"I definitely want to see this work... so thanks for the patience and persistance.  The dead code removal isn't what I'm concerned about, I'd prefer to not have two code branches to maintain in the source :)""","positive"
"So what if you didnt put it there? Be the hero Corey!!!! :D""","positive"
"^ that line and this one :)""","positive"
"It's helpful when debugging to not have to go to the bug ticket.  Please be more descriptive as to what these tests are doing.  Also, tests should follow style guidelines as well.  Thanks for the hard work!""","positive"
"Thanks rwaldron, I really wanted to be able to turn my idea into a viable solution, but as I said I'm really glad both of you helped to make it happen. I'm happy enough to be quoted in the release note, so I'll remove those two lines if jaubourg doesn't m""","positive"
"Would be good to have feedback about that from all of the core team I think.""","positive"
"Awesome, thanks dude""","positive"
"It's quite surprising that this even compiled on newer versions of OS X. Compilers and linkers are way too lenient these days. :-)  EDIT: Right, this file is excluded from the build, that's why.""","positive"
"Yep, that makes perfect sense""","positive"
"Thanks for your comments and tests!  (Aptana is driving me nuts, I'm currently searching for another IDE)""","positive"
"That'd be great - thanks!""","positive"
"Yes, much more descriptive.  Done!""","positive"
"Beautiful. :)""","positive"
"It's a nice opinion.""","positive"
"Was a common optimization on IE. I think we can pass. @mbostock is smart about d3. I congratulate your holistic.""","positive"
"Nice idea!""","positive"
"Good idea!  That means we’d be future-proof if Firefox ever add onselectstart, which makes me happy.  I marginally prefer `event`, I think, as this seems more lightweight than behaviours (even though it’s only used by behaviours at the moment).""","positive"
"Perfect!  Done.""","positive"
"Agreed. It is rather silly to set it conditionally. Anyway, should be good to go. Thanks for the suggestions.""","positive"
"Going to leave this place now but will be back online soon ;) I usually go by DiogoSnows Thanks a lot!""","positive"
"Yeah, great point.""","positive"
"No problem, thanks for your review!""","positive"
"oh, well wtf haha yeah it's fine as-is then minus eachWorker""","positive"
"Ah ok, missed that. Mind just automatically goes there when I see that :)""","positive"
"In fact I apply the cppling onto it, and I made some corrections. Only following the google cpplint :) rules.  http://google-styleguide.googlecode.com/svn/trunk/cppguide.xml?showone=Casting#Casting  ""","positive"
"Yeah, I had that to start off with. :) On second thoughts, it's nicer to keep this future-compatible with *-closed interpolators (as well as being shorter) so I've updated it.""","positive"
"That worked perfectly, thanks!""","positive"
"Not really, just a few billion times faster. :)""","positive"
"haha this is some hella-awkward misunderstanding of operator precedence, yay parens ""","positive"
"Which method is """"faster"""" is hard to say as the JIT of course is very magical :)  But I'm not too concerned about that -- I'm more curious about your comment above:  """"Change all access or definition to HttpDataFactory to the new AbstractHttpDataFactory""","positive"
"true, though once could just be the same as `.max(1)` as a bit of extra sugar. just throwing ideas out there while we're at it :D""","positive"
"I actually like it quite a bit. Im just trying to be conservative.""","positive"
"Yeah, I had it like this to start off with but I got carried away trying to make everything line up nicely. :)  I'll put it back how it was and see what you think.""","positive"
"Fun trick: you can use `Object` instead of `function(d) { return d; }`. But the identity function is probably more readable. :)""","positive"
"Nice, less typing is always welcome :-)""","positive"
"I use the prefix `d3_{module}_{class}` to avoid naming collisions. It's a bit verbose, but it gets minimized anyway. :)""","positive"
"Hehe, hadn't quite grokked that, thanks :-)""","positive"
"Yeah. I looked at doing that. I'll revisit it again. I'm sure we can get it nice and clean ;)""","positive"
"Save here :)""","positive"
"I'm really liking the block string syntax here. Very readable :)""","positive"
"I figured there'd be a few. Thanks!""","positive"
"Let me know how you feel once it becomes clear that no one reads this thing :)  If you come up with nicer wording, I'd appreciate it being fed back upstream (along with any other improvements you guys make) so other people using the guidelines can benef""","positive"
"Yeah. What @stof said :smiley: ""","positive"
"You're right. I was thinking that the plugin version returned different data, but it does not. Whee!""","positive"
"That is indeed a good idea, but my time is just running out (and I am only on smartphone anyway). Will add the test as soon as possible!""","positive"
"You're right, misunderstood the setup. Thanks!""","positive"
"@lanthaler @schmittjoh you're absolutely right. I'll propose a PR soon with this only feature (the accept-* headers parsing) and I'll use `preg_split` which is awesome.""","positive"
"@Tobion and what if `$e->getCode()` returns an airplane? Your exploratory testing skills are amazing. If only those could be translated into test cases :)""","positive"
"@Salja , If I remember correctly, the children immediately after kindergarten do not trust to manage nuclear weapons (or store of sexshop - no big difference) - they have long for this study and take exams. or am I wrong?""","neutral"
"On Thu, 10 Jan 2013 11:03:10 -0800, rsa wrote: > @billy1arm [1] , If you have not realized, this """"developer""""  > completely > (by some last commits) destroyed the possibility of further work on > the code - that you yourself have yet to learn. As for workin""","neutral"
"Sorry, I thought my comments were sufficient:  ``` If the code includes a valid, prologue position strict mode pragma, execute code by injecting a script tag into the document. ... Do the injection.   Otherwise, avoid the DOM node creation, insert""","negative"
"As you see we frequently forget to update these references, master should be fine for now. But it might be a good idea if we start moving functionality.""","positive"
"We could just use a direct static buffer and so safe the memory copy... Or I'm missing something?  Am 07.07.2013 um 09:15 schrieb Trustin Lee <notifications@github.com>:  > We do memory copy anyways because it's from heap. So, just allocating  > a new""","neutral"
"Yep... I guess this should be faster  Am 07.07.2013 um 10:30 schrieb Trustin Lee <notifications@github.com>:  > We can do that, too. We'll have to duplicate and retain it every time. >  > On Sun 07 Jul 2013 04:18:22 PM KST, Norman Maurer wrote: > > ""","neutral"
"@rsa Do not worry at all :) Though I didn't enjoy all of your comments you did usually comment about content which I respected and often considered important feedback. Me not continuouing here has nothing to do with you nor your actions at all. ""","positive"
"Or maybe even int? Should have notice   It :/   Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github.com>:  > Doh. Using long for waiters is way too much in my opinion. short should be enough. >  > — > Reply to this email directly or vie""","negative"
"I already ended up with short because 32767 waiting threads sound plain  wrong :-)  On Thu 09 May 2013 12:39:48 PM KST, Norman Maurer wrote: > Or maybe even int? Should have notice It :/ > > Am 09.05.2013 um 01:41 schrieb Trustin Lee <notifications@github.""","positive"
"Don't forget to delete `jQuery.scriptorder` afterwards. Use `window.*` in the future so they are easier to catch.""","neutral"
"That source is not reputable, as they have published numerous erroneous statements and frequently allow code examples to become out dates. Furthermore, Chris Heilman is not an authority on the subject matter, nor does he back his claims with even the sligh""","neutral"
"@trustin @normanmaurer think you two""","neutral"
"`System.currentTimeMillis()` seems to be there from long time though https://github.com/netty/netty/blob/85e16840841bf036c0ce1b094e5d33aa47731f90/common/src/main/java/io/netty/util/HashedWheelTimer.java#L407""","neutral"
"For note: http://getmangos.com/community and login to see all old posts""","neutral"
"for handling real group of pets summoning need to do a huge hack this code variant...""","neutral"
"no idea if thats actually correct but... in your (rsa) commit the same should have beeen done for gender as well. Or move area check to first place""","neutral"
"well - for compilers supporting the override keyword, the token """"override"""" triggers the override keyword, which marks a function to overwrite (polymorphism) a function. This helps to track changes in the signature and similar. Actually all derived function""","neutral"
"I think rsa is right in this case. I did a hack of a job here. :(  Here is the correct patch: http://paste2.org/p/2052729 I'll fix the other part in SD2 and ACID  I apologize for this mistake.""","negative"
"Alright, here it is http://pastebin.com/ZLeTtzsf  As you can see in sniff, the spell target destination is also set to caster's position (this is only case when dest = caster, no normal case in there)""","neutral"
"Because the user need to-do it for every used handler and there are also handlers that are final and not allow it. For example you could not change the buffer type of HttpClientCodec as it is final and just """"wrap"""" the encoder and decoder.""","neutral"
"I would defer to @trustin and/or @normanmaurer on this, as the literal 4 being used in place to represent the number of bytes in an integer is quite widespread.""","neutral"
"Saved another 12 with that event.js whack, so minus 48.""","neutral"
"Hmm, sorry for forgetting credits - lost them while rebasing :(  First and biggest credit goes to virusav, as he wrote an original patch. Also credits goes to NeatElves and Infernos for problems research Also to crackm for inspiration and tests!""","negative"
"Maybe jshint should get an option to whitelist this, so we could use comment-option within this function.  Either way, this is a pretty nice hack to get around that :wink2:""","positive"
"@rsa Then suggest one, don't be a dickass once again.""","negative"
"@rsa In this case do shut up and do not bother us from your worm den. Thanks for the url anyway.""","negative"
"bad hack :( your must set stacks on max (already true limited) for triggered only, not cyclic recast in real (see sniffs). @zergtmn - triggered spells true selected by spelldifficulty - 66228, 67106, 67107, 67108.""","negative"
"don't bother. It happens now and then to implement something wrong (as hack), but replacing it with another hack won't happen :)""","positive"
"move this in SD2/EAI - hack much more, then current commit :) all simple object interaction like this must be realized by spelleffects or procs - see sniffs.  PS curious why you started to worry about the quest, which in the current core is still impossib""","positive"
"forget to add: Creature::ForcedDespawn crashes should be fixed now""","neutral"
"SpellEntry &#42;entry = const_cast&lt;SpellEntry&#42;&gt;(spellProto);  i tought mangos devs were against this kind of hacks""","neutral"
"Maybe then better move like assigments in single place after dbc load with comments... If we move to this way apply not avoiable hacks (note: not nice bad understanding but in result fake data in dbc) then better have its in single place. If answer at orig""","neutral"
"@casualjim I noticed the changes in this commit caused my basic auth implementation to break, since it's not calling my `unauthenticated()` in the `BasicAuthStrategy`. I used something very similar to the example here: https://gist.github.com/732347.  Is""","neutral"
"changed code also send all info except password to console. Also this is success connection case, in error case reported mysql error string instead as old code do. ""","neutral"
"I guess Scmoo's talking about e. g. `.password foo bar bar` command. The password will appear in Server.log, am I right?""","neutral"
"I was more refering to the passwords of sql-access which are displayed in server.log on startup, but the other one as well and this line [code] while(head[largs] && !isWhiteSpace(head[largs]) [/code] remembered me of a tokenizer.. ""","neutral"
"also tested with playerlimit=0 by 4 same time login, work fine.""","neutral"
"We should always use real declarations. Using unused args as var declarations is hacky. ""","negative"
"\o/ I'm a hacker!""","positive"
"arg used as hashed player pointer in function. it can't be logical arg""","neutral"
"@trustin even then the impl must take care to stop looping as keep looping is just not right.. ""","negative"
"Nice, I remember I did some uber-hacky change to fix damage on missile spells lol now thats a clean fix :D""","positive"
"script existence conflict with setting `creature_template`.`ScriptName` <-- I don't think this is a good idea: the only conflicting is if the assigned script has a GetAI hook; - for other cases (quest-*, gossip, spell-dummies) there is no conflict, and th""","negative"
"setted explicit...  same files for error but following error message...  2>c:\documents and settings\administrator\desktop\mangos\src\game\ObjectGuid.h(275) : error C2664: 'std::tr1::hash_value' : cannot convert parameter 1 from 'uint64' to 'const Obje""","neutral"
"really weird, because i can't see how """"return hash_value(key.GetRawValue());"""" (ObjectGuid.cpp: 275) can possibly require any constructor, let alone an uint32 one...  Only reason i can think of is that the compiler doesn't know """"hash_value(uint64)"""" and de""","negative"
"@trustin I think I did not explain it well..   1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore""","neutral"
"In that case, `HttpMessageDecoder` will raise a `NoSuchBufferException` because it cannot find any inbound buffer next to itself.  A user must keep the pipeline valid otherwise it will always get the `NoSuchBufferException`.""","neutral"
"Sorry I missed something:  1) HttpMessage extends ByteBufHolder 1) ChannelPipeline with HttpMessageDecoder, SomeOtherMessageHandler, HandlerThatHandlesHttpMessage 2) User removes HandlerThatHandlesHttpMessage 3) Now free() is not called anymore  As ""","neutral"
"If i access the /deploy_keys on a project and there is a key that is always assigned to multiple Projects, i see the key multiple times, think you must call uniq or do a group deploy_key_id via sql   If i add the key, the -@enabled_keys remove all duplic""","neutral"
"Ah missed that !   Am 18.12.2012 um 08:33 schrieb Trustin Lee <notifications@github.com>:  > write(message, future) has the same instanceof check, so it's redundant. >  > — > Reply to this email directly or view it on GitHub. > ""","negative"
"@trustin I think your commit message and the change don't """"match.. Maybe forgot to commit some change ?""","neutral"
"Yeah… we should keep them in a ConcurrentMap in the meantime.. will change it :)  Am 14.12.2012 um 10:45 schrieb Trustin Lee <notifications@github.com>:  > Until channel is non-null, AioServerSocketChannelConfig must keep user-configured options. I see""","positive"
"Why not put `.split( """" """" )` in hoverHack, too?""","neutral"
"Same as everyone else. Debugging, and the occasional crazy hack.""","neutral"
"LineBasedFrameDecoder strips \r\n and \n""","neutral"
"@trustin good point.. I think if the dependency is marked as optional it will get imported with the optional tag automaticly via the bundle plugin""","positive"
"Actually, turning `--follow` on unconditionally may be a bad idea. Git mantainers currently acknowledge that it is a 'bolted-on hack', and performs badly in complicated cases, like renaming a file in multiple branches and merging, or deleting file in a bra""","negative"
"Basically supplementing one hack for another sadly. In this particular matter it doesn't really have much of a choice. This credit is given to a player that is on a vehicle; as vehicles are rather fucked up they won't accept the credit from SMART_TARGET_AC""","negative"
"@Vasago Vehicles were really fucked up before Machiavelli and Shauren brought in their changes, they were good changes, they just didn't interface very well with the hacks that were already there before, it has been cleaned up since then, but they still ne""","negative"
"And obviously stating the conspicuous isn't going to hasten the issue being resolved. If people don't like the system that much, they're welcomed to dive into a plethora of sniffing and hours of fixing.""","negative"
"Yeah.. Will backport just been busy   Sent from my iPhone. Excuse any typos....  Am 30.07.2012 um 10:08 schrieb Frédéric Brégier<reply@reply.github.com>:  > @normanmaurer should be set also in release 3 in Cookie.java and DefaultCookie.java and Cooki""","neutral"
"@trustin could you gve some more details why exactly you need to access the eventloop via reflection ?""","neutral"
"@trustin ah I see.. So its to make sure the Runnable is always run in the one that is """"assigned"""" to the Channel.. That makes sense and also is what we want to keep our nice thread-model :)""","positive"
"Apparently, every browser we support do allow an opening html comment at the start of inline script tags, exemplified by the fact it worked in 1.5.2 when we were still using script tag injection. Sadly, this feature is popular enough to have a library like""","negative"
"When I was doing an add-on (http://img535.imageshack.us/img535/2131/wowmap.png)  using your source code, I found a little mistake. You have replaced the symbols """"X"""" and """"Y"""" in the following lines: https://github.com/mangos/mangos/blob/master/src/game/GridM""","neutral"
"That part is from your vehicle code whats on rsa repo now.  I wonder why u didnt implement more spell fields for creatures, as vehicles use more then 4 spells.""","neutral"
"Why are you obfuscating your browser sniffing.  Better to be honest about it with .browser""","negative"
"Didn't forget. :smiley: I don't have push access to RubyGems for redcarpet.""","positive"
"Why did you remove the check of valid ssl packet ? I think it makes sense to have them in place in case a non secure client tries to write something""","neutral"
"rsa, passing NaN values as input parameters will definitely cause issues with any geometry functions. Just because they expect them to be valid. RandomMovementGenerator<Creature>::_setRandomLocation() is the last function in call stack which triggered call""","neutral"
"You might be missing a """"}"""" somewhere in SpellEffects.cpp, when you did the merge there must have some conflicts that you did not correct right.  rsa was saying that...when you merge yourself you need to learn how to merge in the correct manner, its not the""","neutral"
"Forget a """"}"""" I doubt it because the log gives me problems on several lines. I'll see to resolve this and I'll let you know. ;) All went well for the other files it's strange anyway =)""","positive"
"no need to change signature of assignment operator.""","neutral"
"A bonus of script injection+eval is you can capture the return value from the eval(....) code too""","neutral"
"There are tickets actually. They are all related to Firefox not executing the string passed to globalEval synchronously when using script tag injection and non-async scripts are being loaded (jdalton confirmed to me this was fixed in firefox a few months a""","neutral"
"Ben, we have an email address that you can send exploit info to. It's exploits@joindiaspora.com""","neutral"
"I have seen something strange: Yesterday i was trying to compile last RSA commit, who also added CMake support, and, although i managed to build the solutions files for VS 2008, when i started compiling, i got an error: VS doesn't recognizes an argument na""","neutral"
"may offer this: https://github.com/rsa/mangos/commit/fdf656d23a114f5dd3fd17ec77b7ae766bade4a2 not need with current mangos code, but required for thread-safe. tested, worked fine.""","neutral"
"Why has ENABLE_LOG been removed?  This was needed in a couple of issues. For example: http://stackoverflow.com/questions/13049346/android-facebook-login-doesnt-work ""","neutral"
"@trustin interesting.. If that really make so much difference we may want to """"backport"""" this to 3 branch so we include it in 3.5.0.. WDYT ?""","neutral"
"Didn't we move this method to FrameDecoder ?""","neutral"
"We used the method in the """"replace(..)"""" impl. But I think we could also implement it without them. So if you like we can move them to ReplayDecoder..""","neutral"
"Ok - thanks for the info.   I've been running node v0.8.9 with deps/uv patched with this since I sent the original query.  I looks only looks marginally better:  29271 ?        Ssl    0:02 Haraka (master) cn=2428 cc=0 cps=0/0.17/8 29273 ?        Sl   ""","neutral"
"well TLD never been fast :) the way is is originally designed it cant run fast without such things like multiprocessor usage and SSE optimizations. unfortunately. the fern based detection is really nice technique (quite memory expensive though) but i will ""","positive"
"Reverting this without fixing the issue in #7608 just breaks all versions of Opera again. The reason for why curCSS is split up should probably be commented here too in order to avoid forgetting why it exists in the first place. rwldrn had an alternative p""","neutral"
"Just out of curiosity, why `uv_buf_init` should take `unsigned int` instead of `size_t`?  On my machine, the compiler complains about > warning: implicit conversion shortens 64-bit value into a 32-bit value  using in `uv_alloc_cb`.""","neutral"
"I cherry-pick this above existed master code and it only different from added by function name and not affected to work code changes. So if i miss some more advansed version rsa prefer hide it from us ;) ""","positive"
"This commit seems to break compatibility with API 11-. onActionMode* appeared on API 11 only. When running on Donut, I have an exception :  ``` W/dalvikvm(242): VFY: unable to find class referenced in signature (Landroid/view/ActionMode;) E/dalvikvm(242): ""","neutral"
"on signing and creating key hash lot of times according to instructions given, i am getting same invalid_key error for 100s of times. I did everything to debug but no success.""","neutral"
"Why `window.String` instead of `String`? They're reliable globals in the language (not just in the browser API), also whitelisted in JSHint.  Or is this to allow better minification? Afaik it can only optimise the host object name that is locally aliased""","neutral"
"From running coverity, line 185:     for (Signature signature : packageInfo.signatures) {  android.os.Bundle.getByteArray(...) dereferenced while null""","neutral"
"Hi Norman and Trustin,  Looks good to me.    I had this problem in the examples and created my own HttpResponseDecoder.java to get around it.  https://github.com/netty/netty/blob/master/example/src/main/java/io/netty/example/http/websocketx/client/We""","neutral"
"Hi Vibul,  Yes.  Let's remove WebSocketHttpResponseDecoder.  It would be great if you could fix it up and check any possible regressions.  Here's the new commit which handles 101 code more precisely: 279d859c7ef09f69a64f2a7627660cdfe008fe9c""","positive"
"I agree -- will create a new pull requests with:  Object frame = null; try {     frame = decode(ctx, channel, buffer); } finally  {     headerBlockDecompressor.end(); } return frame;""","neutral"
"for the cookie on websites, we use """"fbs_{app_id}"""", the idea being that only instances bound to the same app id should share data""","neutral"
"we should remove authorize() and just have login() with an optional set of permissions. in most cases apps will want to tos the user and request permissions in one shot.""","neutral"
"After meddling with this for a while, it doesn't seem like it will work: the URI builder URI-encodes the parameters, which includes the access_token.  Since the access_token contains special characters (e.g. '|', '%') this breaks the requests.  It doesn't ""","neutral"
"thx very much Vladimir, found this http://www.hellboundhackers.org/articles/914-c-c++-memory-structs-objects-and-unions.html - would never think that such thing is even possible.""","positive"
"This is not the only place scaled health needs to be sent, There are 2 other places that send Packet8 which you consistently forget to patch with the scaled health sending.  Health Packets are also sent from FoodMetaData and ItemFood.  Not doing this break""","neutral"
"I assume you're talking about Debian? Then it's probably less relevant to you (unless you also maintain kFreeBSD packages) but we added some kqueue specific stuff plus lots of minor bug fixes and platform hacks.""","neutral"
"One assumes you're aware of the following:  Set<T> weakSet = Collections.newSetFromMap(new WeakHashMap<T,Boolean>));""","neutral"
"Step by step development of optimal, when the code was originally developed in the right direction. If this piece of code is fundamentally incorrect and based on the Hacks, the attempt to modify the step will only worsen the situation. As in this instance""","neutral"
"You do not forget that the field UNIT_FIELD_CRITTER (not player field) is not used by mangos, but instead put hack m_miniPetGuid?""","neutral"
"You right i not remember about UNIT_FIELD_CRITTER (in fact first time read about), BUT I not """"put hack"""". I update _existed_ field to ObjectGuid. Start use UNIT_FIELD_CRITTER field if it related to minipet can be good step but independent from this or late""","neutral"
"I'm all for this change, quick question though: for a plugin that is specifically designed to override $.ajax (eg. http://github.com/appendto/jquery-mockjax), would the better process be something like this?      var _oldAjax = $.ajax;     $.ajax = func""","positive"
"Good to have this. Though checking blocks will not be superfluous until the server is in control of this flag, since hack clients manipulate this a lot both for hacks like flying, criticals, nofall.  A step towards this to work would be to have the clien""","positive"
"if has_items deleted in this place, his must be deleted in query code (PLAYER_LOGIN_QUERY_LOADMAILS) else all values after [5] is broken. solve - https://github.com/rsa/mangos/commit/3962fb4af354093cbe6594935882962e0cecc5f0""","neutral"
"@jdalton: I think the John's point is: If rgba in css is simply not applied, than same behavior is expected in JS too. Maybe because rgba could be used as a """"progressive enhancement"""" hack... ""","neutral"
"rsa i not meaning as fix your horiable hack written wihout attempt understand real problem.  My patch in gist fix _real_ porblem with wrong """"future"""" msecs time in object last update field. But not resolve all porblems.  You pointed """"fix"""" just """"recorrupt"""" b""","negative"
"rsa, how your multi-threads related to clean mangos sources? Object created in same threads that Map::Update run. If muti-threading will be added to mangos core it will be per-Map mutitreading and then Map::Update still will called in same thread as objec""","neutral"
"rsa, i glad to heard that you can configure your own compiler and, stop talking about multithreading, clean mangos sources has no MTMaps,   ""","positive"
"I can offer http://github.com/rsa/mangos/commit/06342c16b4583672e2c8a1c03ac2cc45fb66087c as a logical continuation. tested and worked.""","neutral"
"not sure why I had to do this on the RPi as linux works correctly but some of the functions were coming up missing   here is a hack that worked for me in hopes it helps https://github.com/jvcleave/openFrameworks/commit/235cd7760c419fb3b6ff33651005ec2f36""","neutral"
"@jeresig - Welp sucko, when they fix it then something like a weak inference + version sniff will do. As for them not fixing bugs because it will affect a js lib; that is my new pet peeve, browsers should fix bugs and let libs fix there own bugs :P""","positive"
"@Trustin:  What do you think about also commit this to 3.2 branch ? Its a low risk change, so I think we should do.   WDYT ?""","neutral"
"@asofold  >This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not any help at all. If you stil""","negative"
"oh.. and I pulled the plug on dwarfforges... http://dev.bukkit.org/server-mods/dwarfforge/""","neutral"
"@mbax actually I can't because I didn't really mean a PR was rejected. I just thought that because when implementing Entity it was left out and it's actually a good method to have, doesn't even have obfuscation... Makes more sense reading the packet that's""","neutral"
"@bergerkiller https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2270043 > @Wolvereness  Cont. You mentioned plugin developers using the hack described by Afforess. I recommend that instead you include thi""","neutral"
"Possible hacks to get around this Commit: http://www.hastebin.com/yowuhepufu.m  It will require you to manually define which classes have to be loaded using this hack. This will be an utility function like such:  public static void loadNmsClass(Strin""","neutral"
"as a side comment... dwarfforge broke several times due to bukkit changes... not because of nms...  so let's see what is discussed here  a) A commit which will require plugin developers to recompile and change their plugin when mc version change every ""","neutral"
"@dddeeefff That feature in demand lately is being implemented in the ItemMeta system. So yes, that is being done. :)  @Darkhand81 The 'burden' put on developers is negligible with exception of huge hacky libraries that break every update anyway (meaning","positive"
"My e-mail has a lot of """"test"""" from GarretSidzaka also a """"can i please haz posting i is tesing that i is unbanned of dis thread delete me its just a lil spam"""" and even the comment where he linked the Bukkit Forms thread (that got deleted).""","neutral"
"Don't forget, @bergerkiller, that some plugins rely on these big NMS plugins.  This commit is killing a lot more than 10%.  About a third of my plugins use NMS or OBC code.""","negative"
"> Server administrators, because they need to, will become adept at changing the class name references themselves, right out of the distribution jar. A new grapevine distributing hacked jars could be born. Now what?  They do this anyways. Server owners h""","neutral"
"@GarretSidzaka with all due respect, none of your comments are contributing a single thing to this discussion and it looks like you are either misinformed or do not understand the situation at hand. At this point you are simply spamming this discussion and""","negative"
"@GuntherDW People like @GarretSidzaka are spamming the commit link everywhere apparently, so that's going to attract people who don't know the things you mentioned.""","negative"
"My thinkings about this: 1) It makes the lives of some devs harder then needed. Not only do I avoid NMS/CB code cause of such breakages, but also I try to use deobfuscated variables/methods only if possible. By doing that I avoid breakages pretty good, no""","negative"
"@Runemoro Clients crashing because of a packet change is the BEST CASE scenario. It could have spaghetified the world. It could have deleted the whole server folder. The trouble with using the obfuscated NMS code is that you can't control what your methods""","negative"
"@blha303 It's also saying """"We don't trust you to do your job properly""""""","negative"
"@rehv https://github.com/Bukkit/CraftBukkit/commit/8f12382e8efc8c39a919af9180dd884caf3720ff#commitcomment-2293438 >@TnTBass what about plugins that use non-obfuscated NMS methods/fields? """"Collateral damage"""" ?  Just because we gave them a name doesn't me""","neutral"
"@grum 8f12382#commitcomment-2294912  >    The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API.  >    Maybe we should just do that.  I was considering jumping ship to a di""","neutral"
"@asofold  Sadly, this is probably good news for hackforums.net's swarm of hacked minecraft clients. Maybe it's a good time to join them and sell hacked clients. (/sarcasm)""","negative"
"It is easier to complain about a change then it is to actually do some research and provider users with a good solid working system that even if a plugin uses a method from an obfuscated vanilla code it will force them to correct the code before it does da""","negative"
"@mbax - I interpret obfuscating the package names per compile version/dynamically as 'locking' in a similar fashion as... general obfuscation. At it's core that's exactly what's going on.  Obfuscation of package names. It's not really any different than mo""","neutral"
"Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone.""","negative"
"@EvilSeph   > Keep spamming the discussion with pointless sarcasm, it just means we're more likely to miss a valid comment from someone.  A valid comment? But no one can contradict opinions with that of the royal majesty. You've proved this to us throu""","negative"
"@mcfacilitator While that comment was phrased rather harshly, do you have anything to say against it? They have made it clear that CraftBukkit is volatile and should not be trusted between releases, yet many plugin devs choose to ignore this and imply to ""","negative"
"@Steveice10  1) I've already said that people do not care about changing the versions in their plugins. There are many other issues that are a lot worse than this.  2) It's still hackish whether you use reflection or not.""","negative"
"they gave up deleting comments and marking spam.  then they gave up talking to us.  then they gave up reading this huge ass thread of sorrow""","negative"
"@V10lator - right, I was just calling it out as a form of obfuscation, although apparently other people disagree with that statement.  In addition after being told that Bukkit isn't trying to 'lock up' NMS/OBC,  EvilSeph comes in and posts exactly what I s""","neutral"
"Why are people still complaining about this commit exactly?  Yeah I complained and hated this commit, no shit.  But think about it, hack clients have to update on every MC update anyways.  And for those who don't use MCP (me) have to update anyways!  D""","negative"
"@grum  I think perhaps my using of the word 'trusted' has given you the wrong idea, and the desire to be a jackass. When I say 'trusted' what I mean is 'Plugins which I can resolve a problem with with a fair amount of ease, that I know could become unstab""","negative"
"So write a tiny bit of code to rename the nms/obc references to their versioned counterparts and unleash it on your 'trusted' plugins. Feel free to make a public tool out of it as well and perhaps keep a 'you can hackily update the plugin using this tool'-""","neutral"
"@Qix- > If you guys would use MCP's deobfuscations this would [not] be a problem in the first place.  This is an interesting point I haven't seen brought up before or discussed but I've been wondering the same. On the surface it seems like using MCP's m""","neutral"
"It's obvious that this upset a lot of us, but like the Bukkit team wanted, we just sucked it up and moved along. Let's let this commit's comment section die, shall we? It's been dead since the 5th of Jan, keep it that way. Forge comments probably go in the""","negative"
"Yeah, that's something that'll need to be changed in the i18n files, this at least solves the part of #3048 that I think everyone would agree should be fixed. The other part of the issue (rendering the password input as a regular text field on failed login""","neutral"
"@jamespadolsey  oh, duh! I'll just go over to the corner and hang my head for awhile for forgetting about that. I suppose it may be still worth adding a method to do the comparison, as a convenience and """"nudge in the hey use this direction"""" for plugin auth""","negative"
"@irae: I see that your posts aren't coming through. You should file a Github support ticket, sometimes people get put in the spam filter accidentally and need to be freed.""","neutral"
"Wow! Big thanks, finally I can remove a whole bunch of hacks from my scripts ...""","positive"
"Do you really expect the client to disconnect (and the player to be unloaded) between lines 33 and 43, or between 43 and 50? If yes, then there's now an exploit to avoid damage by disconnecting between 44 and 50...""","neutral"
"Fix for other exploit with global cooldown. On the client side, you can replace column recovery time in spell.dbc with 0, and player can cast instant spell with no cooldown a lot of times. Maybe it's not the best way to fix this, but it's work. http://pa""","neutral"
"?? This makes no sense. Why is importing git repos from github/gitorious/sf an issue?  git clone repo git push repo to new remote  All done!  Or even better, login to server, add new project, cd to repo  git clone --bare repo  All done!""","negative"
"yes, but if there's a key the server keeps asking for the key password whenever i run the release script so i can't fully automate it unless i switch to https""","neutral"
"will you do this in the near-future, or should we open an issue for that, so that we don't forget?""","neutral"
"It's a hack I think...""","neutral"
"GRUNT is the client's name of the login protocol that MaNGOS relies on. Look at the connection.log file in the logs directory for the client.""","neutral"
"Turns out IE6 leaves a 1px faint trace of the text because `color:transparent` isn't supported by IE6/7/8 (but IE7/8 hide the text properly anyway). So if you to 100% remove any trace of text in IE6, you might have to throw an IE6 hack in there.""","neutral"
"Using event delegation, the dom can be interacted with before onload fires.""""  Can you explain this briefly?  Thanks!""","positive"
"I see - so using delegation you don't need to wait until the document is fully parsed to start attaching your event handlers.  It begs the question, though, about which library functions (for any library) are safe to use before the """"ready"""" event.""","neutral"
"we try to remember, but when we push broken code we need to fix it as soon as possible (we don't have a versioning scheme) and in that stressed moment forget about ci.  also, it's difficult to explain ci to open source commiters, and when a commmit needs""","neutral"
"also additional compile errors at linux  if g++ -DHAVE_CONFIG_H -I. -I../../../src/game -I../..  -I../../../dep/ACE_wrappers -I../../dep/ACE_wrappers  -I/usr/include/mysql -I/usr/kerberos/include    -I../../src/shared -I../../../src/game -I../../../src/g""","neutral"
"Great, but as I understand this is don't work for Gitlab instances which uses LDAP or OAuth. I understand correctly?""","neutral"
"Also can be written as:  ```ruby class UserLogin < UserBasic   expose :private_token end ```""","neutral"
"no, my players doing this in duel. PvP priest vs warrior and priest win with spam of one button :lol: he also said """"noob"""" to this warrior xD I will try to test it self tomorrow, maybe i will find a way how to reproduce, i think it's no hard and related t""","positive"
"So for example RSA's scripts where they developed a Boss_Spell_Table is useless or will be not compatible?""","neutral"
"For the sake of my learning process, do you mind me asking why moving it a few lines down makes a difference? I'm not trying to be rude or offensive about it, I'm merely curious. :)  EDIT: I think I get it, it's because the pdamage variable is assigned a n""","positive"
"Also, currently it is the ONLY use of account.v/s fields, leaving the fact that the whole auth system is exploitable right now.""","neutral"
"I mean the functions not fails, but _is_ a fail, because it is really returning Salt, not SessionKey.""","neutral"
"Omg someone hacked DasBlub's account xD""","positive"
"Yes, not match) i  found only 69412 in 3.3.2 useful spell . With this commit this spell should work correct.Like many other in 3.3.3 with old EFFECT_CREATE_RANDOM_ITEM that moved to EFFECT_CREATE_ITEM_2   Thx. )) BTW, it is hard to stop spam in log (you c""","neutral"
"hmm why are there forums? ... ah yes because it is not polite to spam comments @ commits....""","negative"
"sLog.outError(""""Spell %u triggered by aura spell %u too deep in cast chain for cast. Cast not allowed for prevent overflow stack crash."""");  don't you have to provide an id for the spell? %u %u is expecting an unsigned integer ... sLog.outError(""""Spell %u t""","neutral"
"And a long time to wait vehicles, which also work normally in a patch..."""" One big hack can't be """"normal"""" patch ;) without dependence work it or not...""","positive"
"what problem with its? except clean horribale hackish way for detection... only one good: maps not big differen in diff versions, so one time need do...""","negative"
"i'm dont enter to forum 2-3 last month ;~~( i'm re-register many times, but on login get message """"your type incorrect username or password"""". restore password by email also not worked...""","negative"
"We need to signal """"done reading but no data yet and not EOF"""" for crypto streams.""","neutral"
"sure, I am fine to change it to whitelist mode UNLESS it is development or test""","neutral"
"> ==4123== Invalid read of size 8 ==4123==    at 0x102FEA0: std::vector<unsigned char, std::allocator<unsigned char> >::size() const (stl_vector.h:626) ==4123==    by 0x102DB19: ByteBuffer::size() const (ByteBuffer.h:381) ==4123==    by 0x13377CC: unsig""","neutral"
"AddSC_generic_pet_scripts() still needs to change :) and do not forget about ScriptLoader""","positive"
" /Suicide...  I just hate RBAC ._.""","negative"
"Don't forget about faction/race change and character customize.""","neutral"
"What do I need (what tool, settings, manual, knowledge) to get it fully working like authenticator?""","neutral"
"Using SSL version: OpenSSL 1.0.1e 11 Feb 2013 (library: OpenSSL 1.0.1c 10 May 2012) Using ACE version: 6.2.1 http://pastebin.com/f16AYKKD""","neutral"
"Note: """"CRYPTO_THREADID and associated functions were introduced in OpenSSL 1.0.0 to replace (actually, deprecate) the previous CRYPTO_set_id_callback(), CRYPTO_get_id_callback(), and CRYPTO_thread_id() functions which assumed thread IDs to always be repres""","neutral"
"nwsw is correct, there is an abstraction layer, and you simply need to use BaseFacebook and provide the three hooks to set/get/clear session data. Using $_SESSION makes it work out of the box, without having to store the access_token in the cookie.""","neutral"
"$appapiid = 'xxx'; $appsecret ='xxx';  $facebook = new Facebook(array(   'appId'  => $appapiid,   'secret' => $appsecret,   'cookie' => true, ));   $session = $facebook->getSession(); var_dump($session);  results in: NULL""","neutral"
"most of the web uses '&', why do you use ';'?"""" - it is shorter, it reads better, it just looks nicer and does not require encoding the '&'  about the cookie: i do not know where it is used exactly - but a better approach would be serialize() or json (ht""","neutral"
"I have been going nuts this morning - code that worked last night doesnt this morning. I think its because I was using a combination javascript and php libraries and the php library was using the session cookie stored by the javascript library.  PHP getSes""","negative"
"It basically tells the server to convert all int's into strings. This is necessary because we use 64bit ints on the facebook side, but many PHP installations are still 32bit -- and fail terribly when trying to json_decode 64bit ints. By requesting strings ""","neutral"
"yeah, sql please xD Loading C++ scripts Script named 'spell_summon_memory' does not have a script name assigned in database. >> Loaded 2297 C++ scripts in 214 ms ""","neutral"
"@Xxxhackerxxx You have an outdated source.""","neutral"
"I did Naxxramas few weeks ago, it was an orb. I also tried it the """"old"""" way by cleaning all wings, and the areatrigger wasn't teleporting me.  PS: Those sniffs are from 4.3.4""","neutral"
"Not anymore. Movement flags are now assigned dynamically and this controls whether the creature can ever get DisableGravity flag""","neutral"
"@fedehacker So if you replace """"c.deleteInfos_Name = NULL"""" with """"c.deleteInfos_Name IS NULL"""" issue is resolved. Nice catch @dimiandre :)""","positive"
"@Ascathor, not necessary, this caused by the github's pull request policy, we can't select which to pull, hope github could solve this problem in the following update, forget it, please view the """"files changed"""" tab, haven't this kind of thing happen to you""","neutral"
"excellent fix... 2 little problems tho. you forgot the spawn of KUTUBESA and dont forget to set up his creature_addon too. thumbs up, works good!""","positive"
"Sounds kinda hackish.""","negative"
"@rsa @boxa @mns have contributed alot in this time to TrinityCore ""","neutral"
"Well we are unable to login warpten, it crashes as soon as a player enters world""","neutral"
"Thx, was thinking about it, but wasn't sure, will remove it next time I push something if someone doesn't remove it by then. Don't want to spam board with short corrections.""","neutral"
"Heya u sayed Fix multiple permissions and remove multiple config option… but where is the config option for RBAC ?""","neutral"
"Hi Gina,  `oauth_access_token-client_id=12345-client_secret=dummy_secret-redirect_uri=http%3A%2F%2Fmytestserver%2Fmythinkup%2Faccount%2F%3Fp%3Dfacebook-state=testiferricous-csrf-token-code=thisisatestfauxcode`  The length of this file name is **testife""","neutral"
"Gina, I was looking at this change because it triggered a merge conflict in my SiteStreams branch.  I think this might have a typo -- $pw is set, but $pwd is undefined and not set.  I'm guessing the line should use:       isOwnerAuthorized($username, $pw) ""","neutral"
"There turns out to be one more issue here -- this deleted line defined $owner, which is used below.  So seems that it needs to remain.  It's used by       Session::completeLogin($owner)   @AaronKalair , @ginatrapani""","neutral"
"It is a hack, but it is a necessary hack. The spell used to make the quest eligibility flag active is client side, so this is one way of circumventing it.""","neutral"
"Should this function really be called ReloadRBAC, it doesn't actually reload anything. ""","neutral"
"RBAC wiki page already has the new permissions""","neutral"
"rbac_group_roles""","neutral"
"The damage fields are just aproximations, since they can't be taken from sniffs.""","neutral"
"Its not actually about being before the cookies.  The problem is that you need to guarantee that SSL is loaded BEFORE both cookies, and more importantly, static assets.  In this current configuration, if serve static assets are turned on, they are not upgr""","neutral"
"If you could figure out how Hoptoad used to figure out a way to jump to the top of the middleware stack, we should do that for SSL.""","neutral"
"I am getting confused with what is considered 'best practice'?  In the Boilerplate template you advocate paulirish.com/2008/conditional-stylesheets-vs-css-hacks-answer-neither/   In this revised reset, normalize you are now reverting back to CSS hacks for ""","neutral"
"Does anyone know what that hack is actually FOR? That's inherited code from, what, Yahoo? What's the purpose? (I've always been curious)""","neutral"
"Hm I think I'll be sticking to using the .ie6 and .ie7 classes rather than resorting to hacks. The only real benefit is that you don't have to repeat the `<html>` tag, but with a bit of server-side script it's very easy to generate those first few lines. ""","neutral"
"I disagree with this change. With conditional classes, it was very clear what styles were applied to which browser. CSS hacks don't have inherent meaning, which decreases maintainability in my opinion. They're probably fine if you're the only one writing t""","negative"
"In case it wasn’t obvious from my article, I’m all for reducing the number of conditionals used. :) The use of the `_` and `*` hacks is a no-brainer, really. Love the `.oldie` class by the way – I was thinking of using that when I wrote the article but dec""","positive"
"I believe if users check out this URL they expect to see the same code. Perhaps we should add a little bit more info here — something among the lines of “we’re using a minimal variation of this technique combined with safe CSS hacks”. ""","neutral"
"I personally like the old way better, just because I will never ever remember all those hacks when I need them.""","positive"
"+1 for reverting - these hacks are ugly and unacceptable. Specific classnames for each version of IE is much simpler to read and comprehend at a quick glance.""","negative"
"`Oldie` insures no past or future browsers that have broken parsers could ever possible apply the IE hacks, but I like `lte-ie8` better.   I would advise just using php(that's my preference) to convert between the classes and hacks on the fly.  Just right ""","neutral"
"Also, it is simplier setup for new pod runners, as SSL is required.  If you want the optimization of doing it via reverse proxy, you can enable it in the settings, but this is about creating the right defaults for Diaspora in a domain we can control.""","neutral"
"Ahh, no. That was from when it was called CookieCollection, which is the same class name as in System.Net.""","neutral"
"`g.src=('https:'==location.protocol?'//ssl':'//www')+'.google-analytics.com/ga.js';`""","neutral"
"I dunno. But it i think it opens an XSS vulnerability in IE6. I haven't test yet but if someone wants to confirm use """"javascript:alert('xss')""""  as the src attribute for an image. (or just load this page with IE6)  HaX0r = <img src=""""javascript:alert('XSS')""""""","neutral"
"yes, it's intended. It's a protocol less notation, that uses HTTPS when the website itself uses HTTPS or else it uses HTTP when the website itself uses HTTP. So you'll get no differences in protocols used, when using SSL.""","neutral"
"Kyle..  Fair point.. So webkit doesnt cache assets served over SSL. They blogged about this over a year ago and said they'd work on it but havent yet: https://bugs.webkit.org/show_bug.cgi?id=26777 Tough issue.. Cacheability is key but until we have a backe""","neutral"
"darn, no I only noticed: 4a136cc is the SHA of the commit we had trouble with last time - this shouldn't be in the repo anymore... maybe one of those machines you used still had the polluted repo on it?""","neutral"
"Seriously, stop commenting on commits for no serious reason - you're spamming all of these people: https://github.com/EllisLab?tab=members""","negative"
"I wasn't aware that expressing an opinion on committed code based on information from the PHP manual in an open source project was """"spamming"""" everyone. I also wasn't aware that it notified every single collaborator, so cram your elitist attitude and have s""","negative"
"hi! what was the reason why you reverted the fix in ce9b22e038ca16b581a16722436327bef206cbdf with this commit, @gameoverhack? See also #559""","neutral"
"So much win with the [NoScope fix](http://msdn.microsoft.com/en-us/library/ie/ms533897\(v=vs.85\).aspx#1) here *(minus the UA sniff)*. +1 from [the future](https://github.com/jquery/jquery/pull/718#issuecomment-4796946)!""","neutral"
"sounds like you guys used other peoples forks/branches that modified the db schema. revert their changes or start fresh with a new sickbeard.db (or hack db_version down.. but stuff may be broken as we cant predict what other peoples fork/branches may have ""","neutral"
"This broke oauth.feature somehow.""","neutral"
"I think this broke OAuth2, diaspora-client seems to dislike oauth2 0.5""","neutral"
"made a pull request its a hack but at least fixes it on IOS""","neutral"
"Thanks @andrew-d Given the apparent rize in spammers making GitHub account and trying to sneak stuff in via Pull Requests, this might have come off as sketchy had I even noticed it ;)""","positive"
"Indeed, I was quite fond of this functionality for I used the ssl connection with a signed certificate for remote connections and the non-ssl connection when I was on my own lan.""","neutral"
"Is this needed because oauthlib is not currently up to date on pypi?""","neutral"
"mm, weird that seems to work in android, let me take a look  El 16/02/12 12:44, lukasz karluk escribió: > this line is also throwing an error on iphone, GL_UNSIGNED_INT is undeclared. > > --- > Reply to this email directly or view it on GitHub: > ht""","negative"
"this line is throwing an error on iphone, GL_UNSIGNED_INT is undeclared.""","neutral"
"Could you please install an https certificate for momo? If money is an object, you can request a free valid certificate(s) here: http://www.startssl.com/?app=1""","neutral"
"My CI server agrees :)   --  Kenneth Reitz   On Friday, April 13, 2012 at 4:39 AM, Bradford Toney wrote:  > Python 3.x doesn't support .encode('hex') >  > ---  > Reply to this email directly or view it on GitHub: > https://github.com/kennethreitz/requests/""","positive"
"I was planning to change this to use binascii.b2a_hex tomorrow morning (which is all .encode('hex') does anyway), expect pushing!""","neutral"
"It's fine, it's a Ruby 1.9 hash.  https://peepcode.com/blog/2011/rip-ruby-hash-rocket-syntax""","neutral"
"@andhapp can you elaborate on the problem you're facing that led you here? I am also ending up here and wondering why `password` and `remember_me` aren't part of the default permitted parameters.""","neutral"
"Maybe Jlogger?  cheers On May 14, 2013 7:30 PM, """"Parker Moore"""" <notifications@github.com> wrote:  > As the commit message says, it was a hack to get around pygments.rb's use > of the Ruby stdlib Logger. I guess I should rename this class, but I > co""","neutral"
"this breaks tls-peer-certificate on windows""","neutral"
"I agree that we should do a smooth change, although it will not break production environments (a already set password with a length of 6, still works, right?) . So, I propose we do this:  * New applications come with this new definition (but it can be chan""","neutral"
"This breaks many plugins which use Players as keys in HashMaps and keep them even if the player logs out & back in again. Maybe you should add a way to make a player's entity id persistent as long as the server is running? (I'm opening an issue as well if ""","neutral"
"Reason for this hack is the same as the one for ICC teleport spells, which is documented here https://github.com/TrinityCore/TrinityCore/blob/master/src/server/game/Spells/SpellMgr.cpp#L3399""","neutral"
"DoCast(colossus, SPELL_MERGE, true); is too hack :P  but that problem is in CheckCast for SPELL_EFFECT_CHARGE (i think is bad pos z)""","neutral"
"Same here.  I've been running this commit for maybe a week without issue.  It would be nice to see the new mojangles flex their muscles and fix this at the source, but a hacky fix for now is still appreciated also!""","positive"
"One more spell must be casted when Mutating Injection expire - 28206""","neutral"
"In fact suggested unrelated patch also rejected, becasy we need in general fix how tartet mode pairs wotj with SELF2 target mode instead adding hacks.""","neutral"
"private static final int CHAT_STRING_LENGTH = 119;  Should be  private static final int CHAT_STRING_LENGTH = 118; (dont forget you add Color to it -> 2 Chars!)""","neutral"
"I think there's a missing enum, the one where RBAC_PERM_* is defined Indeed, i can't find any """"RBAC.h"""" That aside, really awesome work ;)""","positive"
"Level 4 is Console only. If you have a modified core you'll have to add that rbac settings yourself""","neutral"
"@Spp- Thanks for the fix.  In rbac_security_level_groups if the group 1 has security 1 > it can use commands with security 1 right? Is my understanding correct?""","neutral"
"hi spp. please help me http://img836.imageshack.us/img836/4622/99076218.png flood in console""","neutral"
"I'm using """"!aNULL:!ADH:!eNull:!LOW:!EXP:RC4+RSA:MEDIUM:HIGH"""" and Chromium's flip_server is using that too and looks like most of google servers are configured that way too. But that won't work without setting SSL_OP_CIPHER_SERVER_PREFERENCE flag on SSL con""","neutral"
"@Paradox - this a security feature (firewall, but not really configurable), connections coming from your own address will be always dropped (imagine me being the attacker, sending packets to you with your own IP) - if networks are configured properly, such""","neutral"
"hack reverted.""","neutral"
"This change wasn't supposed to be pushed here, its used by RBAC commit (not pushed yet)""","neutral"
"Some plugins """"freeze"""" players at their location, e.g. because they get jailed, didn't authenticate yet or similar. To achieve this freezing, the player gets constantly teleported to his original location, over and over.  Closing inventories on same-world""","neutral"
"Injection should go through the constructor for dependencies that the class *requires* in order to function, only *optional* dependencies should use property injection. Is this the case here?""","neutral"
"i vote we white-list the obvious ones, and `res.setHeader('x-foo', 'bar', true)` for the others""","neutral"
"So how will the writeHead merge handle multiple headers?  If it's an array then append, otherwise overwrite?  There's some nuance here maybe.      res.setHeader('set-cookie', 'single-value');     res.writeHead(200, { 'set-cookie': ['more', 'cookies']});  I""","neutral"
"ok does not forget this comment :)""","positive"
"This should be wl.lock() (and wl.unlock() below), maybe even use synchronized in line 143, as add() does it too when assigning to outer[].""","neutral"
"I did not change the text, just swapped them... so if this were sniffed it's still correct. (Little issue, three commits... damn... I'm feeling bad...)""","negative"
"compile error related to void AddObject(Corpse *object) { HashMapHolder<Corpse>::Insert(object); } detail :  ../../../src/game/ObjectAccessor.h: In static member function âstatic void HashMapHolder<T>::Insert(T*) [with T = Corpse]â: ../../../src/game/O""","neutral"
"Needed for incoming RBAC commits (Role Based Access Control)""","neutral"
"FAIL! mem leak....  ==15128== 107 (24 direct, 83 indirect) bytes in 1 blocks are definitely lost in loss record 268 of 754 ==15128==    at 0x402B9B4: operator new(unsigned int) (in /usr/lib/valgrind/vgpreload_memcheck-x86-linux.so) ==15128==    by 0x8A""","neutral"
"Oh - and keep in mind - HashMapHolder stores _actual objects_, not pointers.""","neutral"
"HashMapHolder stores pointers to type specified in template ;)""","positive"
"How about fixing hashcode too? :/""","negative"
">What's a hashcode?  http://en.wikipedia.org/wiki/Java_hashCode()""","neutral"
"What's a hashcode?""","neutral"
"Yes, they are still necessary to support HTTP pipelining (server side) and connection pool (`Agent`, client side). `_buffer()` keeps data until a socket is assigned. When a socket is assigned, `_flush()` writes the buffered data to the socket.   The follow""","neutral"
"@bnoordhuis - No, with HTTP pipelining, a following response is created before a preceding response is closed (a following response does not have a socket). When the preceding response emits `'finish'`, its socket is assigned to the next response.""","neutral"
"Contrary to popular belief, the Bukkit team doesn't have access to mojang's code. All the deobfuscated names are chosen by the team and have no relation to mojang's potential names.""","neutral"
"Maybe you don't understand. They *can't* look at mojang's code because they only have access to the *decompiled, obfuscated* version, not the original.""","negative"
"Couldn't catch in sniff this aura, but it should use aura as the quest version of that npc. In sniffs it was the gravity enabled, but I'm sure it uses that aura.""","neutral"
"are you sure this sound is the right one (EE_Malygos_EndPhase01.wav)? the sniff parser can also interpret something wrong ^^""","positive"
"Notch should add this in the vanilla server. It crashed our vanilla server twice because Notch forgets to check things >_>""","neutral"
"@yetanotherx Only if they tried to /tppos to a position more than thirty-two thousand kilometres from the center of the world, I would assume. This check won't kick users who are trying to use speed hacks or noclip, just jerks who send huge coordinates tha""","neutral"
"The """"interesting"""" variable names are due to Mojang's code obfuscation.""","neutral"
"Well, it's just Java's obfuscation in general.""","neutral"
"Afforess, no. This class already existed. It already did that. All I changed is an exploit allowing them to specify any name they want, despite them not actually being that account. Basically, log in as Afforess&meepmeep will let you through, even if your ""","neutral"
"This is a general fix to the server, rather than a bukkit-introduced exploit, correct? Do you guys have a separate avenue to draw stuff like this to Mojang's attention or do you have to go through the awful getsatisfaction route? This could be widely devas""","neutral"
"This is an exploit that allowed you to use any name even when online-mode=true.""","neutral"
"I discovered this myself earlier today with the assistance of sk89q, unfortunately while trying to track down a separate worse exploit which I will not go into detail on.""","neutral"
"Instead of just slamming a """"synchronized"""" in front of every function and calling it a day, couldn't you have switched away from using a HashSet and used one of Java's thread-safe sets. I believe java has concurrent maps.""","negative"
"Sorry - i meant synchronize ( my_private_object) and not (this).  That being said, I have had great success using ConcurrentHashMap and would recommend if possible using it :)""","positive"
"Raphfrk is working on a few fixes for chunk-management (correct unloading) and I think he'll incorporate ConcurrentHashMap in his fix. I think he'll put up a pull request soon.""","neutral"
"Ooh, I did not know about ConcurrentHashtable yet. Why not use that for all the object-caching too?""","neutral"
"As I've said before this is a custom hash-code class for chunks.  Tell me how to fix it, but telling me to use class <OtherClass> is unhelpful.""","neutral"
"is hack, summon is with spell ...  ID - 6479 Wolf der Klingenmähnen Effect 0: Id 56 (SPELL_EFFECT_SUMMON_PET) BasePoints = 1  Multiple = -4,00 Targets (32, 0) (TARGET_DEST_CASTER_SUMMON, NO_TARGET) EffectMiscValueA = 3939 ""","neutral"
"Please revert the parts of this that are hacks.   @baric you need to use SAI and do an on spawn / cast for those creatures...""","neutral"
"Because there are no primitive hash(set|map)s in java.""","neutral"
"@Krogonos, this was scripted long ago. Or in other words the achievement criteria wasn't supporting the credit and now is, so some strange script had to be done to get it, that it is what I assumed, otherwise the hack wouldn't be removed for no reason afte""","neutral"
"That's what obfuscation does. We do our best to unobfuscate but only for class names. This is a mojang thing, not us.""","neutral"
"I think I spoke too soon here. I can't really find an example of obfuscated overloading outside of net.minecraft. So nevermind. But maybe some commenting when changes are made would be a good idea. That way it's easier to figure out the how-and-why of a ch""","neutral"
"const_cast is mostly const_hack as for me""","neutral"
"Hack.""","negative"
"Please revert this part. I fixed this blizzlike from sniff here https://github.com/TrinityCore/TrinityCore/commit/ab8d99d57328a80153c03cc06713656ccb6ba32c Last quest is missing but I'm working on it atm.""","neutral"
"Yep. Hacks go out! If something don't work ->fix it in right way)""","positive"
"think, that Vincent mean that it is a hack. Spell Attributes dont working as indeed""","neutral"
"@kandera. So, rewert this hack and use my patch http://paste2.org/p/2207052 =)""","positive"
"Ignore all this spam, sorry. I simply edited the line: if(!loginDatabase.CheckRequiredField(""""realmd_db_version"""",REVISION_DB_REALMD)  To a different table and in that table made the appropriate info. Sorry.""","negative"
"Ugh...we're inheriting from `Devise::PasswordsController` and this was kind of surprising for us, considering it landed in a patch release.""","negative"
"This change breaks routing that worked with subdomains in the past (2.0.4) as it redirects a failed login request to /users/sign_in as opposed to /[subdomain]/users/sign_in.  Can this change be removed for the 2.1.0 release?  It's the only breaking chang""","neutral"
"Why does everyone who hacks on Jekyll have to use the same Ruby version? Jekyll is [supposed to be compatible](https://github.com/mojombo/jekyll/blob/cc0f84197afc4b73781e2a800ea4d1990605981b/.travis.yml#L2-5) with all sorts of Rubies.  I think this file ""","neutral"
"onlinetime is spammed anytime worldsession opcodes are handled... its not like it is supposed to work i intend""","neutral"
"Meh. Ok. For now then we can't support mysql/1.9. It's more important to maintain proper equality of utf-8 strings in other configurations.  That said I don't think it's a good long term solution. I'll hack at it and see if I can make it work somehow. ""","negative"
"Nice!  Simple and powerful.  You went for a slightly different approach than I did.  I _was_ thinking QUERY_STRING should always be decoded first, so we would accept something like  index.php?controller/method%3fparam=value  But I prefer your code he""","positive"
"Fails in Chromium 1{4,5}, Firefox 6 when browser validation is on (with simple_form)   Input source:      <input class=""""string email required"""" id=""""user_email"""" maxlength=""""255"""" name=""""user[email]"""" pattern=""""\A[^@]+@([^@\.]+\.)+[^@\.]+\z"""" placeholder=""""login""","neutral"
"SSL is used so that GitHub does not cache the image."""" - http://about.travis-ci.org/docs/user/status-images See https://github.com/travis-ci/travis-ci/issues/231""","neutral"
"I agree with Tim on this, anything implemented so far just seems really hackish, and ultimately from experience many modules rely on their own state""","negative"
"  // Pass it through the system. This will also over-write previous internal caches.  This is hacky as well, isn't it?  Looking at that code, to reload existing module, this may work as well:    module.loaded = false;   module.load(module.filename);  but y""","neutral"
"Yes, it would be really cool if you could update the wiki. But don't forget to say it will only work from version 1.4.0 forward!""","positive"
"Done. https://github.com/plataformatec/devise/wiki/How-To:-Allow-users-to-edit-their-account-without-providing-a-password/7c78d5bbca25ac87c7cf11e7ef4e2f0864180556""","neutral"
"This seems to have broken all generators. How should a generator 'whitelist' files that it generates to prevent them from immediately being cleaned?""","neutral"
"Invalid doc reference:  user_guide_src/source/changelog.rst:209: WARNING: unknown document: libraries/encrypt  Should be <libraries/encryption>""","neutral"
"This this. I started to play with it a bit but I guess it's better if I leave you do the overall design first, I feel I'm just adding more hacks ;)""","positive"
"Yeah. It's coming :) I'll probably refactor this and do a UI.Menu/UI.MenuOption or something, this is too hacky.""","positive"
"Fix that the problem while saving characters ?  cause when you log out and then login all your things are not saved and you have to start again""","neutral"
"I'm having some problems with Paperclip 2.1.2 (sudo gem update isn't finding newer versions...)  When I try to @validate_attachment_presense :image@ it doesn't work. I've managed to hack it, like so:  <pre>   before_validation :validate_image    pri""","neutral"
"@jnicklas, as I wrote my message I wondered how many people from the EU would make comment.  What I really wonder is why the authentication library should handle the i18n at all. Surely this could be handled by rails.   In my opinion the generated views""","neutral"
"This solves map, but can I use the same hack for all the other *maps?""","neutral"
"This required hack code in many places for lie faction to client (patch existed at forum) that affect performence of normal mode. Not nice for official sources. ""","negative"
"If there was an option for that people won't care to fix their shit... For instance, this is coming from `ColladaLoader` sending undefined parameters. If we don't show that message chances are we would forget about it.""","negative"
"Didn't really need to do anything special as anyways rendering was already done per material-specific parts, remember geometry groups?  Maybe we can just forget about this for now, anyways before it wasn't possible to have object with different face orient""","neutral"
"Everything else has been converted to single quotes, this one had been overlooked. Nothing groundbreaking I know but in the interest of consistency and keeping PHP CodeSniffer happy I fixed it.""","positive"
"I was thinking last night we should maybe build some of this into appconfig, so we could just say AppConfig.service.twitter? or something like that.  I have made many typos with these damn hashes.. :P  #justathought""","positive"
"I think maybe we should consider changing """"anchor"""" to """"hash"""", since that's the language used by window.location, and JavaScripters are likely to be somewhat familiar with that object.  (By that same logic, we'd have hash, host, hostname, href, pathname, po""","neutral"
"You should consider it, because you will get better contributions. Trust me once your used to it, things are much easier to read. I do understand that people are set in their ways, but hey someone has to break the mold :P ""","positive"
"and don't forget to add AddSC to ScriptLoader.cpp too ;-)""","positive"
"The timeout should be the socket timeout as well as connect timeout so we don't block indefinitely on job injection. Not sure how to do this in finagle.""","neutral"
"Here's what we're seeing:  <pre> #Version: 1.0 #Date: 17-Mar-2011 22:48:25 #CRC: 49526060 #Fields: operation arguments action-timing result-count Rob:setName rob_bob - - </pre>""","neutral"
"From sniff:  ```txt ServerToClient: SMSG_GOSSIP_MESSAGE (0x2035) Length: 58 Time: 08/21/2012 07:11:32.504 Number: 3511 GUID: Full: 0xF1307DA9000041E1 Type: Unit Entry: 32169 (Arcanist Braedin) Low: 16865 Menu Id: 10666 Text Id: 14791 Amount of Options: 1 [""","neutral"
"Confirmed from sniff: """"Queue for Wintergrasp.""""""","neutral"
"@Spp- So if i want char dumps in seperate file, and character logins/logouts in seperate file how to config? With your suggestion it just puts all in 1 file.  So with Logger.Character=34,3,Char it logs logins/logouts with IPs, but we need seperate files fo""","neutral"
"Heya  small startup error on this repo  2012-07-29 09:44:55 Loading Creature Addon Data... 2012-07-29 09:44:55 ERROR: Creature (GUID 5) has movement type set to WAYPOINT_MOTION_TYPE but no path assigned 2012-07-29 09:44:55 >> Loaded 83856 creature addons i""","neutral"
"This fix still needs a sniff for gossip_menu_option with menu_id=8440 and probably a fix for:  ``` Gameobject (GUID: 164258 Entry: 184839) not created: non-existing entry in `gameobject_template`. Map: 530 (X: 3053.800049 Y: 7089.589844 Z: 155.934006) Requ""","neutral"
"Uhh, I didn't notice this. Will revert later (unsigned int in sql needs 10 digits to be represented, not 11 (it doesn't really matter but I like to keep it consistent))""","neutral"
"I'll dig through my sniff and post a fix probably this afternoon after work.""","neutral"
"according to click its a hack  https://github.com/TrinityCore/TrinityCore/pull/5828""","neutral"
"She now spawns even if you haven't killed both rimefang and spinestalker. XD http://img23.imageshack.us/img23/2783/wowscrnshot061512101546.jpg""","neutral"
"there is no live 3.3.5 anymore. these are the correct stats. trust me im doing the research""","neutral"
"Hackfix* :p Or workaround-fix \*pricking off\* ""","positive"
"*hides*  Anyway, there were no sniffs available for this quest, I just found the invisiblity spells and figured this way was MUCH better than the previous one. As for @vlad852, they should ALWAYS have the gossipflag, but since they walk really fast due SPE""","neutral"
"Hack:p""","positive"
"spell_dk.cpp: In member function SpellCastResult spell_dk_death_coil::spell_dk_(): spell_dk.cpp:756: error: GetExplTargetUnit was not declared in this scope  Did i forget something ?   ""","neutral"
"i think it is better to use a dbc hack than using dirty exceptions""","negative"
"i dont like dbc hacks at all.""","negative"
"we had exception for dmg spell an now for triggered spell in these functions, thats clean code? for dbc """"hack"""" we have one function to override dbc values, it is separate, open the function an you see instantly what spells are modified, try find exceptions""","neutral"
"nope. float is fine. float is also signed and the melee damage one works right""","neutral"
"no it does not require cooking to get the quest but the zoneorsort from sniffs is still -304""","neutral"
"is not Reforged Hammer of Ancient Kings and need -100 chance and <3 watchers?  Fragment of Val'anyr = 45038 item entry^^""","positive"
"Note for Linux: Do not forget to re-run CMake before compiling. :P""","positive"
"The DBC is not often the law. Recall that were designed to work with client.""","neutral"
"I think this is a hack, 3kid is right... 0.5714 should be the dbc lava burst coef.""","negative"
"is hack ...""","negative"
"will never work  bool Load(SpellInfo const* /*spellEntry*/) will never called  and use of load function is hack :D""","positive"
"with this line, it is hack""","negative"
"LOGIN_DEL_EXPIRED_IP_BANS double?""","neutral"
"Warnung 1 warning C4018: '>=': Konflikt zwischen 'signed' und 'unsigned' D:\bf-trinitycore-git\src\server\game\Events\GameEventMgr.cpp 828 ""","neutral"
"With PrepStmts you don't have the problem of SQL injection.""","neutral"
"What about vehicleIds? How did you parse these? I have quite a number of sniffs but am not able to parse a single vehicleId...""","neutral"
"I think this is not necesary because buff is given by the mount. Also if you remove this line the """"fly hack"""" motion without mount is fixed. ""","neutral"
"Here's a screenshot of her saying it :)  http://images3.wikia.nocookie.net/__cb20070313201454/wowwiki/images/d/db/Aurosalia_willyoustop.jpeg""","positive"
"This guy deserves a cookie.""","positive"
"LNK2019: unresolved external symbol """"protected: virtual void __thiscall ByteBufferException::PrintError(void)const """" (?PrintError@ByteBufferException@@MBEXXZ) referenced in function """"public: __thiscall ByteBufferException::ByteBufferException(unsigned int","neutral"
"rehash isnt implemented (i think...) so that cause error compiling""","neutral"
"quit spamming my notifications please, kthkbye""","negative"
"Before you couldn't change the realm after loging out, you had to relog. Now you can change realm after logging out.""","neutral"
"SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",  login.c_str(), login.c_str(),pw.c_str());""","neutral"
"QueryResult *check = loginDatabase.PQuery(       """"SELECT 1 FROM account WHERE username = '%s' AND sha_pass_hash=SHA1(CONCAT('%s',':','%s'))"""",       login.c_str(), login.c_str(),pw.c_str());    ?""","neutral"
"If the internet wasn't full of spammers maybe :) I think github is fine, just needs some extra tweaks.""","positive"
"No - but you can still do [[""""Set-Cookie"""", """"cookie1""""], [""""Set-Cookie"""", """"cookie2""""], ... ] Perhaps how you suggest is better though...""","neutral"
"I agree with you except for the use of the word """"all"""", wiredesignz.  I'm saying that a blanket statement should not be applied to method signatures just because of what files they live in.  Care and thought should go into the decision based on each method'""","neutral"
"Yeah, I also can think just of some ugly hacks :S.  I'll try to do at least something to restore examples ...""","negative"
"It's totaly weired. I think there is a caching issue. Suddenly there are the other languages strings in the cached hash. Only for :javascripts though. If you want to reproduce: Open two browsers, login in with two different users, change the language of us""","neutral"
"I tried with Chrome/Window/Nvidia and worked fine, then I tried Firefox/Windows/Nvidia and turns out my card is blacklisted there. Interestingly, it works fine on Firefox/Linux/Nvidia. I guess Linux drivers aren't that bad after all! ;)""","positive"
"Nothing has changed.  Firefox was / is ok, Opera I don't dare to try WebGL enabled build, it kills my computer.  """"Hack"""" was and is needed for Chrome stable on Windows, at least on ATI cards. Chrome 12 stable that should have fixed this will come soon. I th""","neutral"
"I'm using similar method in GLGE but instead of checking the whole string I'm generating a simple 6 byte hash form the string and comparing that. Not 100% perfect but faster and it should work 99.999999...% of the time ;-)  see: https://github.com/supere""","positive"
"I get you now, using something like the GA code would be a easy fix for that like you suggest:  ('https:' == document.location.protocol ? 'https://ssl' : 'http://www') + '.google-analytics.com/ga.js';  If the AppConfig[:pod_uri].protocol exists that is""","neutral"
"Yup, it's commendable effort ;).   I was also tempted to start from scratch, just it's so daunting task. There are many hacks cumulated in WebGLRenderer, it just grew organically with each demo :S""","positive"
"There is a problem when running this new FaceMaterial example with WebGLRenderer.   I'm already too tired to sort it out now, but the problem is apparently coming from faces which do not get randomly assigned material, which means their material is undef""","negative"
"Superb! Can't wait for the day when the spells are not hacked all over the core anymore""","positive"
"Agreed with Vincent-Michael, at the moment many of those scripts were written people did not know how the spell system should work, as an example you can take script for righteous defense, which is an extreme violation of spell system rules.""","negative"
"There you go  ![Cookie](http://upload.wikimedia.org/wikipedia/commons/e/e5/Crystal_Project_cookie.png)""","positive"
"Tested this on retail, also fixes summoning through doors exploit""","neutral"
"need support with spells: ID - 71715 Snivel's Rocket ID - 71712 Summon Snivel ID - 71762 Summon Snivel ID - 71744 Summon Snivel ID - 71763 Summon Snivel ID - 71751 Summon Snivel ID - 71765 Summon Snivel  we need sniff for horde/alliance :-/ ""","negative"
"Don't forget to rerun cmake, guys.""","neutral"
"He should also sell the dalaran lighter ONLY after having finished his tour, but i don't know for how long.  not having spellwork installed, but he can also « forget » some lights in dalaran. dunno if the spell is a procchance, so just adding this as a s""","neutral"
"need to change to  +(@RefC,20544,0,1,1,1,1), -- Scroll: Scepter of Beckoning    38  +-- Decoded Twilight Texts:    39  +(@RefD,20676,0,1,0,1,3),     40  +(@RefD,20541,0,1,0,1,3),     41  +(@RefD,20545,0,1,0,1,3),     42  +(@RefD,20679,0,1,0,1,3)""","neutral"
"I can't find SAI for www.wowhead.com/?npc=23859... didn't you forget to convert his script?""","neutral"
"sniffed ofc""","neutral"
"2012-01-03 22:23:45 CRASH ALERT: Player Smetano has viewpoint 0 4 when removed from world  2012-01-03 22:23:45 CRASH ALERT: Player::CreateViewpoint: Player Smetano cannot remove current viewpoint!  spam in console""","neutral"
"and u wont forget it until cata""","neutral"
"Zuluhed the Whacked, not Zuhuled the Wacked. Same typo everywhere in this commit.""","neutral"
"causes signed / unsigned mismatch in Spell::update patch fix:  ```code Core/Spells: Fixed signed/unsigned mismatch caused by f8a13b401d  --- a/src/server/game/Spells/Spell.cpp Thu Dec 22 11:37:30 2011 +0100 +++ b/src/server/game/Spells/Spell.cpp Thu""","neutral"
"> warning: comparison between signed and unsigned integer expressions""","neutral"
"And most of other spells can be hardcoded. Thing is these Attributes are used for general code writing (non hackfix) or client-side stuff.""","neutral"
"Please try https://github.com/TrinityCore/TrinityCore/commit/28d1cc9cfe8ba1b7f30f0d918b40eaf6d54170b3  @QAston, please pop on IRC when you get some time so we can hash out the details.""","neutral"
"crash log ends with """"ACCESS VIOLATION"""", nothing is there... i just catched that """"VisitNearbyCellsOf """" in console output""","neutral"
"so, does this fix the issue with spells getting interrupted / 2nd gcd if you e.g. spam mind flay in high haste areas / lightning bolt?  if so, this would be great!""","positive"
"Lol at people who would call everything a """"hack"""" just because it's not done with 200 lines of c++ but 2 lines of .SQL but still doing the same thing....""","positive"
"@Chaplain: no, it wont have any effect because the original handler was already executed before summoning (hence the bug) so this indeed is a hack""","negative"
"its full of hacks (including that +200 to LK height)""","negative"
"he means more working quests, hackfixed ofc""","neutral"
"Shauren did forget something ... *screenshot* :p""","positive"
"@LihO: fixed many spells (mostly with trigger spell effects), remove of many ugly hacks., effect handling is now logical and consistent.""","neutral"
"this hack is not needed anymore""","neutral"
"error_page  497   https://<%= @url %>  www.<%= @url %>:7894$request_uri;  or sometime of the like here will fix the resque web redirect to non ssl ""","neutral"
"I just have a question: Is there any NPC or GO that is ever casting a TEST spell? I know that something with TEST attracts people' attention just like red button signed """"Do not touch"""", but they do that on their own responsibility.""","neutral"
"delegates (or their equivalent) should be used as much as possible, saves having to change the code in a bunch of places, and accidentally forgetting one or introducing a typo in one spot or something. GJ""","neutral"
"@warhead http://img9.imageshack.us/img9/8233/trinityupretaildown.jpg trinity up, retail down.""","neutral"
"i dont think so. looking at sniff of the lich king fight, this aura is explicitly removed before terenas casts mass resurrection""","neutral"
"Ultimately, they should just say """"Facebook"""" and """"Twitter"""". Then we could place the text """"Login with"""" somewhere nearby""","neutral"
"Typo ^^.  IsInWhipserWhiteList -> IsInWhisperWhiteList   ;)""","positive"
"well true but there are a lot of zones that are currently not assigned to graveyards while they do have graveyards on retail so i believe that this commit will cause a big problem if the DB team won't start working on it  for instance, there are some par""","neutral"
"sorry my mistake, fixes possible access violation but it's not really related to that segmentation fault in #1489""","negative"
"It's not about custom fixes or hacks - it can be rewrited. But many spells which were working before this commit are not working now (for example Ebon Plague, Mind Sear, Desecration etc.). Devs are doing really great job here. But i think there shouldn't b""","neutral"
"In retrospect, this is not a bad move. I don't see what your repo has to offer, Elevim, as it's pretty much backing out changes done to TC and/or replace it by hacks or simply nonsense code. (Only did a quick survey). The real contributors to this project ""","positive"
"I don't really care about custom hacky code, I'm sure we all know that, but, I do agree that there needs to be some rules put into place and followed that properly deprecate things, as mentioned in the post above mine, and big changes should always be push""","neutral"
"Did you absolutely mean to put a password in this commit?""","negative"
"That password isn't actually the password, it's just a random string, so I don't think I'll filter-branch it out.  Thanks for your vigilance, though.""","neutral"
"The thing is, writing """"good"""" scripts means analyzing sniffs from retail and replicating those events, to the last packet - in addition to basic codestyle etc. The majority of the contributors out there doesn't have access to any sniffs, and we - the TC tea""","neutral"
"enforce it configside with GM.LoginState = 1""","neutral"
"Here is crash:  ObjectAccessor::ConvertCorpseForPlayer() d:\wowserver\sources\trinity\src\server\game\globals\objectaccessor.cpp: 278 + 0x8 WorldSession::HandlePlayerLogin() d:\wowserver\sources\trinity\src\server\game\server\protocol\handlers\character""","neutral"
"@WarHead Encounter already starts when someone pulls the trash in front of her, this is to prevent exploits where the players start healing the boss without pulling the trash.""","neutral"
"because hack shit methods must die.""","negative"
"Lots of scripts have to be redone / cleaned up, take a look at Ignis, and particularly the related achievements. Let him take his time ;')  And Lopin, don't forget the base SQL updates ^^  Thank you for your hard work :)""","positive"
"@ cryptix The user might not be a root, but he might have sudo privileges, because he might be in the admin group that is in the sudoers, but not necessarily root, in fact if the user is root there will be other issues, so its better to check for sudo priv""","neutral"
"STOP SPAMMING COMMITS WITH """"PLEASE FIX X CRAP""""""","negative"
"There is a backdoor in this commit, i'll give a cookie to the one who finds it first:P""","positive"
"ERROR: Script named 'spell_gen_shroud_of_death' does not have a script name assigned in database.""","neutral"
"Can you also fix saving items in Equipment manager? when you save there some items they are not saved after relogin. Thank you.""","neutral"
"@pek2011: Isn't there a locales_gameobject table designed specifically for localization ?""","neutral"
"direct mysql injection.via command line.""","neutral"
"boss_xt002.cpp(813) : warning C4018: '>=' : signed/unsigned mismatch :)""","positive"
"Didn't you forget to insert the criteria_data for them?""","neutral"
"please please pick channeled & haste as next :-P https://github.com/TrinityCore/TrinityCore/issues/1775 maybe this can help somehow http://code.google.com/p/trinitycore/issues/attachmentText?id=3126&aid=-1464619473789336599&name=mindflay_hack.txt&token=ab1""","positive"
"Shauren, you are.. woah. (I bet my inbox will be spammed by replies of github!)  EDIT Isn't it just sad that Shauren has to fix the dirt made by someone else? Just my thoughts..""","positive"
"why is a hack for me work excellent , is like other script (sindragosa), and don't need more complications An answer all spells which are in dbc(like are defined) have theyer attributes and should be using for script of the boss/npc?""","neutral"
"Talk about being unthankful, SignFinder. 1) I can't find a Pull Request with such patches 2) We don't need stuff full of hacks because it is working, it does not mean it is working right. Thank you.""","negative"
"DDuarte Not conceited, it is a sin. Remember why at the time Trinity was separated from Mangos, namely because of the dispute of hacks. Trinity without hacks = Mangos""","negative"
"Its git hash. We dont use rev ids. ""","neutral"
"This fixes an exploit where the ToC floor could be destroyed. Thanks Tobmaps for testing.""","positive"
"Old Exploit, thank you very much!""","positive"
"Yeah!. Anything against WPE is a good fix. I think this is the last Hack for wpe that was working.""","positive"
"Aren't all those datas stored in hash maps ? And thus, does this really fix a huge waste because of empty entries ? :/""","negative"
"    So no more rogue stealth being broken by warriors' damage shield after a sap?  this bug still exists, you can find hack-fix for it in my fork""","neutral"
"i have no idea, maybe its for fixing DK loosing items randomly? or is it to avoid hacks with wpe for swapping items, who knows.  can somebody give more information on what this really fixes?""","neutral"
"Yes he does spawns from a viking ship, remove this hack""","neutral"
"http://www.cplusplus.com/reference/clibrary/cassert/assert/  """"This macro is disabled if at the moment of including assert.h a macro with the name NDEBUG has already been defined. Therefore, this macro is designed to capture programming errors, not user o""","neutral"
"note: this is a hack, if you have a better way then please tell us""","negative"
"Players are opening the chest with spell 61437, might be possible to force that to be casted by the player on gameobject use. And tbh, I rather see sniffed positions then """"working""""""","neutral"
"Oh what a hack. Perhaps you should spawn gameobject 202275 instead :P""","positive"
"Cant push from here but:  -- Remove hack gameobject_template and spawn correct one  DELETE FROM `gameobject_template` WHERE `entry`=300149; DELETE FROM `gameobject` WHERE `id` IN (300149,202275); INSERT INTO gameobject (`guid`,`id`,`map`,`spawnMask`,`phase""","neutral"
"My research is based on sniffs and, sometimes, on common sense. Anyway, if the Hover Disk shouldn't work like that it can be corrected later, when Malygos fight is implemented.  About the 2nd issue, it will be corrected soon.""","neutral"
"i didnt forget anything.""","neutral"
"No. From now on all spellclick flags will be assigned statically by the datbase by default (core will override in some cases). Reason for this is that npc_spellclick_spell is also used for NPC's as passengers on vehicles (as defined in vehicle_accessory), ""","neutral"
"Most enter vehicle commands are CMSG_SPELLCLICK. I'm working right now on removing the vehicle hacks related to that and add proper spellclick data for vehicles. ""","neutral"
"sweet hopefully no more gcd exploits""","positive"
"Like I said in tracker: This works on talent change. But other problem - after hiting +10mobs at same time, 11129 aura gets stuck at 2nd charge, and it doesn't decrease, leaving mage with 100% crit all the time.  So this only fixes 50% of exploit.""","neutral"
"uh... after these commits my core crashes whenever someone login.""","negative"
"this is some fix for forge of soul pls commit someone :D http://www.trinitycore.org/t/trinitycore/ticket/285#comment:1""","positive"
"dont work :-( here http://img249.imageshack.us/i/damagex.jpg/ an example of switching frost presence and blood presence (gives + 15% extra damage) from two death knight. left-dk in core with this commit, right - dk with core without this commit. Without t""","negative"
" Unit::HandleDummyAuraProc: Spell 49028 have not existed triggered spell 1206 anyone know what that is? console getting spammed by that""","neutral"
"Interesting that you get key violation errors during runtime on DELETE and UPDATE queries. I'll investigate this, thank you for your feedback.""","positive"
"i used this way to remove duplicates  DROP TABLE IF EXISTS `character_inventory_copy`; CREATE TABLE `character_inventory_copy` (   `guid` int(10) unsigned NOT NULL DEFAULT '0' COMMENT 'Global Unique Identifier',   `bag` int(10) unsigned NOT NULL DEFAULT '0""","neutral"
"Spp, is necessary update the table """"lfg_dungeon_encounters""""?? because before  that commit the reward was assigned correctly!""","neutral"
"The emphasis is on IF. :) Anybody can simply add that spell to eg. SAI. The crash log should come from some kind of fun server.  Anyway, feel free to drop out that (maybe hacky?) check, but in that case you should drop out the check in Spell::EffectActi""","positive"
"CMake Error at cmake/macros/FindGit.cmake:24 (message):           Git was NOT FOUND on your system - did you forget to install a recent version, or setting the path to it?       Observe that for revision hash/date to work you need at least version 1.7""","neutral"
"nope Brian, that still didn't correct libraries still gone missing...using win server 2k8 / vc100.   whats missing, that got removed, that has now killed auto locating of SSL on win systems?  and remove the time/date on your patches, u just  pushed and it ""","neutral"
"@antirez : I noticed you never but the reported-by/signed-off-by lines to your commits. My humble suggestion is that this might be a wonderful opportunity to do so:  ```` .git/COMMIT_MSG:  [...]  Reported-by: foxx <email> Tested-by/Acked-by: charsy""","positive"
"Well, now users do have a good reason to cheat.  I would leave an """"official"""" hole with `debug.setmetatable` for hackers, but I believe that others should be plugged in now.  1. Add `mt.__metatable = """"redis.strict`"""" to plug `setmetatable()`. 2. Use `ge""","negative"
"Here is a second semi-official hole (unpluggable, unless you forbid `setfenv/getfenv`, which I do not recommend — it is useful).  `setfenv(table.concat, { """"I'm a smart one"""" })`  Ah, and a third one, which really should be used instead of all these hack""","neutral"
"Point taken, I think instead of modifying the code I'll document what you said under the scripting documentation, and show that it is possible to easily hack the scripting engine to create global variables, but that we just avoid that this is done accident""","neutral"
"The point with 3. is that we don't provide support for loading code, so this is in the unspecified area of what happens if you do debugging stuff, hack with the interpreter, and so forth. I think that it's perfectly valid coding advice for environments whe""","neutral"
"Removing this class seems to have broken ServiceStack.OrmLite.SqlServer:  Could not load type 'ServiceStack.Common.Extensions.ReflectionExtensions' from assembly 'ServiceStack.Common, Version=3.9.38.0, Culture=neutral, PublicKeyToken=null'.""","neutral"
"@vlastv Please read about the form-urlencoded serialization of form data for checkboxes: - when they are checked, they appear in the submitted data, and the value is the one set in the input (which may even be an empty string IIRC) - when they are not ch""","neutral"
"If we trust [these statistics](http://w3techs.com/technologies/details/pl-php/5.3/all), 5.3.3 is used by 20%+ of the web servers running on PHP 5.3. I guess I need to find some work-around then.""","neutral"
"Ew, sometimes I forget that there are bindings for languages not written in C. :/  I'll fix this in the dev branch, thanks.""","negative"
"oh I thought ```getClientIp()``` was blindly getting the first entry of this header when REMOTE_ADDR is a trusted proxy, but it's not the case apparently, this header can be in an invalid state but it'll be validated on the fly (getClientIp), you're right ""","neutral"
"Maybe Javascript is better than C about this, but you're both re-assigning n and using its value in the same expression.  That seems like it relies on undefined behavior in the Javascript implementation.""","neutral"
"and maybe do this only on server side - for avoid potential exploit""","neutral"
"@drak You still have to define ``session: ~`` in your config. Otherwise, you simply don't have the service definition for the session (just like removing ``csrf_protection: true`` removes the CSRF provider, and removing the ``router`` section removes the r""","neutral"
"@schmittjoh I also suggested using a setter in the PR. the main reason to use the constructor is probably that MonologBundle does not support changing the channel when the logger is injected through a setter currently but I want to support this case too so""","neutral"
"As a PSA to anyone else, you'll want to clear the pending notifications array after sending them because `after_commit` can be called multiple times. If you don't you'll end up spamming your new user with multiple copies of the email message. Also `after_c""","neutral"
"This occurs when the Firewall redirects me on ``kernel.request`` as the request has not been added yet in the stack of the profiler.""","neutral"
"@api will be in effect when 2.0 is released. I've changed the signature to allow better extensibility in the future, like passing an object.""","neutral"
"Should be `The CSRF token is invalid. Please try to resubmit the form`""","neutral"
"ResponseHeaderBag::hasCookie() and ResponseHeaderBag::getCookie() were removed""""  why?""","neutral"
"No worries. I often forget the docblocks too.""","neutral"
"Why is the Sanitize class deprecated? Is there anything else that replaces it?""","neutral"
"our implementation does two things: 1) it checks the ip also against a whitelist, for this it needs access to the ip property 2) also instead of returning true/false in matches() it returns an HTTP status code depending on why there was no match, which o""","neutral"
"Please revert this merge. The assets helper, which requires an HTTP request, is now directly injected whereas before it was lazily loaded. This is causing all sorts of regressions.""","neutral"
"The FormTypeExtension removes the CSRF field from any non-root view -- doesn't that make all these extensions moot?""","neutral"
"kris, forget about the condition thing, the second part is still right...""","neutral"
"How would you disable CSRF on a form then ?  There are probably better solutions than what I have proposed, you should submit a PR when you have a working one.""","neutral"
"You mean erlang, right :)  This is why we need people to remove the SHA-1 blocks and on bottle updates for now until I fix the revision increment issue. Also probably want to remove them manually otherwise so the new bottles don't immediately 404. Still","positive"
"Those changes can then be reverted again with https://github.com/cakephp/cakephp-codesniffer/commit/469b0b6a9c5eb4861eb3df440fa86854132e88da""","neutral"
"Oops... forget about this !""","negative"
"Don't forget PyPy.""","neutral"
"What kind of CodeSniffer are you using for the corrections? Will that be partly open source for user land code, as well?""","neutral"
"thx. even more interesting would be how to get the sniffer to automatically correct those smells (manually would probably drive you insane for more files and is not worth it). shouldn't be too difficult to accomplish.""","neutral"
"You said in the issue you were just going to fix using `install_name_tool`. I already dislike that we build `debug-and-release` in the prefix but it's OK to have that sort of hack as an option but it's nasty to do this for all builds.""","negative"
"Basically we need to sniff stdin and if there are bytes available to be read, pass `-` when invoking `clang -E`.""","neutral"
"But subversion is not Qt, it does not take hours to compile, it takes 56 seconds on my Macbook Pro (i7, 2012). Maybe several minutes on older hardware.  Also, only Admins seem to have the right to create and upload bottles to http://sourceforge.net/proje""","neutral"
"I hate them too. Anyway, please add urlencode or rawurlencode in _writeUrl(). If you decode it, you must encode it again.""","negative"
"brew install little-cms2 is throwing error """"SHA1 mismatch"""":  <pre> ==> Downloading http://downloads.sourceforge.net/project/lcms/lcms/2.5/lcms2-2.5.tar.gz ######################################################################## 100.0% Error: SHA1 mism""","neutral"
"I have a problem in AbstractToken.php  Notice: serialize() [function.serialize]: """"id"""" returned as member variable from __sleep() but does not exist in PATH/vendor/symfony/src/Symfony/Component/Security/Core/Authentication/Token/AbstractToken.php on line ""","neutral"
"I see that `ykpers` has been in this repo longer than this one. Why did you choose that name over this one? It's totally cryptic. I see the linux packages are split: debian uses `yubikey-personalization` and fedora uses `ykpers`. Seems crazy to me to perpe""","negative"
"Isn't bumping iterations just a superficial tweak to add some processing time to otherwise quick hash algorithms?  Ideally, we'd want to use algorithms with a much slower execution time, in order to make each crack attempt too slow to be reasonably done en""","neutral"
"I think this is not in sync with the `Assetic\Extension\Twig\AsseticExtension::__construct` signature.  I get a warning:      Warning: Invalid argument supplied for foreach() in .../vendor/assetic/src/Assetic/Extension/Twig/AsseticExtension.php on line""","neutral"
"It's designed to strip the same prefix as the OS uses, then it uses substring to trim the leading slash or backslash or whatever.  Partest does successfully normalize slashes in general.  If it fails I guess I'll retract some portion of this comment.  On F""","neutral"
"make it more clear: If a formula spam defines a 'without-foo' option another formula can `depends_on 'spam' => 'with-foo'` and it works as expected. Similar to how `build.with? 'foo'` did it already. I know that what you suggest is something different, tho""","neutral"
"Should I write an `audit` test for these kind of mistakes?""","neutral"
"Why does the remember-me cookie default to `httponly` but not the session cookie?""","neutral"
"The `Cookie` class in `HttpFoundation` also default to `httponly`.""","neutral"
"There is an issue with this new test, in the case the used test settings are not set to use a MD5-based password hasher. `create_users` called in `setUp()` will use the hasher from current settings, then `authenticate` will fail because of not matching has""","neutral"
"@fmela That is not enough to enable SPDY support. Installing with `brew install nginx --with-spdy` and have a `nginx.conf` with a `listen ssl spdy;` and proper ssl statements will start with the following warning and disables SPDY support: `nginx: [warn] n""","neutral"
"Making the class abstract would also enforce the method signature, as explained [here](http://engineering.shopopensky.com/post/inheritance-in-php-or-why-you-want-to-use-an-interface-or-an-abstract-class).  But I agree; I don't see why Command isn't abstrac""","neutral"
"I agree in theory with the interface, but how would that look and what would the interface be? Having an interface with only an """"execute"""" method signature defined feels like a weak interface. I'm not saying it's a bad idea - but I'd like to see how it woul""","neutral"
"@adamv @asparagui Any objections to making this version `2.1.6`?   @adamv I'm thinking of making an audit rule to get rid of `v` prefixes in versions to change the bottle filename format slightly to add regex parsing of the version.""","neutral"
"According to @stof [comment](https://github.com/symfony/symfony-docs/pull/1686#discussion_r1543373) no exception should be thrown or the exception should be caught in the 'PreAuthenticatedListener'.""","neutral"
"Another point is usability. Imagine having two different Bundle.php files open at the same time in your editor (don't forget that applications will potentially have dozens of custom Bundles!). It's very easy to edit the wrong Bundle.php if you are not extr""","neutral"
"If `$this->name` contains invalid PHP class name characters everything will obviously break. Since the `name` property is derived from the project's directory, perhaps sanitizing `name` either here or in the constructor would be appropriate? I've been usin""","neutral"
"@nickdesaulniers It prevents nss from being automatically symlinked into /usr/local/bin, yes. You can find its sandboxed prefix by doing `brew --prefix nss`, or you can use `brew link nss` to link it manually.""","neutral"
"@adamv I notice you cleaned this up -- I had actually copied the string interpolated version from existing Formula...  If this is the preferred way would this be worth adding to brew audit ( I want to poke around in there for separate reasons anyway...)","neutral"
"But don't do `brew link nss` or things that link to openssl will fail.""","neutral"
"Eclipse claims that this type violates the """"Unique Particle Attribution"""" principle for XML schemas. http://en.wikipedia.org/wiki/Unique_Particle_Attribution  Can we reformulate this type to avoid this?""","neutral"
"Ok, I need to look into this more. Without this change, on Python 3 it was failing when it tries to feed Py3 ``str`` objects to hash construction in ``learn_cache_key``, saying they needed to be bytes.""","neutral"
"Sorry but this breaks the build. The SHA1 is incorrect.  From the mosh mailing list: > mosh 1.2.3 has been released. > > The source code is at: > https://github.com/downloads/keithw/mosh/mosh-1.2.3.tar.gz > > SHA-1: 3bbcc560a5968806681465d83758d5c""","neutral"
"The standard usage of a """"Form"""" is usually:      if request.method == 'POST':         form = MyFooForm(request.POST)  Since """"AuthenticationForm""""'s __init__ accepts an extra """"request"""" parameter it becomes a little non-consistent since you have to use: ""","neutral"
"Nuts. This is something I forget regularly with Ruby. The yield is so subtle.""","negative"
"Checksum doesn't match for me either: ``` ssimon@lagrange ~> brew fetch aws-sns-cli ==> Downloading http://sns-public-resources.s3.amazonaws.com/SimpleNotificationS ######################################################################## 100,0% Downloaded ""","neutral"
"Should I add an audit check for use of md5?""","neutral"
"Eventually, but maybe not yet:  ``` $ git grep """"md5"""" -- Library/Formula | wc -l     1345 ```""","neutral"
"Breaks CSRF middleware in python 2.7""","neutral"
"Most likely this is due to the fact that Tastypie is doing `simplejson.dumps(data, cls=json.DjangoJSONEncoder, sort_keys=True, ensure_ascii=False)` and passing a `DjangoJSONEncoder` which is no longer a simplejson encoder anymore, so simplejson passes to i""","neutral"
"Did you intend to only whitelist the AbstractDownloadStrategy class? Pondering replacing with  ```ruby when Class then @strategy ```""","neutral"
"I think the call to `xcode-select -print-path` is causing some spam for users who only have the CLT installed:  ``` ➜  library git:(master) brew install libspatialite Warning: Experimental support for using the """"Command Line Tools"""" without Xcode. Some form""","neutral"
"`brew audit` uses this to audit patch URLs, which is broken now.""","neutral"
"But why Vector? Couldn't it bee an Array, too? You index it with idx(...), but that returns a value exactly in the range 0...n-1, so I don't see the need for a hash trie. WDYT?""","neutral"
"I can take a stab at that. Will try something like:      private val (nodeHashRing: Array[Int], nodeRing: Array[T]) = {        val (nhr: IndexedSeq[Int], nr: IndexedSeq[T]) = nodes.toIndexedSeq.sortBy(_._1).unzip        (nhr.toArray, nr.toArray)     }""","neutral"
"yeah, it's definitely outside of my comfort zone also. Correct me if there is a better way, but adding this compiles fine (without warnings also)      class ConsistentHash[T <: Any: ClassTag]       private val (nodeHashRing: Array[Int], nodeRing: Array[T])""","negative"
"to make it very clear that this has nothing to do with `hashCode`""","neutral"
"`hashMapping` it will be""","neutral"
"why the trouble? identityHashCode should work fine most of the time, and the path comparison (which is extremely cheap also, in the most probable case) is only used on insanely large boxes with more than 4billion objects on the heap. UUID is waaay heavier.""","negative"
"The includecode thing is an addition we have done. It is compiled and run in the ordinary builds, not in the sphinx make phase. Yes, it suddenly make the documentation much more maintainable and also serves the purpose of user api verification.  Thanks for""","positive"
"Constructor of HashedWheelTimer should take Duration instead of value and unit parameters""","neutral"
"Overall: Great work!  I'm a bit worried about performance though, having everything encoded in one field means that the contention on the cache-line that holds the status will be greatly increased. Also, the inline:ability of """"become"""" is questionable. W""","positive"
"This is why I had asked on the mailing list if we can always trust the Scheduler. We need a timeout long enough to allow the Scheduler to do it's thing and complete the Future before it expires. If something were to delay the Scheduler then we would end up""","neutral"
"He Viktor,  the code isn't the prettiest but it deals with the ambiguity replication vs replication-factor.  On Tue, Jul 19, 2011 at 11:25 AM, viktorklang < reply@reply.github.com>wrote:  > Dude, this is a total hack. > There _has_ to be another way > > --""","neutral"
"consist of without adding 's' is for plural.   Pada Nov 22, 2012, at 22:10, Damu112 <notifications@github.com> menulis:  > I actually think that it was correct before (""""Header name must ... consist of only letters, numbers and hashes."""") >  > — > Rep""","neutral"
"Causes a compilation error here  ``` RBP.cpp: In member function 'unsigned char* CRBP::CaptureDisplay(int, int, int*, bool, bool)': RBP.cpp:103:14: error: 'DISPMANX_SNAPSHOT_NO_RGB' was not declared in this scope RBP.cpp:103:39: error: 'DISPMANX_SNAPS""","neutral"
"Argh.. annoying. Suppose we must blacklist ATI here then. Can we get driver version somehow and blacklist 13.04 and older?""","negative"
"No problem. Just see this page: http://forum.xbmc.org/showthread.php?tid=141158 I see you already signed up on Transifex. I added you as a coordinator of the Dutch translation team.  Cheers, Attila ""","positive"
"In that case the problem was probably related to the fact that the windows (osd or fullscreen) still are getting a chance of handling the action. My first guess was that it was due to the unconditional delegation to player, now it looks as if it's because ""","neutral"
"Just imagine how embarrassing it is for the guy that reviewed it who signed it off!""","negative"
"No. We start from next in queue. Look further up. Then search from last decoded until we hit next in queue. So we should never reselect current due to timestamps.""","neutral"
"yes, we should consider moving unbind/StartDecode into ReleaseBuffer and control the state in RenderManager.""","neutral"
"Looks a bit hacky but I can't think of a cleaner solution right now so feel free to inject.""","neutral"
"unsigned int"""" in order to get rid of the sign-compare warnings in line 240 and 242.""","neutral"
"This totally broke uses where a song doesn't have an album assigned or has an empty album (when not using musicBrainz). Was this EVER tested with something else than musicBrainz? And who signed off on this? This MusicBrainz merge really broke too much shit""","negative"
"Nevermind, totally misread the change. Sorry. </github_spam>""","negative"
"Good catch. When deleting the configured auto login profile this returns NULL and XBMC is no more. I will add a check when deleting the profile and set m_autoLoginProfile to -1 when auto login profile is deleted. I will also add a check in GetAutoLoginPr""","positive"
"hack, hack. Why is this information useful to the user?""","negative"
"@jmarshallnz - unfortunately this doesn't do any good to the rendering. The confluence home screen comes up almost empty. http://img703.imageshack.us/img703/8836/screenshot000f.png  I had to revert this to make it OK again.""","neutral"
"dwParam1 is unsigned, the code will always set three stop bools false?""","neutral"
"Yeah it should... External player is a hack. We are not really adding to much special casing for it.  But it aught to have kicked it off to external player. Could you post a log?""","negative"
"It does not flush the queue but the codec reset does flush ffmpeg. As a result quite a few packets get lost and decoder requests packets from queue.""","neutral"
"This one can really spam log when playing wav files....not that anyone should ;)""","positive"
"Shouldn't the example say something like `<a href=\""""/foo/bar\"""">...`? Although it may be different with non-canonical routes, right now the example makes it seem like the url hash is being ignored.""","neutral"
"@DDDamian, I reverted these but moved the entire chunk to LOGDEBUG as I see no reason to spam xbmc.log with this info in release mode where logging is turned down to a dull roar.""","neutral"
"@opdenkamp: can we make CEC also less spammy ? On the PI it logs a lot.""","neutral"
"sinkLock should be held while querying m_encoder as it could be swapped out from under you.""","neutral"
"I have never seen seg-faults tbh. But i also do not run from launchd of course. The signing thing is fixed now at least as it seems ;)""","positive"
"https://github.com/xbmc/xbmc/blob/83112d01a9c65fcef2d97dcc85380aa60cf7f1c1/xbmc/guilib/Texture.cpp#L228 was ment how it is. The omx jpeg decoder was developed for and on the PI. Until we did not test it on other plattforms it is bound to the PI.""","neutral"
"haha, no. I don't trust a global search and replace on something like this. Now to do our plain Makefiles that are not autogenerated.""","neutral"
"When it crashs in that else. See if what is used here unsigned int mixSamples = std::min(ss->sampleCount, samples); (i mean - which value is smaller). Also does it crash due to writing to buffer or due to reading sample_buffer?""","neutral"
"This masks the original exception backtrace and outputs the true error on stderr instead of in the exception message. Instead, this should rescue the gem activation error and raise a `BcryptMissing` error with this message.  Better yeah, get rid of the r""","neutral"
"Because I always forget. :'( I'll put it in next time.""","negative"
"A empty query(using where) should just ignore the condition returning to normal query, intead of a exception or return 0 elements. Do not you think?  Post.where({}) is somethink like SELECT * FROM posts (WHERE NO CONDITIONS).  If a have a dynamic hash ""","neutral"
"On Sat, May 19, 2012 at 9:11 PM, Martin van Beurden <reply@reply.github.com> wrote: > eh why? It's not shared, the fileitem is created and destroyed in PAPlayer and values assigned through CFileItem's assignment operator, it's the only pointer that ever""","neutral"
"I have uploaded the libgcrypt-1.4.5.tar.bz2 to our mirrors already, we can look at all those once the restructure is done""","neutral"
"sourceforge link? didn't we pull everything onto our mirrors for depends?""","neutral"
"Which include is pulling this in?  I don't see #include """"libavutil/audiodecoder.h"""" anywhere?""","neutral"
"As a side note, it'd be awesome if we did not rely on cookies for that, though, but I couldn't stop to think of any other way yet.""","positive"
"Whoops.. That ain't good though. We can't really drop support for lucid yet.  We could have used sha routines in ffmpeg instead. Might be more complicated I suppose. On Mar 27, 2012 12:40 PM, """"Arne Morten Kvarving"""" < reply@reply.github.com> wrote:  > for s""","negative"
"Why reimplementing minitest's [`refute`](http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-refute)?""","neutral"
"Then shouldn't `lib/action_dispatch/journey/core-ext/hash.rb` be removed as well?""","neutral"
"Actually I don't think anyone would write `.where(""""something like 'some value%'"""")`. It is more likely to be something like `.where(""""something like ?"""", params[:name])` to protect against SQL injection. For this particular case I see how """".like"""" would be use""","neutral"
"Hmm, this seems odd to me.  If the directory is scanned (and I assume scanned with """"use foldernames for movie lookups"""" enabled) then the item itself should have metadata assigned, and thus the videoinfotag should have correct m_strFileNameAndPath available""","negative"
"maybe move into demuxer so all hw decoders can benefit ?""","neutral"
"Did you mean to include the iso9660:// part for all systems?  Prior to this it was only for non-Windows.  Previously:  ``` GetDiskUniqueId: Trying to retrieve ID for path D:\VIDEO_TS CMediaManager::HashDVD - Adding file content for dvd file: VIDEO_TS""","neutral"
"@wsoltys  Sorry bother you but i still get no git version http://paste.ubuntu.com/782072/ also got some annoying virus warning. see xbmc forum""","negative"
"Sorry, I forget to add reason in commit message.  This is break multiple tests in AP test suite and the failures can't resolved quickly, I tried to handle the issue using exactly in the same way that is done in the PR but I started having troubles since ""","negative"
"Let's wait for a real world case for that. Also if we need that it should be handled in dvdplayervideo. Ie if just ignore vcflushed until new packets have been decoded after a vcflushed.""","neutral"
"You're a smart cookie @jonleighton.""","positive"
"well, when that stalls. It will continuously try to hurry up. We should probably change that, so it isn't allowed to request drop of frames unless there is something queued to decode.""","neutral"
"@neoflex - the new changes will render the requirement to have an empty database useless, as you will need to give the xmbc db credentials sufficient access to create new databases.  @Zxurian - custom DB names are being deprecated. as it stands now, ever""","neutral"
"Why is this a module? I see it being included a single place and it clearly is heavily dependent on being included into this exact class because it has a data dependency on @concerns. I'd imagine it's not designed to be used anywhere else, so why bother?""","neutral"
"Hmm.. yup that file ffmpeg decoded one frame, but the fps is part of the header so it's actually valid.. crud. i wonder how to resolve that""","negative"
"Isn't Rails supporting Ruby 1.8 Hash syntax anymore?""","neutral"
"Oh forget it, `config_attribute` is being defined below :)""","positive"
"I think the problem is with the line unsigned int f = (unsigned int)floor(value) in CTimeSmoother::GetConvergent(), floor() returns a double, that should be rounded to unsigned int instead of casted. ""","neutral"
"I prefer the old style. I think Ruby went backward with the new hash syntax.  But, make :development a string, then it looks better.  ```ruby gem 'capistrano', group: 'development' ```""","neutral"
"Just figured out what happened. We do a (time_t)(milliseconds / 1000) in the pthread code. Where time_t could be a 32bit signed int. The value there just won't fit.  There aught to be an assert somewhere about too large values being passed down.""","neutral"
"Yes I tried the real time priorities but this failed. Assigning a RT priority to the render thread breaks the system. Thus you need a way to assign lower priorities to other threads. Nice levels can be changed for every thread, light weight process. With a""","neutral"
"Ah, okey. I just went with what mpc-hc does in CopyScalingMatrix: http://mpc-hc.svn.sourceforge.net/viewvc/mpc-hc/trunk/src/filters/transform/MPCVideoDec/FfmpegContext.c?revision=3123&view=markup  They have some work arounds there as well that might be w""","neutral"
"Just tested the commit. As expected, it breaks playback on Mobility Radeon 5145 (~4570, UVD2). However it does fix playback for both the 3450 and 3850 which to me clearly indicates that the patch must be activated for UVD/UVD+ (L4.1 limited) decoder cards.""","neutral"
"@grumpit and @drogus thanks for the replies.  I still think the fluid form reveals the intention better than a where clause with a hash, even though I'm usually all for shorter code :-)""","positive"
"Since I really don't understand this cryptic lines I just post the error output for you to review: ``` 2>C:\Development\xbmc\xbmc\utils/GlobalsHandling.h(184): warning C4346: 'xbmcutil::GlobalsSingleton<T>::?$Deleter@V?$shared_ptr@$RX@BAAB@@boost@@' : depe""","negative"
"`abs` will have a better performance than `to_s` and any string modification.  I would use `abs`. The collision you mentioned is very unlikely to happen. Before this patch there was `hash.abs` call which could have collisions as well - and there was no bug""","neutral"
"yes should be fine. Docs here say it's an unsigned type:  http://en.cppreference.com/w/cpp/container/vector   On 26/08/2013 2:52 AM, Christoph Buchner wrote: > hm, you're right, it would be the more precise/correct choice. however, > we have uint in these ""","neutral"
"Yep, I cannot fix auto from XBMC as the picture flags will (obviously) report the video as progressive after decode stage, so I give up on that. The fix on the other part of the problem works however fine. Will now check how to handle the automatic scaler ""","neutral"
"Hi, you need to add the """"withCredentials"""" flag after xhr.open(""""post"""", url, true); (line 729 in your changed file). Otherwise it will throw InvalidStateError in IE10 (and safari mobile 5)""","neutral"
"It's ALSO for display. Although I doubt the practical use of your case, especially considering what this fixes (copying from URL encoded VFS's), reverting maybe a little drastic. I think a far better fix is simply adding a check performing an IsInternetStr""","neutral"
"The reason we need to decode is when one has an eg. http source on the left in the filemanger and a local drive on the right files like """"01 - track.mp3"""" will stored on the http source as """"01%20-%20track.mp3"""" and literally(!) copied to the local drive. The ""","neutral"
"The first thing is if you URLDecode you need only URLDecode the filename, not the entire thing, right?  After all, the rest of the path comes from a filesystem that is NOT to be URLDecode'd.  The second is whether it should be done at all.  As elupus point""","neutral"
"Is something like this: https://sourceforge.net/apps/trac/xbmc4xbox/changeset/30905/trunk acceptable?""","neutral"
"Having GetFileName() return an urldecoded name for internet streams seem valid..""","neutral"
"it does, but currently we don't decode (CURL::Parse()) for some reason. i have absolutely no idea why we don't.""","negative"
"@cptspiff: Yeah this would be the best future solution although this can't be easily/quickly be implemented. @elupus: Do you mean we should move the URLDecode() call + URL check to URIUtils::GetFileName() instead to make it more generic?""","neutral"
"and arnova, i'd rather see this non-critical issue around for a little longer than adding a hack that nobody will ever clean up later...""","neutral"
"I think the reason why we don't have ::Parse() URLDecode is that it could cause problems when manipulating the CURL filename member and then re-using the CURL object. It would be better then to put this in URIUtils::GetFileName(), I guess.  Since I didn'""","neutral"
"```mysql UPDATE `quest_template` SET `PrevQuestId`=0 WHERE `Id`=8345; UPDATE `quest_template` SET `NextQuestId`=0 WHERE `Id`=8330; ``` Don't forget to press return after last line. I also removed the ' ""","neutral"
"ok, but just do some test. Create some npc and set them wp. After it just do relogin near them. With my fix and without. I kill about a week for find reason of client crash (i recheck all bits in reversed client). But may be problem was in orientation. I c""","negative"
"[ 85%] Building CXX object src/server/scripts/CMakeFiles/scripts.dir/Northrend/FrozenHalls/PitOfSaron/boss_ /opt/RC_TC_BUILD/src/server/scripts/Northrend/FrozenHalls/PitOfSaron/boss_forgemaster_garfrost.cpp:56:31: e /opt/RC_TC_BUILD/src/server/game/Misce""","neutral"
"Another warning: """"warning: comparison between signed and unsigned integer expressions"""" ;)""","positive"
"in sniffs have we only sound id :/  ```sql DELETE FROM `creature_text` WHERE `entry`=39428 AND `groupid`=2; INSERT INTO `creature_text` (`entry`, `groupid`, `id`, `text`, `type`, `language`, `probability`, `emote`, `duration`, `sound`, `comment`) VALUE""","neutral"
"Here I have a question, was this missing flag accidental or do you planned this?  The issue here is that the session code generated by the hash was being returned in hex representation, then afterwards it was coded into another string by the function bin_t""","neutral"
"Comment: Short circuiting is available if:  - no full comparison requested, only validation for a certain ordering (ordering ne FullOrder)  - state Same has already violated (see states and allowed transitions in my comment below) and the requested orde""","neutral"
"Yes, it's the node hash.""","neutral"
"config unlikely needs it. There is no confusion there since if you pass the config as the string, then you would have use the full command-line options already.  cookies.txt is a good name, that's the convention browser uses to store the cookies (regardl""","neutral"
"I have been trying to figure out how this is ACTUALLY linked to the """"phantom"""" class to make use of it. And it is not. At least, I can't see how.  In here the loaded configuration is injected into a """"arbitrary created"""" WebPage object. That object is then lo""","neutral"
"@oriolgual there already is https://github.com/oscardelben/words-about-code/blob/master/2012/04/rails-internals-secure-password.md""","neutral"
"Ok, my scenario is that the authentication services are running on a different domain (secure.domain.com). In order for HtmlRedirect to work from domain.com, I need to specify the absolute url.  I'm trending toward copying and customizing `AuthenticateAt""","neutral"
"Unfortunately, I found someone using this [in the wild](https://github.com/nbudin/devise_cas_authenticatable/blob/master/lib/devise_cas_authenticatable/routes.rb#L16).  I'll file a ticket up stream, but should we make this a warning?""","negative"
"if u need uint try typedef unsigned int as uin :dancer:    add to DBC.h  ```typedef unsigned int uint;```""","neutral"
"RequireSSL is on the httpCookies element. http://msdn.microsoft.com/en-us/library/ms228262(v=vs.100).aspx  If you set that value and you are hosting with asp.net, it will come through on the cookie.   If you are using HttpListener then we do need to ma""","neutral"
"I think the best way is to create a vfs module which is exactly the same as the os. or io one, then when you have that it should be fairly simple to just inject ours when they try to import io (the link I gave shows how to do that). that way its transperan""","neutral"
"I agree with the concept of the change that scopes should be encapsulated in a proc/block in order to prevent errors from execution  However, why is the method signature of 'scope' and 'default_scope' so different?  They should both either take a block or ""","neutral"
"The problem is that we haven't specified a public API but the documentation and examples show it is ok to inherit from the sanitizer and override a method like `process_removed_attributes`. Considering that many people are writing plugins due to the mass a""","neutral"
"void SpellMgr::LoadDbcDataCorrections()   so wut ?  its really needed. without that the dk teleport has too inmba radius, runeforges are fucked due too small radius, many aoe spells doesnt work anymore as well""","negative"
"yes it'd be more complicated I think: I really don't know the details so don't trust me but as I understand it if you want to sync audio on video you'll have to feed it with timestamps and set some compensation. The compensation / async is set at swr_init ""","neutral"
"@Tie-fighter That's the thing: he should have reported, not exploited. What if everyone at GitHub had had a day off today? GitHub would be open to be exploited by anyone. He would've been able to get his point across just as well, were he to post a blogpos""","neutral"
"@Tie-fighter How is deleting posts, posting as other people and commiting into repos you're not allowed in not exploiting vulnerabilities? Sure, he didn't do any real harm (except to the deleted post), but IMO the right course of action would have been to ""","negative"
"@DouweM I think exploiting is (in this context) when you use a vulnerability to (""""to"""" as in """"on purpose, not by accident or carelessness"""") achieve a personal gain or inflict a loss on somebody else. I consider what he did is a proof-of-concept, he demonstr""","neutral"
"@DouweM But if it were his own repositories and posts he would be allowed to delete and commit... And if he created a second account we would have probably violated the ToS as well and somebody would hang him for that... dafuq dude :(  bbl...""","negative"
"What would seem to be going on here, is that he was banned because github feels humiliated about what happened here (see how popular this is on Y combinator's hacker news?), and is reacting emotionally or trying to save face at the expense of the truth.  ""","negative"
"![](http://img689.imageshack.us/img689/7277/15620874.jpg)""","neutral"
"I'll just add a couple of points, in case this is still relevant:-  * Regardless of whether you think Rails should handle this differently, this is not a """"0 day attack"""" or an exploit of a """"Rails security hole"""". The mechanism to secure Github is there wit""","neutral"
"if i were github, i'd send this guy truckloads of flowers, booze and money for saving their asses. if @homakov sold that exploit on a blackhat market, github -- and its paying customers -- would be in some really deep shit, maybe even on the brink of bankr""","positive"
"@klondike Of course Github has the *right* to ban @homakov, claiming otherwise would be absurd. Banning white-hat hackers sends the message that you're more concerned with saving face than actually fixing things and a company whose entire userbase is made ""","negative"
"Actually, this one is hacked by Lei Feng from China.                                                         Mar 5 2012""","neutral"
"put this in your initializer and forget all about it:       ActiveRecord::Base.send(:attr_accessible, nil)""","neutral"
"He can hack...but can he spell?""","negative"
"That would be nice, but more complex. We can't detect mid-stream sample rate changes without calling the decoder (unless the container informs us of that, which e.g. mpegts doesn't do), which we currently don't do at all when passthrough in use. And if t""","neutral"
"This was added to fix the error on http digest - it tried to reauthenticate when questionmark was added to the query and also it was trying to reauthenticate on params change. Can you provide an example of failing request?""","neutral"
"Ok, I'll do, the misbehaviors are when you use a different credential[:uri] on the server side, due to Rack manipulations""","neutral"
"No idea ... I just used static as recycle is also static... Maybe we should also change recycle?  Am 04.06.2013 um 05:26 schrieb Trustin Lee <notifications@github.com>:  > Why not just a member method? For example: >  > releaseAll(int decrement = 1)""","neutral"
"@trustin ups thanks... stupid osx :/""","negative"
"This _is_ that ticket :) This commit is my fix of Roland's branch. But there is a hack where we behave like a Failed was received like a user message.""","positive"
"How about calling this property $setcookie so that it's self-documented?""","neutral"
"Add a call to ```session_id($new_id)``` here to make sure we really start the new session. This will cause a new cookie to drop, but that is fine as long as our ```sess_time_to_update``` window is larger than our ```sess_forward_window```. Also, if we have""","neutral"
"We can add an ```else``` here to destroy the session safely if we get a request after the window has close. Note that calling ```sess_destroy``` rather than ```session_destroy()``` will cause any cookie with a valid session id to go away, which means dropp""","neutral"
"In this condition, the current session has the old session ID and the session data contains only the forwarding data. We want that cookie to be replaced with the new value. Did you encounter a problem with the forwarding during testing? Perhaps I overlooke""","neutral"
"The session_id() call is probably a better solution than setting $_COOKIE directly. I'll change that.""","neutral"
"Well, since you have such a cute and proud dog as your best friend, I trust that you've done your numbers right. People with animals tend to have the necessary empathy and holistic thinking needed to properly assess complexity and eliminating bias.  Cons""","positive"
"Cool I've made something similar http://www.emoticode.net/c/inject-any-command-inside-an-elf32-gnulinux-executable-file.html""","positive"
"OK, github crippled my source code. Here's another trial:    public void Page_Load(object sender, EventArgs args)    {     Configuration config=WebConfigurationManager.OpenWebConfiguration(""""~/vdir1"""");    AuthorizationSection sect=(AuthorizationSecti""","neutral"
"case 9:            if (this.results_showing && !this.is_multiple) {this.result_select(evt);}             return this.mouse_on_container = false;             break; Do not forget break statement , otherwise on tab control will not be transferred to next""","neutral"
"I will.  we have support for List<T> and Dictionary<T>   coreclr safe deserialization now.  Unfortunattly we did not find a way to support HashTable deserialization without making its protected constructor public, which I expect is enough to not want that ""","neutral"
"This changes the meaning of the code, aside from the switch from private to public.  The original code uses delegation to make `#attribute` always do whatever `#read_attribute` currently does — so if the behaviour of `#read_attribute` is later wrapped or""","neutral"
"If I remember correctly, my objection was about unnecessarily changing the interface of `require('crypto')`.  Which binding it lives on is irrelevant.  We should be able to DRY this up.""","neutral"
"Yes, it is! And I want to remove one from `node_crypto.cc`, but @isaacs disallow it.""","positive"
"Very nice!  I'm quite sure I'll forget about this by the time I would need it, though;-) Could you add some words to the CHANGELOG so people notice this little gem?""","positive"
"Before I pushed the new view stuff I told Grumpydev that I had a feeling I was forgetting something.. this was it... I had ran into the locked view issue myself while testing out the new view code. Thanks! =)""","positive"
"Thanks. I needed to spare the next poor schmuck from deciphering a late night chat transcript between you and Viktor ;)""","positive"
"Why does this function take a $str parameter? It doesn't look like it's used anywhere.  Also strange: in the comment it's called $file but in the function signature it's called $str.   Let's either remove the parameter entirely, or name it something more""","negative"
"Looks like we're running the wrong controller here, we want to test the PasswordResetController""","neutral"
"This is ok, you might want to use GHashTableIter and MonoGHashTable iter to avoid defining these GHFunc-s.""","neutral"
"`copyIsArray` is only assigned in *some* passes through the loop, for example it won't be assigned if `jQuery.isPlainObject(copy)`. Did any unit tests fail when you run them?""","neutral"
"Rails is decidedly in favor of the Ruby 1.9 syntax. For the most part, Rubyists and Rails-ists tend to use plain symbols for keys in hashes, not objects. I don't see any places recommending other objects as keys, only a few people deciding to use it that w""","neutral"
"As a fair warning, we **won't** be accepting pull requests that converts from 1.8 to 1.9 syntax (like the hash or proc syntax). It will just mess Git history and add a bunch of noise when we must focus on 3.2 regressions.""","neutral"
"@danilsomsikov Have you signed the CLA yet? http://jquery.github.com/cla.html    oldIE also refuses to allow expandos on text (and probably comment) nodes. On all modern browsers I think it's fine to set them. So in a 2.0-only beautiful world we wouldn't""","neutral"
"Bro, we are freezing the hash otherwise Ruby is going to dup it internally in order to use it as key. Since _set_detail is unlikely to be called after the first template is rendered, the freeze version should perform better. amirite?""","neutral"
"Testing with a less pathological case, the `#encode` implementation is slower, but avoids tons of object allocations: ``` #s = [192, 60].pack('CC') + '<>&""""' s = '<script>alert(""""foo & bar & baz"""");</script> Laborum next level organic nihil cardigan.' ```  ``""","neutral"
"i just hit an issue with this code today - https://github.com/ahoward/rails_default_url_options/pull/1 - and also - https://github.com/customink/central_logger/pull/28  it's faster, but it breaks the interface completely: passing HashWithIndifferntAcess ""","neutral"
"In the case of options is present, this will slow down a little bit:  ``` ruby require 'benchmark' require 'active_support/core_ext/hash/keys' require 'active_support/core_ext/object/try'  options = {}  puts Benchmark.realtime { 1_000_000.times { (options ""","neutral"
"@josevalim it consumes less memory when the strings are keys to a hash.  If the keys are strings, hashes will dup them unless they are frozen.  ```ruby  require 'minitest/autorun'  class HashTest < MiniTest::Unit::TestCase   def test_hash_key_dups ""","neutral"
"You may even remove `&block` from signature and use `Proc.new` instead of `&block` in a place where it's passed through. Of course, that would make the code more unobvious, but will avoid expensive implicit `to_proc` in half of the cases.  Just a thought""","neutral"
"Yeah, I got it. To get the api integrity.""","neutral"
"I think it could be better to use `case` instead of `if` because it is easier to extend, it could catch errors (when it is not a hash nor a record), and it could be easier to read.  ``` ruby case record_or_options  when Hash    options = record_or_options ""","neutral"
"thanks! I've learned something today. :)  ``` ruby case record_or_options when Hash   options = record_or_options   options.assert_valid_keys(:etag, :last_modified, :public) else   record  = record_or_options   options = { :etag => record, :last_modified =""","positive"
"@whitethunder, I told them, but they don't trust me. Seriously, project is an excellent name. More, I'm looking forward for a method like """"user"""" or """"company"""". Also a great idea would be methods """"topic"""", """"post"""" and """"comment"""". =)""","positive"
"For those who were asking, it looks like this patch handles serialized columns, because Column#type_cast decodes encoded columns in current master.  This wasn't the case in 3-0-stable, which is why Valium's implementation is (only slightly) more involved""","neutral"
"@normanmaurer I think you or trustin may write an post on you website about the release() and retain(); this may be important things to understand in netty4,and you may need to make it clear to the readers. Thanks.""","neutral"
"Comparing RFC 3986 (http://tools.ietf.org/html/rfc3986) to RFC 1738 (http://tools.ietf.org/html/rfc1738), we come across the explanation for the differences between OAuth and URLEncoder:  Tilde (~): * Described in 1738 as a """"reserved"""" character that mus""","neutral"
"Because here we decode IpV6 address and are waiting for 16 byte array return value, and with this part of your code you decide that we have ipv4 address in ipv6 notation and instead of returning 16 byte array return 4 byte IpV4 address. The main example t""","neutral"
"It's an unsigned int, so %u would be right. I wonder if we can somehow get the gcc type checks/warnings for printf to work for strprintf.""","neutral"
"DOH! I started that test before I realized that there was already a test, (named testDeactivatedUser), that just needed to be updated. I should have deleted the testLoginWithDeactivatedAccount function. I'll fix and send through another pull request.""","negative"
" I agree with kaerast and I'd prefer not to put in these changes.. in general i want this .htaccess to be a set it and forget it thing.. but these in particular come with an expectation that you know what's going on..  I can see cases where the cookie f""","neutral"
"Ben, I don't know were you got the idea I was talking about images in a page, forget standard images ([img/]) and focus on the LINK/favicon.  The trick I described is aimed to solve a problem with browsers requesting """"favicon"""" even if you don't have one in""","neutral"
"it certainly was not """"fixed"""" in this matter for a reason.. xbmc ui shall have utf8. not latin. needs the appropriate decodes followed by encodes to utf8""","neutral"
"Client handler?  By the way, SPELL_EFFECT_DETECT is only used with one spell and in a lot of sniffs I couldn't find a single reference to that spell.""","neutral"
"It was originally a hack that was only safe for android, so it had to be special-cased when patched. That's not the case anymore. Will make it 013.""","neutral"
"say please how you get this data? from sniff?""","neutral"
"I only trust you and you and me are... you know <3  Anyway, I found many errors in other patches and the fact that I check each single structure I can also update WPP with them.""","positive"
"How about keeping the duck typing, but simply blacklist `String` instances? `respond_to?(:each) && !is_a?(String)` kinda thing.""","neutral"
"This is not thread safe. We should probably keep a hash where the key is the thread id and the tags the values.""","neutral"
"@flippingbits: Actually, yes. The values in the Hash are stored in AR serialization in the format they arrive in. So if you set an integer in your tests / console you're fine. But when you're getting input from a rails form, it'll be a String because no ma""","neutral"
"I guess I'm missing it. This patch allows support for all scenarios. If the user has PHP_AUTH_* then the appropriate AUTH_* gets set in the header, and """"AUTHORIZATION"""" is still set. If the server doesn't support PHP_AUTH_*, then its not set.  ""","neutral"
"Awesome work!  Let's:  1. hide `ByteInput` and `ByteOutput` implementations from users. 1. remove `TooBigObjectException` and use `TooLongFrameException` as other decoders do. ""","positive"
"TooLongFrameDecoder can't be used as it is not a RuntimeException and also not extend IOException ;)""","positive"
"``cookielib.CookieJar`` API compatible object""","neutral"
"OK, fair enough, it was like that before your edit.  I guess my question is: is it logical to send an not-yet-authorised user to ```loginRedirect```?  From the class comments it appears that ```loginAction``` is used to typically display a login form, wh""","neutral"
"ill check sniffs to see if its triggered or not""","neutral"
"Sounds like we have a volunteer to maintain bcrypt-ruby!""","positive"
"@guilleiguaran if you are going to revise it, I think it would also be a good idea to add a comment in has_secure_password itself, explaining why the gem call is there.""","neutral"
"Without checking the version, we must make our code compatible with every version of bcrypt-ruby.  That is *very* bad.  I'd rather just remove brcypt all together than support every version.""","negative"
"Perhaps move `has_secure_password` to a new gem `activemodel-bcrypt`, which gets added by default to newly-generated `Gemfiles`? Until rubygems adds optional runtime dependencies....""","neutral"
"@yfeldblum, FYI the message raised if you don't have bcrypt-ruby in the Gemfile is:   ```bcrypt-ruby is not part of the bundle. Add it to Gemfile.```   and the message raised if you have a wrong version (""""< 3"""" in the example) is:   ```can't activate ""","neutral"
"@tenderlove appears to be involved in maintaining [coda-hale/bcrypt-ruby](https://github.com/codahale/bcrypt-ruby/commits/master). Perhaps he can add a `BCrypt::Version` constant and release bcrypt-ruby-3.1.0? Then it should be straightforward to add the `""","neutral"
"Even if rubygems is there, we cannot assume that bcrypt ruby is coming through the gem. It could as well come from vendor/bcrypt-ruby.  And we don't depend on bundler as well (that's why it is a rails gem dependency). It is simple a convenience, people a""","neutral"
"Is this hash supposed to be unique?""","neutral"
"It's interesting that cache records will only be removed from the cache when the cache fills up. Can't we remove entries safely before, after a block that verifies the signature is added to the current chain?   Proposed code:  static bool GetValidSigCache(""","neutral"
"Why is takes 50 msec to verify 100 signatures that are stored on the cache ? Shouldn't it be in the order of 1 msec ? Maybe the timer is not accurate enough?""","neutral"
"Hack for stopping <ie9 from attempting to work half broken.  Could also do browser detection.""","neutral"
"Breaks lot's of tests.   <pre>   1) Error: test_highlight_should_sanitize_input(TextHelperTest): NameError: undefined local variable or method `allowed_attributes' for #<HTML::WhiteListSanitizer:0x1010af260>     /Users/arun/checkouts/rails/actionpack""","neutral"
"```ruby def to_params   @to_params ||= to_hash.map do |key, value|     """"#{key}=#{value}""""   end.join(""""&"""") end ```  FTFY.""","neutral"
"Objects have their SHA-1 sum which determines their filename, though you could argue that a collision is not something that we handle.""","neutral"
"This doesn't seem to be in `v3.1.0.rc4` even though that was released two days after this commit. Any idea when this will make it into an RC?""","neutral"
"Let me know if this commit (linked below) also fixes the problem.  I think we should avoid doing any of that work if the toolbar isn't injected to begin with, which is the only reason we're updating the content length header in the first place.  If we do i""","neutral"
"actually, this *will* wrap at 2038 on linux if it uses 32 bit signed time_t by default (which I think it does).""","neutral"
"Some providers follow the RFC and check if the field `algorithm` is included in the header. But the majority assume that the algorithm used is `MD5` and assume it as the default one, without considering to add it to the header.""","neutral"
"It's [contradictory](http://pretty-rfc.herokuapp.com/RFC2617#representation-of-digest-values). I think that if the WWW-Authenticate Response Header provides a algorithm field we should return it.""","neutral"
"Could you please reword this commit message to something like """"Check mock modhash value for testing""""?""","neutral"
"Nice. Easy to forget :-)""","positive"
"Yeah currently the end developer has to manage cookies between requests on the same client instance.  The more I think about it, the more that feels like a bad idea.  Once I'm done with the authentication strategies I'll implement a per instance cookie jar""","negative"
"Possibly - it depends on how they're written. If they're tests like:      get :set_cookie     assert_equal 'value', @response.cookies['key']  then they'll still work as the response cookies are set. Also if developers have been consistent in how they ""","neutral"
"Yes - test_process.rb needs a require for cookies middleware, fix coming.""","neutral"
"I usually use single quotes for Hash keys -- it's easy to change them if you prefer.""","neutral"
"How is this better? isObj is assigned boolean value, and """"is object"""" describes the the nature of that value well.""","neutral"
"Also fixed the struct of SMSG_POWER_UPDATE and SMSG_LEVELUP_INFO. Note: Power value can be negative as of Eclipse, therefore I had to change some unsigned integers to normal.""","neutral"
"Pretty much hackfix, rather specify knockback immunity in spellauraeffects.cpp""","negative"
"No, it does nothing with respect dvdplayer's existing video codecs. It's aimed at giving hardware decoders more info so they can better react to player speed changes like play, pause, ff, rw.""","neutral"
"@spastorino, please don't forget to push this to exceptron as well!""","neutral"
"The order of the hash is not preserved on Ruby 1.8.7. This means those tests frequently fail on Ruby 1.8.7.""","neutral"
"Without urlencode the request works just fine. on PCH aswell as on windows. saw no reason to url encode it. Unless you have a specific reason why it should be encoded?  for the API the protocol and port can not be changed by the user. port is fixed to 80""","neutral"
"@richardhoffman that's like telling people to just convert binary string results back to a Buffer when using crypto functions. Sure you can do that, but why would you want to do it?""","neutral"
"If you're starting a new app on 1.9, we're already doing other 1.9-specific things. Like the scaffold generators create 1.9-style hashes that won't work on 1.8. I'd rather have a clean Gemfile that doesn't pretend that the app will work on 1.8 out the gate""","neutral"
"@tenderlove, first assignment is superfluous, isn't it?  ``` ruby @cookies[key.to_s] = value ```""","neutral"
"Shouldn't it be _even_with_an_empty_cookie ?""","neutral"
"this issue was originally raised in ticket #13364 http://trac.xbmc.org/ticket/13364. the patch attached there is a hack and should be ignored, however the rest of those details provide an example of the problems that can arise due to the current order of i""","neutral"
"I know what you mean. There's no privacy model in python though so it's really  unnecessary. I fell into the same trap not a few months ago. Also, don't close  this pull request. By pushing to the same branch it will update the Pull for  you, (just in c""","negative"
"array_merge is not recursive - it will not even descend and process the problematic numeric array - that's why it 'passes' but the original purpose of the Hash::merge -- that is not fully clear to me anyway -- is probably not fulfilled by array_merge...""","neutral"
"It is required to return HashWithIndifferentAccess instead of just plain regular Hash??? I mean what value does it bring in to the code???""","negative"
"Why does it now need to implement CakeLog all of a sudden for `$logger->config()` to run? Can't it check for the method if it exists instead of forcing to be an `instanceof` BaseLog? Breaks scopes for custom loggers that only implement CakeLogInterface but""","neutral"
"It is a bad idea to increment the id because this will generate unnecessary diffs when new translations will be added by dumper.  This is the reason I said the id should be a hash of resname or equal a resname attribute""","negative"
"It did all the work; sad part is, it was a hack too.""","negative"
"Why do you need the strSettings (one presumes you can't have that if strContent is empty?)  I presume strHash can be set on intermediate folders where strContent (or exclude) is not set, so that one seems OK.""","neutral"
"Thx  jackpoz that porting this and sorry but very interesting things http://sourceforge.net/p/ascentemubackup/code/1635/""","neutral"
"I think we should:  1. Revert this 2. Send patches up stream to `test/unit` that fix it for 1.8.x 3. Write a plugin so that people who are not on 1.9 can opt-in to this functionality before 1.8.x is fixed  I am very -1 on adding these hacks.  It's brittle","negative"
"to DS and RV need dinamic VMAPS but we not have this, only way is some hack solution and commit not for this""","negative"
"You forget about ASSERT in AddToUpdateQueueOf and remove owner from SetState in in SetItemRandomProperties: ``` cpp void Item::SetItemRandomProperties(int32 randomPropId) {     if (!randomPropId)         return;      if (randomPropId > 0)     {   ""","neutral"
"lol, maybe a forget by me, thanks for confirm that works North ^^  PD: still selling all things without achievement requirement? as I see this.. RequiredGuildLevel; RequiredAchievement;""","positive"
"How is this supposed to work as BCrypt::Password.new returns a hashed value, but unencrypted_password is the plaintext version of the password?  How will they ever be ==?""","neutral"
"http://bcrypt-ruby.rubyforge.org/classes/BCrypt/Password.html#M000009""","neutral"
"`values` hash has `Arel::Attribute` objects as keys and not attribute names therefore `primary_key` (which returns `Arel::Attribute` for primary key) should be used instead of `primary_key_name` which is String.""","neutral"
"I think this commit should be reverted because even for @attributes.dup attributes_before_type_cast[""""title""""].replace(""""bye bye original string"""") does affect @attributes hash  My new patch is here http://pastie.org/1348840""","neutral"
"It's to do with the fact Django is now WSGI compliant so gunicorn is wrapping Django's own WSGI rather than hacking around inside django as it used to need to. I think it rather substantially reduces the amount of code on both sides.""","neutral"
"@josevalim What was the rationale for this change? It breaks nested conversion from BSON::OrderedHash.""","neutral"
"Just to clarify, the way the change breaks BSON::OrderedHash is that it won't convert BSON::OrderedHash objects that are values within the top-level hash.  From what I can tell, under current and previous code, using Ruby-1.9 should maintain the order, w""","neutral"
"What do you say to just allowing all nested objects of subclasses of Hash to be converted, like the old behavior?  Otherwise, we can check every object if it responds to #with_indifferent_access and call that.  The second option would have a slight per""","neutral"
"I don't think so. But I think the issue is that one Flash/Cookies/Session are a hash with indifferent access and that was causing them to modify OrderedHash if any was stored. In any case, I do think that modifying all subclasses of hashes will potentially""","neutral"
"with_indifferent_access() is public API and if someone wants to explicitly convert an OrderedHash to one with indifferent access, he should be able to. So we should go with option 2 but instead of explicitly opt-in, we could make explicit opt-out for backw""","neutral"
"This is busted busted busted.   With this code I can precompute likely bitcoin wallet passwords and apply it over and over again against every wallet I steal. I can even make a nice wallet rainbow table.   You've misunderstood how salt works and what its f""","negative"
":-1: You forgot the mastery reforge code.""","neutral"
"I just see that when you logout and login the mastery and spec spells are no learned. So, you have to reset your talent a make your specialisation again to get them.""","neutral"
"I think `html_options`'s values also are escaped in `content_tag` method when using options[:sanitize] == true.""","neutral"
"Ah... No - the pathInfo contains the stuff between the servlet-mapping and the query-string. From the spec:  \[pathInfo\]: a String, decoded by the web container, specifying extra path information that comes after the servlet path but before the query stri""","neutral"
"This is not a good approach to fixing issue #750. See pull request #757 for a better approach to fixing the issue. My script fails to do any real integrity checks. If someone uploads a malicious script (eg: A .exe with the extension .jpg) it will fall thro""","negative"
"This should check password_allow_blank for the specific class and not in Devise.""","neutral"
"the test or in the implementation(ActiveModel::Serialization#serializable_hash)? If we do it in test, we are not actually checking any order. this test will always be passing because of `sort` call.  ""","neutral"
"This does not work, because the valid_password method will fail if the user is authentified via LDAP. ""","neutral"
"Fixed the syntax for checking the presence of email and password with mongoig""","neutral"
"hehe is not login here -> logic""","positive"
"Interesting. I though @felixge had some plans to hacksaw in here?  (Sorry, posted from the wrong account. It's me, @piscisaureus)""","neutral"
"If the value is base64 encoded it may end with a string like this:      UVNIn0=""""  In that case the last = sign is stripped from the token value, which causes problems downstream. Wondering if you have suggestions on how to fix or work around this probl""","neutral"
"The JSON gem, ActiveSupport and yajl-ruby's JSON gem compatibility API all override that method. If someone includes 'yajl/json_gem' *after* ActiveSupport has been loaded, the above code will work but not the way the caller expects since the options hash f""","neutral"
"This looks like a perfect opportunity for dependency injection. Have you considered passing the loader and recorder instances in as arguments? If you wanted to go all the way, you could even remove the dependency on `connection` and instead pass in a schem""","negative"
"I may be reading this wrong, but it looks to me like you'll end up with unpredictable results when renaming a column while adding a column with the same signature. In that situation, you should probably explode and ask the user what to do.  Imagine I hav""","neutral"
"ah, `#{shared_path}/log` is at least predictable and can be added to a sudoers.d file to allow passwordless deploys""","neutral"
"One drawback to outputting directly is you cannot send headers/cookies/sessions which makes it no different than using the command line runner.""","neutral"
"hello again rbac""","neutral"
"Since it's going to be a hack anyway, can the Tempfile compatibility issue be solved like below?     def is_a?(klass)        Tempfile.ancestors.include?(klass) || super     end""","neutral"
"+1 :D  I can't count times when I forget about adding multipart to forms ;-)""","positive"
"@fxn you haven't actually given any rationale as to why you think it's actually a good idea, just endless appeal to authority.  Why is returning 0 instead of true a good idea?""","negative"
"Then the OP was going from Rails 2.3 to 3.1 and had this hash      :ajax_request => request.xhr?  and so that code is relying on the value, while the predicate is just an ordinary Ruby predicate that says nothing in its contract about the way it says t""","neutral"
"So maybe we could do AR attributes method faster? Or have a new method called attributed_hash? My point is that ActiveModel ahould rely on a method (like attributes_hash) instead of an instance variable as API.""","neutral"
"This doesn't work. If you have the case of `password` and `password_confirmation`  If `password` is set to 'test' and `password_confirmation` is `nil` you will not get an error message. It should be reverted to the previous logic""","neutral"
"e-mail web crawl bots -> spam?""","neutral"
"The execution time still depends on the length of the password, doesn't it?""","neutral"
"didn't the conditions hash go away with AR 3.0? should that be """":where => {:name => 'defaulty' }""""""","neutral"
"Ok, that makes sense lol.. although I wonder how hard it would be to do it the other way around (authenticate via LDAP with OmniAuth).. just a thought, I haven't tried it myself.""","positive"
"(: We're saving every password additionally as SHA-512 crypt to be able to check it with dovecot or openldap.""","positive"
"Glad to see this documented.   We've been using this as part of the sbt-remote-control hacktower (shims).""","positive"
"@ichoran Is it intentional that allReader is never used? This should be indicated in some way - and quietly assigning the side effecting operation to an unused val leaves a lot for the code reader to work out.""","neutral"
"A keyword arg (such as to_address and body in your modified version) infers that it is optional. A positional argument, or a parameter, is required (source, subject). Adding a check to make sure an optional keyword arg is specified violates the whole point""","neutral"
"If you think something is a hack and it isn't documented as a hack, please ask about it.  The method should be called topLevelClassName, but as far as I know, its implementation is consistent with the Scala specification (assuming dealiasing).   If you kno""","neutral"
"Perhaps simplest to delegate to Tuple3 here?  Something like:  ```scala def hashCode = (ivyPatterns, artifactPatterns, isMavenCompatible).hashCode ```  I will merge and then make this change myself if you agree.""","neutral"
"Boto expects messages to be base64 encoded by default, but in this case, we don't care about the content. Without this line cq ends up with error like """"boto.exception.SQSDecodeError: SQSDecodeError: Unable to decode message"""" when we try to erase non-boto-""","neutral"
"You're right - `from.getPath` makes much more sense. And `URL` doesn't handle encoding, so I think this line should look like:      val toFilename = from.toURI().getPath() match {  i.e. the URL should be decoded, which I can document.""","neutral"
"If I do this, I will end up with two `gunzipURL` definitions with the same signature. What would you advise?""","neutral"
"Give one of them a different name.  (What that name should be, I don't know.)  Also, the first new gunzip method should probably also be gunzipStream for consistency (and with the same signature collision problem).""","neutral"
"Agree with josh and mislav - putting IE hacks into Rails is the opposite direction it has been moving.  If Rails is going to have IE hacks in core, then browser-independent functionality like pagination and ssl_requirement should move back into core.  Plug""","neutral"
"There are actually quite a few hacks already in Rails for Internet Explorer. I think most users expect Rails to make Internet Explorer behave as expected, without having to understand the problems that give rise to the issues in question, as long as we don""","neutral"
"off in development mode"""" -1  When I am going through the hell of fixing IE rendering bugs I am working in development mode. I want pages to look exactly the same when in production. I don't want to add a IE hack to find out it creates another bug in pr""","negative"
"can i ask i see in code what they do, but why exploit or what?""","neutral"
"Hmm, don't like this in here at all - it's assuming we're going to want to use the cache for everything, which we don't - we only need do so for slideshows.  I'd prefer these functions returned a vector<string> and then the fileitemlist with encoded items ""","negative"
"Wouldn't it be better to make the image width and height unsigned instead of the cast ?""","neutral"
"It is probably best to stick with `java.util.LinkedHashSet` until fix from https://issues.scala-lang.org/browse/SI-5767 is available on all versions we compile against. (I don't think we call remove, but still.)""","neutral"
"`encode('idna')` does not work with jython 2.5.2 and only partially with the bleeding edge.  [This](https://gist.github.com/1035947) is a pure-python punycode encoder/decoder, can we use that instead? I can patch it up to support full IDNA if you want.  It""","neutral"
"My stream-of-consciousness thoughts on the matter:  - Correctness: I'm pretty confident my implementation works okay but cpython's has seen more production use, no doubt about that.  - Speed: should not be an issue since you're only going to encode a few h""","positive"
"It might be best to do a source compatibility hack here instead of copying the constant.  In Analyzer.scala, there is a class Compat.  Maybe add:  ```scala val DummyValue = 0 def hasMacro(s: Symbol): Boolean = {   val MACRO = Flags.MACRO // will be DummyVa""","neutral"
"I guess, reorder should be also added to ActiveRecord::Base delegations.""","neutral"
"Ok. `audit` should catch this, then.""","neutral"
"it seems like this is a BC break: """"Service """"security.firewall"""" must implement interface """"Symfony\Component\EventDispatcher\EventSubscriberInterface"""".""","neutral"
"JMSDebuggingBundle overwrites the firewall to provide information on which firewall is active/which listener was called/handled authentication.   On Wed, Nov 7, 2012 at 5:41 PM, Fabien Potencier <notifications@github.com>wrote:  > Honestly, I didn't""","neutral"
"I can't figure out what's going on here, so maybe there's some reason you don't have to worry about it, but what about hash collisions?""","neutral"
"@bartocc yep, it's a hack. I need to stick to 1.9.1 -> heroku""","neutral"
"all_hashes"""" method is gone with this merge. Is this ok?""","neutral"
"Not that I know of. I just posted this: http://support.github.com/discussions/site/2529-spam-account . I see other people reporting spam the same way.""","neutral"
"After this ref I got many      NoMethodError: undefined method `stringify_keys!' for #<ActiveSupport::HashWithIndifferentAccess:0xb621fc94>  Errors running my tests with url generation.  Greetings Johannes""","neutral"
"This signature looks a bit restrictive, however I couldn't find a way to make it work on generic scala.collection.BitSet without exposing internal methods 'word' and 'nwords'.""","neutral"
"shouldn't these lines be:  raise """"You must set config.cookie_secret in your app's config"""" if config.cookie_secret.blank? request.cookie_jar(:signing_secret => config.cookie_secret)  since config.secret was changed to  config.cookie_secret""","neutral"
"Ok, taken a look - unfortunately they don't decode for some odd reason, so I can't really hook it up anyway.  The orientation mapping should be:  90 -> 5, 180 -> 2, 270 -> 7.""","negative"
"    ivar_table.allow_forgery_protection = true""","neutral"
"Session secret is now unneeded since it'll just use cookie signing. I could see having a global key, but that means changing your key invalidates all your signed messages, rather than just your cookies.""","neutral"
"Is this preferred? for (unsigned int i = 0; i < m_items.size(); i++)""","neutral"
"I think it stands for unsigned long long.""","neutral"
"Break up this line, it should be <= 80 chars.  Zero the password and the salt after you're done with it.""","neutral"
"That's only if """"anyone who doesn't know rails very well"""" uncomments every suggestion in the Gemfile without thinking about it or researching it first.  I agree that the capistrano gem dependency might do well to be assigned to the :development group (or ""","neutral"
"win32: 'sqrt' : ambiguous call to overloaded function while trying to match the argument list '(unsigned int)'""","neutral"
"don't forget xbmc.gui/xbmc.json api bumps here too as (if?) needed, i guess one for the whole shebang is enough.  I would guess that lots of skins have hard-coded hacks for .tbn stuff?""","neutral"
"You made it on top of hacker news. Congratz.""","positive"
"Was this extracted? Or just given the boot?  AASM is broken in Rails 3 (though easy to fix), so is there no current state machine solution without some hacking?""","neutral"
"Is Hash yaml serialization busted on 1.9?""","neutral"
"Hey what happened to the EncryptedCookieStore?""","neutral"
"d'oh! that's one down. don't forget about """"mail"""" => """"male""""""","negative"
"The original project is on sourceforge (http://fsv.sourceforge.net), but it is quite out of date. It was forked by @mcuelenaere (https://github.com/mcuelenaere/fsv) and he got it working (see his notes here: http://blog.maurus.be/index.php/2011/12/its-a-un""","neutral"
"This is not a versioned tarball; the sha will break if the file is updated. Is there a stable release for this software?""","neutral"
"at first I thought that the file was indeed not gzipped, until I tried this from an other location. It seems I am on a network where the firewall unzips every http request. Ffffuuuuuuuu  edit: the reason why it gets extracted is because ruby-lang.org set""","neutral"
"oh I finally see the problem. Well thats not how its supposed to work for sure :). We should be able to solve this better though by redesigning the tracker a tiny bit. Essentially we want to ask the tracker if we need to render + flip or if we can stay on ""","positive"
"`const unsigned char*` or `const uint8_t*`.""","neutral"
"Em... no, http://www.homeport.org/~adam/ssl.html""","neutral"
"filter_parameter_logging :password is enough  http://github.com/rails/rails/blob/master/actionpack/lib/action_controller/metal/filter_parameter_logging.rb#L32""","neutral"
"Shouldn't be modifying the options hash destructively here and with reverse_merge! below.""","neutral"
"ditto  I can't find arel 0.1.1 neither on RubyForge nor on GemCutter and, consequently, I can't install activerecord-3.0.pre.gem :S""","neutral"
"@isaacs don't forget this.""","neutral"
"I looked a bit into it. Basically UnCurry assumes that every `Function` tree has a type of the form `TypeRef(_, FunctionClass(n), targs)`, which is true without plugins. I agree it's a bit of a hack, but I don't see a much better option. And at least it's ""","neutral"
"The reason I conditionally disabled threads was that the ffmpeg/vaapi demo at http://www.splitted-desktop.com/~gbeauchesne/hwdecode-demos/ ensures that avcodec does not init multiple threads.  If you are saying the call to avcodec_thread_init is redundan""","neutral"
"+1 on inject from me.""","neutral"
"If you're worried about string comparison timing attack vectors here, one good strategy is to remove the attackers control or ability to guess of the actual content being compared. http://gist.github.com/479111 is a little benchmark I wrote to show how SHA""","neutral"
"I meant [here](https://github.com/gitlabhq/gitlab-recipes/blob/master/nginx/gitlab#L10) :) Is this an opt-in change or you believe it would be better if all people should use it? If it is an opt-in then forget my comments.""","positive"
"You're assigning -1 to an unsigned int. Also: indent error.""","neutral"
"There's also still a test missing for blank credentials instead of `nil' and how about one with multibyte characters? (“café"""" vs “cafe”.)  Cheers""","neutral"
"@DASPRiD this introduced a bug where query params get url decoded.""","neutral"
"In ruby 1.8.6 and prior, date.rb has a bug wherein fractional seconds above 59 result in an invalid date. Try a """"2005-02-27T23:50:59.275038"""".to_datetime and you'll see what I mean. Should we hack this to ignore fractional seconds above 59 when on broken ru""","neutral"
"I don't understand this commit. I just did: <code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSupport::OrderedHash >> alternate.kind_of?(Hash) => true >> alternate.kind_of?(ActiveSu""","neutral"
"Github ate my comment. Let's try this again: ================================  I don't understand this commit. I just did: <pre><code> >> alternate = ActiveSupport::OrderedHash[1,2,3,4] => #<OrderedHash {1=>2, 3=>4}> >> alternate.class => ActiveSup""","neutral"
"I can't trust code from somebody who don't know their alphabet""","negative"
"`brew audit frei0r`, this version tag might not be needed.""","neutral"
"Not sure if this is a diff parsing error, but it looks like there's an extra 't' at the end of this hash.""","neutral"
"Not a diff parsing error. There's an extra 't' at the end of that hash.""","neutral"
"@tilsammans: If the attacker is executing *custom browsers* on the user's computer, there's *nothing* we can do about it.  They could also be running keyloggers, screenshotters, botnets etc.  This is for protecting against CSRF attacks, not a silver bull""","negative"
"What about local XSS attacks?  With unescaped output, something akin to the MySpace worm is enabled by this change.  Granted, Rails coders *always* remember to escape output!  :)  But was the intent to remove a layer of defensive programming?""","positive"
"@vrybas: instead of explicitly skipping the filter you should do:   protect_from_forgery :except=>[:aircrafts_by_manufacturer]  I'm also reasonably sure that you could do something along the lines of  protect_from_forgery :if=>:some_method_which_retu""","neutral"
"@ultrasaurus:     skip_before_filter :verify_authenticity_token, :only => [:aircrafts_by_manufacturer] ?""","neutral"
"or.... you're hacking in too deep, depending on the name of instance vars that are prepended with an underscore (very private instance vars?)... ;)""","positive"
"The new logic will never be met (Mid(1) just drops the first character from the string).  The old logic is """"more correct"""" in that it was designed to detect """"D:\"""" or """"D:"""" and fail on """"D:\foo\bar"""" or """"/foo/bar"""".  Ofcourse, that's not ideal under anything n""","neutral"
"Ha! I looked to do the same thing. I came up empty handed since mmap's functionality is built on top of the OS paging mechanism - which I don't think there's any way to have control over (short of hacking the OS).  I would've guessed Windows is the same","neutral"
"`brew audit`, this shouldn't be needed.""","neutral"
"The functional test's session is just a mock and never get turns into a real session id or cookie.""","neutral"
"Looks great, 10x :) But I'm missing something but in HttpAuthentication::Digest.validate_digest_response you can just pass the controller.request, instead of the whole controller object, because you only use the request there. And if I'm then in HttpAuthe""","positive"
"`brew audit pydoop` should mention this is not needed""","neutral"
"Can't assume `/usr/local` or version 1.1.1; use `Formula.factory('hadoop').libexec`.  (Or, do something to work with non-Homebrew installed Hadoop, such as sniffing for the HADOOP_HOME env var first before setting it, though that would also need to be do""","neutral"
"Please indicate if there is a failing test case, or if the problem is related to an overlapping commit.  I can re-factor the exception use in authenticate_or_request_with_http_digest easily enough. All other exceptions are used to provide useful failure ""","neutral"
"I would suggest dropping the """"scoped_"""" preffix, as it IMO improves readability:  <pre>User.by_name_and_password.find(:all)</pre> <pre>User.by_name.by_password.find(:all, :order => 'created_at')</pre> ""","neutral"
"Josh,  Not sure if this makes sense, but we've been using CookieSessionStore with a persistent session_id for a few months to be able to track features such as visitors to resource X also viewed resource Y etc.  Sole motivation being API compat with ot""","neutral"
"My bad, it's not """"dasherize"""".  The issue is line 223 of hash/conversions.rb - adding """"underscore"""".  Same problem, though, and a major change in functionality.""","negative"
"@raggi we need to get in touch. I don't want to start hacking on some of that stuff if you've already done the hard work.  Please email me, josh at joshpeek dot com""","neutral"
"Did you forget to run the test after correcting fourty_two to forty_second? ;-)""","positive"
"I'll let others hash out the appropriate method name, but I agree that it should at least support arguments like #send.""","neutral"
"I don't think this should be turned on if the server doesn't have a certificate. Not all servers do, and it broke my ExceptionNotification, so I realized it two days late.""","neutral"
"Actually, maybe not. I see that encode actually encodes all the attributes if body is blank. What if I want an empty post?""","neutral"
"I've got a plugin that does the same, but the string sanitizing seems better.  You should take a look at http://github.com/Bounga/acts_as_nice_url/""","neutral"
"I'm updating to Rails 2.2 and I got a lot of deprecation messages like:  DEPRECATION WARNING: @change will no longer be implicitly assigned to change.  This deprecation check seems to be a little overzealous.  If I set an ivar @change in the action and""","neutral"
"The documentation wasn't updated. So encode has to_xml's documentation.  Also, why is the API changing in a point release (2.1.1)? Shouldn't this have waited until 2.2, and a deprecation warning added in 2.1.1? ""","neutral"
"granted, you'd have to do it like  foo = (bar if baz)  for the example here, which is maybe a little weird. I think I was thinking of situations where I did this behavior when assigning ivars, which of course relies on their defaulting to nil anyway. ""","neutral"
"Performance work you say. i18n lookups are 60 times slower than Hash access methods, dispatch process still relies on a lot of redundant wrappers around request. And you are doing performance work by removing 5 string instances in a method that is not nece""","negative"
"I'd take zed's comments with a few grains of salt, some good stuff there and the traditional hyperbole.  The DB connection issue is real and remains outstanding.  That's why we need the connection pool branch from nick sieger before we're 'done' here. ""","neutral"
"I think most of Zed's problems will have gone away.  However, in my own [none rails] tests about a year ago, the problem of methods 'mysteriously' being assigned to the wrong thread occurred, and also that of sockets sometimes reading input from another [d""","neutral"
"wouldn't inject be more succinct?  e.g.  <pre><code>   filter_chain.inject(Array.new) do |filters, filter_item|     filters << filter_item if filter_item.before?     filters   end </code></pre>""","neutral"
"Gotcha, I see now that `hash(x: Any)` will do that at runtime. In any case, you might add the essence of your comment as a source code comment.""","neutral"
"I wanted 'second' when I'm iterating hashes.  But 'third' to 'tenth' sugar doesn't seem to taste that sweet. :)""","positive"
"The usage string should read """"Automatically provide the *password* from database.yml"""" ""","neutral"
"This leaves the MySQL password in the output of ps. The same is true in the case of the environment variable used for postgres.""","neutral"
"in the case of cross-referenced environnements (or just environnement aliases) like:  all:     adapter: postgresql     development: all    database: dev    login: ...     pass: ...  production: all    database: prod    login: ...     pass: ...""","neutral"
"Is there a specific reason why you didn't keep the backward compatibility with a signature like `protected function outputRoutes(OutputInterface $output, $routes = null)`, and a test on $routes? That would have been particularly useful for FOSJsRoutingBund""","neutral"
"-Itest adds to the load path so you don't have to hack relative paths in every test. This isn't external loading of dependencies at all; it's a simplification.""","neutral"
"I am attempting to utilize mass-assign for my models, but can’t get the update_attributes to work correctly when I have association_collections as child models. My create methods work fine, since the hash passes in an Array value for these collections. I.""","neutral"
"I understand that these functions are designed to mimic String equivalents, but I think that Array#from should either return [] or raise an exception if it is invoked with an index that is out of bounds.  """"pete"""".from(4) # => """""""" """"pete"""".from(5) # => """""""" %""","neutral"
"upstream publishes md5's (see http://www.scala-lang.org/downloads) so I figured it was safer to use their published checksum than download and recompute my own (possibly incorrect) sha.  I guess I can locally compare md5's to verify and then compute the ""","neutral"
"Here I've simply copied the list of dependencies from the latest mysql.rb (trusting that its maintainers know what they do), and have removed readline accordingly. In fact, below -DWITH_READLINE=yes is added to the compilaton flags unless --with-libedit is""","neutral"
"`brew audit gcutil` and remove this version tag if it isn't needed.""","neutral"
"As for Jan 2013  1.3.5 version is available https://codeforge.lbl.gov/frs/download.php/401/fastbit-ibis1.3.5.tar.gz""","neutral"
"`brew audit sc` and remove this version if it is not needed.""","neutral"
"This is not a versioned tarball;  either used a versioned download, or ask upstream to provide one. Any checkin to the project will cause the checksum of this archive to fail.""","neutral"
"Doesn't this need indifferent access? Wasn't that the reason for #7478?      self.session = HashWithIndifferentAccess.new""","neutral"
"It is not a HWIA, it's a Rack::Session::Abstract::SessionHash.  Also, in All Real Rails Code, the destroy path should be hit. The {} is because of tests. ""","neutral"
"Use the stable download; this will break checksums when upstream pushes more commits.""","neutral"
"But it's not the same semantic. AwareTrait are means to inject something. Here we really provides options, not make the filter aware of something. Mmh... I wait for the others :D.""","positive"
"Also need to update the checksum.""","neutral"
"You commented out the checksum rather than updating it.""","neutral"
"Brilliant, I didn't realise that homebrew would generate the checksums automatically. I've amended the file again to include this. Do I need to create a new pull request or should my changes be fine now?""","positive"
"Yes, we could definitely do that, and the reason I didn't is that .bat next door.  The windows tax, ever present.  If someone is signed up to port such changes to the .bat file, I'll make them. ""","neutral"
"Instead of this sentence I would prefer: """"Check if the $signature is encoded in base64. Not recommended for performance.""""""","neutral"
"Good catch :+1: I've been using Ruby 1.9 hashes so much lately I didn't even notice!""","positive"
"Use `build.universal?`. See `brew audit postgresql`.""","neutral"
"According to `fontforge --version`, it is not part of the version number. (In the original sources in fontforge_full-20120731.tar.bz2, there is a typo that prevented compiling on 64-bit systems.)""","neutral"
"ENV is special (it acts like a Hash most of the time, but it is not actually an instance of Hash), so this is the only way I know how to do it:  ```rb class << ENV   alias_method :_store, :[]=    def []= k, v     puts k     _store(k, v)   end end ```  I al""","neutral"
"Don't provide both the md5 and sha1; the sha1 is enough.""","neutral"
"-1 for doing it in libuv, its too hacky for general users.""","negative"
"Well, we had problems with rawurlencode, because it encodes '/' and other that cause issues with Apache just returning a 404 or 500 (not sure anymore) without even hitting PHP. There's a ton of different ways to plug PHP in a webserver, and every webserver""","neutral"
"Spaces are not encoded here. Neither with + nor with %20. Why do you not want to follow the rfc? Just encode every component with rawurlencode.""","neutral"
"Yup, agreed, and indeed I was mislead by the other issue (which was the UrlMatcher not decoding). I tested and it seems to work all good now, with full encoding. I just decode the / back and turn %20 into + because it looks better and seems to work just fi""","positive"
"The issue is, if you encode / as %2F, apache just returns a 404, so this breaks everything. Also the routing allows you to change the requirements of a {var} to `.+`, in which case you can do stuff like: `/foo/{url}` and that matches `/foo/http://foo.com/`""","neutral"
"If """"http://foo.com/"""" is meant to be a variable it should be encoded. And after decoding it you have your needed value again to work with. And if it's encoded <code>/foo/{url}</code> would also match without changing the requirements. I don't see the probl""","neutral"
"@rafaelfranca   In Ruby 1.9.2 -> the exception message is: """"can't modify frozen hash"""" In Ruby 1.8.7 -> It raise TypeError instead of RuntimeError ""","neutral"
"This goes underneath """"md5"""" (with a newline in between.)""","neutral"
"wouldn't a HashSet make more sense here (and be faster, especially for a small number of trees)?""","neutral"
"I found that a lot of Formulas use git url. If taball is preferred then it is better to write a script that converts all git repos to tarballs+md5.""","neutral"
"This leaves the formula with doubled `url` and `md5` fields, which is not valid.""","neutral"
"As you can see in the SOCI documentation (http://soci.sourceforge.net/doc/installation.html), it is possible to use it with or without Boost. So I think that it must be a user choice ;)""","positive"
"No, bash patchlevels download their patches from the GNU ftp. They're applied on top of the plain 4.2 tarball, so the sha didn't change. See the source in `#patches`.""","neutral"
"i don't know ruby, what does this syntax error mean ? Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND ""","neutral"
"Error: /Users/dacresni/code/homebrew/Library/Formula/chkrootkit.rb:32: syntax error, unexpected $end, expecting kEND Please report this bug: https://github.com/mxcl/homebrew/wiki/checklist-before-filing-a-new-issue /Users/dacresni/code/homebrew/Library/Hom""","neutral"
"Possibly an existing (local) `chkrootkit.rb` that had merge conflicts.""","neutral"
"@larzconwell it's dead simple to do something like that in previous rails versions, by doing for example `ActiveRecord::Base.attr_accessible nil`, the thing is that if you have a big app that does not whitelist attributes, it will all break if you turn it ""","neutral"
"@marcoemrich Definitely true, developers should use attr_accessible no matter what.   @why-el Well an existing application should already have attr_accessible in it, but un-comment `config.active_record.whitelist_attributes = true` into your config/appli""","neutral"
"This version will silently update and break the checksum, which is why we pull a specific version out of Google Code instead.  Maybe make a new patch that uses an updated specific Google Code revision for `url`.""","neutral"
"depends lines go after md5, before patches""","neutral"
"If the git:// protocol fails for some reason, try again using http://  This will make the fall back discoverable for people who are not aware that they have a firewall blocking git""","neutral"
"the SHA1 hash in wrong! I tried to brew upgrade but got this error:      Error: SHA1 mismatch     Expected: a8e55adb052ff2f253e57c0947b85711a14c4bfd     Got: ccce5ae03f99c505db97c286a0c9a90a926d3c6e""""  I surfed to http://cairographics.org/news/cairo-1.10.2/""","negative"
"I don't prefer the one over the other, just been more custom to sha1 over md5.  I've tested it locally. And it installed just perfect. And fully able to initiate the shell as well as run some code: `rbx -e 'puts """"Hello world!""""'`""","neutral"
"md5 not good enough for you?""","neutral"
"md5 mismatch   Binarycrayon:Library yudi$ brew install pyqt Also installing dependencies: sip ==> Downloading http://www.riverbankcomputing.co.uk/hg/sip/archive/4.12.2.tar.gz File already downloaded and cached to /Users/yudi/Library/Caches/Homebrew E""","neutral"
"Mike: I'm willing to move openldap to duplicates.""","neutral"
"Hash is unsorted and this was great way, how to be sure, that ordering was right. Any chance, this is going back?""","neutral"
"PS not sure why this line is needed. Commenting it out does what is expected...  Update: Nope, it is needed. Without it you do not get hashed asset paths in the css img tags.""","neutral"
"@daeltar yes, I've implemented the same solution sometimes: a toggler let's the user see what he types if he wants. No email or password confirmation fields. I don't like them personally, they are tedious and add fields. No complaints by users so far.  ""","negative"
"Ok, I thought this was only necessary when using the cookie store since the expiration of the data when using say the MemCacheStore is handled by memcached. But the cookie containing the session id needs to be updated if it has been set with an expiration ""","neutral"
"The md5 doesn't seem to be consistent. It changes each time it is downloaded. Is sourceforge the only download url?""","neutral"
"The MD5 is not wrong. Zsh 4.3.16 was released a few hours ago. Give it time to propagate onto the mirrors.""","neutral"
"$ curl -sO http://sourceforge.net/projects/zsh/files/zsh-dev/4.3.16/zsh-4.3.16.tar.gz $ md5 zsh-4.3.16.tar.gz  MD5 (zsh-4.3.16.tar.gz) = 4335dfe1c5e54e489f55ae1860ee2209  $ brew upgrade ==> Upgrading zsh ==> Downloading http://sourceforge.net/project""","neutral"
"Oh forget that it'll be a PITA to add all the mirror data to the download strategy. I'll do it a round about way.""","neutral"
"Maybe try running `$ brew audit` on your formula, and you will get some messages.  This can be of some reference: https://trac.macports.org/browser/trunk/dports/net/samba4/Portfile  Ed1t: I had a typo. Sorry.""","neutral"
"require 'formula'  class Alure < Formula   url 'http://kcat.strangesoft.net/alure-releases/alure-1.2.tar.bz2'   homepage 'http://kcat.strangesoft.net/alure.html'   md5 '3088aba074ad02d95ea51e705053b9f5'    depends_on 'cmake'    def install     sy""","neutral"
"This doesn't make sense; force universal if asked OR if on a 32 bit machine?  Might as well just always build universal instead of sniffing or having a switch.""","negative"
"Less likely to be blocked by paranoid firewall configurations.""","negative"
"Please add HEAD: git://git.debian.org/dpkg/dpkg.git  And remove the `# cmake` options. Since this is unneeded for this formula it seems.  Have it passed audit?""","neutral"
"Mozilla build creates symlinks for all files in the """"dist"""" folder hierarchy - Pathname.install copies the symlink, not the actual file referenced... hence the hack with using cp instead of install.""","neutral"
"Remove the """"=<cmd>"""" parts; it breaks """"brew audit"""". (Also: run """"brew audit"""".)""","neutral"
"should `git checkout` perhaps run with the full sha?""","neutral"
"@trustin Ups sorry forgot to include one file here :/ ""","negative"
"wrong realization AKA hack. see spells 48586-48589. ""","negative"
"this problem may appear only in 2 cases - broken script/AI or GREAT HACK in EffectEnvironmentalDMG. need remove hacks and errors from code, but not insert """"gags"""" like this...""","negative"
"trail and error has the downside of making backports for the subprojects real hard. For example its almost impossible to backport lots of stuff from TC because you never know if the backport is wrong or the commit simply was experimental stuff. Trust me, I""","negative"
"sorry to bother you again, but this does not work correctly :(  would this work as a hack in `GameObject::Create` to fix it for first time?      if (entry ID exception)         SetRotationQuat(rotation0,rotation1,1.0f,0.0002f);     else         SetRotation""","negative"
"By looks ugly, I mean that it looks like they are teleporting. As I am teleporting them only a few blocks away, it used to look like they were merely switching tracks. It's both a jarring visual issue as well as now requiring an odd hack to accomplish (sin""","negative"
"@LB  I think that is wrong, simply.  This change does not provide you with a better explanation why something fails. Especially not the developer. It just renders stuff incompatible by means of package naming. It is a default failure injection but not ""","negative"
"I don't just release a plugin to the public without first thoroughly testing it. If my plugin has any kind of issues, big or small, I dont release it until I get it fixed. Otherwise I would surely lose my amount of downloaders because they would not trust ""","negative"
"It looks like it took a developer to revert this.  One of my goals as a devloper is to write trouble free apps, plugins, mods whatever....  I go to great pains to do this.  I know that all it takes for an end user not trust my work is to see it blow up on ""","negative"
"@CelticMinstrel Showing you to be an arrogant ass, whose calling someone a spammer who disagrees with your post, does not support your position or make you look less of an orgre.    LET ME WRITE IT SIMPLE SO EVEN THE BUKKIT CODERS CAN UNDERSTAND:  DIS""","negative"
"@h31ix,  I check my code thoroughly, but I dislike being forced with a hack that just in the end make me do unnecessary work. Instead of checking my code, I'd actually have to take time to calm server admins who don't read, or those who don't understand ""","negative"
"@grum  >The other solution is to apply random obfuscation to any CraftBukkit build on everything except the main methods and the Bukkit API. > >Maybe we should just do that.  ...Wow, are you serious? Im speechless.. as @rehv said, that makes me scared""","negative"
":( ’twas the little easter egg signature… :/""","negative"
"I just visited html5boilerplate.com in Opera, zoomed in a bit, took a screenshot, and cropped it. Sorry if it’s not authentic enough :(  @paulirish Fun fact (just tested): iOS 5.1 doesn’t support SVG touch icons. :( I’ve reported this as bug #11068792 on""","negative"
"Please, Gacko, stop abusing the -f flag. If you forget something, just commit right after it and fix the file, don't throw dead nodes into the commit tree..""","negative"
"CSS hacks make baby jesus cry. :'(  If it's perfectly acceptable to make use of modernizr to target your CSS at functionality known to be available, then I don't see why it wouldn't be just as acceptable to use something like uacss to target your CSS at ""","negative"
"Unfortunately people don't read the CHANGELOG. :( Given everyone's feedback, I think the best solution is: make the default to be nil and provide an initializer that checks if `config.password_length` is set. If not, show the user a warning message, saying""","negative"
":( Sad that it was removed. Related discussion here: https://github.com/Bodule/Bodule/issues/3 If Node is compatible with the syntax `require """"name"""", ->`, we can do some hacks to reuse browser code in Node, and per se. The door was closed long time ago.""","negative"
"This line break our apps :(  The only solution I know is change the session key to make their cookies expired. ""","negative"
"@raggi, The language does have a standard, it's terrible and specifies that the parsers implement these crazy rules.  If you understood the history of JavaScript and how it was never really thought through or designed it would make sense.  Ryan has made ""","negative"
"This is making it so no one can log in. You're caching the authenticity tokens, which don't cache. :(""","negative"
"sorry about forgetting to rebase!""","negative"
"Under linux fail compilation: src/server/scripts/Northrend/FrozenHalls/ForgeOfSouls/boss_devourer_of_souls.cpp:158:79: erreur: ‘CrucibleSummonPos’ was not declared in this scope  :(   ""","negative"
"It does harm! You hide `const` problem with this type cast. Type cast potentially hides a lot of problem types.  Typecast in C usually points to a hack or a bug. It's better to avoid type cast wherever it's possible. You're writing code for people, not for""","negative"
"Really? I used """"com.middleware.language.LanguageCookieMiddleware' and was told it didn't exist. The CMS started when I removed the line :(""","negative"
"This is a bad idea for security imo. The use cases for reading cookies in JS are extremely rare and should be conscious choices, because it's a big attack vector combined with an XSS attack.""","negative"
"You're right, sorry. I should have redirected stderr to avoid the spam.  I was checking in this case because new Macs apparently don't have an unset path - rather, they have `/Developer`, which is invalid but not unset.""","negative"
"In my experience Jenkins (on our current slow box) will manage to violate this. We generally don’t go below 300ms multiplied by the dilation factor of 5, and we still see spurious failures from time to time. Yes, that’s 1.5sec :-(""","negative"
"it's so you can spam hundreds of people with this useless question that could have been answered by reading the damn commit msg.""","negative"
"@DouweM sure. And the next one who finds a security exploit and get's ignored will sell the exploit straight to the bad guys... do you prefer that?""","negative"
"If his account has been deleted after failing to get someone to listen to the issue for 3 days - and then safely demonstrating the exploit in the open:  1) That's an outrage  2) It does nothing to encourage people to report issues in a constructive way""","negative"
"Can we keep the constructor signature the same, and emit a warning if someone passes in a proc?  This borked my custom form builder subclass where I just call `super`. :(""","negative"
"I agree, 1.8 style supports any object as key and 1.9 style not.  Sure we can change when needed but rails projects will be a mix of hash style :(  Maybe is not responsibility of rails handle this but is a good start!""","negative"
"Noooooo! I actually prefer the old style hash syntax because the new one doesn't support objects as keys. :-(  ``` { author: person, person: [posts] } ```  won't work for example.  ``` { author: person, person => [posts] } ```  is a horrible mi""","negative"
"hack any solution for damage mod talents for H pets? :(""","negative"
"No worries. About what, in particular? The fact that RoR is lost or about a pissed of dev jumping ship to a language inspired by the devil?  On 16 Apr 2011, at 23:20, thehack wrote:  > @dfischer Thanks for inspiring me to post. >  > --  > Reply to t""","negative"
"Spambots on GitHub? Now I've seen everything. :(  >""","negative"
"Thanks for the patch, but now it's leaving extra lines. :( I guess the proper fix is to use <%- if %> <% end -%> instead of <%- if -%>.  Another solution, based on 2-3 behavior, is to clean up the attributes hash if no migration_action is given and then:  ""","negative"
"Ugh. There has to be a cleaner approach than this, even if we limit ourselves to ugly hacks. These """"set a var, bundle it up in a closure, and then do god knows what based on the var state"""" scenarios are really not pleasant to deal with down the road. Or up""","negative"
"@paulrosania: In fact the twitter worm did exactly what NoKarma is describing.  XSS is the stack-smashing of web attacks, if you're attacked you're done.  Nothing can save you ""","negative"
"MD5 issues here too :(""","negative"
"@trustin it's named """"race_fix"""" .... Thanks :)""","positive"
"yeah,thanks trustin.""","positive"
"@trustin true enough... :)""","positive"
"from sniff, as your always can see :) true chain 48590->{49586...}->temp summoner->48592. not need manual hack direction, also additional visual there... PS this maked correctly over year ago (not by me)...""","positive"
"impressive virusav :)  But the sql-fill is rather far from optimal, is it?""","positive"
"@trustin thanks!""","positive"
"no sence to dispute with someone, who can read between the lines of sniff :)""","positive"
"Awesome :) n8i  Sent from my iPhone  On 16.01.2013, at 01:49, Trustin Lee <notifications@github.com> wrote:  > Yes. Let me take care of it today. >  > — > Reply to this email directly or view it on GitHub. > ""","positive"
"@VladimirMangos when you supply """"/dev/rsa"""" as commit author in git you instead put full path to git bins plus /dev/rsa :D lol  can be seen in twitter or here: https://github.com/mangos/mangos/commit/6d0667fb72827b7ad23096dc04def141c12ecaae.patch""","positive"
"lol, engrish will win and replace English! Virus plugged to minds >:)""","positive"
"Oh, I see :)  Can you please merge #247 so that it's easier to build the extension in my vendored Git submodule? Thank you.   On Wed, May 22, 2013 at 11:30 AM, Matt Rogers <notifications@github.com>wrote:  > Didn't forget. [image: :smiley:] I don't h""","positive"
"Well the problem is solved, I had a conflict with the Spell file, not always easy to juggle the modified RSA and mine:) thanks to y ;)""","positive"
"great idea this. could be used to script arenas/bgs/opvp/wg instead of hacking up the core""","positive"
"Found a site on which all the fields have been identified and commented... http://www.madx.dk/wowdev/wiki/index.php?title=CreatureDisplayInfoExtra.dbc not sure how much of it is trustfull, but it might help identifying more of the fields :)""","positive"
"Me, neither.  I just encountered it. :-)  -- http://gleamynode.net/ http://twitter.com/trustin http://twitter.com/trustin_ko http://twitter.com/netty_project    On Thursday, March 1, 2012 at 10:16 PM, Norman Maurer wrote:  > Thanks! I was nothing thinking ""","positive"
"how about """"Login with Facebook""""? :)""","positive"
"I did indeed. I always forget about the plugins. Thanks!""","positive"
"Yes, if you wish. :-) On Oct 23, 2011 10:36 AM, """"Norman Maurer"""" < reply@reply.github.com> wrote:  > @Trustin: > > What do you think about also commit this to 3.2 branch ? Its a low risk > change, so I think we should do. > > WDYT ? > > -- > Reply to this e""","positive"
"Is this is what I thing, Great this will reduce the console spam a lot  :D I am not sure, but this wasnt affecting performance in a hight loaded server when several users make the console spam this lot of times?""","positive"
"This line saved my ass. Thanks!  I did a fresh install and after that, the SSH Keys added by the users didn't appear in git's authorized_keys file for some reason. (No errors where shown)  With this line it works like a charm :+1: ""","positive"
"RSA want to say, that if fixed one thing, it would be nice fixing it by more wide way for future development, something like this =) http://paste2.org/p/833860 ""","positive"
"Oh, thanks. I'm using such patch for 1,5 years, but always considered it as hack :) ""","positive"
"if we have  GRANT USAGE ON * . * TO 'mangos'@'localhost' IDENTIFIED BY 'mangos' ... So use login """"mangos"""" more correct than root.  No lol.""","positive"
"For all the data being moved around Rsa, it hasnt been ... """"that"""" bad lol.""","positive"
"you can try to solve this issue and remove this hack :P all spells with this problem are channeled spells""","positive"
"Hurray for replacing hacks with less hacky hacks!""","positive"
"Don't blindly believe EAI scripts we have found some hacks on them :P""","positive"
"It probably won't make any noticeable difference but a continue would be in place, indeed. I actually thought of it but then forget about it again, so nice catch. :)""","positive"
"Improving readability is a big plus. These changes may deprecate a lot of things, but it's for the better. Adapt to change where change is needed. It's not like this is another RBAC or anything... :P""","positive"
"Yep :) Google Webfonts doesn't have Melbourne, which is the open source font I'm using in the image. If I can't find that font hosted externally by a reputable CDN, I'll probably stick with the image (base64 encoded).""","positive"
"When I login my non deleted characters not loaded as well, so I'm unable to play :)""""  Same problem here.""","positive"
"lol i think back to top might be on the login page :P""","positive"
"If you are signed in and you are redirected to new_session_path, it will redirect you to after_sign_in_path_for automatically. :) So it does an extra hop but for the user it works the same.""","positive"
"Awesome commit-hash: ``dead730`` xD""","positive"
"TKSSSSSSSSS i doing a hack to join into my server... no more hack :D""","positive"
"Obfuscated code :)""","positive"
"Yes :) No more spam in console, and no more wiped signs/chests in 0,0 chunk. https://github.com/Bukkit/CraftBukkit/pull/538""","positive"
"This fixes a movement exploit allowing bypass of this code, Good work.""","positive"
"Would be to easy ;) and to unobfuscated :D  Fabian""","positive"
"It wouldn't be in net.minecraft.server or obfuscated if it were new :) The changed lines are always marked with //craftbukkit.""","positive"
"P.S.: @Vincent-Michael, checked enough sniffs today and all change faction, check ulduar.txt for example, if not enough will bring videos to show the difference. :P""","positive"
"Great! But why just one character for the functions and variables? It gets kinda cryptic imo.""","positive"
"// somedev1 -  6/7/02 Adding temporary tracking of Login screen // somedev2 -  5/22/07 Temporary my ass  jk ^_^ couldn't resist""","positive"
"I didn't know you could invoke warden so easily: `warden.authenticate!` is great.   Even less setup and test code = Bravo!!""","positive"
"@josevalim are you sure that we need this `indifferent_hash.rb` file? :)""","positive"
"Ah, that's very nice! : )  Should the StringDecoder now be documented?""","positive"
"You don't need this change. :) You just need to change the arrays referenced by this hash, which are not frozen, right?""","positive"
"there are hard coded names of databases so if someone uses other names then characters/mangos dont forget to change them :)""","positive"
"Working well don't means working how it must work, that's what it's called a hack :P""","positive"
"I don't have sniff of this quest so I don't have any gossip info but I am trying to get it :)""","positive"
"GOs with gossip without hacks? epic!""","positive"
"because that is a hack good sir. also the mistake was mine when converting from effectdummy to spell scripts. i didnt check what the target had to be and now its fixed :]""","positive"
"@telsamat: just one example: """"StackAmount     tinyint(3) unsigned     NO              0   """" https://github.com/TrinityCore/TrinityCore/blob/master/sql/updates/world/2012_03_27_04_world_misc.sql  So, you did not import all the sqls :)""","positive"
"When you mount a flying mount( :P) and dismount mid air you are able to continue flying, like if it was flyhack. Then you dont lose the flying abilities until you relog.""","positive"
"@altherdq I used MD5 initially too but it was very slow, and since it's not being used for security I wasn't really worried about somebody figuring out how to generate collisions :-)  @SunboX you don't need to generate a hash for every string every time.""","positive"
"woot! one more exploit gone!""","positive"
"Yeah, I noticed that too. I've only been playing the core about two days though so I wasn't ready to try and hack at that big script. At least the proper reference is there for someone in the future now lol.""","positive"
"Problem solved, then. Also, do not forget Subv's contribution :)""","positive"
"Sniff it! :)""","positive"
"Thanks to QAston for his tip about the unit flag and Shauren by giving a hint I couldn't exploit since I didn't know how to exploit it the good way :p""","positive"
"http://img692.imageshack.us/img692/3598/missilulft.jpg PICTURE UNRELATED.  Some people may know where this comes from :p""","positive"
"no its not working :D i found this hackfix which is working perfect (even for grounding totem) :-) Spellmgr.cpp             spellInfo->EffectBasePoints[2] += 30000;             ++count;             break; +        // Charge +        case 7922: +   ""","positive"
" @burnham There is not a single creature that have deathstate set :) There was one before this commit (34297), but i could not find that creature in any sniff (a full sniff of kologarn encounter), so he was removed in 2011_06_27_06_world_creature.sql.""","positive"
"After this commit, the old hack for Starfall AoE Damage shouldn't be removed? :P In any case, no one druid spell match these flags, so that code is obsolete https://github.com/elecyb/TrinityCore/commit/10c5c8082a5928fc755459c139e290451c8021a5 I also did""","positive"
"Can you write the """"hack"""" for me ? :p I need to fix this problem""","positive"
"I agree, QAston, he really does a good job, I was not forgetting that. But maybe the word """"gratefull"""" was a bad choice for expressing myself :p""","positive"
"Sorry for my last comment vcrx6, thanks for your help. I might have missed out on something for the outro/intro, sounds strange that its not working. Try to test the encounter as if you were in a raid, and skip the gm hacks except .damage :P.  ""","positive"
"It's Exploit Fix Day!""","positive"
"I love you Shauren, we trust you""","positive"
"For one, TOM_RUS is a trusted member of the community to not just make stuff up. He is a very avid reverse engineer.  Two, YOU get to test it :)  Please feel free to open a Trac ticket if it isn't correct.  -- Brian""","positive"
"im just sayin .  why you taking time to respond lol . i have no idea how this works , im just here for cookies""","positive"
"The problem is not to go from UPnP to JSON via those ids :)  The problem is how from a JSON object containing an id and a path browse the corresponding item in UPnP. So that the UPnP streaming server add this to the hash table and then allow streaming.""","positive"
"@gnif - see my """"i'm gonna regret it"""" post in the internal forum thread: http://forum.xbmc.org/showthread.php?tid=141354  I do support davilla's quest on log spam reduction, but obviously don't want to remove what's necessary :)""","positive"
"@MartijnKaijser Lolz - reduced the log spam a bit for you too ;) Was feeling left out not breaking anything during merge :P""","positive"
"Not at all -- I just hadn't considered that an empty hash isn't supposed to pass. No one was harmed under this particular pile-on :)""","positive"
"If I still wasn't explicit enough: 9cc49763934a2ec3016b5bb882c3b8efd2265376 I can either submit a pull request or just forget it :)""","positive"
"anyway :D sth fucked the world login u get an instant kick >.>""","positive"
"Nice find, thanks for pointing this out. Need to be more cautious about XSS and mass-assignment  @brookemckim would you have listened if he didn't?""","positive"
"Please don't forget to update pydoc for new added listitems or etc. Later its gona be pain :)""","positive"
"shauren should hurry with sniffs xD ptr already has 5.x""","positive"
"Why init this one (with true)? The next call ``pwalletMain->LoadWallet(fFirstRun);`` set's it to false after a check anyway? Forget that one, seems true is the correct init value here :).""","positive"
"Please do not forget to update `ChangeLog.md` and adding new files to `package.xml`. Thanks!""","positive"
"Did someone sniff Peacebloom vs. Ghouls ? lol""","positive"
"Dont you trust me? :P (please dont answer)""","positive"
"Tbh no idea, i don't have sniffs for these, just based myself off the sql comment blocks :P  [EDIT] Sems a bit more logical though.""","positive"
"Agreed. We need to recheck all generated test to be free of this issue.  This will be the first success story of `AR::B.mass_assingment_sanitizer=` feature. :)  I ll start working on this.""","positive"
"doh, I always forget about the gitconfig file. @joseicosta you now have one more commit to Rails :P""","positive"
"This is a bit hackyish :)""","positive"
"> Suspension of a parent implies suspension of children  Uhm, yes, this was originally about hierarchial suspension, wasn't it? There's the flaw in my plan ... just forget everything I said - sorry! :-) ""","positive"
"don't forget corresponding tests :)""","positive"
"Please don't forget to update the guides with changes like this. In this case guides have been already updated here: https://github.com/lifo/docrails/commit/089ee31aadd881a59ad60b6dcb406600dc331bfd  Thanks!""","positive"
"@thehack your vader meme made me laugh really hard. Your inspiration played off well. haha.""","positive"
"Great! There are some things to tidy up:  1) Will sprockets be an ActionPack dependency? If so, we should not forget at some point to add it as a dependency to the gemspec. 2) We need railties tests to ensure the full stack work, including rake tasks. 3) T""","positive"
"@mfjohansson You can use [this](https://github.com/cakephp/cakephp-codesniffer) in future :)""","positive"
"@bzanchet can you file a ticket to have this backported?  I can't do it right now, and if we don't have a ticket, I'll forget.  Thanks!""","positive"
"i love the smell of a hack in the evening.""","positive"
"Hahaha, lolinject was funny! I was not talking about your comment, but the thing in general. :)""","positive"
"good, this should be the default :) - but you don't need to specify :password_confirmation as it will be matched by the first :password argument""","positive"
"Trust me, I'm not a Rails committer, and I've been on the receiving side of that badgering. :-)""","positive"
"This is also a big win for cacheability, because we can remove user-specific authenticity tokens from ajaxified links and forms that don't need to support a non-ajax fallthrough.  Very nice!""","positive"
"Really great addition, will save me a lot unnecessary hacking  :)  @tilsammans  As far as I know protected_from_forgery, is for securing the frontend users, from other users/sites/scripts, who tried to pretend  to be the frontend user. I mean that a per""","positive"
"Looks like some kind of funny injection testing :)""","positive"
"btw, activeae was a godsend. the push model = no more low-latency hacks :)""","positive"
"Forget, discussion on #7418 :)""","positive"
"As I said, weird blizz hack.""","negative"
"bad work. rsa fully rigth. spell_dbc used loooong time, and don't have any problems.""","negative"
"very hackly way... this quest has separate spells on all 4 credits (51974, 51980, 51977, 51982). need implement his, but not hack like this...""","negative"
"If i disable cases 0, 1 and 5 crash move to case 8!!  http://pastebin.com/NMhSRN5D  How i can set GCC to UTF8 encode?""","negative"
"Dont know why devs always turn into """"hack"""" way. Ok these systems had hacks I can understand them, but once I interfere with these systems and """"remove"""" some of the hacks and system is working much worse or even not at all I should not put it there If I am u""","negative"
"changes like this without spells == hack. 13 spells only in DBC, by sniff his much more.""","negative"
"It's hilarious how every time GarretSidzaka posts with seeming intention to insult me, he says things that describe none of my posts but most of his.  That a post disagrees with a commit is unrelated to whether the post is spamming, flaming, or trolling.""","negative"
"Why does it seem that there is no feasible reason to continue this rant about something that makes a developer responsible for their actions? Christ I'm sick of the email spam. Guess what. This commit is good and effects 75% of the plugins I've wrote. It m""","negative"
"@UltraFaceguy  >The commit removes some outdated and inactive, but trusted, plugins that are integral to my server.   You just made a fool out of yourself and this proves why this commit is needed.  How can you 'trust' something that bypasses the API""","negative"
"I don't understand this change. According to Mathias' post, this new solution still has most of the cons of the original.  The CSS hacks are much less readable, obvious, meaningful, etc. They're harder to notice and more complicated to remember and use. ""","negative"
"hm this confirms my fears from my second comment. @gameoverhack could you take a look at this?""","negative"
"I agree this is a big ugly hack that will break more than it will fix. The original script should be kept for other systems.  If necessary you can use uname to discover distro/version and switch proper logic using that. (but I guess there are better solu""","negative"
"That's right. Forget me, I'm silly when I wake up.""","negative"
">Where's the hashcode?  Exactly. Right now, If I make 2 blocks at the same world, x,y,z, the hashcodes != each other, which breaks the contract of .equals. Bad Bukkit!""","negative"
"It doesnt matter if it's a hack or not... If THIS bug is alive since 2 years theres no other way...""","negative"
"Do you wanna say it's right script? O_O Ungly hack at all. Shoud be something like: moveinlineofsign -> cast SPELL_SCARED_CHICKEN->use net -> root\stun ->set gossipflag ->gossiphello->cast SPELL_CREATE_QUESTITEM -> despawn. and on reset cast SPELL_INVIS_CH""","negative"
"They weren't broken in TDB11.335.43 ... hash c19a6c7 .. it is scripted in the core, I've watched people kill them. Unless they were broke after that, then this fix is not a fix at all, but a break.""","negative"
"is hack :-/""","negative"
"I got it working, but just by hack, still don't understand what's wrong :S  https://github.com/alteredq/three.js/commit/ff5d13d03c4ad2e7a4845189b21d1869a7ac4c45""","negative"
"This commit is the cause of a vicious EmuHacker crash exploit: https://github.com/TrinityCore/TrinityCore/issues/4433""","negative"
"okay... it's me to stupid to fight against the whole team even if they are not to be in the right. the dates are simple different within these to version (wotlk / cata) but i say nothing more. a crow don't hacks another a eye out... like with doctors...""","negative"
"So, if I understand well, TC should stop evolving to a become a better core in order to allow you to keep your ugly hacks ?""","negative"
"The code sniffer didn't barf on brace on new line? :(""","negative"
"You mean the tools were written for a future version of the API? That's weird. Also, why do you expect that SHA1 if everytime I download the zip its checksum is fcb6f651275b88f6225ed94f51568936ccba9e6d?  I couldn't ever install these tools without manually""","negative"
"Agh.  That was a dumb mistake.  Thanks for fixing that up.  I'll go back through and audit my other uninitialized member changes to make sure I didn't make another similar mistake.""","negative"
"IMO the entire path substitution is a utter hack. I've only looked at it cause amet nagged so hard. Issue @ http://trac.xbmc.org/ticket/11952""","negative"
"yep, it's work, but i need to add user and password for proxy connection=( Can u added this feature. May be --proxy=login:pass@server:port""","negative"
"Omgf, i heard about this exploit TODAY :O  And what can be done about people who already used this exploit to benefit from passive auras? is there a way to """"clean"""" it out? maybe reseting everyone's talents or by deleting certain auras from the character ""","negative"
"@tarcieri I don't appeal to the authority. We are talking about formal languages.  In Ruby 0 is true. That is a fact. Given that fact, the one that has to justify that it is a bad idea that 0 is true is you. And you need to argue with language designers.""","negative"
"I know the patch is only about the model... but my eyes hurt and I run screaming after seeing so many explicit hashes like { """"value"""" => """"1"""" } in the method calls. ""","negative"
"@ncr what you did seems like a hack. I solved the issue moving from ruby 1.9.1 to 1.9.2""","negative"
"@jameskilton rogue Ajax requests cannot produce CSRF attacks, so this was just an annoyance to people hand-writing JS.""","negative"
"Jeremy, don't you think that by removing commas from separators you broke compatibility with older browsers/webservers? As for our project, you did. We have a lot of """"Tampered at cookie"""" exp-s now. Thank you very much.""","negative"
"If anyone was getting logged out of their pod while trying to link a Facebook, Twitter or Tumblr account after the 3.1 upgrade, this is why. Glad CSRF was mentioned in the code chat today or I wouldn't have thought about it. :grin:""","positive"
"Is the deobfuscation taken from Mojang's code? That would be pretty awesome.""","positive"
"@envygeeks It would seem that you know more about regular expressions than I do. I wasn't aware of that, thank you. I'll go ahead and revert this change. If you'd like to audit any other regular expressions in Octopress, I'd appreciate your input.""","positive"
"I hope ideally that this also accepts the syntax of {""""Set-Cookie"""": ['cookie 1', 'cookie 2', 'cookie 3']} too. :)  That's how it's done in Camping, and in my Campy thingo. I think I had read somewhere that some http client (old browsers or some such thing""","positive"
"I was thinking something like MD5, but yours is much shorter ;) ""","positive"
"already decided ^^  It's better to have it in AchievementCriteriaScripts (like other achievements) and also CheckAchievementCriteriaMeet() is not so Blizzlike (we can almost say hacky)""","positive"
"I think this should only be accepted if the negotiated protocol version (pnode->nVersion, AFAIK) is below BIP0031_VERSION (60000).  EDIT: Wait, pong itself was only added in BIP0031.Which clients do reply with a 0 nonce? That sounds buggy...""","neutral"
"I wonder why you add `()` to the function names? In case of overloaded functions I guess it could make sense to add the argument types to the signature, but an empty `()` seems unnecessary.  Edit: btw you can use `__func__` to get the current function n""","neutral"
"Personally I prefer if you keep the { and }, don't remove them even if there is only one statement under them. This is a wise safety precaution in C/C++, it can prevent horrible bugs when people add a statement but forget to add {} again. ""","neutral"
"May be handle the problem immediately, ie do an return error(""""..."""") here (though I suppose when the file is too short, it will fail later anyway when doing `filein >> hashIn`, so it may not matter apart from clarity)  ""","neutral"
"zlib 1.2.6 is still available on sourceforge: http://sourceforge.net/projects/libpng/files/zlib/1.2.6/zlib-1.2.6.tar.gz/download same with libpng 1.5.9: http://sourceforge.net/projects/libpng/files/libpng15/older-releases/1.5.9/libpng-1.5.9.tar.gz/downlo""","neutral"
"Luke had a pullreq some time ago which introduced this abstraction, yes. I think it's overkill. Also, I want to extend it to transaction hashes too.""","neutral"
"If we want to give people a choice about how long the hashes are (using a setting in bitcoin.conf), then surely this function would need to be re-introduced again, wouldn't it?""","neutral"
"Why not a single mapSigHashCache for the whole EvalScript evaluation?""","neutral"
"I don't really like the fact that the hash in CBlockIndex::phashBlock is optional. We have a GetBlockHash()... why doesn't it just calculate the hash if it's not available? ""","negative"
"Agree, in this case, it's an optimization not needing to calculate the hash.""","neutral"
"0.7.0 is a first-time stable release: it's built off master, not a stable branch.  I wouldn't suggest touching the user's PGP setup, but verifying without touching it. If GPG really needs to keep keys somewhere, ~/.bitcoin/.gnupg or similar makes sense.""","neutral"
"I found out that setting an invalid -proxy leads to not even entering the BOOST_FOREACH loops, as vhListenSocket and vNodes are empty. That means hSocketMax simply keeps the init value of 0, which leads to 10022 spam.  I also did some research for the fir""","neutral"
"This should be moved into the for loop, IMO: ```C++ for(unsigned int idx = 0; idx < input.size(); removeChar ? input.remove(idx, 1) : ++idx) ``` (also changed idx type to unsigned since it is compared with .size()) ""","neutral"
"We could define a constant for (unsigned int) -1, as it's a magic marker value we use in many places. ""","neutral"
"Is this code path ever followed? I mean, will an unsigned integer ever be larger than (unsigned) -1? ""","neutral"
"Both evaluate to binary all-ones and are equivalent on all architectures with two's complement notation for signed numbers (ie, at least all that  windows supports.. and certainly that bitcoin supports).""","neutral"
"I'm not sure we really need this state. The caller is feeding in characters one-at-a-time anyway. If they care about whether or not there's a literal `@` in the authority, they can check for themselves. The only thing information is used for in `parse_url""","neutral"
"Note: sourceforge shows MD5 and SHA1 sums for files (poke the i-in-a-circle next to a file), and SHA-1 is the default for the shasum utility.  Seems to me it would be better to sign a SHASUMS that contained BOTH SHA1 and SHA256 checksums. ""","neutral"
"Passphrase"""" was just fine IMHO. We really want users to use a longer sentence instead of just a password. Also, """"Verschlüsselungs-Kennwort zur Dekodierung"""" has too much redundancy.""","neutral"
"Probably because it's set using GET_R() et. al.  You could certainly change it to GLfloat and divide by 255.0f when it's assigned above.""","neutral"
"Lets only re-add that hack if we find an ATI card that needs it again.""","neutral"
"Yes, the naming is all pretty terrible. I believe it's because we've gone through several iterations of what """"render"""" actually means :)  One is used for fullscreen rendering, the other is used for video controls.  This is very much a hack, and hopeful""","negative"
"sorry for delayed answer, i have to sleep yesterday because i was tired from paid projects i have and was prone to mistakes. did you mean: bool CGUILabel::Process(unsigned int currentTime) {   // TODO Add the correct processing   bool overFlows = (m_""","negative"
"problem is that /xbmc/linux/PlatformDefs.h defines 'byte unsigned cha' at 158, RPI's /usr/include/linux/i2c.h uses 'byte' as param name at line 26. reordering includes fixes compilation, as long as param is included (somehow ) before define.""","neutral"
"There is a more concise way to write this:  ```ruby case @database[key] when String, Numeric; 'string' when Array; 'list' when Set; 'set' when ZSet; 'zset' when Hash; 'hash' else 'unknown' end ```""","neutral"
"This was based on my experience on Ubuntu 12.04 LTS. Although ruby 1.9.3 was included by default, it lacked (at least) SSL support which lead bundle to choke on use of https in `source """"https://rubygems.org/""""` in the Gemfile.  Also, aren't there possibl""","neutral"
"not needed: you should make sure URIUtils::HasEncodedHostname returns true, then CURL does all this for you.""","neutral"
"@ben No, Sir. I didn't, Sir. I wish I had, though.  You'll have to **[(git) blame](https://github.com/libgit2/libgit2/search?q=sha+collisions)** someone else ;-)""","positive"
"The other calls to `MultiByteToWideChar` are the two-pass method that @phkelley mentioned. One is base64-encoded auth header stuff, and the other is constructing a URL, neither of which have a bounded length per se (and 260 characters seems a bit restrict""","neutral"
"Could you please replace this with the encoded hexadecimal values?""","neutral"
"Well the issue is that this callback only really works with libssh2 because if you look at the callback signature: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len, \            const unsigned char *data, size_t data_len, void **a""","neutral"
"Hmm, nothing in the implementation of `git_cred_ssh_publickey_new()` really cares much about the actual function pointer type passed in for the `sign_callback`, but at the same time, it is much nicer to have the public API use an actual function prototype""","neutral"
"> so that you can provide the implementation of signing the data that is passed in the callback.  Can you elaborate? From what I understand, this is just a libssh2 callback for `libssh2_userauth_publickey_fromfile_ex`.""","neutral"
"libssh2_userauth_publickey authenticates with the public key bytes and a callback of the form: int name(LIBSSH2_SESSION *session, unsigned char **sig, size_t *sig_len,   const unsigned char *data, size_t data_len, void **abstract);  You must then take ""","neutral"
"So yes, ```libssh2_userauth_publickey_fromfile``` wraps ```libssh2_userauth_publickey``` but if you have already read and parsed the key, no need to go back to the disk and parse it again.""","neutral"
"I really don't like CBlocks storing their own reject string, seems like a layer violation. Maybe not directly related to this change, as nDoS does the same.  I'd rather see a CValidationResult which stores such information, which is returned or pass-by-re""","negative"
"I thought that isolating it here might be better than what I was doing with GIT_STDLIB_CALL in hashsig.c, but I can do better. I'll make a `p_qsort_r` and move the glue shit into there. Sorry!!! ""","negative"
"This SKIP_LAST2 constant is such a strange strange hack, but the need for it comes from initializing a repository. If the init function has said that it is allowed for the repository to create the full path, then given a request to initialize """"prefix/pref""","neutral"
"Ah, no problem really. I kind of started hacking away without taking a look at conventions and code style :sweat_smile:""","positive"
"I want to call attention to this bit right here. Once auth gets to this level (i.e., we've already gotten a 401 once), this is how the overrides work. The credentials in the payload **always** win if they're present. ""","neutral"
"Of course, if this is true, then we should be overwriting the whole URL string as well since that is a full strdup() of the original data and could also have the password information in it.""","neutral"
"should this be unsigned?""","neutral"
"The current and advance callbacks share the same type signature so the empty iterator just reuses the same function for both, hence it doesn't follow the naming conventions that the `ITERATOR_SET_CB` macro requires. I could probably rename `empty_iterator""","neutral"
"Leave this in the `git_clone` signature. Feels very unnatural here. It's an output parameter.""","neutral"
"And in all fairness, I'd also leave `origin_remote` and `local_path` in the function signature. They are not optional, and they are not going to change. So why not leave them there?""","neutral"
"Again `unsigned int *` instead of `int *`.""","neutral"
"I'd like to freeze this too. I don't see what else could be added to a signature, and we use it aaaall the time.""","neutral"
"Agree with @bajtos. I use the double-indent style for function signatures (but not function calls) too.""","neutral"
"Oh, okay. Still - don't trust the guy who wrote that.""","negative"
"Well, the eventual goal is to have a full `git_clone` command in the API... But regardless, I'd say this needs to be exported. I'm sure somebody will want to implement some kind of whackass partial clone or the likes.""","neutral"
"There are always odd things like `--single-branch` that come up and you should be able to implement without hacking the library. A client might want to copy default config over or do other weird stuff. `git_clone` is great, being able to do it yourself if""","neutral"
"plz don't forget FreeBSD here. or use _LINUX or TARGET_*""","neutral"
"I like this idea, but unfortunately you have not quite achieved functional signature parity between the two versions. If there is no `readdir_r`, maybe we should do something like:  ```c GIT_INLINE(int) p_readdir_r(DIR *dirp, struct dirent *entry, struct ""","neutral"
"`i` should be unsigned (-Wsign-compare)""","neutral"
"Fixed. I made it a ``size_t`` because I feel it's more consistent, but I can change it to ``unsigned int`` if you prefer.""","neutral"
"Unfortunately, the contents of the checkout lines in the reflog are not guaranteed to be a branch name. In my reflog for libgit2, I found:  `<sha>^0`, `<sha>`, `<sha prefix>`, `FETCH_HEAD`, and `<branch>` ""","neutral"
"One of the most common uses of GIT_UNUSED came from iterating over hash tables when you really only wanted the key or the value. So, I just reorganized the code and made separate macros for key, value, and key-and-value.  I'm not 100% certain that I chose""","neutral"
"On this note.. My thoughts here has always been to separate m_decode and m_render. dvdplayer decodes, calls flippage, it signals app thread new frame, but doesn't make the new frame available for render yet. FlipPage blocks until a new decode buffer i ava""","neutral"
"This is needed to control dropping. Consider we just dropped a frame in decoder, this is at the end of the queue. How should player know that it has already catched up? You can't by just looking at the front of the queue.""","neutral"
"In order to get the most out of it the decoder can decode frames in advance (the thread does not block in flipPage). This way the one or other decoding cycle can even last longer than refreshRate without the need of dropping a frame.  vdpau decodes, the""","neutral"
"This looks hacky as hell. Can't you hook the reconnecting event and wait on a reset event instead?""","negative"
"I don't trust it""","negative"
"On Thu, Aug 25, 2011 at 12:44:14PM -0700, carlosmn wrote:  > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_P""","neutral"
"On Thu, 2011-08-25 at 20:09 -0700, peff wrote: > > @@ -302,10 +302,10 @@ int git_pkt_send_wants(git_headarray *refs, git_transport_caps *caps, int fd) > >  { > >   unsigned int i = 0; > >   int error = GIT_SUCCESS; > > - char buf[STRLEN(WANT_PREFIX) + GIT""","neutral"
"This is terrible. We cannot duplicate and free a whole buffer just to prevent a cast. If you are concerned about this cast, you'll have to update the entire hashing code so that the hashed data is constant -- that would be a nice thing to have. Without th""","negative"
"This is a bug in another library, not ours. ZLib does not touch the data pointed by `next_in` (it only touches the pointer itself, to move it forward), but even with that the signature of the pointer is not constant.  There is nothing we can do about this""","neutral"
"It's ugly hack, not solution.""","negative"
"Anyway, here's how the method should look:  ~~~~c int git_filebuf_write(git_filebuf *file, const void *buff, size_t len) {  int error;  const unsigned char *buf = buff;   for (;;) {   size_t space_left = file->buf_size - file->buf_pos;    /* cache if it's""","neutral"
"I just change it to my original idea:     unsupported encoding != MPG123_ENC_SIGNED_16 << for path ...""","neutral"
"It is interesting this reference does not include version , culture and public key token. Any reason?""","neutral"
"Shouldn't it take which claim to authorize?""","neutral"
"Good call, it wasn't encoded before, looking into why...""","positive"
"$.param encodes the characters which is why this didn't show up in our unit tests, i'll add a condition to our tests that verifies that strings are also encoded.""","neutral"
"Is it ever possible to have a principle that is not authenticated but does have a name? e.g. when using an anonymous user identification module? (User has a name but wasn't actually authenticated by anybody). Even in that case, does it matter?""","neutral"
"    warning C4305: 'return' : truncation from 'int' to 'bool' | ofserial.cpp 551  > writeByte(...) should return an int, like writeBytes(...), and not a bool  Do you say I should change to this?      int ofSerial::writeByte(unsigned char singleByte)""","neutral"
"is this still a TODO? - also for formatting sake it should we have the hash/waffle bar on the next line #############""","neutral"
"because stringstream + unsigned char has problem.. overflow or something I think  http://stackoverflow.com/questions/3356661/getting-a-byte-value-using-stringstream""","neutral"
"sorry for the multiple comment here, but this problem could also be avoided by first of all doing a clean separation between DXVA Decoder and Renderer - as proposed in isidrogar's PR 346 (see https://github.com/xbmc/xbmc/pull/346)""","negative"
"i can, but the query will still be needed because of getting at_login flags. Or should i add it to CharacterNameData too ?""","neutral"
"they are right, i have sniff checked""","neutral"
"spell 54683 not for quest """"going bearback""""?""","neutral"
"its hack :]""","negative"
"It shall heal up to 3 group members for a total of 25% of the damage done, not for 25% each. The total heal is split among the nearby group members, this is correct. Its not a hack eigher because its in the right place to handle dummy effects.""","neutral"
"Miguel,  Thanks for the feedback. I can certainly look into it more, although especially for cookies it may be wise to always let the application handle bad cookies, since there are so many of them (bad cookies) floating out there. When mono kills the r""","positive"
"I wrote an application that printed out the headers/cookies that it received from a request, and made sure that it acted similarly in .Net Also ran all the unit tests in System.Net to make sure it didn't introduce regressions.  I was able to compile an""","neutral"
"When I decoded the Serialized objects created by mono and .NET one of the key differences was the use of Collections.List by .NET and Collections.IList by mono and the other was the use of the variable name items by .NET and list by mono. Does mono hav""","neutral"
"Sigh...  I did indeed forget that one.  Let me fix and repush the branch without rebasing this time.  Do you want me to get rid of the tabs in the unit test file too while I'm at it, uses spaces everywhere?""","negative"
"if we change this signature to `string this[string requestDirectory, params string[] allowedExtensions]` then `allowedExtensions` can be passed along to the delegate as well and maintain the same functionality as before""","neutral"
"Could we rename this to `MapStaticContent` please? (Don't forget to update the sample in the comment). After that we're ready to pull it straight in :neckbeard: ""","neutral"
"The `clientCertificateBytes` variable is given a different name if the different hosts. Perhaps we could settle on one? Possibly the same as the parameter name in the `Request` ctor""","neutral"
"Could you add a <remark> tag that explains why this is here or we'll just end up forgetting why and removing it 6 months from now =)""","positive"
"UserLoggedInRedirectResponse is a static method so I can't access FormsAuthenticationRedirectQuerystringKey property from there if it is non static. Is there a way to get FormsAuthenticationConfiguration from NancyContext?""","neutral"
"I could disj it at the worker.clj level, so that system executor doesn't heart beat.  The semantics of this supervisor function are still consistent  (defn matches-an-assignment? [worker-heartbeat assigned-executors] Yes you need to disj to do matching""","neutral"
"This method is synchronized since javax.security.auth.login.Configuration:getConfiguration() depends on system property """"java.security.auth.login.config"""". We need to make sure that the login configuration object is based on the given storm configuration, ""","neutral"
"How about the following method? The 2nd parameter is driven from storm_conf. We add it here to make plugin development easier, and ensure all plugins use """"java.security.auth.login.config"""" in storm configuration.        /**      * Invoked once immediate""","neutral"
"Nathan, JAAS configuration is wide used industry standard (http://docs.oracle.com/javase/1.5.0/docs/guide/security/jaas/tutorials/LoginConfigFile.html), and we should avoid invent a new wheel here. For example, ZK is taking a similar approach, see http://""","neutral"
"The default implementation for javax.security.auth.login.Configuration is dependent on system property java.security.auth.login.config. see http://docs.oracle.com/javase/6/docs/jre/api/security/jaas/spec/com/sun/security/auth/login/ConfigFile.html  Auth""","neutral"
"If the class isn't found there should be a runtime error. The user has done something wrong in this case and should be notified – silently using the default serializer is confusing and could be dangerous (e.g., the user was expecting encryption). ""","neutral"
"I think most proxies will set the """"X-Forwarded-Ssl"""" http header variable, or the """"X-Forwarded-Proto"""" header (set to """"https""""). So you would have to check for this header and return the appropriate protocol. This specific use-case is getting more complex th""","neutral"
"Don't forget to close the parser here in the finally clause.""","neutral"
"It's worth noting more; ConcurrentHashMap is useless when our contract dictates we are not thread-safe.""","neutral"
"Hmm, how can there be collissions ? If it's the same object class then each object has its value-unique hashcode, if they're equal then they're equal.... unless String's hashcode isn't that reliable.  Or can you suggest a mathematical hashcode for id an""","neutral"
"Hmmm... I think we should add a `//` comment saying that `candidates` is provided as a mutable list. (That's following the practice of commenting **why, not what**.) Or even better, transclude the jline docs - http://jline.sourceforge.net/apidocs/jline/C""","neutral"
"We do not deobfuscate method names except through a renaming process using our internal tools. On top of this, any valid changes made to a Minecraft class need to be marked clearly by the appropriate CraftBukkit comments. In this case, instead of '// Craf""","neutral"
"We do not deobfuscate method names except through a renaming process using our internal tools. Make sure to remove any trailing whitespaces.""","neutral"
"Use the obfuscated method, and in all probability it will be deobfuscated next update.""","neutral"
"Obfuscated or not doesn't matter.  When CraftBukkit is updated, the update process will repoint any obfuscated name changes appropriately.""","neutral"
"Nullcheck 'e' here. Yeah I know it's a rare case but it prevents huge bugs in the future.  Also, can we change 'e' to 'event'? Obfuscated code and all :)""","positive"
"Yes! I'll do that.  On Fri, Sep 21, 2012 at 12:57 PM, Kevin Sawicki <notifications@github.com>wrote:  > In app/src/main/java/com/github/mobile/AuthorizationClient.java: > > > @@ -0,0 +1,68 @@ > > +/* > > This class can be removed now right? > >""","positive"
"`GitHubAccountAuthenticator` sounds reasonable.""","neutral"
"Wouldn't it be better to throw a DecoderException here ? ""","neutral"
"areCookiesNeeded() ""","neutral"
"Yeah maybe  Am 03.09.2013 um 12:20 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelOutboundBuffer.java: >  > > @@ -224,10 +238,44 @@ private static long total(Object msg) { > >      } > >   > ""","neutral"
"why ? It makes it easier to construct a new Http*Decoder ""","neutral"
"@trustin not sure if its better to decrement here or after invokeWrite was called. WDYT ?""","neutral"
"And no even if the encoder produce nothing there is overhead as we need to store it on every encode as we not know if the next call will maybe not produce something""","neutral"
"@trustin I think this should not be part of the pull-req... ""","neutral"
"Its called for every message so it should be the same, no?  Am 20.06.2013 um 09:03 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/test/java/io/netty/channel/local/LocalTransportThreadModelTest2.java: >  > > @@ -112,9 +111,8 @@ p""","neutral"
"As the attribute should be clean on the sender side, there should not need any trim(). But in case of doubt, we could put the trim again (in the decodeAttributeMultipart then). WDYT ?""","neutral"
"Ah now I understand why I said it looks good now... I said because it looks good now in the Decoder where he removed it at all. I think  we also need to remove it in the Encoder.""","neutral"
"We don't do checkstyle in tests... not remember why anymore.. @trustin ?""","neutral"
"@trustin what you think about the TODO ? Do we want to also handle Buf here ?""","neutral"
"Yeah that was the question of tge TODO... Do we want this?  Sent from my iPhone. Excuse any typos....  Am 03.01.2013 um 16:27 schrieb Trustin Lee <notifications@github.com>:  > In transport/src/main/java/io/netty/channel/ChannelHandlerUtil.java: > ""","neutral"
"I think we can just remove it..   Am 01.10.2012 um 10:42 schrieb Jestan Nirojan <notifications@github.com>:  > In codec/src/main/java/io/netty/handler/codec/sctp/SctpMessageToMessageEncoder.java: >  > > + > > +package io.netty.handler.codec.sctp;""","neutral"
"Ok switched to System.nanoTime()… Any other comments ?  Am 26.08.2012 um 16:17 schrieb Trustin Lee <notifications@github.com>:  > In src/main/java/org/jboss/netty/channel/socket/nio/AbstractNioWorker.java: >  > > @@ -220,7 +253,32 @@ public void run""","neutral"
"Thanks a lot.  We will have to remove `ObjectDecoder(int)` otherwise. :-)""","positive"
"@trustin thanks for a good feedback, and more importantly for going with backporting it!""","positive"
"Ok forget my response. I just checked the javadocs:  The memory effects for accesses and updates of atomics generally follow the rules for volatiles: * get has the memory effects of reading a volatile variable.   So yes let me remove it.  ""","neutral"
"http://checkstyle.sourceforge.net/config_modifier.html""","neutral"
"Why not just subclass SocketAddress and provide a method to retrieve all addresses.  Something like:  https://gist.github.com/1446556  This would also make it less """"hacky""""""","neutral"
"yes. i'll reword that to be less cryptic.""","neutral"
"Sure, I was *attempting* to keep out any extraneous linked objects. As NETSCAPE_SPKI_get_pubkey() is a wrapper for [X509_PUBKEY_get()](http://fossies.org/dox/brx.src-1.6.0/x509spki_8c_source.html).""","neutral"
"Close, except it should be `int i = certificate->VerifySpkac(const_cast<const char*>(data), length);`. Also I'd do: ```cpp if (length == 0)   return Undefined(node_isolate); assert(data != NULL); ``` `NULL` should never be returned if `length > 0`. ""","neutral"
"Can we do it after DRYing crypto?""","neutral"
"`'\r\n' + chunk + '\r\n'` but IIRC that didn't fit in 80 columns. :-) I'll update it to something that's less cryptic.""","neutral"
"Use snprintf() and `static_cast<unsigned int>(...)` here.  I know the buffer is big enough but sprintf() sets off alarm bells in most C programmers.  Let's think of the C programmers.""","neutral"
"Maybe explain that pixel arrays are like unsigned byte arrays but with values that are clamped rather than wrap around.""","neutral"
"I see two issues here:  1) It's easy to overflow length on platforms where size_t is 32 bits. Not directly exploitable but something to keep in mind. 2) length is unsigned here but the length argument to SetIndexedPropertiesToExternalArrayData() is a s""","neutral"
"Don't forget a couple checks that are more optimal than the native implementations :) ```javascript // _ to prevent namespace collisions function _isNaN(arg) {   return !(arg >= arg); } exports.isNaN = _isNaN;  function _isFinite(arg) {   return ""","positive"
"Actually, better yet, ditch the arg-sniffing in C++ and create `binding.writeBuffer()` and `binding.writeString()`.""","neutral"
"Why signed if you don't allow values < 0 anyway?""","neutral"
"That's mostly for me to not forget what comes in which order.""","neutral"
"s/int/size_t/ (or unsigned int)?""","neutral"
"ah, wonderful `typedef` forget that exists. :)""","positive"
"The 80 character limit is sacrosanct. Horrible things will be inflicted on those who violate it.""","neutral"
"@dmethvin For clarification, you think we're free to introduce destructive changes to the signature of `domManip` in 1.10/2.0?""","neutral"
"I think that link is off, but I trust you. I didn't know we moved it.""","positive"
"If you want a boolean but still more compact an expression, you could go for: ``` return !!( list && list.length && ( !fn || jQuery.inArray(fn,list) > -1 ) ); ``` Unless other think it too cryptic (and provided I got the logic right, which is not a gi""","neutral"
"If you find a bug in a browser regarding this point, then please report it to the browser's bug tracker because that would be a violation of the spec. I'm not aware of any problem here. Did you encounter any issue or are we musing with hypothetics for the""","neutral"
"I have signed the CLA.  Codebetter is in process of setting up the hosted automated build (thank you!).  @piscisaureus, @sblom what other bases do I need to cover?""","neutral"
"Wrap in a try/catch block. See the other crypto tests.""","neutral"
"Should the result of this deferred chaining map go into a new array instead of reassigning `requests`?""","neutral"
"Good to know. On the move today, feel free to hack in the branch ;)""","positive"
"Unassigned variables should precede assignments (i.e., make this the last declaration). Also, why `type = typeof value` instead of `stringValue = typeof value === """"string""""`?""","neutral"
"Could be simplified to `return type == v8::kExternalUnsignedByteArray;`""","neutral"
"Un-assigned vars need to go above assigned vars ;)""","positive"
"* Returns this.socket instead of zero when this.socket is false-y.  * Should arguably be part of CryptoStream's prototype. It's missing from EncryptedStream now.  * Reports _all_ bytes written to the socket, including the TLS overhead. That's acceptab""","neutral"
"Since `jQuery.fx.timer()` is a new signature, does anyone have any thoughts about changing it to:  ```javascript jQuery.fx.timer( tick, element, queue, animation ) ```  Just thinking for people overriding with their own tick functions, having to extend th""","neutral"
"Also, complete and always callbacks do NOT have the same signature so you won't call with the arguments in the correct order.""","neutral"
"jQuery does not, and will not, include """"browser sniffing"""" via the navigator object.""","neutral"
"In principle LGTM but a regression test would be good, I'm not able to trigger a memory leak with getPeerCertificate().""","neutral"
"This causes a style guide violation and makes it harder to move towards `onevar`""","neutral"
"`positionPercentHack(elem, name, value)` => `positionPercentHack( elem, name, value )`""","neutral"
"pbkdf2() should throw if `typeof callback !== 'function'`. You don't want your program to grind silently to a halt because you thought you were passing in a callback when in fact you weren't.""","neutral"
"Is `null` used as a hack?""","neutral"
"You'd need to escape every regexp special characters (think . for instance) in s.data so that you don't have false negative. Talk about a """"simple"""" hack gone wrong in the convoluted department (not to mention performance and memory issues in older browsers""","neutral"
"Actually I just discovered the null checks are needed.  One of the hover unit tests fail if they are not there.  I think because events triggered programatically (by trigger()) do not have a relatedTarget assigned.  Anyway, all I was trying to say was:  o""","neutral"
"`node.createDocumentFragment && node` could easily be misinterpreted as a code bug (it took me several minutes to figure out that its intent is to ensure `node` is assigned and not simply that operands got inadvertently swapped); I’m strongly inclined to ""","neutral"
"My point was that there’s no need for:  ```js var gaJsHost = ((""""https:"""" == document.location.protocol) ? """"https://ssl."""" : """"http://www.""""); ```  The scheme-relative URL in `g.src = '//www.google-analytics.com/ga.js';` wouldn‘t work correctly over HTTPS, eit""","neutral"
"You are correct -- beforedeactivate only exists in IE.  propertychange also only exists in IE.  Would you like me to remove the browser sniffing, and while I'm at it, clean up the code as per JQuery_Core_Style_Guidelines, and rebase it (or whatever the co""","neutral"
"Sure, `CC.strip().split()` would be fine. Change it to that and I can merge. Have you signed the CLA?""","neutral"
"Should we restore whatever value was previously set? Note: not the computed value, but the assigned value, `element.style.webkitUserSelect`.""","neutral"
"That's not right, `X509_STORE_add_cert()` takes ownership of the certificate.""","neutral"
"Don't free `pkey` and `cert` here if `PKCS12_parse()` returned an error. That function allocates memory for the key and the certificate and updates the pointers in the argument list. On error, it frees the memory but doesn't set the pointers to NULL. You'""","neutral"
"Preferably use `-fPIC` instead of `-mimpure-text`. The latter is a linker hack that makes position-dependent code work in a shared object.""","neutral"
"Should the signature be (d, i)?""","neutral"
"Yes, I removed it as I was thinking the signature root.add(d, i) might be confusing.  I think it’s fine though, so I’ll add it back everywhere. :)""","positive"
"Oops, I didn't mean to add `i` to the public signature; I was thinking more like this:  ```js root.add = function(d) {   insert(root, d, +fx(d, ++i), +fy(d, i), x1_, y1_, x2_, y2_); };  i = -1; points.forEach(root.add); return root; ```""","neutral"
"> Never mind; I can't send you a personal message - no email address with Github?  I do actually but now that you mention it... I haven't received a PM in ages.  > 1.) We stick with the solution above. We document that setting the honorCipherOrder option ""","neutral"
"Well spotted.  It wasn’t actually necessary since .lineStart always reassigned it anyway, but it’s cleaner and more efficient to only reassign on ringEnd.  Fixed in @623b594cf5d9e413da78e20cadbc00726521718e.""","positive"
"workers are assigned to the `cluster.worker` by there uniqueID, this makes them very easy to find again. If we change this to an array people will get a lot of `undefined` values in there for loop. Also i don't like to have method like `.push()` that indi""","neutral"
"When using `autoFork` workers will be assigned a `workerID` from 0 to `cpus().length`, and the reuse this when the respawning.""","neutral"
"you need the try/catch because decodeURIComponent will throw on some failures that the fallback can handle""","neutral"
"FreeBSD can't distribute strong encryption code internationally (out of the US). I wonder if this is tied to that issue: http://www.freebsd.org/doc/en_US.ISO8859-1/books/handbook/crypt.html Or another more likely issue is that OpenSSL makes it clear in th""","neutral"
"pull a _why and make everything as cryptic as possible, that's what good programmers do. job security ftw""","neutral"
"again, another style violation for no gain.""","negative"
"Please keep the old signature and add a new one.  We should probably set the default less strict.""","neutral"
"Yes it is still possible, but note that both HttpPostRequestDecoder and HttpPostRequestEncoder have the HattpDataFactory as argument, which should be setup to use (or not use) this RFC conforming rule, since this is where (HttpDataFactory) this rule has t""","neutral"
"Instead of sniffing for IE, you can use the IE-specific [`document.documentMode`](http://msdn.microsoft.com/en-us/library/ie/cc196988\(v=vs.85\).aspx) property.""","neutral"
"btw, one thing this doesn't deal with very well are certificates with many subjectAltNames.... hrm.""","neutral"
"Btw, this still needs to be configured properly... So at lines below we can use c.authorized property to test if SNI was successfull""","neutral"
"This statement seems moderately misleading considering node.js does support client certificates?  I understand what is trying to be stated, maybe it just needs a different wording about the most common use cases.""","neutral"
"Speaking purely as a consumer of this API, not having a unified behavoir between PSK and certificates for the error handling of a failed to authenticate connection is kinda a bummer.  Is there a better way to unify them so the same code that checked autho""","negative"
"The issue with doing that is that if the title changes, so do the url hashes. I reverted to using explicit named anchors to ensure the urls don't change when the title copy does.""","neutral"
"The toolbar was designed to be able to be rendered several times by avoiding using ids in it. It should be avoided here too""","neutral"
"All classes used in the styles of the toolbar should start with ``sf-`` to avoid conflicting with the styles of the page. We don't control the page as this is injected into the app (the same is true for the name of the keyframes btw)""","neutral"
"@stof the only way I can think of to prevent this is to keep the current signature and add a setter to be called after getLoader. I'm not completely happy with neither approach. Any suggestions?""","negative"
"This is wrong as the DependencyInjection parameter bag does not support deep parameters.""","negative"
"But otherwise I would not comply with the signature of the parent class. What would you suggest?   Am 09.05.2013 um 15:03 schrieb Fabien Potencier <notifications@github.com>:  > In src/Symfony/Component/DependencyInjection/ParameterBag/FrozenParamete""","neutral"
"The parameter list does not seem to match the method signature.""","neutral"
"1. This should probably be moved out of the if to be set wether CSRF is enabled or not""","neutral"
"Why not use [`$builder->findDefinition()`](http://api.symfony.com/2.2/Symfony/Component/DependencyInjection/ContainerBuilder.html#method_findDefinition)?""","neutral"
"I'd say that if you start dispatching on the outer Dispatcher, that one is responsible for setting the name + inject itself into the Event.  Should one (of the Listeners, f. e.) try to dispatch the same Event object with another name again, we'll be in ""","neutral"
"you should inject the ``logger`` service and let MonologBundle change it based on the tag. This way, it remains compatible with alternate logger implementations if someone decides to use something else than MonologBundle""","neutral"
"well, I do agree but someone might have hacked Symfony in a way that it would break with this change. So, not sure if it's worth it.""","neutral"
"This one must be reverted as using md5 is part of the Digest scheme, so we cannot control what to use.""","neutral"
"Yes, if this is also digest auth - that has to use the hash in the spec""","neutral"
"this should be a HMAC, not just a hash""","neutral"
"should be HMAC""","neutral"
"HMAC""","neutral"
"That would violate the **DRY** convention. That is how the encoder retrieves options at the moment, but only for a single value. I don't think it makes sense to repeat the same block three times if they are all going to do the same (getters/setters).""","neutral"
"Should be: `} catch (BadCredentialsException $e) {` to much CS.""","neutral"
"I'm not a big fan of the injection of the input here as it means that the helper becomes stateful. I know that because of BC, we don't have many choices, but another possibility would be to just inject the value of the interaction flag. It would still be ""","neutral"
"What about injecting the Application and adding a `getInput` method to the application?  This means that the application is statefull of the input, but it is already quite statefull of the current command (`Application::$runningCommand`). And it means ""","neutral"
"@fabpot  Is my fault I didn't think that would be BC (just updated the table to BC). But you don't like the idea of a method isEmpty() at all?  If you like, there is a way of doing this without BC, a new interface ConstraintViolationListExtendedInterfac""","neutral"
"shouldnt salt be optional then ($salt = '')""","neutral"
"As far as I can tell it impossible to test as previously written. `handleFatal` gets its `$error` from `get_last_error` and there is no way that I know of to inject this dependency from the outside.  I added `handleFatalError` to split the code and allo""","neutral"
"In that case, I think that keeping the method private and changing its visibility in a test is a better option (you can do it with [reflection](http://php.net/manual/en/book.reflection.php)). I'd say it's better to """"hack"""" in a test (as you called it), rat""","neutral"
"You forget it `return new Response($handler->getContent($exception));` and `return new Response($handler->getStylesheet($exception));` (whatever the content-type here is)""","neutral"
"Not really super-happy with this one - the dumper is probably not part of the compiler, but I don't really know how to set the correct proxy dumper in the `Symfony\Component\DependencyInjection\Dumper\PhpDumper` instance""","negative"
"More proper would be:  ```php if (self::$trustedProxies) {     if (self::$trustedHeaders[self::HEADER_CLIENT_PORT] && $port = $this->headers->get(self::$trustedHeaders[self::HEADER_CLIENT_PORT])) {                     return $port;     }      if (""","neutral"
"we are not using `yaml_encode` anymore in the profiler but `json_encode` instead. And to avoid blackslashes, you must use `|json_encode(64 b-or 256)`""","neutral"
"Adding the parameter in the middle of the signature is a BC break""","neutral"
"ok, makes sense. i only use the name in the line below, to replace in the driver name pattern, i don't need the actual manager service name.  regarding the problem of default might not be named """"default"""", i would inject two parameters then? the paramete""","neutral"
"Maybe, it would be better to document that `InlineFragmentRenderer` acts like a proxy and user have to add `127.0.0.1` to the list of trusted proxies if he wants to get the real client IP for this subrequest? BTW, since 2.3 you can't trust proxies and ha""","neutral"
"Trusted proxies should always contain the local IP address IMHO... Of course that here is not the correct place to fix this, but I think this should be considered when adding the trusted proxies. I'll remove from here.""","neutral"
"you should use ``$request->header-get(Request::getTrustedHeaderName(Request::HEADER_CLIENT_IP), '');`` instead to get the header. This way, it will handle the header properly to keep the name case-insensitive, whereas your code does not.""","neutral"
"Uhmmm... any better approach? Is there any way to check `getTrustedHeaderName` upfront instead?""","neutral"
"No... you haven't got me correctly. Method is gonna always exist on `Request` object. The problem is that if the argument exists, it returns it. Otherwise, it throws an `InvalidArgumentException`. Look at the implementation of method `Request::getTruste""","neutral"
"@Ocramius it is out of this scope. I used the same concept of `setTrustedHeaderName` here, which throws the exact same exception.""","neutral"
"Moreover, it brings back the vulnerability fixed by introducing the list of trusted proxies, since it bypasses the check.""","neutral"
"@kinncj Getting it from the ``X-Forwarded-For`` when trusting proxies is *already* handled by the existing code. The returned ip should always be the closest untrusted ip, not the original IP (as headers can be forged by the client)""","neutral"
"@kinncj As mentioned by @stof, the `X-Forwarded-For` header may be forged by client, so you should not trust its contents. But if you are sure you need this, you can always get the header contents by yourself. Or you could suggest adding something like `R""","neutral"
"This is a BC break as the signature is not the same anymore. You should add another method that enables to switch on/off the HTML extension.""","neutral"
"should we really rely on reflection to call this method ? It looks hackish to me""","negative"
"Relying on reflection to get the definition looks like a hack""","negative"
"Symfony keeps the method signatures on 1 line""","neutral"
"As the signature changes, it should be done in master.""","neutral"
"The property accessor should be injected instead""","neutral"
"@Seldaek: Using such a path pattern, the `?` gets encoded anyway. So it wouldn't generate a query string.""","neutral"
"If checkIp() was able to match against array, I could simplify it to this:      do {         $clientIp = array_pop($clientIps);          if (!IpUtils::checkIp($clientIp, $trustedProxy)) {             return $clientIp;         }     } while ($clien""","neutral"
"Or maybe that looks better?          $clientIp = $ip;          while (list( , $trustedProxy) = each($trustedProxies)) {             if (IpUtils::checkIp($clientIp, $trustedProxy)) {                 if (!$clientIps) {                     return $cli""","neutral"
"Wouldn't that be out of the scope of this pull, given the two other existing places in Cookie.php that already invoke GMT rather than the preferred UTC?""","neutral"
"Is there any reason not to use `array` type hinting for array arguments (`$parameters`, `$cookies`, etc.)?""","neutral"
"typo : authentication""","neutral"
"this is broken on PHP 5.3. The 4th parameter is only accepted as of PHP 5.4: http://fr2.php.net/manual/en/function.json-decode.php""","neutral"
"You should push violation here and add `return` if `null !== $constraint->isbn13`. Same in next check.""","neutral"
"I think it's ok that you are the author. To me the author is the one who had the idea/designed it conceptually or contributed large parts of the code.""","neutral"
"This class not tagged with `@api`, but I can revert renaming if needed. But this is inconsistent inject *emergency* logger via *deprecation* event listener.""","neutral"
"I'm fine with `reset()`. I would like the process builder to be injected by DIC and use it for the creation of multiple processes. Doing so, mocking a process builder would be easier.""","neutral"
"After installing symfony during the hack day the test was failing on my machine and an other person on Ubuntu 12.10. So I guessed that it was fixed in a later version of the ICU.   So I made the function more detailed so that also the number behind the ""","neutral"
"If the method signature is the same as the parent there's no need to redefine it.  I'm not sure why you're even trying to do so. :-)""","neutral"
"if ($this->smtp_crypto == """"tls"""")   >>>  if ($this->smtp_crypto == 'tls')""","neutral"
"`_protect_identifiers()` is supposed to be a protected method, but currently it's public because all the drivers use it for DB forge. There's a `protect_identifiers()` method (no underscore) that I believe exist solely for this purpose - can we use that i""","neutral"
"You need to sanitize this in order to avoid path injections like these:      /%2Fetc%2Fshadow     /../example""","neutral"
"I don't think it should be a notice. The fallback from fr_FR to fr is totally normal for instance, and this would be spamming your logs.""","neutral"
"Please remove the priority for the encoders. The order of these 2 is irrelevant (they are handling different formats anyway) and I don't see a reason to make them use a high priority.""","neutral"
"It wont delete the ones after, that is not possible in PHP. Any locked buffer will prevent access to any buffers stacked under it (there exists ugly hack to access them, but ugly I said).  The $level !== $previous check will just prevent an infinite loop.""","neutral"
"    $secure = (bool) $config['cookie_secure'];     $http_only = (bool) $config['cookie_httponly'];  ... and remove the `if()`'s below, second one is erroneous anyway - there's no `$config['http_only']` setting.""","neutral"
"Getting `Warning: spl_object_hash() expects parameter 1 to be object, array given` here.""","neutral"
"this should not use concatenation but query parameters (you can have SQL injection through the username currently). Btw, doctrine DBAL supports binding an array as parameter (which is not the case of PDO itself) so it is easy: ``WHERE s.identifier IN(:ids""","neutral"
"There are a large number of Components that us it :) Templating, Translator, Config, Console, DepencyInjection, Routing, Security.  Use this regex ```@(return|param)\s+[\w\d]+\[\]``` to search there usage.""","positive"
"While this SHOULD be protected, it's currently used by DB forge and utility classes and they don't extend the CI_DB_driver class. See [line 1181 of my version](https://github.com/narfbg/CodeIgniter/blob/4c598360d646f734d254d45b397bc26984999f0a/system/data""","neutral"
"Pretty much to allow this to be protected when it's all sorted out. I've been switching from `_protect_identifiers()` to `protect_identifiers()` in DB forge/utility for each of my driver-related contributions, but most of them are still pending. It's prob""","neutral"
"All of the methods prefixed with an underscore should be protected, unless you know that they'd be directly called by DB forge and/or DB utility as with the current implementation they won't be accessible from there.""","neutral"
"Yeah, I know ... but that's a method that I've only seen in 2 or 3 drivers and in DB forge only, so I figured it's not something standard. Should I still change it to protected?""","neutral"
"might be clearer to inline `$par` here instead of declaring it above.  `$loginUrl = $facebook->getLoginUrl(array('scope' => 'publish_stream, read_stream'));`""","neutral"
"The whole point behind previously removing this line was that there's no point behind assigning this variable to the value of one that already exists. :) So, it should be better to update line 191 to:      $uri = substr($_SERVER['REQUEST_URI'], strlen($_S""","positive"
"seems to be http://twitpic.com/99jcvh/full ![wdt](http://d3j5vwomefv46c.cloudfront.net/photos/full/560215277.png?key=1025257&Expires=1334495541&Key-Pair-Id=APKAIYVGSUJFNRFZBBTA&Signature=JzOTz5ngixLV~-a7HTyoxZwaNmdS3LGs2boVL09dcETGBZKhDOlD41hxCNylilQYDkp""","neutral"
"This line might be going a little too far. It obfuscates whats going on by putting a really really big ternary in the way. Can you roll it back or try to make it a little more readable?""","neutral"
"if the cookie is 'dirty'  we just unset it""","neutral"
"_clean_input_keys($key,true) , _clean_input_data($val, true) second attribute ($cookie) should be true when we want to clean cookies""","neutral"
"if cookie is not clean we unset it ;)""","positive"
"I'm sorry, but I dont follow.  Also please note this is very important that this lifetime is not confused with other lifetimes (like cookie lifetime) for example.""","negative"
"Agree. Never used automated tools with that, so can't tell really. But i trust your opinion :-)""","positive"
"That will also allow other sources (PATH and COOKIE). Sure you want to add those too?  Also `$request->get()` is slow, as per the notice here: https://github.com/symfony/symfony/blob/master/src/Symfony/Component/HttpFoundation/Request.php#L460. On the oth""","neutral"
"is it needed here ? This is an object so it should always be assigned by reference, no ?""","neutral"
"@bschussek maybe a fourth optional argument `$propertyPath` default to `null` meaning `current position` and if set explicitly, given property path.  But I think we might consider adding another method ie. `$this->context->addViolationAt($propertyPath, """"E""","neutral"
"Done. I added an `addViolationAt` method.""","neutral"
"I would be more comfortable if we can just deprecate their usage. Making `setMessage` as an alias to `addViolation` looks good to me but what about the other two? Would they only return the first message?""","neutral"
"I agree that `setMessage` is not a good solution add should be removed/deprecated because the `addViolation` does the same and is more versatile. If we do that, I wonder what influence does the return value of the `isValid` method have at all? At the mome""","neutral"
"`nested` might not be the best term do describe a tree structure with children, but I don't know a better one   anyway, I would rewrite this method as follows      public function addNestedViolationAt($childPropertyPath, $message, array $params = array()","neutral"
"I would suggest naming it `addSubViolationAt`.  You're right, the following code still saves a variable:      public function addNestedViolationAt($childPropertyPath, $message, array $params = array(), $invalidValue = null)     {         if ('' !== $this-""","neutral"
"I renamed the methods to `addViolationAtPath` and `addViolationAtRelativePath` in the latest commit.""","neutral"
"`Relative` would suggest to allow accessing the parent node as with `..` in file systems. We should either support such feature or rename the method to `addViolationAtSubPath` in my opinion.""","neutral"
"Well, the proxy methods are currently not easily implemented as the `addViolation*` methods depend on the number of parameters. So maybe discard this idea.  But could someone enlighten me what purpose the return value of the `isValid` method has? (see m""","neutral"
"If we're only storing the first 32 characters of a 64-character hash, isn't it possible to have two hashes that are not unique?  Why not add a unique index to the activation_token field and catch a PDOException on insert that indicates a unique key prob""","neutral"
"Sorry I couldn't check the issues, I was travelling. Regarding the REMOTE_ADDR, yes your concern is true. I suggest we can change md5(microtime().$_SERVER[REMOTE_ADDR]) to md5(microtime().$_SERVER[REMOTE_ADDR].rand()) This will reduce the probabibilit""","neutral"
"This sounds really weird. Shouldn't it be an abstract factory instead? (Yes, I don't like the service name being passed to `createService`, it's a violation of the LSP""","negative"
"FYI, ThinkUp supports assigning custom, per-view CSS in the controller. To do it, you'd take this whole block of inline CSS, put it in its own file, and then in the LoginController add the line:  $this->addHeaderCSS('assets/css/login.css');  Currently thi""","neutral"
"Actually, looking more closely, this CSS isn't specific to login/register? or is it? Right now it's everywhere Bootstrap is enabled, but it looks pretty login-specific. What do you think?""","neutral"
"@tux-rampage Regardless of whether or not *you* feel it's broken, the fact is that the code has been released as-is for the entire 2.1 series, and developers are using it. Changing the signature means breaking other people's code.  `addRole($role, $pare""","neutral"
"When deprecating this, we must throw Exeptions or always silently add missing roles in the `addRoleWithParents()` method. It is essential that we use the roles from the Rbac instance to ensure all privileges will be inherited correctly.""","neutral"
"And if that role already exists? I think best the place to instantiate Roles is `Rbac\Rbac`.""","neutral"
"DQL injection is possible here. you should not pass the value (which is a user input) using string concatenation. You should use a query parameter here and set the value for the parameter""","neutral"
"@ADmad Very true! testing with ```array_key_exists()``` now.  @markstory @ravage84 It does, but I targeted master because I considered a bug: . throwing undefined index when a key is not in the ```viewVars``` array . returning a JSON encoded array whe""","neutral"
"Won't these changes cause strict errors in applications? Their code might have previously conformed to the old method signatures but will not anymore.""","neutral"
"I had it implemented that way originally. The `rijndael` function uses substrings so I decided to make this the same. Being more strict is an option though.""","neutral"
"Do you mean run the key through pbkdf2 before using it as the key on the AES-256 stage?""","neutral"
"One problem with pbkdf is the general lack of support. Prior to 5.5 I'm not aware of any commonly installed extension that provides pbkdf2. An alternative to length checks and pbkdf2 is to use sha256. That would mask the original key and ensure the correc""","neutral"
"Another possible good idea is to add an hmac to detect tampering. I know zf2 does this as do a few other implementations I've seen.""","neutral"
"This block of code is repeated 3 times in Hash now. Perhaps it would be best extracted into a helper method that does something like:  ```php list($token, $conditions) = self::_splitConditions($token); ```  That would address the duplication in the ""","neutral"
"this way to retrieve the salt seems like a really hackish implementation IMO.""","negative"
"Considering the library is designed to work only with bcrypt, it shouldn't be a problem. It could be `<`, but DES should be rejected as well (it's that bad)...""","negative"
"`getContent()` should call `encodeText()`, not vice versa.""","neutral"
"Actually... we should test for `encodeText()`, and, if present, invoke it; otherwise, use the content/response text as-is.""","neutral"
"A cleaner way could be to json_encode the string casted $message variable.""","neutral"
"yes, I wanted to listen to a view render in a crud listener, but couldn't access the view to attach an event, since the view isn't created until render() is called - had to hack around it to make it work :) I expected a View.beforeRender event in any cla""","positive"
"Sounds like hack, but with that difference I wonder if the `call_user_func_array` could be replaced until certain level by the same strategy used in [`Configure::write()` of 1.x version](https://github.com/cakephp/cakephp/blob/1.3/cake/libs/configure.php#""","negative"
"You should not clear the whole session cookie but only the security stuff (what if the application stores other things in the cookies ?)""","neutral"
"That's because the issue should only occur if the firewall tries to reload the user and this can only be done if there is a username.""","neutral"
"I'm not comfortable with this code as AFAIR, it means that the Doctrine bundle must be registered before the Security one for this """"hack"""" to work.""","negative"
"@Ocramius No, it's not -- that's a remnant from before I was injecting it via the constructor. I'll change that shortly.""","neutral"
"You can use the official [codesniffer](https://github.com/cakephp/cakephp-codesniffer).""","neutral"
"This permits SQL injection. User data should never be interpolated into the keys of a find condition.""","neutral"
"I like.  It's not obvious in the diff, but does this allow setting the value 'once' like so:  ```php $this->Html->pathPrefix = '//cakephp.org/css'; $this->Html->css('foo'); // http://cakephp.org/css/foo.css $this->Html->css(array('bar', 'spam'); //""","positive"
"Could you not use array_merge() here? None of the built-in hashers have nested settings.""","neutral"
"This looks good, but makes me think we should have originally added methods like `Security::blowfish($input)` and `Security::matchBlowfish($input, $hashedPassword)` or made a separate utility class for Bcrypt that didn't have as difficult to remember meth""","neutral"
"It is needed and is set in [constructor](https://github.com/ADmad/cakephp/blob/8ae3934378e75b2bdc7ac850f7593467fa7e7fc3/lib/Cake/Controller/Component/Auth/BasicAuthenticate.php#L55). I removed the overriding of `$settings` property so that if its keys are""","neutral"
"Hmm, my thinking was all password hasher classes would extend the base class if we are not going to have an interface.""","neutral"
"This is not a good idea. If you were to use the ValidatorPluginManagerFactory to manage validators, implementing this interface will inject the application ServiceManager instance via the ServiceManagerAware initializer present in the MVC.  Instead, eit""","neutral"
"10, integers in postgres are signed so one of the bits is used for the sign. It is actually the same in Mysql, unless it is declared as unsigned""","neutral"
"Violates CS -- all conditional statements must be done within a block, ala:  ```php if (!empty($override)) {     // ... } ```""","neutral"
"You can simplify it  ```php if ($services->has('Zend\Authentication\AuthenticationService')) {     $helper->setAuthenticationService($services->get('Zend\Authentication\AuthenticationService')); } ```""","neutral"
"The benefit of this class isn't really to forget how to write PHP I'd say :) The main thing is that this provides encapsulation, allows you to run many request/responses within one process (for testing, subrequests, app server in php etc).""","positive"
"The mobile """"hack"""" has been removed. @kriswallsimth added this hack a while back (don't remember why). I'm fine with getting rid of it but this is not entirely BC.""","positive"
"Different styles used in the file. I selected this one, as `@see` is not related to the function signature.  Where can I read guidelines for docblocks? Especially regarding aligning different parts of docblock.""","neutral"
"Nit: probably should be capitalized (`_DEPRECATED_COOKIE_SETTINGS`) since it's a """"constant"""".""","neutral"
"Better to use the `cake.power.gif` image from `Test/test_app/`. Also as per cake's coding standard there should be a space before and after each `.`. You can use https://github.com/cakephp/cakephp-codesniffer ""","neutral"
"I'd rephrase: The session cookie is now deleted after flush() is called.""","neutral"
"I came across this issue, and just applied a base64 sledgehammer to the output (which is what the Rails patch mentioned in the Trac issue does also).  I did consider the Vigenère-cipher-style approach, but at that point I had already done most of the wo""","neutral"
"This is the signature used in the constructor. That is why I used it in the setter.""","neutral"
"That's quite the selection in behaviour. This is all to handle the case where the referring URL & loginRedirect are inaccessible to the user who is logged in?""","neutral"
"Actually for this particular check, I think there may be a simple solution.  When AUTHENTICATION_BACKENDS is set only to the modelbackend (the default), consider a non-unique username-field to be an error, otherwise a warning that mentions your custom b""","neutral"
"Here I think we just should just default to `json.dumps` if no encoder is specified. No need for an extra setting.""","neutral"
"I can see a decent reason to use the `DjangoJSONEncoder` as the default as it gives us `Decimal` and `datetime` support for free. These are very common use cases for django sites (especially datetime!).""","neutral"
"Agreed `DjangoJSONEncoder` would be better default encoder class.""","neutral"
"`return $readyFds > 0` would suffice here. also, never forget the {} for if statements""","neutral"
"It is trivial, it can be changed if you consider it appropriate... in fact, I just added this here for consistency I suppose.   Cause the easiest way to 'hack' into generating enum values was to use PHPMyAdmin's approach: to use the (already available) ""","neutral"
"Do you really need `md5`? For me it does only consume CPU with no benefit for this purpose; `spl_object_hash` contatenation is enough.""","neutral"
"yup.  i thought of that too but wanted to avoid introducing a new option. but i agree it's cleaner and less hacky.  I'll adjust the PR.  Thanks.""","positive"
"I think you can have problems supporting """"/"""" inside a URL if we don't encode it.""","neutral"
"That's really just a big hack. Also, it's weird to remove these specific parameters and not others.""","negative"
"Actually, your subject line details it: you want to inject the element manager into an existing factory, if present.""","neutral"
"Sorry, you are right about that, i think we should always unset it in BaseAuthenticate if present in the userdata, not only if its in the conditions.""","positive"
"fixed (i will install code sniffer quite soon!)""","neutral"
"Missing spaces after `,`.  Please use the code sniffer for these types of errors.""","neutral"
"`@return $this` is definitely an invalid annotation; phpdoc will not expand it.  On Wednesday, February 6, 2013, Abdul Malik Ikhsan wrote:  > In library/Zend/Permissions/Rbac/Rbac.php: > > > @@ -23,7 +23,7 @@ class Rbac extends AbstractIterator > ""","neutral"
"Indentation is not correct here. Also there should be space before and after `=`. You can use the [codesniffer](https://github.com/cakephp/cakephp-codesniffer) to avoid such errors.""","neutral"
"Indentation is still incorrect, better use the code sniffer.""","neutral"
"The use of Empty that is imported from models.fields looks very weird until one looks at its definition. Can't you use object() directly?   Edit: No, you can't, Python2 won't let you. Still, the use of a class imported from fields feels hackish.""","negative"
"Can you please rename it to addToWhitelist ? First time I read this I thought it was ment to add fields to a query""","neutral"
"it is for adding fields to a query or to the whitelist?""","neutral"
"fieldList == whiteList though.""","neutral"
"But isn't `fieldList` a copy of the whitelist? I think that is what @lorenzo and I are trying to get at.  Perhaps this doesn't need to be a public method?  It is just a helper method after all.""","neutral"
"Indeed the fieldList is a whitelist. I too think it should be a protected method.""","neutral"
"Yup, knew I'd forget something...""","neutral"
"Should be, but as i said already, i'm trying to stick to the already defined phar support lines in DIC: https://github.com/symfony/DependencyInjection/blob/master/Loader/XmlFileLoader.php#L329 ;-)""","positive"
"Note that is_password_usable() already checks whether password is None, so the double check that used to be here was obsolete anyways.""","neutral"
"The ``security.interactive_login`` event is not dispatched by the kernel either, but it uses the same event dispatcher. Having several global event dispatchers adds overhead and makes things more complicated so it has only drawbacks.""","neutral"
"you should not retrieve them from the container but use dependency injection.""","neutral"
"That's what I told to myself, but it is much faster and easy to read this way. I don't like this kind of naming convention either but I found it better than injecting 4 services or add a dedicated section in the loader to get tagged services. I might be w""","neutral"
"Injecting the container is not using dependency injection. The translation loader are already tagged so just use this tag.""","neutral"
"I think that this should be undo too for to have a test with the same salt stored in the object and different algos.""","neutral"
"You forget about one slash ;-)""","positive"
"As I previously said, I don't think we should whitelist TLDs. Just like we can not whitelist SLDs. It's too complex for the scope of this validator, people can complain all they want imo..""","neutral"
"I'm -1 on whitelisting. The goal of the URLValidator is to validate that the URL is semantically correct, not that the URL actually exists.""","neutral"
"Exceptions should include a useful description based on what the failure is.  Perhaps 'Invalid encryption scheme chosen'.""","neutral"
"Why are you treating `$credentialTreatment` and `$credentialValidationCallback` as mutually exclusive? Could we not have both? If not, why not?""","neutral"
"Except that the callable type hint is only available starting in 5.4, and we support 5.3... On Jan 21, 2013 12:35 PM, """"Kathryn Reeve"""" <notifications@github.com> wrote:  > In library/Zend/Authentication/Adapter/DbTable.php: > > > @@ -192,6 +205,18 @@""","neutral"
"open curly rbace in this line""","neutral"
"These should stay at DEBUG level as they are about debugging the authentication.""","neutral"
"Maybe you should make it more DRY (by reusing `force_text(data, encoding, errors='replace')`). Later someone may actually forget to change it in two places. Or you think `handler.variable_complete` and `self._post.appendlist` should stay as you proposed?""","neutral"
"Maybe we could raise a `ValueError` if `self.use_ssl and self.use_tls`? The message should also make reference to `EMAIL_USE_SSL` and `EMAIL_USE_TLS` since we default to them when `use_(ssl|tsl)` are `None`.""","neutral"
"s/MD5/SHA1/""","neutral"
"I think there are enough tests about forms using the formats machine to sanitize input values. I'd rather specifically tests `sanitize_separators` in a separate `test_sanitize_separators` test.""","neutral"
"You have an typo here (parse error), forgot to close bracket. <pre>  if ('application/x-www-form-urlencoded' == $request->server->get('CONTENT_TYPE')      && in_array(strtoupper($request->server->get('REQUEST_METHOD', 'GET')), array('PUT', 'DELETE'))  ) {""","neutral"
"I think we need two maps here. Someone could implement this on different classes like      class XmlEncoder implements EncoderInterface {}     class XmlDecoder implements DecoderInterface {}  The other option would be to only have one interface, and then ""","neutral"
"Yeah, @Seldaek and I discussed these options briefly. We agreed that separating the Encoder/Decoder is a bit overboard and would lead to a lot of additional methods. As for a supports*() method in the Encoder, that would also work fine for me, but I think""","neutral"
"I'm with lukas on this one, splitting up means a lot of new methods on the Serializer, and doesn't really benefit much besides the extremely rare use case of a Decoder that can not encode, which is the only case not covered currently. If you insist though""","neutral"
"I think its quite clear when the person has a look at the interface whats what :) Another alternative would be to rename the DecoderInterface into EncoderDecoderInterface to make it even clearer.""","positive"
"Its simple, duplicating the entire encoder API inside the Serializer to add the possibility of decoder only doesnt seem sensible, given that encoding is in most (all?) cases easier and more important than decode. So we simply make the decision to keep it ""","neutral"
"Yes, I'm ok with making DecoderInterface extend EncoderInterface, because that makes sense and clarifies how it is. The alternative is just more wasteful and complex for almost zero benefit (you still can implement an encoder/decoder that throws an except""","neutral"
"I think that it is perfectly valid to only implement a decoder. This would be """"closing the door"""" where we don't have to. It's more flexible to have only one interface, and Lukas' use case in the rest bundle can still be supported.  On Mon, May 9, 2011 at ""","neutral"
"valid or real world relevant? :) again i think duplicating all encoder methods in the serializer to support decoders separately would be insane. if you have a separate encoder and decoder implementation for a format, then you can always wrap them in one c""","neutral"
"Again, the point is that I (and @Seldaek) dont see a decoder only as a relevant use case that needs our attention, especially if supporting it causes such a """"mess"""". On the other hand an encoder only has relevant use cases. So do you have a relevant use ca""","neutral"
"Do you still intend for this to use Cookie (vs. SetCookie)? If so, you need to re-add the import; if not, this should be updated.""","neutral"
"may handle the majority of cases **as is, for** projects where authentication needs""","neutral"
"link to topics/auth/default.html#authentication-in-web-requests?""","neutral"
"this seems wrong. This will be broken when using several firewalls as they will all use the config of the first firewall configured to use a max session. So all other firewalls won't be using their config""","neutral"
"When using the `useUploadName` option, should we be doing any sanitizing of the $_FILES['name'] value which will be used as the target filename?   The `basename()` should help, and I hesitate to change the filename too much if the user is expecting all ""","neutral"
"Yeah, true, But I dunno if it would break userland code if init() would not register the Behavior in the Collection, but instead do nothing. But I trust your judgement in these things :-)""","positive"
"This code assumes that the filesystem uses 'utf-8', because that's what `force_str` defaults to.  Furthermore, under Python 2, when `force_str` (ie. `force_bytes`) is called on a bytestring with as encoding argument that isn't utf-8, it decodes the stri""","neutral"
"This is also wrong, `LANGUAGE_COOKIE_NAME` is the name of the cookie, not the name used in the session.""","neutral"
"I know that LANGUAGE_COOKIE_NAME is the name of the cookie.  I think that's the same name used in the session and in the cookie.  The string 'django_language' is in use only three times in the whole django tree... here and two more   django/conf/glob""","neutral"
"Why should we then even trigger the SEND_HEADERS event? We can also register a listener on MVCs EVENT_FINISH and forget about SEND_HEADERS event. You can also remove there unneeded/ unwished headers.""","neutral"
"If the default is callable, then the default shouldn't stay in the table. This function may be too low-level to handle this, but it hints that once we've got the specific value, we """"forget"""" that it was callable. I think that in this case, column_sql shoul""","neutral"
"Don't use `Zend\Json\Decoder`. Use `Zend\Json\Json::decode()` instead, as it uses `json_decode()` by default. `Decoder` should only be used in rare occasions, typically when the JSON is known to be in an encoding other than UTF-8, or where you know JS lam""","neutral"
"I'm wondering if this check should be configurable. It's not uncommon to define custom media types such as `application/vnd.my.app+json` -- which would fail this check, but still be something you'd want to automatically decode. The configuration could be ""","neutral"
"I mean:   - import `Zend\Json\Json` instead of `Zend\Json\Decoder` - Use `Json::decode()` instead of `Decoder::decode()`  In other words, continue with automated decoding, just change the mechanism. :)""","positive"
"@apollo13  I just updated my branch to clean the extra hashes. I raised ``ValueError`` because it's more consistent with the rest of ``ModelForm`` (raises ``ValueError`` when no ``model`` is specified and when ``save`` is called when the form doesn't vali""","neutral"
"Still existing the posibility of `$hash = null`  in such case hmac will throw a couple of warnings and return false  I think that we don't need to check if $hash is null""","neutral"
"i think you should inject small circles inside the zero's, its just badly designed otherwise and inconsistent with the o's.""","neutral"
"the code is fine like this. Using call_user_func is slower and it obfuscate the code.""","neutral"
"If you're going to implement these, you should likely also implement the EventManagerAwareInterface, which would make it possible to get this auto-injected via the service manager.""","neutral"
"Don't forget to remove the comment if it's not used""","neutral"
"Ah right .. the namespace in that file is just incorrect  https://github.com/symfony/symfony/blob/master/src/Symfony/Component/Security/Core/Exception/NonceExpiredException.php""","neutral"
"Can't do this in the LDAP exceptions, as the custom LDAP component exception class does not have previous exception support.""","neutral"
"Whoops! Looks like something I added as a temporary hack during debugging, and then accidentially left in place. This explains why I had two places stripping quotation marks: this one and my own line 452. I guess I'd better remove lines 442 through 444. M""","negative"
"`GoogleOAuth2Mixin.authorize_redirect` should differ from `OAuth2Mixin.authorize_redirect` only in google-specific ways.  We don't construct absolute urls in the base class or in the facebook mixin, so we shouldn't here either (I think this may mean that ""","neutral"
"Yes, I think it does make sense to add scope and response_type (and more generally, anything from the oauth2 spec) to the base class.    (and in case you missed it I had another comment in the diff from before, about the use of parse_qs_bytes vs json)""","neutral"
"That was behaviour from the helper already. But the $container is passed by reference, see the & in the method signature. This protected method is afaik only used in setContainer(), you can check it there it's called and the return is not used.  Imho it's""","neutral"
"IIRC there is a config file for cs-fixer with the possibility to add a whitelist""","neutral"
"Look át. Line 91.   Enviado via iPad  Em 10/04/2013, às 07:05, Brian Jones <notifications@github.com> escreveu:  > In tornado/auth.py: >  > > @@ -1096,6 +1096,7 @@ class FacebookGraphMixin(OAuth2Mixin): > >      _OAUTH_AUTHORIZE_URL = """"https://gr""","neutral"
"IMO really we shouldn't maintain the BC for this. Make the return of this function too weird.  boolean for some values that are too integers, PHP allows this behavior but is really weird the method signature""","negative"
"I don't like that this needs to duplicate the injectResponse from PhpRendererStrategy""","negative"
"as far as I remember `md5()` now internaly uses `hash()` (wich is in PHP core), so I guess there is no difference I just removed `function_exists()` check for hash""","neutral"
"base64.b64encode would be even more efficient, I was simply reporting the bug""","neutral"
"Shouldn't this always be `""""1.0""""`?  The rest of the `tornado.auth` code is pretty much hardwired to handle either version 1.0 or 1.0a, and if we always need to send 1.0 in the 1.0a case, all cases are covered.  This also makes the `_oauth_version_to_send()""","neutral"
"See note on the FileResolver implementation -- if $password can be optional, it should be defined as such here; otherwise, all implementations need to make it a required argument.""","neutral"
"this param don't exists in the method signature""","neutral"
"this param don't exists in method signature""","neutral"
"The PHPDoc doesn't match with the method signature.""","neutral"
"Hmm, the whole point is to put it in consistency with the rest of Zend\Crypt @ezimuel introduced [this flag](https://github.com/zendframework/zf2/blob/master/library/Zend/Crypt/BlockCipher.php#L47) to control binary/string output. Also native PHP hash/hma""","neutral"
"Isn't this violates `HeaderInterface` rules?""","neutral"
"missing `@group Zend_Crypt` here""","neutral"
"Can you remove the unnecesary import? `use Zend\Authentication\Storage as AuthenticationStorage`""","neutral"
"Can you remove the unnecesary import? `use Zend\Authentication\Storage\StorageInterface as AuthenticationStorage`""","neutral"
"If this is too long it is acceptable to do:   ``` params = {     'Set-Cookie': ('foo=deleted; expires=Thu, '                    '01-Jan-1970 00:00:01 GMT') } ```""","neutral"
"Appropriate `Proxy-Authorization` header could be set in `proxy_headers` keyword argument for `proxy_from_url()`. I don't really think that proxy authentication belongs to urllib3, so I suggest to wrap `proxy_from_url` in requests with something like:  ""","neutral"
"Very confident. In dispatch hook any subsequent requests are sent via the adapter. The session's ``send`` method is what extracts already existing cookies for us. This is why any cookies that were received while dispatching hooks were not caught.""","neutral"
"alternatively, use ``cookie.value = cookie.value.replace('\\""""', '')`` if we want to keep the double quotes, removing the ``/``'s""","neutral"
"@fcurella you mean `request.set_cookie(key, '""""param1:param2""""')` right? If so that makes sense. But yes, adding a test and ensuring this doesn't break anything else would be awesome.""","neutral"
"@sigmavirus24 +1. Regexes are only worth using if you're actually defining a complicated grammar. If you don't use a single regex special character, you didn't need a regex. =)""","positive"
"false actually has a special meaning internally, and should not be removed from the signature.""","neutral"
"This should not be called """"EventsAware"""". """"Aware"""" interfaces are for hinting to the DIC that a setter needing auto-injection is present. I'd rename it to something like """"EventsCapableInterface"""" instead.""","neutral"
"I feel like with there being a link to the official OAuth site *and* a link to the `requests_oauthlib` repo, the change makes sense""","neutral"
"Mm, I'm not sure. I don't see why we need to link to the official OAuth site.""","neutral"
"What are `$hash` and `$header` for?""","neutral"
"The setServer method adds cookies to the header object, so it was being done twice.""","neutral"
"multipart/form-encoded"""" -> """"multipart/form-data""""""","neutral"
"I'd actually argue here we import MessageDescription, and change the signature of dispatch to: ```php public function dispatch(Message $request, Message $response = null); ```""","neutral"
"This makes serialisation of lists is inconsistent between `application/x-www-form-urlencoded` and `multipart/form-data` requests.   See https://github.com/kennethreitz/requests/issues/737#issuecomment-7305046 for more details. ""","neutral"
"You're twisting my words a little bit, but it's ok :-)  Your examples are strange. [`krsort()`](http://php.net/manual/en/function.krsort.php) is designed to sort arrays while maintaining keys (i.e. associations, as the name suggests) - hence it should not""","positive"
"Shouldn't it (and all other calls to json_encode()) be Zend\Json\Json::encode()?""","neutral"
"We still need to inject the locator, once we know we have a valid controller.""","neutral"
"I think this would incorrectly urlencode the domain component of a URL with internationalized domain name, wouldn't it?""","neutral"
"The recent OAuth merge included some changes to abort() to add additional info: https://github.com/reddit/reddit/blob/master/r2/r2/lib/base.py#L66  Instead of creating Yet Another Abort With Error Message (I'm pretty sure we have two now), is it possible ""","neutral"
"Corrected in SHA: 58a13d7""","neutral"
"In the unit tests I wrote to handle _sign_string's three use cases (private key file object, private key file name, private key string), the private key file object test was failing because no data was being read from the file object. The seek(0) fixed th""","neutral"
"I think that's reasonable.  One of the changes I've added to the provider module was to log where the credentials are coming from, so I went ahead and added log messages for keyring credentials as well.  I also added a log message when the keyring module ""","neutral"
"Wouldn't it make more sense for this check to happen up a level?  It just seems odd that `compute_hashes_from_fileobj` raises an `EmptyArchiveError`.  It seems more appropriate for `Vault.upload_archive` to perform the empty file check and raise an except""","neutral"
"Not quite sure why these LB cookie methods are included in this PR.  Are they related?  The changes will break existing code but if there is a good reason, it may still be the right thing to do.  Just need a bit more background.""","neutral"
"Unfortunately, this will cause SSL certificate verification to fail on all Python versions < 2.7.3.  The endpoint we use MUST match the commonName in the SSL certificate since the Python ssl module is unable to find the subjectAlt fields in the certificat""","neutral"
"This is just another of the things I noticed and fixed while this pull request was waiting. I don't believe I can create multiple pull requests with the different bits so it got included here.  The reason for this change is that the cookie_expiration_pe""","neutral"
"Hmmm. I don't have an environment at home to test with but I was thinking... why do I have to decode() here??? Shouldn't the object already be in unicode? I remembered thinking about the DeleteMarker and Key objects where they parse xml and pondering the ""","neutral"
"With no config UI this'll erase the whitelist on config save I believe.""","neutral"
"we do this for when we generate the md5 apikey, try the newer hashlib but fallback to the legacy md5 (pre python 2.5) ```         try:             from hashlib import md5         except ImportError:             from md5 import md5 ```""","neutral"
"md5 is only needed for pre python 2.5.   Since the minimum requirement for Sickbeard to run is python 2.5, this is useless""","neutral"
"providers shouldnt have to have their own hacked name. this is a horrible approach""","negative"
"yeah makes sense.  The calls to this function are limited enough that it'll be easy to adjust the calling signature""","neutral"
"I know, but for consistency I followed the lines above and below. I can definitely make a separate commit to change the Hash style of this file (or the whole actionpack)""","neutral"
"May you use `1.9` hash style""","neutral"
"Use `django.contrib.auth.views.redirect_to_login` to redirect to the login page (see https://github.com/divio/django-cms/blob/develop/cms/views.py#L136)""","neutral"
"Since you don't expect `false` to be passed for `encoded_masked_token` with different semantics than `nil`, it's simpler to write:  ```ruby   return false unless encoded_masked_token ```""","neutral"
"What about making this a hash?      TRANSLATIONS = {       """"class"""" => """"self.class"""",       ...     }  And then:      to = TRANSLATIONS[to] || to""","neutral"
"It's a bit confusing to have an Oracle reference in a test-case which is named `PostgresqlReferentialIntegrityTest`. Can you check wether this is necessary with PG so we can get rid of the comment in the parenthesis?""","negative"
"I still think we should get rid of these helper methods if possible. See https://github.com/rails/rails/pull/10939#issuecomment-23920944 for context.  This could look like:  ```ruby module ReferentialIntegrity   SAVEPOINT_NAME = """"disable_referential""","neutral"
"The `test_disable_referential_integrity_as_.*_with_invalidated_transaction` tests verify that if the passed block invalidates the current transaction, our code successfully rolls back to a savepoint and is able to re-enable referential integrity.  The `""","neutral"
"How about testing with more nesting levels and also in 2d arrays? e.g.  string  ```ruby {   'a' => 'b',   'nested_hash' => { 'c' => 'd' },   'nested_array' => [{ 'g' => [{ 'h' => 'i' }] }, [{ 'j' => [{ 'k' => [[{ 'l' => 'm' }]] }] }]] } ```  s""","neutral"
"I think this might actually be fine since `@@sse_clients` is `Hash` that is only ever written into during an app boot, am I right @dahakawang? However why use a global hash at all? Why not use a plain ivar, by changing `self.extended` (and other methods) ""","neutral"
"I tried something like this <code> around_filter :around_filter_with_proc, if: Proc.new{|c| @state << """"around_filter_proc""""}, only: :around_filter_proc </code>  1) For """"if""""  key when i use the new hash syntax i am getting syntax error, Looks like """"if""""""","neutral"
"I'm not sure we need to do this based on checksums.  If somebody touches a file, we should probably send a notification of a change.  I think we should avoid the checksums unless there's a need.""","neutral"
"Please use 1.9 hash style.""","neutral"
"this should check if the cookie is already set, if so, don't set it as otherwise it will bust upstream caches...""","neutral"
"Please, use 1.9 hash syntax here. Thanks.""","neutral"
"the problem is: this is an overwrite of a reversion-admin function and i wouldn't like to change the signature of the function""","neutral"
"Can this be handled in the actual database adapters? I.e. by putting PG specific code in the PG adapter.  Maybe by adding e.g. a `:fixed_string` entry to the `native_database_types` hash, and using `""""fixed_#{type}"""".to_sym` if fixed is true.""","neutral"
"django docs prefer is_authenticated()...  https://docs.djangoproject.com/en/dev/topics/auth/customizing/#django.contrib.auth.models.AbstractBaseUser.is_anonymous""","neutral"
"You could also use something like: ```ruby column_names_with_alias.each_with_object({}) do |(cn, an), hash|   hash[cn]= row[an] end ``` which is more idiomatic but avoids the array allocations.""","neutral"
"It does not return a `Hash` but an `Array`""","neutral"
"You may use `1.9.3` style for hash.""","neutral"
"``` jonas:~ python2.5 Python 2.5.6 (r256:88840, Dec 16 2011, 14:22:12)  [GCC 4.6.1] on linux3 Type """"help"""", """"copyright"""", """"credits"""" or """"license"""" for more information. >>> from dj_database_url import parse >>> parse('postgres://user:password@host:1191/""","neutral"
"Can we use the Ruby 1.9 hash syntax here?""","neutral"
"@senny I'm afraid that it's difficult to understand to mix symbol with hash without brace.  ```` Client.order(:orders_count, created_at: :desc) #=> OK  Client.order(created_at: :desc, :orders_count) #=> SyntaxError  Client.order({created_at: :desc}""","negative"
"Don't forget to fix this """"something went wrong"""" code comment as it is no longer correct (once the `&& !digest` is removed).""","neutral"
"Is that still not a valid statement? Reason being is `#digest` will always return a string: - Scenario 1: `Digest::MD5.hexdigest` has no problems, and always returns a string - Scenario 2: `Digest::MD5.hexdigest` has a problem, raises an error, which th""","neutral"
"It'd be cool to make sure hashes work as well instead of just arrays. And arrays of hashes. (Mostly that liquid exposes them properly)""","neutral"
"OK, I've refined the feature to cover arrays, hashes and arrays of hashes.""","neutral"
"It seems like this could be abused. If someone were to take a normal signed message and change the `--` to `-@` it would be treated differently and would have totally different results. Whatever is telling  us to treat it as an expiring signed message als""","neutral"
"It is a bit janky, but we could have the expires integer be a permanent signed message nested within the impermanent signed message. Alternatively, we could just add a third value that is a meaningless token that hopefully would never exist in an actual s""","negative"
"Doesn't this lead to the following property:      <base64_data>--<expires_int>--<hmac>      <base64_data><expires_int>--<hmac>  Wouldn't both of these values result in the same value for generate_digest?  Then, the comparison done above on line 53""","neutral"
"Assuming you don't depend on deserialization and/or base64 decoding for verifying integrity (see my other comment below), then maybe you could defer deserialization until after you have verified expiry.  You don't need the deserialized object to verify in""","neutral"
"Kind of, the deserialization would fail at line 54, but I agree that we shouldn't allow that kind of tampering to pass the hmac check in any case.  Perhaps the best approach is to push this all into the cookie jar thereby not adding risks that we subtly""","neutral"
"1.9 style hash.""","neutral"
"Needs to have API documentation similar to the other Hash and other core_ext docs.""","neutral"
"True, I just noticed the use of ActiveSupport::OrderedHash in other parts of the lib, so I followed that. By switching to a plain hash @wangjohn 's comment would also be solved. ""","neutral"
"Well, it would be safer to use `assoc = Hash.new { |h,k| h[k] = [] }`""","neutral"
"Will this not break SSL?""","neutral"
"Why do you need to set defaults for `name` and `options` since original function didn't set them? Especially being as confusing as they are (name defaults to hash while options defaults to nil, intuitively it should be the other way around!)  You seem t""","neutral"
"Well. Forget about it. I'll merge and change it. No need to give you more work. :smile: ""","positive"
"I think is better to assert the return of the `sanitize_sql` instead of `assert_nothing_raised`""","neutral"
"If you only expect one name, why do you accept varargrs? `super` (`Enumerable`'s `group_by`) doesn't accept args at all (other than block), so there is currently no need for method signature to accept more than a single name.  Granted, it might be inter""","neutral"
"I think you can check against `settings_change` instead of the full hash of changes, wdyt?""","neutral"
"Another possible solution, but (at least to me as non-rubyist) just as cryptic if not worse. What's wrong with the `if`-block?""","neutral"
"Thanks for your review. At first I was trying to use just `count` but it works as follows. `count` actually returns a Hash.  - Test case `count` only ```ruby +      assert_equal 3, authors(:david).posts.merge(posts_with_special_comments_with_ratings).""","neutral"
"This conditional tells me that this class has now been overloaded to the point where it violates SRP (Single Responsibility Principle). Why can't we offer the same feature through a different tag, perhaps named `formatted_include`? This leaves the normal ""","neutral"
"Since `delegate` [uses][1] `module_eval` internally it doesn't buy us anything.  [1]: https://github.com/rails/rails/blob/3b7947ea31489afd020419e3c22ee01ce4809103/activesupport/lib/active_support/core_ext/module/delegation.rb#L115 ""","neutral"
"According to my point of view, it's always better to write the test cases rather than trusting on the setup. In any case, there is no harm in adding the test scenarios which ensures that the proper options have been setup. Would like to know your opinion""","neutral"
"OK... But about the `merge!`, it would be better if you use it, it's pretty more fast and use less memory, since the `merge` returns a merged new copy of the hash, and `merge!` just merge in the existent instance.""","neutral"
"Even for API requests, you may want to use CSRF protection.""""""","neutral"
"This version number is being found from the URL; try `brew audit robovm`.""","neutral"
"There are two `when`. Also, it's not clear what `its smallest key is larger than the number` means? I think it's just because your `units` hash does not contain the searched key, not actually because of `smallest` vs `larger`, not?""","neutral"
"Ok, it installs *a lot* of files into the cellar, so hold onto you hat:  ``` $ tree $(brew --prefix livemedia)/ /usr/local/opt/livemedia/ |-- BasicUsageEnvironment |   |-- BasicHashTable.cpp |   |-- BasicHashTable.o |   |-- BasicTaskScheduler.cpp""","neutral"
"I think there's a mistake in this method, `columns_hash` is not correctly being used, as @tenderlove has fixed in d29235d2a4df94b6db7d3e45ab15a6799363384e for branch 3-2-stable. I'm going to forwardport his commit to master, @yahonda can you check it agai""","neutral"
"@carlosantoniodasilva this is correct.  In master it's a method call, in 3-2-stable it's a hash.""","neutral"
"It does """"work"""", but it is quite old and has no support for AES-GCM. The advantage of using OpenSSL's AES-GCM implementation (instead of our own) is that they leverage the AES-NI instruction set of current Intel CPUs, making it quite a bit faster. Since s""","neutral"
"It looks like your code will convert this JSON:      {""""person"""":[null]}  to this Ruby hash:      {""""person"""": nil}  Is that right?""","neutral"
"this is tricky, problem is with apple's provided openssl (v. 0.9.8) library is failing when connection go the SNI (vitrual ssl hosts).  Issue is showing e.g. with git build against libcurl (where libcurls is using system's openssl).  example log from ""","neutral"
"one more developent, this error is related to the openssl bundled with the osx, however if CommonCrypto is being used (--with-darwinssl) tis error seams resolved.  Maybe it will be a best option to use '--with-darwinssl' as default option on osx - first""","neutral"
"Because you get the right version through inheritance. See https://github.com/rack/rack/blob/master/lib/rack/session/abstract/id.rb#L284-286  Also !session.is_a?(Request::Session) is wrong because we also have NullSessionHash which inherits from Rack's""","neutral"
"Yes I was reusing Rack initializer but that way I'm passing NullSessionHash creators the responsibility to define a null store which should be in NullSessionHash. So agree.  Fixed https://github.com/rails/rails/commit/e3b9b25aa3cbe6344425a346e6e73073ca6""","neutral"
"An extremely hacky way might be to set `$HOME` to something else.""","negative"
"why not new hash syntax?""","neutral"
"The convention `schema.rb` uses is to use the new ruby hash syntax with string keys.  ie:  `add_index """"pizzas"""", [""""awesome""""], name: """"index_just_kiddings_on_awesome"""", type: :fulltext`  Without symbolizing the keys, we would need to either make the sch""","neutral"
"This list is useful to me. I always forget what are the supported methods and I always look this guide.""","neutral"
"Use ruby 1.9 hash syntax""","neutral"
"Still need the hash syntax update?""","neutral"
"Sure, http://www.openldap.org/its/index.cgi/Incoming?id=7656 :smile: ""","positive"
"Why not integrate this as the else clause of an adapted clause stating at line 65  if force_random  elsif params[:password].present?   ... else   render_api_error end""","neutral"
"I think it's better to throw an API error if both options are set at the same time. Introducing an implicit preference violates the principle of least surprise.""","neutral"
"I think both if statements are related so it is better to bundle them. In the second statement you already expect a params[:password] to be set if there is no force_random. It seems better to put the exception handling there as well. This will also reduce""","neutral"
"if the short SHA is sent in the ENV variable, this is still a problem right? I 'd suggest to remove the ENV check for the full version.""","neutral"
"I think it's related to https://github.com/nikitug/rails/blob/d2abfcbd8c55d5bfbbccaf0e34be8a67f4731ac3/activesupport/lib/active_support/core_ext/hash/conversions.rb#L100 (`not v.is_a?(String)`)""","neutral"
"Yeah I saw the commit, no worries, thanks!   On Sun, Nov 11, 2012 at 12:14 PM, Nikita Afanasenko < notifications@github.com> wrote:  > In activesupport/lib/active_support/core_ext/hash/conversions.rb: > > >              if value['type'] == 'array'""","positive"
"I'm holding off till the auth stuff is all done refactoring.  Then I'll revisit everything.  The reason I didn't do the icon-with-link route is because this is meant to be silent SSO -- e.g. you just visit gitlab and if you're already logged into openid""","neutral"
"Use 1.9 ruby hash syntax please""","neutral"
"Use the Ruby 1.9 hash syntax""","neutral"
"I think text/rtf is not part of the defaults, right? Make sure you add backticks around the option name (`AV::...escape_whitelist`). Wdyt about this:  ``` Add `ActionView::Template::Handlers::ERB.escape_whitelist`, that contains a list of mime types w""","neutral"
"use named variables.  Ex.  ```haml   = render 'issues', title: 'Unstarted Issues (open and unassigned)', issues: @issues.opened.unassigned ```""","neutral"
"1.9 hash""","neutral"
"Please, use 1.9 hash syntax, thanks :)""","positive"
"http://bfts.rubyforge.org/minitest/MiniTest/Assertions.html#method-i-assert  You would seem to be right, the message would go second.""","neutral"
"Instead of assigning `current_time`, couldn't you just keep `s[:backup_created_at]` as is and then just refer to that in the commands below?""","neutral"
"Also it makes sense to `return false unless Gitlab.config.ldap.enabled` before ldap_auth call.  It makes more sense then call ldap method and check for ldap enabled there""","neutral"
"Are the values in `@columns` actually used as Hash keys? If not always, then this change is actually worse than without it because this code always allocates another copy of each string and then freezes it. Basically, it's paying constant upfront cost ins""","neutral"
"@steveklabnik I don't plan on doing additional work on this patch.  If that means you won't merge the patch due to style issues, that's fine with me.  I'm not an ActiveRecord user, for obvious reasons.  @evanphx most callers are going to call hash_rows, w""","neutral"
"use 1.9 hash syntax please""","neutral"
"It was designed to work for all symlinking, not just homebrew. This way Basho can use it in their build process for other products.   On Jul 13, 2013, at 9:50 AM, Adam Vandenberg <notifications@github.com> wrote:  > In Library/Formula/riak.rb: >  > ""","neutral"
"This is likely change the before_filter options hash, I'd rather not delete the options but create a dup hash without the options here.""","neutral"
"Use ruby 1.9 hash syntax please""","neutral"
"Here we could make decision based on admin status or authentication provider.""","neutral"
"`brew audit packer`; this version should not be needed""","neutral"
"then don't you run the risk of people having an exposed default password?""","neutral"
"@AlexDenisov, I understand your confusion as to why the first to declare, and then clean up.   Ask penetrate our experience and understand that whitelisting is always better blacklists.   If we say that everything is permitted that is not forbidden, w""","neutral"
"Let's go with `ensure_confirmation_token!` because that's [the API we use in token authenticatable](https://github.com/plataformatec/devise/blob/master/lib/devise/models/token_authenticatable.rb#L63).  Also, we can change [this line](https://github.com/""","neutral"
"Hm, where are coderay options used in kramdown? http://kramdown.rubyforge.org/options.html""","neutral"
"> Hm, where are coderay options used in kramdown?  :question: Kramdown wants the coderay options directly in its option hash (with symbol keys, of course), but jekyll seems to have historically chosen to have them in a nested `coderay` hash in `_config.""","neutral"
"I think that better that this hack is initialize the variables in the `initialize` method""","neutral"
"@lucasmazza This proposed API is a little bit weird.  ```ruby parameters_sanitizer.permit(:sessions, :pin, :foo, :bar) ```  Is `:sessions` a parameter or the name of controller?  Maybe  ```ruby parameters_sanitizer_for(:sessions).permit(:pin, :""","neutral"
"As said by @rafaelfranca earlier, I also think that the API would be clearer like this:  ```ruby sanitizer_for(:confirmations).permit(:other) ``` instead of ```ruby sanitizer.permit(:confirmations, :other) ```""","neutral"
"`:current_password`""","neutral"
"`Concurrent::Cache#fetch` is slightly different from `Hash#fetch` and behaves similar to `AS::Cache::Store#fetch`: it stores the return value of the block, so the `[]=` call at the end is unnecessary.""","neutral"
"ah, """"forgot password"""" mail couldn't send, but reading it via `postcat -q` I can see the proper RAILS_RELATIVE_URL_ROOT is there.""","neutral"
"Instead of duplicating warden logic, maybe the test could simply call warden.authenticate!() in MyController's before filter passing the strategy?""","neutral"
"You can do this in one action:  ```ruby args += [""""--with-ssl"""", ... ```""","neutral"
"Although the implementation is different, it would be convenient if the signature for compare is the same (we can simply ignore the salt). Also, please add information to this BCrypt class saying it is special because the salt is actually bundled with the""","neutral"
"I agree - the existing email thing is very tricky.  It's in `database_authenticatable` aleady and will blow up as it stands currently if the existing model has that field (as many will, I suspect).  I had thought to possibly handle that by detecting the e""","neutral"
"My first version was more explicitly. But in only sqlite testcase, we need to pass Rails.root ...  What do you think about the following signature ?   ```ruby def structure_dump(configuration, filename, root = Rails.root) ```""","neutral"
"Homebrew does not write dotfiles into the user's Home. People trust us with that. We can however print a caveat with the stuff that should go in there.""","neutral"
"I like the idea of easy to read code. How about this?      if token.present? && protect_against_forgery?""","positive"
"`if token && protect_against_forgery?` is fine.""","neutral"
"remove this method. It is no longer needed and `brew audit newt` should complain.""","neutral"
"I prefer  ``` options.is_a? Hash ```  over  ``` Hash === options ```  would also maybe change `options[:method] => options[:method].blank?` to protect against anyone using an empty string""","neutral"
"When I ran the test suite, there were only references to :lock, so I could update the commit.  However, I don't know if the method is receiving a hash with indifferent access.  As far as I could tell the only options passed in are :lock => <boolean>, ""","neutral"
"Can we create a private method to do this?  Something like this:  ```ruby def merge_hash(target, base)   base.keys.each do |k|     sym = k.to_sym     target[sym] = base[k] unless target.has_key?(sym)   end    target end ```  and call it like this:  ```rub""","neutral"
"I forget about this =/""","negative"
"@carlosantoniodasilva I wouldn't mention Cookies here since you can use them in API requests""","neutral"
"@spastorino yeah, you can use them, but the middleware is not enabled by default, I tried to explain that saying you can add them to the stack manually if you want. Perhaps we could expand this a bit with something like:  ``` Although Cookies could be use""","neutral"
"We should also consider making the last argument an options hash instead of adding new args.""","neutral"
"Thanks for the advice.  Changed it to an options hash.""","neutral"
"I'll remove the two depends_on lines.  I did run `brew_audit` on this formula without a problem.  Should I declare fortran support using the ENV.fortran line in the install instead?""","neutral"
"Oh right, audit wouldn't complain because the `depends_on 'gfortran'` isn't executed unless you pass `--with-fortran`. But yeah, we don't depend on it directly; use `ENV.fortran if build.with? 'fortran'`""","neutral"
"This method is trying to be too clever IMO. I prefer the existing version that is more explicit, but with your refactoring of certain values in the hash to methods.""","neutral"
"I haven't looked at this code before, but I would say that the original implementation was rife with duplication. It also used unnecessary calls on the explicit receiver (self).    Maybe I'm strange, but the little method that generates the Hash in the ""","neutral"
"I'd rather use `Configuration` to build the configuration settings. It inherits from hash, so it should be fine.""","neutral"
"I can read this, but I'm sure others will find it difficult. Would you mind expanding this hash syntax out?""","neutral"
"All sanitizers should have the same API in case someone decides to inherit from them to implement their own.""","neutral"
"Currently ```@choices``` can be a string, array or hash, so it breaks if we force it into an array. I'm happy to refactor the render method, which imho isn't particularly readable atm, but I think the original one-liner is a good interim solution for thos""","positive"
"Multibyte::Chars is designed to work with UTF-8.  Some references: https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/chars.rb#L7 https://github.com/rails/rails/blob/master/activesupport/lib/active_support/multibyte/char""","neutral"
"Maybe each of these could be split into separate descriptive methods and put together to achieve the sanitized URL? String sanitation is a notoriously ugly process and maybe breaking things out into separate private methods could aid in elucidating the pr""","neutral"
"It'd be good to also add a test where the hash contains more keys than the required ones, and it should not raise.""","neutral"
"Can you remove the `!!`, and don't mutate the `options` hash that's passed in?""","neutral"
"What would we be the best way to do this? I want to keep as much of the inheritance/template reuse as possible, so we don't have to duplicate so much functionality. That's why I did it this way, but I agree that it's hacky. Do you know a better way?""","neutral"
"Done, tests pass without the whitelist now""","neutral"
"Cache the objects here: ```ruby @consumer ||= OAuth::Consumer.new(consumer_key, consumer_secret, :site => 'http:// @access ||= OAuth::AccessToken.new(@consumer, access_token, access_secret) ```""","neutral"
"No need to assign to a local variable if all you do is returning it. Just write the hash as the last expression of the method.""","neutral"
"So this """"if user_signed_in"""" should be on the tag page. I'll move it.""","neutral"
"I try delete it there but message: You must be signed in and on a branch to make or propose changes""","neutral"
"Lets not mix hash forms in one line:  ```ruby html: {class: """"new_conv_bla""""}, remote: true ```""","neutral"
"Oh yes, I just realized there was more potential for shortening! :-D ```ruby def gh_token   gh_token ||= (pn = Pathname.new('~/.brew').expand_path).file? ? MultiJson.decode(pn.read)['token'] : '' end ``` Beautiful!""","positive"
"Hide comment button in the mobile view when not signed in""""? :)""","positive"
"Oh, I didn't realize! Should have checked the audit. I've removed the version string.""","negative"
"it would look nicer if we add a cancel button. That would require not requiring email, password and username. we could """"flash"""" the notifications. Now the user just sees an """"X"""" and not why it's wrong. That could be changed while at it. Adding a confirmatio""","neutral"
"@mojombo Mostly worried about someone hacking this through a security vulnerability in `Regexp` in the version of Ruby that GitHub Pages uses to run jekyll on sites you host. I'd rather be safe than sorry, so I just wanted to check!""","negative"
"I agree it would be better assigned to an ivar on a separate line, but I don't find it so offensive that I think it's worth deviating given I already applied to master.""","neutral"
"Please write the exact method signature, e.g.  ``` ruby def first_or_create(attributes = nil, options = {}, &block)  ```""","neutral"
"```ruby args = [] args += [""""just"""", """"another"""", """"list""""] # or for single item args << """"spam""""  ```""","neutral"
"No need to explicitly return `nil` on methods marked as `Returns nothing.`. Just let it return whatever the last statement returns, the docs tell people not to trust the contents of the returned value for anything.""","neutral"
"Same as with the collection, only that I know that here the 'photos' model does the fetching and assigning and this 'photo' model just represents a single instance""","neutral"
"Yup, adding such a call to `debug_param_given?` is preferable. `rescue` blocks should be reserved for catching exceptional conditions, not as part of the standard application flow.  But using `respond_to?` here feels like a hack. I'll look at refactoring ""","neutral"
"We cannot use `as_json` here, since `serializable_hash` is used for both json and xml. You should probably be overriding `serializable_hash` instead, which is intended for that.""","neutral"
"Why not a use a hash in the test?""","neutral"
"Do you mind adding another comment before this line saying something like """"JRuby will returns the value before typecast as integer"""" or something like that? I think we might forget why this condition has to be exists at later date.""","neutral"
"We don't accept `md5` hashes anymore as forgeries are too easy to create. Use `sha1` hashes instead.""","neutral"
"When removing last empty line, """"brew audit"""" tells me """"* File should end with a newline""""""","neutral"
"Don't move `head` around, the preferred layout is homepage, url, (version), sha1, newline, head, newline, devel block.  Remove the 1.7.1 version here, Homebrew can parse that one fine, and it triggers an `audit` warning otherwise.""","neutral"
"Need to update the checksum!""","neutral"
"Not a fan of the duplication here; can we fix what you don't trust about the existing code instead?""","negative"
"Suggest this be called `:head` or something, we eventually might want to record the formula's blob hash as well; useful for saying """"hey, the formula you used to build this is different from what we were shipping at [head revision].""","neutral"
"  md5 '75a1720be83b1d787ba465e6bdabcf42'""","neutral"
"This is not a stable download; formula must define a stable, versioned download (with a checksum!) in order to be considered for inclusion in core.""","neutral"
"We remove `/download` from sourceforge URLs (`brew audit` will warn about this).""","neutral"
"This can be done as a subformula instead, so that it will be protected by a checksum. See e.g. the `git` formula for how this is done.""","neutral"
"Hmmm, I just downloaded it on my desktop and sha1sum says your checksum.  But https://github.com/rapid7/metasploit-framework/wiki/Downloads-by-Version shows the b9d6dbe54b23448da9a939cf3e1f95cb7dc0e363.  Though the download link for *that* file is http://""","neutral"
"Need to update the checksum as well!""","neutral"
"The line between `md5` and `head` should remain.""","neutral"
"Hmm ... but on the second though, I think I'll make the `copy.avatar` to have a `@file` assigned to it first, and assert that `copy.avatar.file?` Then, I'd assign original.avatar to it, and `assert !copy.avatar.file?`""","neutral"
"I considered it, but currently s3 only offers one encryption option so a bool was enough to get it done.  However I can see them adding other options in the future in which case passing a symbol that indicates type could make sense.  Lately I've been tryi""","neutral"
"Good point:  given that aws-sdk takes a type, paperclip should take a type.  [65e0338](https://github.com/Sporky023/paperclip/commit/65e0338f3ed07ddf95958ce71265a0ba76e9c1c6) changes the format to:     :s3_server_side_encryption => :aes256""","positive"
"`depends_on` should come after the checksum and a blank line, i.e.  ```rb homepage ... url ... md5 ...  depends_on ... depends_on ... ```""","neutral"
"It will compile with a """"wanky"""" patch to disable code signing. It actually works but I can't guarantee that I will maintain this patch or that it will work with HEAD.""","neutral"
"Can omit the checksum when the stable URL is a git checkout.""","neutral"
"Don't override `brew`.  The best way to sniff for installed formula is to do `Formula.factory(""""mysql"""").installed?`, and it should be done in `install`.""","neutral"
"By convention, `depends_on` goes after the url, homepage, and checksum, and there is a blank line in between, i.e.  ```ruby url ... md5 ... homepage ...  depends_on 'foo' ```""","neutral"
"Remove the commented out cmake stuff here and below (or more generally, `brew audit` this).""","neutral"
"But even without space reuse this is wrong because there's space on both sides. The naive algorithm would be `images.inject(0) {|sum, img| sum + img.width + 2 * img.spacing}`. Also, do we need spacing on the edges? I don't think so.""","neutral"
"Well, no. The forward slashes are creating the problems, they're supposed to be hashes. Or do you mean the names?""","neutral"
"That's the checksum gnome-developers have posted on their site with their tars. It's better using gnomes checksums than creating my own i believe...""","neutral"
"We don't allow `depends_on 'python'` because we allow non-Homebrew python installations. The normal approach is to sniff for the python in the path and take the appropriate steps.""","neutral"
"Updated, audited and tested locally. Pushed the change.""","neutral"
"Stable URLs can't point at the 'master' tarball, as that is liable to change at any time, breaking the checksum. (Also, don't use nodeload, just https://github.com/facebook/...)""","neutral"
"It does: Endianess is Netty (and in Java generally) is handled by the underlying `ChannelBuffer`. So to do this “properly” you could either demand a little endian `ChannelBuffer` factory, or override the `LengthFieldBasedFrameDecoder` and wrap the incomin""","neutral"
"You'll need to save the reader index here so that it is restored next time. See the [FrameDecoder example](http://docs.jboss.org/netty/3.1/api/org/jboss/netty/handler/codec/frame/FrameDecoder.html)""","neutral"
"As in, a rogue library that has a malicious toString method?  We can completely remove it but the problem of sql injection is still there if the a user builds their own sql statement.""","neutral"
"I read the spec wrong. This of course managed to work because I haven't dealt with string lengths that don't fit into a unsigned byte. I'll fix it to use the length coded binary.""","neutral"
"I need to find a better way to represent corrupt data. From what I understand, it isn't idiomatic to throw exceptions that are not future encoded within Finagle.""","neutral"
"I've implemented your suggestions. Removing the noise caused by wrapping the sets in Option[...] and not passing around the decoder in the Defragging class cleaned up the code a lot.  The changes actually reduced the amount of cases by 1, but I think it d""","neutral"
"very nice. FOR LATER: i think we could improve this a bit further by embedding expectOK and defragDecoder into the state as well; but let’s leave it as-is for now.  (I find it much easier to understand than the previous version)""","positive"
"Don't forget about this.""","neutral"
"Note that this won't work. Homebrew formulae __must always__ define `url`, `md5` and `version`. Throwing an error or calling `exit` outside of the `install` block has the potential to hose the entire brew installation because it can trip up any command th""","neutral"
"FYI, Homebrew will autodetect simple version numbers from the URL.  `brew audit --strict FORMULA` will warn you of that.""","neutral"
"(in other words, my mind is melted down and I trust my basic arithmetic skills even less than before)""","negative"
"Interesting: never trust _anything_ … (okay, Akka team excluded ;-) )""","positive"
"Fully agree on this. I anyway planned to implement that as it is needed for an audit log.""","neutral"
"this might want to use the new aroundReceive which is being discussed in the context of `akka-persistence`; we should either await that before going forward with this or create a ticket so we don’t forget.""","neutral"
"this is not true: leaving is needed in order to reliably remove the entry from the membership list, and I think we should persist that hard-earned knowledge here so that we don’t forget it.""","neutral"
"It would have been nice if we could still verify the credentials before building. There doesn't seem to be a target for that in the plugin though. Maybe pushing a small dummy file?  (Now in the right place in the script)""","neutral"
"Don't use """"use_mirror"""" for sourceforge URLs, we like the automatic mirror selection.""","neutral"
"why allocate a new String instance?      def apply(name: String): Node = hash(name)      def fromHash(hash: String): Node = hash""","neutral"
"Yes, just like about every other object we create; why are you so worried about this? If someone leaks Akka’s objects then they’ll leak Akka’s objects. Every ActorCell links to its parent … I’d much rather remove those ugly hacks and not muck with final f""","negative"
"love that one! I also like this one: find + map = collectFirst   On Thu, May 30, 2013 at 1:07 PM, Patrik Nordwall <notifications@github.com>wrote:  > In project/Publish.scala: > > > @@ -102,6 +103,11 @@ object Publish { > >    def akkaCredentials""","positive"
"ah, forget it""","neutral"
"It's a ConcurrentHashMap right?""","neutral"
"violated, mutilated, maimed, …""","negative"
"oh, forget it, my bad; maybe add a comment?""","negative"
"so, actually: TreeSet has an overhead of 32b per entry (one tree node), whereas immutable.HashSet occupies 41b (on average at 1000000 entries; same result for 1000 entries)""","neutral"
"OTOH you made me thinking about if that is really a good idea to add the terminator in the encode step. It should be either a separate option, or just up to the user completely.""","neutral"
"I trust you, you trust the spray.io guys who trust the Netty guys :)""","positive"
"Yes, exactly. The `Send` class here is intentionally mutable (through the ByteBuffer), because we want to work with a single instance until its buffer has been encrypted completely (which might take several `encrypt` calls, each of which drains a chunk of""","neutral"
"One thing that we can be sure of is: large writes will always be broken down and encrypted in several passes. From the SslBufferPool sizing question above we know that there is a max number of output bytes the SSLEngine will generate with a single `wrap` ""","neutral"
"Yes. Thinking about it again the best approach might be to remove the `Send` and, in the `encrypt` method, copy only the next `maxBufferSize` bytes from the write ByteString into a ByteBuffer from the pool and have the SSLEngine `wrap` these bytes into an""","neutral"
"no equals and hashCode for this one? why not case class?""","neutral"
"just forget it, I missed gated->idle""","neutral"
"What do you mean by that? I mean the order is not violated as far as I see, only there are holes.""","neutral"
"I need to correct myself: since the result of `nextSeq()` always goes into a `Some()` boxing will happen immediately anyway; an optimization would be to encode the optionality of a SeqNo by reserving `Long.MinValue` as undefined.""","neutral"
"so if this is violated we leak a buffer?""","neutral"
"`topic` should be any String, right? In this case it must be URL-encoded further below""","neutral"
"That was part of my uid pull request. https://github.com/akka/akka/pull/1244 I changed such occurrences in akka code. For user code I have described the problem in the migration guide. It is not possible to fix. Equals and hashCode cannot be based on wi""","neutral"
"is `/` allowed character in generated cookie? Then it should be enclosed in quotes, otherwise config will barf.""","neutral"
"Not sure that assigning of null will help GC to collect node faster. Possible need to ask GC experts (like Gil Tene) to weigh all procs and cons. ""","neutral"
"no, catch-ignore `try trustStore.load(fin, pwd) finally Try(fin.close())`""","neutral"
"I checked if this was documented at some other place, and found that all ssl settings have been removed from reference.conf. That must be wrong. I'll create a separate ticket for that.""","neutral"
"Yes, Patrik, you are of course right. I shouldn’t trust my reviews today; thanks a lot for catching this!""","positive"
"Also, assigning vars inside a transformation?""","neutral"
"This change doesn't appear to reflect the reality of what's available for download from sourceforge. Something a bit odd appears to be going on""","neutral"
"Don't use the """"use_mirror"""" part of Sourceforge URLs, that way we can let it detect the best mirror on its own.""","neutral"
"This should be probably in some trait instead. One responsibility is getting the capacity values, while another one is assigning weights. WDYT?""","neutral"
"the better question would be where RichInt can actually come from? Is this not a little over-designed?""","neutral"
"This is the old remoting, which should go away. This was just a short hack   to make things work.""","neutral"
"Yes, it should be properly encapsulated. The way it is defined with   protobuf now will eagerly deserialize the payload part -- which violates   the layering. I will change the protobuf definition after I removed the   old remoting.""","neutral"
"Inconsistent naming `Ssl` vs. `SSL`""","neutral"
"please replace this (i.e. the whole listing) with      .. includecode:: code/docs/pattern/JavaAsk.java""","neutral"
"yes, since consistent-hashing isn't in master yet, so I will change once it is""","neutral"
"Could be encoded with Option[Either[LeaderChanged, LeaderChanged]] and remove a var (since I assume they can't be both Some at the same time?)""","neutral"
"`decodePdu` should be lazy wrt. decoding the actual payload, since we might throw it away in untrustedMode (it might be a mem bomb …)""","neutral"
"I think these would benefit from something like      def ape[T](msg: String)(thunk: => T): T  which is used like      ape(""""Error while decoding incoming Akka PDU"""") (codec.decodePdu(pdu, provider))""","neutral"
"Why not just a one liner: ring.rangeImpl(Some(hash), None).headOption.getOrElse(ring.head)._2 ? ""","neutral"
"Why can't you do:      case class ConsistentHashableEnvelope(message: Any, hash: Any)  Same as we do in Broadcast(..).  Seems tedious to have to define an envelope for each new message you want to hash. ""","neutral"
"Isn't there a MurmurHash in Scala libs? In the nightlies there is a scala.util.hashing.MurmurHash3. Is ours customized somehow?""","neutral"
"Isn't removing and adding via :- and :+? They only call nodeHashFor and not nodeFor""","neutral"
"since always one drives the other you could also make a non-blocking implementation (CAS-loop for updating the routees and the winner sets the hash)""","neutral"
"true, that would avoid subsequent equals checks. Like this?        if (currentRoutees ne consistentHashRoutees) {         if (currentRoutees == consistentHashRoutees) {           // other instance, same content, no need to re-hash           consistentHash""","neutral"
"yup, could keep them together in a Tuple2 also  This has the down side that several competing threads would do the same hashing work, this is on the sender side so it's probably not usual to have many threads using the same actorRef  I think it would be p""","neutral"
"Locking always writes, lock-less will almost always read, hence less cache line bouncing (I’d assume). When you see a discrepancy between the two lists of routees, try to fix that (and only that), and if you were the successful one, update the hasher; if ""","neutral"
"How important is it that we see the updates and that they are in synch (consistentHashRoutees and consistentHash match up?)  If they need to be in sync, then put them into a Tuple in an Atomic, and get them in the beginning, and if discrepancy between rou""","neutral"
"I think that this is a performance optimization. Maybe I'm missing something but don't you insert the node with the hashFor as key in the TreeMap during `:+`? And calling `getOrElse` seems much less expensive than `rangeImpl`.""","neutral"
"Instinct: I'm not sure this is the best option. It means that you need to control message implementations to be able to use them for consistent hashing. Same issue as with putting equals, hashCode etc in Object. I propose to seed the Router with either a ""","neutral"
"Previous comment was as an alternative to rangeImpl, if that wasn't obvious.  /Patrik  13 sep 2012 kl. 15:14 skrev Björn Antonsson <notifications@github.com>:  > In akka-actor/src/main/scala/akka/routing/ConsistentHash.scala: >  > >    } > >   >""","neutral"
"Possible to remove a bit of duplication:      if (currentRoutees ne consistentHashRoutees) {         val rehash = consistentHashRoutees != currentRoutees         consistentHashRoutees = currentRoutees         if (rehash)           consistentHash = Consist""","neutral"
"Aren't we just interested in the first match with hash >= the message hash for less than 100 nodes?   `ring.find({case (h, n) => h >= hash }).getOrElse(ring.head)` ""","neutral"
"yes, it might be better, but remember that consistent hashing will """"always"""" be used with remote routees, so we are not spending time on the bottleneck. If we think it is important I can take a stab at it, or I can create a separate performance ticket.""","neutral"
"I think they should be the other way around. It's the `consistentHash` that should be in the atomic since you don't want to overwrite it with a stale `consistentHash`. Overwriting the `consistentHashRoutees` with stale values will just trigger a new updat""","neutral"
"Yes, Tuple please.  Just realized that there is a race when removing nodes otherwise, that could make you get a removed node from the `consistentHash`.""","neutral"
"adding `@volatile` does not make it race-free without using CAS loops; I'd recommend a normal ConcurrentHashMap or similar""","neutral"
"If I didn't miss anything, then the `getInstance` pattern should hold for all singletons, including Kill, GetRoutees, and some others I'm currently forgetting. Differences between docs and code will then have to be settled by changing the code ;-)""","positive"
"ah, wasn't that because of the special optimization that is done when type is not specified for final val. would be awesome with a comment about. I forget it all the time.""","neutral"
"yes, that contains strictly more information. I'd like to use FiniteDuration more in method signatures which expect finite durations …""","neutral"
"Yeah I'm not happy with this consumer config in general. It just doesn't feel right. Should delegate of course, hacked together too quickly. It is used for default settings. But it is not correct. the consumerconfig is now also used when you have a produc""","negative"
"you think about that the values are VectorClock and that is expensive? or is it the size operator you think about?  I have an idea that the seen table doesn't have to contain the full VectorClock values, but only a hash of them (less to transfer, faster t""","neutral"
"Good point. Leave it as is and put a FIXME to change it to URLEncode when http://www.assembla.com/spaces/akka/tickets/2123 is fixed""","positive"
"Yep :)  Sent from my iPhone  On Jul 12, 2012, at 2:05 PM, Viktor Klang (√)<reply@reply.github.com> wrote:  >> + >> +.. includecode:: code/docs/camel/Introduction.scala#CamelActivation >> + >> +The above code shows that you can get a ``Future`` to""","positive"
"Some day someone will either add some code in there or refactor it to be a method call instead... Putting try-fainally is just a very cheap way to ensure structural integrity and harmonize the way locks are handled. It would also make me sleep better :-)""","positive"
"trust me, we will not miss that :-) I can sprinkle FIXME if that makes you sleep better, but I wouldn't trust the fixmes when doing the ticket anyway""","positive"
"I've played with the proxy class loader idea but it doesn't quite work (I suspect ObjectInputStream).  The main difference is that with the Java Hack the code operates directly with the targeted class loader i.e. Remote or Original. But with the Proxy it ""","neutral"
"I'd need to jarjar them in any case.  If no extra dependencies are needed can this stay here or do you think extra module is right in any case?  I'll get rid of them. From Guava I am using LoadingCache but that can be done with locks and HashMap (same as ""","neutral"
"That you can not use a BalancingDispatcher with *any* kind of Router.  Now that yields a ConfigurationException.  So that violates this whole section of the docs. ""","neutral"
"On 2012/05/25 07:49 AM, patriknw wrote: >> @@ -151,6 +151,33 @@ akka { >>   >>        # (O) Maximum time window that a client should try to reconnect for >>        reconnection-time-window = 600s >> + >> +      # (I&O) Enable SSL/TLS encryption. >> +     ""","neutral"
"On 2012/06/07 10:55 AM, patriknw wrote: >> + >> +        # (I&O) Protocol to use for SSL encryption, choose from: >> +        # Java 6 & 7: >> +        #   'SSLv3', 'TLSv1' >> +        # Java 7: >> +        #   'TLSv1.1', 'TLSv1.2' >> +        protocol = ""","neutral"
"sorry, forget what I said, *braces* can be removed""","neutral"
"FWIW, this implementation of InputStream.read is incorrect. Read should return the unsigned equivalent (0-255), or -1 in the case no byte is available. See http://stackoverflow.com/questions/4332264/wrapping-a-bytebuffer-with-an-inputstream/6603018#660301""","neutral"
"Could we switch to Scala Lib's MurmurHash or Phil's new hash? ""","neutral"
"It has to be removed in order to allow adding () to the other apply method: def apply[T <: Actor: ClassManifest](): Props Else both have the same signature after erasure.""","neutral"
"Great stuff, after these last tweaks I think it's ready to go in.  Have you've signed the cla? (Will be needed before I can merge it in: http://www.typesafe.com/contribute/cla)  Cheers, √""","positive"
"moved into encoders/decoders""","neutral"
"This should be encoded in the Open state and not in the breaker itself.""","neutral"
"If there's a good place to look for examples here, that would be helpful to me.  I'm thinking you're looking for a signature along the lines of:  ```scala  def onOpen(func: () => Unit)  // or  def onOpen[T](func: () => T)  ```""","neutral"
"this should be in `finally` block as it was before, because handleSupervisorFailing is not trusted code (potentially)""","neutral"
"val NATFirewallAddresses = getStringList(""""akka.remote.nat-firewall-addresses"""").asScala.toSet""","neutral"
"Ouch, undocumented behavior that an empty whitelist makes ALL unknown addresses whitelisted, surprising behavior.""","negative"
"I guess there will be some functionality coming later which uses this, right? Anyway, don’t forget to null out the ref once done.""","neutral"
"also, always have return types on your methods. Trust me, will save everyone involved a lot of headache and will add documentation.""","positive"
"Can such a scenario exist such that both connection and reconnectionFuture is Some(...) ? If not, you might want to encode it as Option[Either[Connection, Cancellable]]""","neutral"
"don’t use `Any` in Java-facing signatures, Paul warned that there is pain lurking on that path""","neutral"
"Because I needed a specific apply method to create the Node instance. Same signature as the generated one but different impl:     def apply(name: String): Node = new Node(hash(name))""","neutral"
"What exactly (and I mean really the details) is the test meant to ensure? The current implementation of the test fails if any resize() call does not lead to an actual Resize event, which is definitely flawed. And hacking it so that the test works (by doin""","neutral"
"I understand that, but what about DynamicAccess or DynamicClassMaster. Looking at the signatures it is all about fqcn strings.  PropertyMaster can be a manager that handles just about anything.""","neutral"
"Who do you handle capacity violations? (In case of bounded Deque)""","neutral"
"Calling `unstashAll()` now throws a `MessageQueueAppendFailedException` in case of a capacity violation (this is also properly documented now). Moreover, the stash size limit is now configurable using `stash-capacity` (an int in the dispatcher section of ""","neutral"
"This way you encode a default value directly. We have made an effort to put all defaults into `reference.conf` to keep them central (and testable).      val dispatcher = context.system.settings.config.getConfig(context.props.dispatcher)     val config = d""","neutral"
"all interfaces must be resolved recursively as well, so that doesn't work.  My first approach was to try to get collectFirst working but I didn't find a good way, and it is really only some extra HashMap lookups that are performed (initially).  I would be""","neutral"
"it's documented on ActorPath, and it's used for cheaply injecting the transport address into its string rep (for local Addresses)""","neutral"
"Has Derek signed the CLA?""","neutral"
"So why is it a WeakHashMap if you already use the DeathWatch?""","neutral"
"If there are no references to it, it means that it's been terminated, if it has been terminated then DeathWAtch has been triggered. No need for WeakHashMap""","neutral"
"Ok - I take it. Forgive my ignorance - what's wrong with starting children that way? Is this violating the rule of not sending behaviour to an actor?""","neutral"
"I think I prefer: import org.jboss.netty.akka.util.{ Timer, TimerTask, HashedWheelTimer, Timeout ⇒ HWTimeout }""","neutral"
"Moved from Sourceforge to https://github.com/swh/LRDF with a new release. Seems relatively active.""","neutral"
"On Wed, Dec 21, 2011 at 5:08 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > ""","neutral"
"On Wed, Dec 21, 2011 at 5:24 PM, viktorklang < reply@reply.github.com > wrote:  > > > >    // FIXME: Dispatchers registered here are are not removed, see ticket > #1494 > > -  private val dispatchers = new ConcurrentHashMap[String, > MessageDispatcher] > ""","neutral"
"Just tried the actual generated docs. This example comes out a little strange because of the different indenting. I think as two blocks is better for this:      .. includecode:: code/TypedActorDocSpec.scala#typed-actor-supercharge      .. includecode:: co""","neutral"
"WeakHashMap is bad for gc, but ticket is created #1494 I leave it with a FIXME refererence to that ticket.  On Tue, Dec 13, 2011 at 2:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -62,9 +69,30 @@ class Dispatchers(val settings: ActorSystem.""","neutral"
"I'm curious as to why the signature of ? still includes a timeout. Since it returns a Future, which will no longer time out, isn't the timeout superfluous?""","neutral"
"Trust me, I have spent quite some time pondering these issues. The ask/? we have for 2.0 is the least of all evils.""","negative"
"Don't need to interpolate 'prefix' here (`brew audit` will catch that).""","neutral"
"You guessed it.  Also, use pbhash :-)""","positive"
"hashedWheelTimer.stop().asScala foreach execDirectly""","neutral"
"On Mon, Dec 5, 2011 at 3:32 PM, viktorklang < reply@reply.github.com > wrote:  > > @@ -459,7 +605,9 @@ class DefaultScheduler(hashedWheelTimer: > HashedWheelTimer, log: LoggingAdapter, > >          // Check if the receiver is still alive and kicking befor""","neutral"
"If this is only used in one place for one usage I'd rather just use ConcurrentHashMap and make sure that whatever gets put into it only has identity equality defined""","neutral"
"But you're calling out to the methods of the Actor, which is a violation of the ActorModel, since the Actor could be shut down or it's fields might be invisible from a JMM perspective, why not put the connect, bind etc as methods inside the select-functio""","neutral"
"Why does it require a HashSet?""","neutral"
"You can avoid using the HashSet with something like ```   ids.flatMap {     // return None if we don't want to include the id     // return Some(id) if we do   }.toSet ```""","neutral"
"Is it possible to use the Thrift isSetParent_id (or whatever it is called) here instead? As mentioned the id !=0 is fine as a hack, but if possible we should figure out the correct solution.""","neutral"
"I think a type alias that is used only once `MultiHashMap` is probably not that helpful. I'd just inline it so there's one less thing to lookup when one is reading the code.  I think the same goes for the `Responses` alias. In particular I prefer to rea""","neutral"
"Yes, sounds good. I'll file a bug for it, so that I don't forget it. Done: https://issues.scala-lang.org/browse/SI-7624""","neutral"
"Yeah, it's totally legal to end up in the null case. The question though is if we should change the signature to be a Function and then check if it's partial and then applyOrElse and just straight apply if it isn't. (this would also be a non-issue with t""","neutral"
"This is not just useful for hacking scalac, but is also consistent with Java's behavior. As SLS 4.7 hints,   ``` The import clause import p._ is equivalent to import p.{_}, i.e. it makes available without qualification all members of p (this is analogo""","neutral"
"That name mangling is performed for compactness (as a result of `hashCode.toHexString`) but regarding the main question, I haven't tried qualifying with `currentClass.fullName` only. I'll think about it.""","neutral"
"A single-use non implicit Ordering is an unlikely sweet spot. Skip the Ordering and write ``` sortBy (_.name.decoded) ``` instead of sorted treeOrd. ""","neutral"
"What does """"the names are encoded"""" mean to you?""","neutral"
"Whichever way you slice it, it would be good to see unit tests for equals/hashCode consistency of this class, in addition to the functional tests like `blame-aye-triple-eee.scala`.""","neutral"
"> and you need the erasure to match the inherited implementation  Isn't that what bridge methods are for? The erased signature in the superclass can be more specific than the corresponding signature in the superclass.""","neutral"
"It is what bridge methods are for; we don't have enough bridges. The erased signature can only differ between the subclass and the implementing class if the backend will handle the calls and forwarding correctly; it is not a pretty picture when you get to""","neutral"
"It passes.  But instead, I included a test that is divorved from the standard library (ie, it doesn't depend on the signature of `Option#getOrElse`). It was more convenient to test for an error due to failure to eliminate a tail call than to check for s""","neutral"
"Small point for next time: I'd prefer to this to use type local to this test case, rather than `List[Int]`. Sure, the signature of `List#map` doesn't change all that often, but there is no need to couple this test to it.""","neutral"
"Well, it looks like classfile annotations are pickled as well.  `class W extends scala.annotation.ClassfileAnnotation; @W trait X`  Decompilation shows:  ``` @ScalaSignature(bytes=""""\006\001M1q!\001\002\021\002G\005QAA\001Y\025\005\031\021a\002\037f[B$\030""","neutral"
"Because `getMethods` returns stuff like `toString` and `getHashCode`""","neutral"
"This needs because `FlatHashTable#iterator` became protected""","neutral"
"lobounds, why is it a list an not a Set (or LinkedHashSet if needing insertion ordering)?""","neutral"
"good point, you found a missing test case; your UPDATE is not enough, though, due to the `-0d` sickness it needs to use `compare` instead of `<`.  BTW: is Double (and Float?) the only example of a violation of the equals/compareTo contract on the JVM whic""","neutral"
"I believe we should retain the `Ordering` evidence here. If we decide that we need to compare elements for some reason later during a minor release, we can then do so without changing the signature of this method.""","neutral"
"Not being bound by the collections, I'd rather this had the signature      final def contains[A1 >: A](elem: A): Boolean  The difference is invisible at the user level but significant internally.  With an Any parameter it won't infer anything; with a boun""","neutral"
"The problem previously in `Wrappers` was that the byteswap-hash magic number constant in `improve` was missing a digit - the hash worked ok still, but with a lower chi-square for this test-case. When I refactored and fixed the missing digit, chi-square in""","neutral"
"I was actually thinking it might be useful to also have a class corresponding to each hash function which is mutable and allows cumulative hashing, as is the case with the old `MurmurHash`.""","neutral"
"Should this chain into another Hashing instance?  I can see that being useful potentially.""","neutral"
"Looks good.  Mind if I add a CityHash implementation in here?""","neutral"
"It seems useful, yes. Maybe we should have a separate class in that case which composes 2 `Hashing`s together.""","neutral"
"No `$outer` pointers as far as I can see - the class is defined in a top-level companion object:        Compiled from """"TrieMap.scala""""     public class scala.collection.concurrent.TrieMap$MangledHashing extends java.lang.Object implements scala.util.hashin""","neutral"
"I agree this needs to be worked out. However, we currently have a request to use custom hashing on TrieMaps. I think we should at least enable the TrieMaps to take custom Hashing objects for now. Given that we don't do this with the rest of the collection""","neutral"
"You have a point there, it would be good to get rid of this.  However, the opposing constraint is that when there is no custom Hashing object, some objects produce poor hashcodes for typical object ranges - for example (n: Int).hashCode == n. The problem ""","neutral"
"Note:  `MurmurHash`  exists in `scala.util`.   (a) Should we provide a default `MurmurHash` instance?  It's an instance of `T => Int` (b) Should we adapt `MurmurHash` to extends `Hashing`? (c) Given that we have two classes, should they both be in the sam""","neutral"
"What if we figure out if a default is provided?   We can control the default typeclass, so let's give it a real class name and throw an isInstanceOf before mangling?   Either that or we can wrap the typeclass on the way *in* to the hash map if it's an ins""","neutral"
"To avoid `isInstanceOf` on every `computeHash`, I could replace the `hashingobj` with a custom internal `Hashing` which does the mangling if it's a class returned by `Hashing.default`, yes.""","neutral"
"These 2 methods in the await object can be refactored to a different signature if needed.  I'm not sure if the Awaitable trait should live in the Await object, but if you insist, it can also be done.""","neutral"
"You're not assigning something. Just use `||`.""","neutral"
"`connectionHandler.expectMsgType[Received].data.decodeString(""""ASCII"""") must be(""""testdata"""")`""","neutral"
"The only reason we add this new scheduler is that we want to replace the old DefaultScheduler (and akka.util.internal.HashedWheelTimer.java). The old has in practice not been part of the public api (even though visibility modifier and doc annotation of th""","neutral"
"The thing is that no hashing is involved in the new timer, hence it’s more like a LamettaWheelTimer (with all those lists dangling from the spokes; Lametta is German, I think the English word for it is “tinsel”). My idea would be to back-port it to 2.1, b""","neutral"
"But FYI this is set up for trouble and you should probably revisit it. Taking the memberType of the symbol owner means it will be wrong whenever the symbol is inherited. When the type signature is """"Symbol => TypeTree"""", the right thing cannot be done.""","neutral"
"That's essentially a blacklist approach, not sure if I like it. Could use a third opinion here.""","neutral"
"that wouldn't work, cause it would return a symbol hash key, which is not a json primitive""","neutral"
"Let's be precise about what, exactly, was changed. 1. `Object#as_json` and `Struct#as_json` properly recurse through the hashes they return. 2. Circular references are correctly detected in deeply-nested arrays and hashes. 3. ??  The `as_json` method""","neutral"
"Why did you pull the `encode_json` out of the block?""","neutral"
"Perhaps this is out of `as_json` responsibility. If you wish to use circular reference detection, you should pass the encoder as an option (as the code was before, here).""","neutral"
"```ruby if options && encoder = options[:encoder]   map { |v| encoder.check_for_circular_references(v) { v.as_json options }} else   map { |v| v.as_json options } end ```""","neutral"
"here we have an utf-8 string assign to a CStdStringW, are you sure it is assigned with the correct utf-8 conversion?""","neutral"
"Because the build system changed to require them since the last release (over a year ago) and while we could include them as general dependencies, they aren't needed for the release version. When FontForge is next released, they will be needed as general ""","neutral"
"Without it, when I run   `brew uninstall fontforge; brew install fontforge --HEAD --debug --with-x`  then it fails. I press 5 to get a shell, and press up to get the previous command and rerun it, and this is what I get:  ``` ./configure --prefix=/""","neutral"
"Here, you are not checking whether the ``rewriting`` key exists in the options. but the signature of all methods of the interface declares ``$options`` as being an optional argument. This is not consistent.""","neutral"
"Excuse me if I'm missing something, but doesn't the []= method on Hash return its argument anyway, so that prev would in fact be set to the rightmost member? However, it seems to me that `prev` is not used for anything here, and could be removed.""","neutral"
"Not sure what you mean here, if I remove those three functions, how does the class work ? I'm using the same methods used in DisplaySettings.cpp. OnSettingChanging might or might not be needed, this is POC not a finished PR that is ready to inject. I can'""","neutral"
"yeah ... write only kind of regex. It looks for <user>/repo/<query> where query is optional and `\/` is needed to encode the verbatim `/`.""","neutral"
"this is wrong. you should not talk about the service id but ask a csrf provider. the bridge is usable outside the full stack framework""","negative"
"```ruby # If Date bits were provided but blank, then return nil ```  Should be  ```ruby if missing_parameter = [1,2,3].detect{ |position| !values_hash_from_param.has_key?(position) }   raise ArgumentError.new(""""Missing Parameter - #{name}(#{missing_paramet""","neutral"
"Can clarify this with `Hash#fetch`:  ``` seconds_to_advance = options.fetch(:seconds, 0) + 60*options.fetch(:minutes, 0) + 3600*options.fetch(:hours, 0) ```""","neutral"
"you should not change the signature of the protected method as this is a BC break. Do the call to ``$request->getRequestFormat()`` in the calling method""","neutral"
"According to the output of `brew audit dfc`, this line should read      system """"make PREFIX=\""""#{prefix}\"""" MANDIR=\""""#{man}\"""" install""""""","neutral"
"As mentioned in PR desc. according to the docs of Lighttpd, `https` is always first when request is encoded.""","neutral"
"Instead of throwing a BadCredentialsException here (which means it has to be catched in the CurrentPasswordValidator to avoid getting a 500 error when applying the validator, which is not done currently), wouldn't it be better to return false in ``isPassw""","neutral"
"Would like to see this encoded as a Requirement at some point.""","neutral"
"Would this work?:  ```ruby object.is_a?(Hash) && object.all? { |k, v| k =~ /\A-?\d+\z/ && v.is_a?(Hash) } ```  I'd also move this method below the `each_element` one, assuming it's needed as an extracted method at all.""","neutral"
"Are you sure of these Gameobjects IDs? I don't see them in sniffs, at least for map 469.""","neutral"
"i watched several videos on youtube and chose some gameobjects which have the same model, maybe you can give me several sniffs than i can do it correctly""","neutral"
"That's what I have in sniffs which seems to be mostly the same spawns than @Foldor : ```sql SET @OGUID := XXX; DELETE FROM `gameobject` WHERE `guid` BETWEEN @OGUID+0 AND @OGUID+37; INSERT INTO `gameobject` (`guid`, `id`, `map`, `spawnMask`, `phaseMask""","neutral"
"Why not? In some cases you will in fact know when the private keys were generated, even though you don't actually have them. For instance that's true for keys generated by the client-side Javascript in Coinpunk.""","neutral"
"Why 80 bytes? That's significantly larger than a hash, yet still too small for a announce-commit sacrifice.""","neutral"
"Nit: pass hash by reference.""","neutral"
"What tests are you actually using this for? It's not much code to actually create a """"real"""" stub certificate (depending on what fields you need) - having separate constructors for testing is nasty :-/""","negative"
"I agree with @grumpydev here. There should be no ctor just for testing purposes. If it's difficult / cumbersome to create a fake certificate then maybe we should provide some test helper for that instead. If the Ctor was already there then it must've been""","neutral"
"I though about that but I couldn't create a `HashedWheelTimer` from an `Executor`, and you can't pull the `ThreadFactory` out of the `Executor`.  Also people might be confused if one of the threads in their `Executor` is hijacked by the `HashedWheelTime""","neutral"
"Yes. In the depths of the `NioClientSocketChannelFactory` it created a `HashedWheelTimer` with no arguments and that used `java.util.concurrent.Executors.defaultThreadFactory`""","neutral"
"Yes, @viktorklang We can probably reuse one `HashedWheelTimer` for the whole `NettyTransport`.  So @drewhk correct me if I'm wrong. This seems to be per outbound association. Are we creating this for every connection to a new remote system?  ""","neutral"
"what is the advantage of this `Base64` (which adds another dependency) over java.net.URLEncoder/ULRDecoder ?""","neutral"
"Make it a `git__memzero` then and let's ship this.  The idea of allocating SSH credentials even when SSH is not available sounds just reasonable to me. Specially since you can also check for SSH availability using the `git_libgit2_features` api call.""","neutral"
"Why would the callback be null? Should this not be verified for integrity? ""","neutral"
"I have the null setting when the next decode phase starts at the top. Do you mean nulling it out immediately after the out.add() is called so if something happens in between it doesnt throw?""","neutral"
"I can't recall where now, but I had found that method on some page or project source code.  After some more research, it looks like there's a less hacky method available with sockaddr_ll.""","neutral"
"I agree it's a security issue waiting to happen in a future code change. I'd strongly prefer a different solution here, ie one where the password is set to empty in the testing code instead of bypassing the check.""","neutral"
"this needs a comment in `ActorCell.newUid` so that nobody gets crazy optimization ideas which then break hashing""","neutral"
"I hope i don't bother you. But you should add this to the imports as well. (I know this is NMS code but there is already a CraftBukkit import section so this won't cause any additional work and improves readability) Don't forget the DamageCause part.""","neutral"
"@andrepl You talk about concern for how nms and the deobfuscation handles constants... this is why Bukkit conventions are to do minimal diffs so constant value changes are easily seen where they are done. There is no reason to embed the short1 variable un""","neutral"
"Pretty `toString()`, `hashCode()`, and `equals(...)` please.""","neutral"
"Maybe make this a sub-type of DecoderException ?""","neutral"
"Throw DecoderException""","neutral"
"I think we shouldn't assume that the payloads are UTF-8 strings. Maybe it should rather be base64-encoded?""","neutral"
"Do you mean, they could be base64 encoded? If so, do you know how to figure out how they were encoded?""","neutral"
"I think BytesRef.toString is too verbose since it uses 4 chars per byte ('0xc3' for example). Maybe we could directly call `currentPayloads[j] = Base64.encode(curPaypoad.bytes, curPaypoad.offset, curPaypoad.length)`?""","neutral"
"uploadNewCredentials is not an operation that is currently supported by nimbus.  We can put it back in as part of a future pull request.""","neutral"
"These can also be added back in when uploadCredentials has it's own pull request""","neutral"
"I don't think we can take external code unless all contributors have signed the CLA.  /cc @isaacs ""","neutral"
"Thanks a ton for taking this on, @domenic.  I just signed the CLA.  I think I've forgotten most things about the V8 API since I wrote Contextify a couple of years ago, but I'll check over the code and help any way I can.  I've accepted various pull reques""","positive"
"Yep, that's correct. Just don't forget to declare a new HandleScope or the Local becomes rooted in the existing HandleScope (i.e. possibly leaks, possibly becomes unhinged if there is no HandleScope.)""","neutral"
"I think there is some drift between the comments and the current function signature (filename is not a current param...). I know this did not happen in this particular change, but maybe we should we clean this up?""","neutral"
"did you forget to remove this part?""","neutral"
"You can also use the official [code sniffer](https://github.com/cakephp/cakephp-codesniffer).""","neutral"
"You need to put this to require as well because its required for the tokengenerator. Without it the csrf component is not really useful. Also you probably do not need ~2.4. I guess something like ~2.2 is enough (needs examination). Furthermore, its miss""","neutral"
"true because its used in tests. also its missing suggestions for dependency injection, httpfoundation, templating and kernel for all the extensions.""","neutral"
"I've added this to `require-dev` and added suggestions for `symfony/twig-bridge` and `symfony/framework-bundle`. I did not add suggestions for dependency injection, HTTP templating or kernel, because the corresponding form extensions don't *add* functiona""","neutral"
"There's [240 more](http://bugs.jquery.com/query?status=assigned&status=closed&status=new&status=open&status=pending&status=reopened&type=feature&resolution=notabug&resolution=patchwelcome&resolution=plugin&resolution=wontfix&resolution=duplicate&col=id&co""","neutral"
"Why does injecting a script _require_ the ajax module?    As for """"_"""": it's a bogus inference that means nothing. jQuery UI uses it, jQuery uses it... but all it means is that we can close tickets as """"Won't Fix"""", because it's not for user code to mess w""","neutral"
"You can't load a script using script tag injection synchronously.""","neutral"
"itostr() does ``strprintf(""""%d"""", n)``, which is for signed integers, so should we better use ``strprintf(""""%u"""", GetDefaultRPCPort())`` instead, as we have an unsigned short as port number?""","neutral"
"My understanding is that this is well defined.  The implicit type conversion is from unsigned short to signed int, which is always safe.  (Since the short is unsigned, there is no sign to extend.)  The compiler doesn't even blink at this with -Wall, but i""","neutral"
"Alright I'm fine with this patch then, but now I'm interested in which lines give you that signed/unsigned warning, as we are always interested in finding and fixing these :).""","positive"
"No problem here, it is entirely correct: calling itostr casts the unsigned short to a signed integer (which is larger, so there is never undefined behavior), before feeding it into strprintf as a signed integer (%d). ""","neutral"
"hmm, that’s a tough one: I cannot really write that class in Java for real, and writing a Java copy runs the risk of bitrotting, as would documenting the method signatures translated to Java.  Wait a second, I have an idea!""","positive"
"It is only a security risk when used with TLS/SSL, so maybe this could be:  Note that GZipMiddleware is considered a security risk on sites that use HTTPS""","neutral"
"Fair point, how about:  Note that using GZipMiddleware allows attacks that would nullify the security provided by SSL/TLS.""","neutral"
"ah, no, we didn’t; forget it.""","neutral"
"Shouldn't the assigned value be `jQuery.fn.toggle`?""","neutral"
"The old behavior was to only use the events toggle if the first *two* arguments were functions, since that's its signature. It may not matter, but it's worth noting.""","neutral"
"it's a bit too obfuscated for my tastes here. What are the savings from doing it this way?""","neutral"
"This is a public method so we shouldn't casually change its signature.  It should continue to take a single `arguments` parameter, and then `_on_request_body` should merge `body_arguments` and `query_arguments` into `arguments`.""","neutral"
"I like the first idea, saves a few lines of code and we won't forget to add it (perhaps as another pull or commit for this one?).  I can't comment on the Boost.Thread stuff, but as we include or somewhere else use it (the lib is there), why not ... perhap""","neutral"
"Because I'm always the one who forgets to add that comma later when adding another item to an array. I can remove it if need be.""","neutral"
"Usually we set event identifiers in `setEventManager()`, which ensures that they happen on injection. That also simplifies the `getEventManager()` implementation, as it only needs to call `setEventManager(new EventManager())`.   On Wed, May 8, 2013 ""","neutral"
"should be:  **if (isset($name) && ! empty($name) && $this->cookie($name))**""","neutral"
"should be: **$this->set_cookie($name, '', 0);**""","neutral"
"This is not something you can just do. It will break every encoded cookie out in the wild.""","neutral"
"This is incorrectly placed. It should be under the method signature. ""","neutral"
"I guess it should. I was more concerned about the hostnames as sharing cookies between domains is going to cause problems. I forgot about path based cookies though.  Both Client::_storeCookies() & Client::_addCookies() will need to be updated.""","neutral"
"@markstory To follow the [RFC 2109](http://www.ietf.org/rfc/rfc2109.txt) (section 4.3.1) the path should be the base path of the requested URL when not specified.  > Defaults to the path of the request URL that generated the > Set-Cookie response, up t""","neutral"
"@markstory Why do you trim the dot from the domain? It can cause security issue. The `cakephp.org` cookie domain is accessible only by the `http://cakephp.org`, but the `.cakephp.org` cookie can be accessed by `http://cakephp.org` and `http://bakery.cakep""","neutral"
"In RFC 2109 an explicitly set domain must always start with a `.` (section 4.2.2). Only if the domain is omitted will the  leading `.` be missing (section 4.3.1). Based on the domain matching examples, the rules seem like a cookie's inclusion in a request""","neutral"
"Just as curiosity, I was looking the [`DateTime` documentation](http://us2.php.net/manual/en/class.datetime.php) today and they have the constant for the RFC formats.  Form the [cookie RFC](http://tools.ietf.org/html/rfc2616#section-3.3.1), it could be ""","neutral"
"Amending response: Valid as is, see other location spam comments""","neutral"
"Not sure if it’s worth it, but you could avoid creating a new array with each iteration by assigning the current exterior to a reusable global length-1 array.""","neutral"
"That struct looks pretty good. For the basic version (i.e. `git_clone`) all you should need to provide is how to tell you about progress and what branch to checkout. I think we might want to add a flag saying whether we want to ignore SSL errors.""","neutral"
"This function still feels like a big hack to me. I don't think you should create another `abort` method to pass the data you need. I'd recommend creating an exception class (similar to [`ForbiddenError`](https://github.com/reddit/reddit/commit/633a7104913""","neutral"
"Also do not forget about code style: 1.9 hash""","neutral"
"Can just use the above hash map until it becomes an issue with an increasing amount of migrators I guess.""","neutral"
"encrypted?""""""","neutral"
"Well, you're trying to mitigate BREACH here, which already requires the attacker MITM with a TCP proxy and can drive the victim's browser. A timing attack on CSRF would have the exact same setup, but rather than using the TCP proxy to measure the length o""","neutral"
"Note that I am not one to FREAK OUT at every use of `String#==` either [[1][1]] :P But given the attack this patch is intending to mitigate, I think it's warranted  [1]: https://github.com/pbhogan/scrypt/pull/15""","neutral"
"Please run `brew audit oinkmaster`.""","neutral"
":x: This not follows your own method signature. Expected string passed Exception instance""","neutral"
"@param  string|\Exception $fault ?? This is original method signature.""","neutral"
"@Maks3w Actually, `setAttributeWithSanitization()` will (eventually) call `sanitizeUri()`, so the value is safe.""","neutral"
"What do you think about   ```ruby user = model.find_by_email(email)  # If no user found and allow_username_or_email_login is true # we look for user by extracting part of his email if !user && email && ldap_conf['allow_username_or_email_login']   ""","neutral"
"\`sanitize_helper\`""","neutral"
"hmm... It works for `assertions.rb`. But running the tests for `sanitizers.rb` gave me 195 failures. What's weird is, I don't get any errors a la `uninitialized constant Loofah`, the tests just fail.""","neutral"
"can you use Ruby 1.9 hash syntax?""","neutral"
"This is not necessary - it's a developer-supplied value, not user input. Also, the next two lines do enough to sanitize the value.""","neutral"
"This is sooo much better than the `ldap_prefix = ldap ? '(LDAP)' : ''` line of code :)""","positive"
"I thought it would be easy to disable by setting enabled: to false. Though I was supposed to make it default to true.  Should it be changed to disabled?: ```yaml ldap:   key: val pam:   disabled: true   key: val ```""","neutral"
"You can configure any provider to be icon provider by setting login_form: ```yaml pam:   login_form: false ``` Though, it the wont pass  app_id and app_secret as first parameters... Why do those providers require them to be arguments instead of bein""","neutral"
"Yeps. Idea is that email is required only to create new user. Authentication do not require it (if user is found).""","neutral"
"To save the trouble of doing this, I just kept ```ldap_enable?``` and added a new ```shibboleth_enable?``` for the same purpose. Nevertheless, I agree with this approach as it is cleaner.""","neutral"
"In shibboleth configuration, there is no ```app_id``` nor  ```app_secret```, and  ```login_form``` is  ```false```. This way, ```icon``` is ```false``` and also ```options['login_form']``` is ```false```. So the options hash will be passed to configure ""","neutral"
"Why do you do this either way, ```options['login_form']``` is ```true``` or ```false```? Shouldn't this depend on ```icon```, instead? Something like: ```ruby if icon   Gitlab.config.omniauth.form_providers << provider end ```""","neutral"
"Yes. eg. above `pam['gecos_map'']` is passed to provider here. `icon` is true only if both 'app_id' and 'app_secret'  are given. And any case, all options are passed as a hash to provider (in both cases).""","neutral"
"Also this is for the purpose that you can have shibboleth as an icon (like github) or as text button (like you have it in you branch). To keep shibboleth as login button (text instead of icon) write in `gitlab.yml`: ```yaml shibboleth:   login_form:  ""","neutral"
"As I noted below. this should be in above: ```yaml login_form:   fields: false ```""","neutral"
"Wouldn't be better to just `clear` the hashes in these methods instead?""","neutral"
"Sorry, we do - it's the user supplied hash. Got confused there for a minute :smile:""","neutral"
"`$this->kernel->getStartTime()` cannot return null. So you can safe a condition check. Btw unrelated, kernel->getStartTime() returns -INF, which is probably also problematic as INF not always supported and it violates the phpdoc which says, an integer is""","neutral"
"As long as we're improving code quality, could stop mutating the `options` hash here.""","neutral"
"Why is `dirs` a hash?  Shouldn't it be a list?""","neutral"
"re select specific coins: If you read the original motivation for this patch it was to prevent linkages of addresses/private-keys.  Selecting individual coins doesn't matter for that.  re the RPC command arguments: I'm not sold that it's worth doing what ""","neutral"
"Please add options to configure password and database""","neutral"
"While i aggree this generate less code, but readibility will be completely sacrificed, dont you think? Ah, i forget, you the one who put a single ternary statement which exced more than monitor space into a single line :P  @timw4mail @philsturgeon any o""","neutral"
"AFAIU, earlier versions of PHP has security issues and as we have other password encoders, why would we want to support PHP versions with known issues?""","neutral"
"The issue is only with passwords that got the high bit set on some chars for some specific combination of chars (not even valid utf8 chars). I think many could live with that minor risk.  I myself would want to use this code also on pre 5.3.7 platforms","neutral"
"Ok, i would then prefer that the whole start stop time calc is done there. Don't have half in decode and half in get overlay.""","neutral"
"> before execution even gets here  i.e. while jekyll is running.  Basically the same problem as described [here](http://stackoverflow.com/questions/9503579/testing-a-commandline-application-with-cucumber-aruba-timecop-how-to-inject-the), but neither s""","neutral"
"you should probably initialize the path of the list with m_vecItems->GetPath() here, since you're assigning that at the end to """"items"""". See Pull request 1176 (https://github.com/xbmc/xbmc/pull/1176) where tvshows/seasons watched-filtering is using the li""","neutral"
"I think it might be better to add an optional argument to `cookiejar_from_dict` rather than have a new function that duplicates almost all the logic. Something like:  ```python def cookiejar_from_dict(cookie_dict, cookiejar=None, overwrite=True):     ""","neutral"
"Perhaps this method should not directly tested if you need to use reflection hacks to test it.""","neutral"
"Could simple unset them in CommandTask::getShellList from listing. TBH that is hacky at best. Using reflection to check for a attribute marking it as hidden would slow it down considerably but could be a clean way to do it.""","neutral"
"This will not work if you define several encoders using bcrypt (for different classes) as you are forcing the id.  You should return the data needed to build the encoder instead, like done for other encoders""","neutral"
"How do you return the reference to the service """"security.secure_random"""" then, that the bcrypt encoder needs in its constructor? Symfony\Component\Security\Core\Encoder\EncoderFactory->createEncoder($config) only allows a plain array with no references to""","neutral"
"Well, you may need to refactor some stuff. But the way you do it currently is broken as soon as you have several classes using bcrypt (they would all use the config of the last one, thus not respecting the cost)""","neutral"
"I guess @elnur could take a look at how it is done in the method Symfony\Bundle\SecurityBundle\DependencyInjection\Security\Factory->createAuthProvider()  There a new definition is created in the DI container for each instance. I guess that the same thi""","neutral"
"Another (and more clean solution) is to rewrite the class Symfony\Component\Security\Core\Encoder\EncoderFactory so that it does not try to create the Encoder objects on its own (using $reflection->newInstanceArgs()), but instead makes use of the DI to cr""","neutral"
"well, at least using a more specific name to make clashes less likely (``SYMFONY_BCRYPT_PREFIX`` for instance), and wrapping it in a ``defined`` check""","neutral"
"This is original code https://github.com/symfony/symfony/blob/master/src/Symfony/Component/DependencyInjection/Loader/XmlFileLoader.php#L490""","neutral"
"I'm wondering what to do for this. I can't find a way to determine if a sub pattern matched or not. Assigning the parameter's value here would break default values (non matched params would be assigned an empty string). Any idea ?""","negative"
"include `` around django.contrib.auth.hashers.PBKDF2PasswordHasher""","neutral"
"Wouldn't it be better to create a compiler pass class for that logic directly in the DependencyInjection component?""","neutral"
"and you would then want to move that logic into ``Symfony\Component\DependencyInjection\Compiler\MergeExtensionConfigurationPass``?""","neutral"
"This is also not a change in the phpdoc and I would argue that we want a `PropertyPath` here (`ViolationPath` also implements `PropertyPathInterface`).""","neutral"
"Well, we are not responsible if something stupid is done manually by the developer. So a ViolationPath would just be as wrong as an array or a subclass of PropertyPath that behaves strange. We can only make sure it's flexible enough and  that's what the i""","negative"
"I don't see the problem - it is restricted to the admin role due to the """"as: :admin"""" on the next line. This change whitelists the attribute for code that is executed with the admin role only.  Where could this be abused? Using it still requires an expl""","neutral"
"in case of thousand projects its not a best idea.  Maybe do 2 queries? current_user.authorized_projects.search && Project.public.search""","neutral"
"I chose char* as `PEM_read_bio_PrivateKey` doesn't accept a const ([here](https://github.com/joyent/node/blob/master/deps/openssl/openssl/crypto/pem/pem_pkey.c#L75))  I suppose another option would be to cast with `const_cast`, my assumption is that thi""","neutral"
"I was following the style here: https://github.com/joyent/node/blob/master/src/node_crypto.cc#L372  The preferred style would be:  ```c++ bool r = sign->SignFinal(&md_value,                          &md_len,                          buf,          ""","neutral"
"Oh for Ruby 1.9 hashes! :crying_cat_face: ""","negative"
"Also, `data[cipher_offset + 1]` looks like it could be an out-of-bounds read.""","neutral"
"Typo in the name (you wrote autheTNication). Moreover, as you added the use statement, you can simply use """"AuthenticationService"""" as well in each docblock.""","neutral"
"Unsigned int or size_t? You're comparing it to unsigned values in node_crypto_bio.cc and I wager it's always going to be > 0 anyway.""","neutral"
"`assert(read_head_->write_pos > read_head_->read_pos)`? They're both unsigned so if a bug sneaks in where read_pos > write_pos, read_pos - write_pos wraps around.""","neutral"
"You're still repeating yourself here: the expression `new ParHashMap[A, B](hashTableContents)` is copied verbatim. Why? Method `par` already does that.""","neutral"
"So that I don't forget. We also need to change `versionFormat`!""","neutral"
"... to clarify: the only instance where """"holdSurface"""" is called in DXVA.cpp is by CDecoder. Now for software decoded we don't pass through this channel so in that case we will are using """"unheld"""" surfaces potentially being released while you still need the""","neutral"
"HoldSurface() is needed for hardware decoder only because the surfaces are shared and the decoder should not release them until the processor is destroyed. For software decoding the surfaces are exclusively controlled by the processor, so they don't have ""","neutral"
"HoldSurface is a trick to handle the termination of the decoder. It shouldn't be necessary when the processor is the only object dealing with the surfaces. To check for yourself, you can switch the DX runtime to debug mode (with the DirectX Control panel)""","neutral"
"This is a signature change, and should be removed.""","neutral"
"I gave my opinion how I would solve your issue. Either you trust the passed parameters (because you defined them yourself or you validated them when they were specified by a user), or you don't trust them at generation time (which means you probably need ""","neutral"
"one way to whack the mole more reliably and get more encapsulation to boot: leave this intact and provide failing implementations of all Symbol methods in the StubSymbol subclasses  I'm figuring out whether this is doable. There's also risk with missin""","neutral"
"We need only one copy of it - it perfectly fits to be static.  Other solutions looks like a workaround/hacks: make variable non-static and create static instance of class to have only one unique non-static member variable.  We don't need constructors, d""","neutral"
"!m_strPassword.empty()""","neutral"
"This routine is only ever called with a std::string, so I suggest changing the signature.  This then allows you to drop the strcmp() which is gonna warn on some compilers.""","neutral"
"I don't know what happen here but this Component is using the new exceptions. This should be, at least, `Crypt\Exception\ExceptionInterface`""","neutral"
"Yes, that's true. I fixed also in the other subclasses of Zend\Crypt.""","neutral"
"All of the examples say that `options` is a hash, will it ever not be?""","neutral"
"@akrabat Oh, I see you point, I for some reason though the dsn was all encompassing including stuff like username and password.  I'll fix these pronto.""","neutral"
"This wouldn't really break any security configurations I don't think.  The hinclude tags just wouldn't work until you changed the access control:      { path: ^/_internal, roles: IS_AUTHENTICATED_ANONYMOUSLY, ip: 127.0.0.1 }  to:      { path: ^/_internal/""","neutral"
"Why not a simple check for `null`? As the provider is injected in the constructor the object will be type hinted?  Is this to guard against people doing crazy things while extending the class?""","neutral"
"@jstout24 @Tobion this feature is a small hack, to provide support for rare use cases, when you're forced to have that form (ie. PayPal integration etc.) this should not be used as every-day practice?  @jstout24 what is yours point to have multiple forms ""","neutral"
"got a failure removing it:  ``` 1) Failure: test_0004_nested array with strings that should be hashes(NestedParametersTest) [/Users/guille/code/rails/actionpack/test/controller/parameters/nested_parameters_test.rb:68]: Expected nil (NilClass) to respond t""","neutral"
"``HashWithIndifferentAccess`` is overriding [#dup](https://github.com/rails/rails/blob/master/activesupport/lib/active_support/hash_with_indifferent_access.rb#L182-186) and it doesn't call to ``super`` or ``initialize_dup`` never, so if we override ``init""","neutral"
"Okay, I see you use fully qualified names here. It would be more standard to encode them as `com$acme$Foo$Bundle` in the same way as the compiler does in `expandName` rather than inventing a new means to do this.  In any case, I'm still against putting ""","neutral"
"Oh wow, didn't realize it's so complicated. Then how about renaming `ExtractorType`, so that it doesn't trick people into it being an ultimate authority? Something like `HasUnapplyMember`. Also a comment here most definitely will help.""","negative"
"FFS... GitHub lost my comment :( Ok lets write it again but short:  It's """"fix/hack"""" for rendering `TimeType` and `$options['with_seconds'] = false`, to explain it check those tests: [old](https://github.com/symfony/symfony/blob/master/tests/Symfony/Test""","negative"
"Making this an optional hash parameter would be nice.""","neutral"
"Any benefits for using a hash? More options in future?""","neutral"
"I assume you researched this, but I'll ask anyway, is there no more """"direct"""" way to get a URL encoder?""","neutral"
"Wooow, nope. Let's make AmigaOS stick to the default cross-platform SHA1 implementation. This hack is way too ugly.""","negative"
"I dunno, it's kind of a huge hack, I wouldn't worry about people relying on it. Especially since we want to completely kill it. The worst that happens is some minor extra stderr output, right? Until the day we kill it completely.""","negative"
"These seems a bit silly - you don't need to hash the uniqid, it's already supposed to be unique!""","negative"
"Sadly not,  the assignment works, but then after the code has executed the assigned value is lost again :(""","negative"
"Ugly hack is ugly. I will fix it.""","negative"
"Yeah! I didn't pour half my life into stupid old pattern matcher so you kids today could forget about isIntRange!""","negative"
"Sorry about the TODO. I feel lost sometimes, because I worry about too much """"ticket noise"""" but at the same time signature changes do break binary compatibility, so I don't feel ok just unilaterally making the change myself.""","negative"
"AH.. I hate to be annoying, but why not just call it 'hash' if we're going to change it.   Either one is fine really.""","negative"
"Thread safety of the compiler is a cruel joke. No, it's not, like the rest of it. I don't have any understanding of where or how thread-safety is supposed to enter into my considerations. But I KNOW I never signed up to start pretending the compiler is th""","negative"
"Alright, thanks. I don't have access to my dev environment at the moment, so I'll have to fix what you commented on tomorrow or the day after.  Thanks again, Trustin :)""","positive"
"It's more elegant to reinterpret_cast the return value in crt->ExportChallenge. That gives ExportChallenge and ExportPublicKey the same return type which is nice from an API perspective. As a general observation, unchecked casts at call sites are a great ""","positive"
"Don't forget: V8 is smarter than us all :P""","positive"
"Because I trust @Seldaek who spent time doing benchmarks on real-world apps.""","positive"
"Can you just change this line to:      if ( ! $this->_smtp_connect() OR ! $this->_smtp_authenticate())  ... it would be a bit more readable. Otherwise it's great - we'll merge it in.""","positive"
"Well the current code sniffs complain about it. We could always change the rules :smile:""","positive"
"Don't forget to remove that :).""","positive"
"Better not give the code sniffer reasons to complain :smile: ""","positive"
"Indeed.. I never saw anyone use them in a bundle, so I tend to forget they exist :) Updated the code.""","positive"
":-)  It is....  I couldn't think of another way to detect if the $value was already encoded or not.  Doing this will make it so the $value isn't encoded twice.""","positive"
"yes, just checked the documentation, i'm changing to array_key_exists :)  the code will still be faster. as we'll only do hash lookup instead of plain walk""","positive"
"Thanks,  but no, it isn't, they were test keys removed before publishing :-)   but now that I think about it,, to compute the Authorization it reads the access key and the secret Key, we have to add it to the test.""","positive"
"@macksmind That's right. Also, @steveklabnik , it's because during the context of the test `SSL` is defined as an acronym, and the test is testing the correct inflection on non-acronyms. :)""","positive"
"Please, use 1.9 hash syntax. Thanks :)""","positive"
"Let's go with `ensure_reset_password_token!` here too. You can also change the line 47 of this file to call this new method. :)""","positive"
"@DaQuirm """"Never allows a change to SUBJECT"""" reads a lot better than """"Never allows to change SUBJECT"""" in my opinion.   While English is my first language, I'm not an authority over the language. :) ""","positive"
"Use default parameter if not set by params hash. If you know less ugly way to do this, please tell me how :)""","positive"
"Hm, we'd be creating extra arrays anyway to generate a final hash, will end up being the same as the current `hash.merge` I think. I can rollback or use your change if that's not a problem :)""","positive"
"Hahah """"too clever"""". I didn't like the clutter of the other one, and neither did Code Climate :)   I was thinking having a method for it was better than  ```ruby # Convert this post into a Hash for use in Liquid templates. # # Returns the representa""","positive"
"good point: I removed the hackery""","positive"
"I have no idea either, I just trust the spray guys""","positive"
"Added Björn to trust list :)""","positive"
"It helps debugging, and no security is violated as there is none :)""","positive"
"I blame the computer :-) no, it should of course go together with the MurmurHash class, I think I move it to a separate file, to avoid license ambiguities, also makes sense since we use MurmurHash from other place also.""","positive"
"Also if there was support for unsigned integers in Java :-)""","positive"
"Sure can do. Privacy is a right!""","positive"
"The `as_json` requirement is a little looser than you are thinking :)  It's meant to produce a JSON representation of the object, which includes Ruby objects that have a clear meaning to the JSON encoder, like symbols and times. That's a natural way for a""","positive"
"Forget about it :-) all fine.""","positive"
"Orhhh... No.. It blows up whole stack. :(  To modify signature of `write_normal()` and `write_deflate()` we need to modify `struct git_filebuf` `->write`. Than git_filebuf_write()`. Than config_file.c and odb_loose.c...  We need better solution. ""","negative"
"Aliasing types like this is a cardinal sin in that it makes things more obfuscated rather than less.  (""""What's this ExtType type?  What values can it have?  Oh, it's just v8::ExternalArrayType - why don't they just say so!"""")""","negative"
"This seems a bit awkward (the `if ... continue`) part; I don't expect a function named `port_*` to return anything, and then it does return a dict which gets discarded... it's just weird. I think it might be better to just port all the cookie settings en ""","negative"
"Ah I forgot about that and didn't test properly, sorry. The buildout directory is now included in the install whitelist. I've squashed the commits.""","negative"
"I would like this to not be in the API at all. It is very difficult to get this right such that you don't introduce SQL injection attacks like the current implementation allows.""","negative"
"This impl is weird. Uses system identityHashCode for hashCode AND equals?""","negative"
"This code again! Will this hack never tire of creating new issues.""","negative"
"Yeah, I'm capable of working around it.  A setting which disables swing would be thrilling, way ahead of what I'm currently doing, """"git merge origin/java7"""" with periodic annoying failures on swing if I forget.""","negative"
"Looks fine to me!  On Jul 8, 2013, at 10:12 PM, Joshua Peek <notifications@github.com> wrote:  > In activesupport/lib/active_support/message_verifier.rb: >  > >        else > >          raise InvalidSignature > >        end > >      end > >   >""","positive"
"Formula updated to address this (would be nice if brew audit warned about this...)""","positive"
"I trust you""","positive"
"got it~ thanks!  On Sat, Mar 31, 2012 at 2:07 AM, Jack Nagel <reply@reply.github.com> wrote: >> +class Mpfi < Formula >> +  homepage 'http://perso.ens-lyon.fr/nathalie.revol/software.html' >> +  url 'https://gforge.inria.fr/frs/download.php/30130/m""","positive"

==> datasets/jira.csv <==
"Polarity","Text"
"neutral"," I'm backporting this to 3.4 and 3.3 branches. --Michi"
"neutral","+1 overall. Here are the results of testing the latest attachment http://issues.apache.org/jira/secure/attachment/12508207/ZOOKEEPER-1263.patch against trunk revision 1214571. +1 @author. The patch does not contain any @author tags. +1 tests included. The"
"negative","Bug Flavio more? Seriously"
"neutral","Integrated in ZooKeeper-trunk #1266 (See https://builds.apache.org/job/ZooKeeper-trunk/1266/) ZOOKEEPER-1104. CLONE - In QuorumTest"
"neutral","The patch no longer applies. Abmar"
"neutral","Integrated in ZooKeeper-trunk #271 (See http://hudson.zones.apache.org/hudson/job/ZooKeeper-trunk/271/)"
"neutral","3.0.0 has been released"
"neutral","That is my understanding. Looking at the dtd"
"neutral","No reply"
"neutral","Updated in 1.2 branch. David"
"neutral","As Wing Yew said"
"neutral","See comments above"
"positive","After re-compiling the applcation and re-deploying everything worked properly"
"neutral","I mailed jsr-206-comments@jcp.org and got the following response from Jeff Suttor: 'hi Daniel"
"neutral","reg_name has been accepted as valid URI syntax since Xerces 2.6.0. This may change in the future if XML Schema 1.0 moves up to the RFC 3986 syntax which excludes this production. Xerces CVS currently supports the XML Schema 1.0"
"neutral","Venu committed your patch for Xerces 2.6.0. Please verify."
"neutral","This bug is 3 years old. Anybody looking to fix it?"
"neutral","The problem is not in the SAX parser. The problem occurs if you give the -server flag to the jvm (jdk 1.4/1.3) e.g. java -server <sax parser class> on a really big file. Will cause a stackOverflow. Greg Meagher"
"neutral","See bug 5694 for the DOMException problem."
"positive","Hi George"
"positive","I verified the fix using the xml-xerces_20040107172932.tar.gz CVS snapshot. Thanks!"
"neutral","I tried using your testcase on Win95/IE4"
"neutral","checked in"
"neutral","Added 'onRowInserted' callback to TreeTable"
"neutral","This appears to be a duplicate of XALANJ-2301. That bug report contains a one-line patch (supplied inline in the text of the bug report)."
"neutral","closing this issue."
"neutral","Xalan-Java appears to be operating correctly."
"neutral","First I want to verify that Gretchen's fix >Additional Comments From Gretchen Chiaramonte 2003-09-22 20:04 ------- for this bug works for me as well using Xalan 2.6.0. Second"
"neutral","This bug has been fixed in Xalan Java 2.5.2. Please verify."
"neutral","Original reporter is not available. This report has now 'timed out'."
"neutral","*** This bug has been marked as a duplicate of 6155 ***"
"neutral","Still happens to me. Steps to duplicate: 1. Start IE5.5 on Win2k - open java console from the 'view' menu. 2. Download xalan-j_2_2_D11.tar.gz to server. 3. tar xzf xalan-j_2_2_D11.tar.gz (extract to location on a webserver - for me this was /home/httpd/html) 4. navigate to http://SERVER/xalan- j_2_2_D11/samples/AppletXMLtoHTML/appletXMLtoHTML.html"
"neutral","AFAIK"
"negative","Unfortunatly"
"neutral","Integrated in Struts2 #551 (See https://builds.apache.org/job/Struts2/551/) WW-3914 solves problem with returning always system implementation of FileManager (Revision 1405930) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/xwork-core/src/main/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactory.java /struts/struts2/trunk/xwork-core/src/test/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactoryTest.java"
"neutral","Already resolved with WW-3414"
"neutral","I am also having the same issue with a java.sql.Timestamp based attribute. The date I entered into the field was 'not a date'. Of course"
"neutral","> Would it have an impact to remove this 'name' attribute from the generated 'form' tag ? YES! If you need XHTML strict compliance"
"neutral","Assigning this to future until the dependent XWork enhancement is made."
"neutral","Integrated in Struts2-JDK6 #573 (See https://builds.apache.org/job/Struts2-JDK6/573/) WW-3928 Rollbacks changes introduced with WW-2749 to allow work with mod_jk and so on (Revision 1415770) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/plugins/tiles/src/main/java/org/apache/struts2/tiles/StrutsTilesRequestContext.java"
"neutral","Ported the solution of WW-2551 to the Struts 2.0 branch."
"neutral","Resolving this issue as the original problem has been fixed. Please open a new ticket if you feel session invalidation should also be addressed."
"neutral","This is by design"
"neutral","we're moving away from dojo integration in struts2"
"positive","yay! it should be really really easy (not including the test"
"neutral","This has been committed in XWork and will be part of the XWork 2.1 release. See: http://jira.opensymphony.com/browse/XW-541"
"neutral","Reporter asked for this to be closed."
"neutral","Makes sense to me."
"neutral","duplicate of WW-1598"
"neutral","Hellow"
"neutral","As of r438174 "
"neutral","I believe this is an issue. I have an action saveAction which I want to chain to editAction whenever there is a validation error. This is often necessary because a JSP will be displayed which has dynamic content such as a selectable list of items. However"
"neutral","This has been fixed in CVS. You can get the latest xwork.jar (which fixes the problem) from http://ivyrep.opensymphony.com"
"negative","Given the dependencies"
"neutral","You are only flushing the writer"
"neutral","This was fixed by having all the items in the action chain having their properties copied over to the new action."
"neutral","Property editors may throw a PropertyException with a bundle key and this will then be localized in ActionSupport."
"positive","Thanks. The problem is with deferred node expansion"
"neutral","Marking this issue as resolved. Reasons: - Not reproducible. - No feedback from reporter. - If there was a dependency issue"
"neutral","Verified. I added the info to the RELEASE_NOTES file."
"neutral","Verified. I added the info to the RELEASE_NOTES file."
"neutral","Fixed."
"neutral","r563181 pom.xml"
"neutral","r499213. The API changed as described in previous comments"
"neutral","This was probably fixed by WODEN-86 which introduced support for the curly brace syntax in the http location template. This JIRA can now be closed."
"neutral","Resolved with no further action"
"neutral","Issue is resolved. Closing per Bryant's approval to do so."
"neutral","Ah"
"positive","Thanks Sven!"
"neutral","Attached QuickStart. Access URL is https://localhost:8443/test/ajaxtest - click on the buttons several times - refresh page: the counters should now reflect the clicks - click on the buttons more times - refresh page: the counters do not reflect click after first refresh"
"neutral","Just an idea: how about treating a jar as versioned resource? For example in my case that would work beautifully: my star rating component was in its own jar file"
"negative","Bummer! -- The solution too this problem was that my JVM had too little memory (64MB) for allocating all the byte buffers required for writing / reading serialized pages."
"neutral","Is there any documentation such as 'getting started with swarm' available? If there is"
"neutral","Fixed with r1097472."
"neutral","By the way"
"neutral","Integrated in Apache Wicket 1.4.x #200 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/200/]) ?•?ä?•?ä?•?ä?•?ä"
"neutral","Integrated in Apache Wicket 1.4.x #58 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.4.x/58/]) ?•?ä?•?ä?•?ä?•?ä"
"neutral","woops"
"neutral","Integrated in Apache Wicket 1.5.x #54 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.5.x/54/]) ?•?ä?•?ä?•?ä?•?ä"
"positive","thanks"
"neutral","How about my comment at the end? 'Also"
"neutral","Fixed and I've tested it."
"neutral","It is just resolved in 2.0 and the changes for 1.x have been committed at the same moment. The dot: you'll find that the xml parser is not a general purpose xml parser complying to all details of xml. It doesn't have to. It just implements what is sufficient for Wicket. If only if there is a real need to implement an additional detail"
"neutral","Rolled back the change to Resource and included a FIXME that notes we don't cover all cases. But that doesn't lead to very serious problems anymore as it least the exception isn't thrown up in ComponentResourceRequestTarget anymore."
"neutral","I just put this in branch-0.8 too. In fact"
"neutral","Closing since Whirr was updated to jclouds 1.5.0 in WHIRR-659."
"neutral","Changed the site to include the incubator disclaimer and incubator logo."
"neutral","Committed in rev 983396"
"negative","Sorry for the link 'block'"
"neutral","patch applied."
"neutral","Close all resolved issues for Engine 1.5 release."
"neutral","Closing as FIXED"
"neutral","Code delivered to SVN."
"neutral","Change the element type of 'attributes' to FSAttribute."
"positive","Thanks for that comment Richard! I was laboring under the (false) impression that I could not change the docs that went with our previous releases"
"neutral","added fixVersion"
"neutral","documentation needs updating"
"neutral","Fixed a prompt that asks user to enter either 's' or 'q'."
"positive","applied patch"
"neutral","I think this should be fixed/changed for uima-base too. Is there a reason it wasn't?"
"neutral","Patch applied Eric."
"neutral","Closing resolved issues"
"neutral","Dave has let me know that this has resoved the issue"
"neutral","Closing because this has been in RESOLVED state for over one year"
"neutral","Closing because this has been in RESOLVED state for over one year"
"neutral","Closing because this has been in RESOLVED state for over one year"
"neutral","This change is now in trunk as part of r679774."
"neutral","Closing because this has been in RESOLVED state for over one year"
"neutral","Closing because this has been in RESOLVED state for over one year"
"positive","This is now fixed!"
"neutral","Assign to 1.0 during tidy up prior to 1.1"
"neutral","Closing because this has been in RESOLVED state for over one year"
"neutral","Here is a complete patch removing Composite* from the getImplementation() calls"
"neutral","Assign to 1.0 during tidy up prior to 1.1"
"neutral","Fixed in revision 406707."
"neutral","Lazy session associated has been implemented in the TuscanyValve The spec people are still discussing Scope so I am going to close this and we can open a new issue when the spec clearly defines how scopes operate."
"neutral","Right now ET_CALL"
"neutral","Moving these all to a 'Doc 3.x' release version."
"neutral","UIXListView also provides selection functionality through 'selectedRowKeys'"
"neutral","Patch over 1.2.12.3 branch."
"neutral","This issue is already comitted"
"neutral","More done: -absolute-ordering faces-config/factory/view-declaration-language-factory faces-config/render-kit/renderer/client-behavior-renderer faces-config/application/partial-traversal"
"neutral","The call to launchDialog must supply a component for delivery of the returnListener event. This bug is invalid."
"neutral","Attention: - Please refer https://issues.apache.org/jira/browse/TRINIDAD-1145 for a possible fix"
"neutral","The issue as described by (resolved) issue TRINIDAD-1171 occurs consistently in our environment using 1.2.10"
"neutral","home page fixed in svn."
"positive","I've re-worked my code and the problem has now 'gone away'. The original code"
"neutral","Reopening issues to set version."
"neutral","Looks like a user issue to me"
"positive","Thanks to Hazem Saleh for provide us this enhancement fixed at revision 655653"
"neutral","I have fixed that issue by checking for a null before the line 95 of HtmlInputTextRenderer: writer.writeAttribute(HTML.VALUE_ATTR"
"positive","Thanks to Simon Kitching."
"neutral","add separate handling for webkit browser"
"neutral","I think you have enable ajax. f:loadBundle has only request scope. If you request the table sort the ajax response didn't know anything about the resource bundle. Please use tc:loadBundle it has session scope. But tc:loadBundle has a different semantic. Please consult the demo or other examples how to use it."
"neutral","Closed due to the release of Tiles 2.1.1"
"neutral","Closed due to the release of Tiles 2.1.0."
"positive","As suggested above"
"neutral","Actually I think I already applied similar changes when doing the POI 3.6 upgrade in TIKA-353. Resolving as fixed."
"neutral","Integrated in Thrift #633 (See https://builds.apache.org/job/Thrift/633/) THRIFT-1879 Add support for GObject-Introspection (Revision a51186b7f2bd388d95485404017f05eb3b861074) Result = ABORTED roger : https://git-wip-us.apache.org/repos/asf?p=thrift.git&a=commit&h=a51186b7f2bd388d95485404017f05eb3b861074 Files : lib/c_glib/src/thrift/c_glib/transport/thrift_transport.h lib/c_glib/src/thrift/c_glib/server/thrift_simple_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_buffered_transport.h lib/c_glib/src/thrift/c_glib/transport/thrift_framed_transport.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol_factory.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol.h lib/c_glib/src/thrift/c_glib/server/thrift_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_transport_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_transport.h lib/c_glib/src/thrift/c_glib/thrift_application_exception.h lib/c_glib/src/thrift/c_glib/transport/thrift_memory_buffer.h lib/c_glib/src/thrift/c_glib/transport/thrift_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol.h lib/c_glib/src/thrift/c_glib/thrift_struct.h"
"neutral","Integrated in Thrift #533 (See https://builds.apache.org/job/Thrift/533/) Thrift-1701:node.js TBufferedTransport buffer corruption Patch: Marshall Roch fix buffer copy method calls (Revision 1389517) Result = SUCCESS"
"neutral","Integrated in Thrift #407 (See https://builds.apache.org/job/Thrift/407/) THRIFT-1517 TTransport.ReadAll() should set exception type to EndOfFile Patch: Stefan Gmeiner (Revision 1291039) Result = SUCCESS roger : http://svn.apache.org/viewvc/?view=rev&rev=1291039 Files : /thrift/trunk/lib/csharp/src/Transport/TTransport.cs"
"neutral","Integrated in Thrift #230 (See https://builds.apache.org/job/Thrift/230/) THRIFT-1284. cpp: fix processor inheritance Don't make processors that have a proper parent class also inherit from TProcessor. Patch: Adam Simpkins bryanduxbury : http://svn.apache.org/viewvc/?view=rev&rev=1160933 Files : /thrift/trunk/compiler/cpp/src/generate/t_cpp_generator.cc"
"neutral","#NOME?"
"neutral","was introduced with THRIFT-1267"
"neutral","committed"
"neutral","Bryan"
"neutral","Second shot at this one"
"neutral","In r681863"
"neutral","Very curious as to where you saw that exception. Because digging through my log files"
"neutral","Much cleared exception now .... org.apache.hivemind.ApplicationRuntimeException Component BadInjectComponent/border is not assignable to type org.apache.tapestry.html.Body. location: Annotation @org.apache.tapestry.annotations.InjectComponent(value=border) of public abstract org.apache.tapestry.html.Body pages.BadInjectComponent.getBorder() Stack Trace: ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.TapestryUtils.getComponent(TapestryUtils.java:301) ?•?ä?•?ä?•?ä?•?ä* $BadInjectComponent_0.finishLoad($BadInjectComponent_0.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.constructComponent(PageLoader.java:470) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.loadPage(PageLoader.java:639) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_1066542252f.loadPage($IPageLoader_1066542252f.java) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_10665422530.loadPage($IPageLoader_10665422530.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageSource.getPage(PageSource.java:118)"
"neutral","It's actually been in there (in jakarta.apache.org/tapestry/current and in CVS) for a while."
"positive","Fixed - thanks!"
"neutral","Does not occurs on Firefox or Curl. Probably a Chrome problem."
"neutral","Integrated in tapestry-trunk-freestyle #515 (See [https://builds.apache.org/job/tapestry-trunk-freestyle/515/]) ?•?ä?•?ä?•?ä?•?äTAP5-1621 - Fixed test joshcanfield : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1167447 Files : * /tapestry/tapestry5/trunk/tapestry-ioc/src/test/java/org/apache/tapestry5/ioc/internal/services/TypeCoercerImplTest.java"
"neutral","Seems like this has all been done."
"positive","Thanks for the sample app"
"neutral","Integrated in Syncope-ROLE_PROVISIONING #4 (See [https://builds.apache.org/job/Syncope-ROLE_PROVISIONING/4/]) ?•?ä?•?ä?•?ä?•?ä[SYNCOPE-173][SYNCOPE-219] (Additional) Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408258) [SYNCOPE-173][SYNCOPE-219] Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408249) ?•?ä?•?ä?•?ä?•?ä?•?äResult = SUCCESS ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ContentLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/role * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeEntitiesVariableType.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSession.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSessionFactory.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AbstractActivitiDelegate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AutoActivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Create.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Delete.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/GenerateToken.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Reactivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Suspend.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Update.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/userWorkflow.bpmn20.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties"
"positive","thanks Malith for your contribution...patch committed under rev. 1326522"
"positive","Thanks for the patch"
"neutral","Resolved in Version 1.2_QA_B1 . Therefore will be closing the issue"
"positive","Fixed in both the current trunk and 1.2.x branch"
"neutral","Fixed."
"neutral","Closing as fixed."
"neutral","The tests have been added"
"neutral","Fixed with the referenced change."
"neutral","Marking as Resolved in 4.2.0 _x0089_?õ?í I couldn't reproduce it even there. Will close once we create a regression test"
"neutral","rules/"
"neutral","Build on Windows looks also okay but there are still other problem loading the model data for the entity hub."
"neutral","Example RequestDocumentor output for the StatelessEngineTest"
"neutral","The aborted build for hadoop 100 profile seems to be some sort of Jenkins issue."
"neutral","Failure on profile 200 is expected and will be handled by SQOOP-731."
"neutral","[branch_4x commit] Mark Robert Miller http://svn.apache.org/viewvc?view=revision&revision=1427873 SOLR-4254: Harden the 'leader requests replica to recover' code path."
"positive","The commit tag bot is neat!"
"neutral","Fix committed as part of SOLR-4134."
"neutral","[branch_4x commit] Michael McCandless http://svn.apache.org/viewvc?view=revision&revision=1390137 SOLR-3879: don't ship servlet-api*.jar"
"neutral","committed to 4.x and 5.x"
"neutral","build.xml cleanup... Committed revision 1368286. - trunk Committed revision 1368287. - 4x"
"neutral","Hoss"
"negative","I hope someone can fix this"
"neutral","I do have some interest in working on this"
"positive","Thanks Alexey"
"neutral","Variables specified in data config are also resolved with system properties so there is no reason anymore to configure DIH via solrconfig. Hence"
"neutral","bulk close for 3.4"
"positive","Ah"
"neutral","This bug was modified as part of a bulk update using the criteria... Marked 'Resolved' and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.3 as of today 2008-03-15 The Fix Version for all 29 issues found was set to 1.3"
"neutral","closing."
"neutral","This bug was modified as part of a bulk update using the criteria... Marked ('Resolved' or 'Closed') and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.1 The Fix Version for all 38 issues found was set to 1.1"
"positive","Thanks for the patch J?å_rgen. Revision 1028760."
"neutral","The fix for SMXCOMP-759 also resolve this issue"
"neutral","please apply these two patches in the $SMX4.0/runtime/trunk & $SMX4.0/nmr/trunk respectively. As Guillaume's mentioned above: Define a deploymentListener in the filemonitor module. Define a JBI artifactDeployment Listener for dealing with JBI artifact"
"neutral","resolved"
"positive","Very nice"
"neutral","Committed to the 3.2 branch via revision 634707 and to the trunk (3.3) via revision 634714."
"neutral","I forgot servicemix-soap on the 3.2 branch: http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657762 And also added it to the trunk http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657764 http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657765"
"neutral","Updated the binding components' parent pom.xml http://svn.apache.org/viewvc?view=rev&revision=557983"
"neutral","Please be informed that I am no longer accessible through this email address. Pls refrain from sending further messages. I will just personally contact you with my new email address. For any concerns / issues / inputs relating to your transactions with Exist"
"negative","I really meant to remove this functionality: What is the use for it anyway ? It doesn't hurt today (except for a few bytes eaten) but it may be confusing. So"
"negative","If I see it correctly"
"neutral","Additional fixes in Rev. 737663 and fixing the jcrapp module in Rev. 737664 completes this issue."
"neutral","Tested this fix with two servlet containers (Jetty and Day Servlet Engine) as well as with Firefox 2 on Linux and Windows and Firefox 3 (Windows)"
"neutral","Closing all resolved issues due to a successful 1.0.0-incubating release"
"neutral","resolved."
"positive","Looks good"
"positive","Applied in r648154. Thanks!"
"neutral","Closing this one since it doesn't fit in with the current caja integration anymore."
"neutral","Chain 1.2 is now available in the m2 repo. Updated patches to include logging 1.1.1 and scxml 0.8"
"neutral","[[ Old comment"
"negative","Hi Dave"
"neutral","Refactoring out common code into a parent processing class for ack request/close/terminate"
"neutral","merged into piper commit d5b96f571c6c43c9e42dfdc78fd906b6b5254e67"
"neutral","This was done long ago and is now in trunk and ready for release"
"neutral","Closed issues related to Roller 5.0 release."
"neutral","Closed issues related to Roller 5.0 release."
"neutral","Closing all resolved/fixed issues of already released versions of Roller."
"neutral","The macro is also deprecated now"
"neutral","Closing resolved but not fixed (i.e."
"neutral","Also fixed in main 0.9.7 branch"
"neutral","Issue fixed."
"neutral","Thanks Marijan"
"neutral","Closing old resolved issues"
"neutral","Test log"
"negative","Rejected for 0.20. Allow me to clarify my position. I was prepared to accept this for 0.20. Right or wrong"
"neutral","Now merged to the 0.20 release branch."
"neutral","The above commits were approved by Justin on the dev list"
"neutral","Changes merged to the 0.16 branch"
"neutral","Looks like patch failed QA due to lack of tests. Are there existing tests for the shell? At a glance I couldn't find any."
"neutral","This patch just removes the lines of code that send the second NEWLEADER quorum packet. The first packet is sent with: leaderLastZxid = leader.startForwarding(this updates)"
"positive","Committed to trunk. Thanks Edward."
"positive","Rakesh  The patch looks good to me. Ill wait for hudson to check this in. We are good to go for 3.4 RC now! Thanks Rakesh!"
"positive","Just committed this to trunk and 3.4 branch. Thanks Rakesh!"
"negative","Sorry I meant ZOOKEEPER-1239."
"neutral","Added license headers."
"positive","No this was on 3.3.3 (sorry I should have mentioned that before).  That's great to know thanks!"
"positive","Vishal Kher to Benjamin Camille  9:38 AM (54 minutes ago) "
"neutral","I am not sure how the build system check for ant tar failed.  It appears to be working from the console output."
"positive","Thanks for the clarification. I will reintroduce separate data structure for LEADING/FOLLOWING notifications. "
"neutral","same path as ZOOKEEPER-794_4.patch.txt but strip the path prefix added by Git."
"neutral","You're right I didn't check what the warning was about and assumed it was due to your patch. Resubmitting it.  And yes I'll create a jira for the findbugs warning."
"neutral","Henry you do need an instance of QCM to get the listener but you don't need the listener because you're using LE.   I'm uploading a patch in which I have commented out some lines of the new test you wrote. This is how I think it should look like. If you agree please remove those lines and submit a new patch.  Note that I have also changed the leader election parameter in the new instance of QuorumPeer in mockServer to 0."
"positive","I just committed this. thanks steven!"
"positive","Hi Benjamin. Did you actually take a look at the attached MANIFEST.MF? Are the import and export statements in there correct? What is in the XML above is just the maven-bundle-plugin/BND instructions to create the exact list by introspection :) If you think it would be better to explicitly list everything when creating the manifest please state what you would like to see in there."
"neutral","Committed revision 777662."
"positive","I just committed this. thanks flavio.  "
"positive","I just committed this. Thanks pat."
"positive","Patch looks good to me. Reuploading patch with one corrected code-comment."
"positive","Looks good. +1. Checking this in."
"positive","+1 looks good. Will check this in once Jenkins gives its blessings."
"positive","Thanks Omkar!  I committed this to branch-0.23 as well."
"neutral","planning to fix this.. I am planning to remember completed containers (only id) at node manager for predefined time (10min). Does that time sounds reasonable or we should make it configurable? ... I don't really think adding a new configuration parameter will be a good idea but I am open for any different approach / adding conf .. thoughts? This will have a similar implementation like YARN-62 but only difference is that YARN-62 only tracks container for a time after it starts to avoid duplicate launch..where as this tries to avoid logging errors for valid stop attempts..."
"neutral","Make patch against the latest trunk and add the comment suggested by Bikas."
"neutral","I am perfectly fine with that.  It seems like more overhead but I am fine either way."
"neutral","Why not use getSystemLoadAvg() to make it portable?"
"positive","Jaigak - Its nice to see another application on top of Yarn.  Since its a lot of new code could you please add some notes on the high level components and suggest some pointers on navigating the code. It will help review the changes. Thanks!"
"positive","Looks good to me."
"positive","+1 23 patch changes look trivial.  Thanks!"
"positive","Will review by EOD today. Thanks for the tip."
"positive","Thanks for the patch applied for 2.0.1/2.1"
"neutral","Gabe yes this (<param name=""blocked"">p1p2</param> ) would be the way I would expect it to work but perhaps we can add OGNL expression evaluation as well. This could be usefull in other cases as stated in XW-340.  What do you think?"
"neutral","Hi Jochen  It's not about building successfully (which I have no issue with that as well) it's about resolving the right dependencies of the dependency. Use mvn dependency:tree to see if you really have them all correctly if you are getting them right too:  mvn dependency:tree -Dxmlrpc.version=3.1.1  (Yeap apparently I uploaded the pom after testing it against 3.1 not 3.1.1)  yc "
"neutral","Closing issues which have been released. "
"positive","Hi Thiwanka  I assume you're referring to this code which checks the character offset and produces progress events if the XMLLocator has advanced at least 2K:      public void startElement (QName element XMLAttributes attributes Augmentations augs) throws XNIException {         if(locator.getCharacterOffset() == 0) {             reportProgressEvents()"
"neutral","Created an attachment (id=7238) 2nd repro. "
"neutral","If and when Xerces moves to SAX 2.0.1 this patch will satisfy the behaviour of  SAX1 and SAX2."
"neutral","Duplicate of XERCESC-1810"
"positive","Hi Neil Thanks for the advice ...  > On the other hand if you can design a handler that knows how to > make appropriate calls to the scanner's sendChars() method so that > the buffer gets flushed when a maximum buffer size is reached then > perhaps a pluggable handler wouldn't be necessary since the default > behaviour would always work when an application has chosen to set > this limit.  The code I have as written does have the pluggable handler notion since I didn't want to arbitrarily couple the XMLBuffer class implementation (or worse it's interface) to the scanner. I didn't go so overboard as to allow multiple registered handlers or anything like that"
"neutral","As of 05/25/07 no error is thrown in IE7 when title bar is clicked in window.xal example."
"neutral","On 2008/Apr/08 04:09 pm Brian Minchau wrote: > > Hi Helge. > > I'm afraid you can't assign someone to review.  However I will have a look > at your patch.  Any progress in reviewing my patch?  -- Helge Schulz - http://OpenSHORE.org"
"neutral","This task was done before the 2.7.1 branch was created.  This task is now resolved."
"neutral","This bug is fixed in 2.7 closing it down per the request by the reporter Anuj Gupta."
"neutral","Created an attachment (id=8670) javadoc patch to org.apache.xalan.lib and org.apache.xalan.lib.sql "
"neutral","Created an attachment (id=2473) Patch to MANIFEST.MF "
"neutral","Created an attachment (id=1333) xml/xsl testcase for normalize-space-bug "
"neutral","Created an attachment (id=356) XML parsing tool. "
"neutral","Created an attachment (id=228) XML source with one entry that can trigger error "
"neutral","I just did an AMD Linux build and all I did was remove /usr/lib from the list  of libraries.  Since we don't really need /usr/lib at all don't you think a  better patch would be to remove that directory all together?"
"positive","John it would be great!"
"positive","Thanks it works fine!"
"positive","this looks good but a bunch of tests are now broken because of the new hidden input I will fix the tests do some more testing and commit in the next few days. thanks for the patch!"
"positive","Did you set:  struts.devMode=false struts.configuration.xml.reload=false   This did the trick for me :) "
"positive","Completed: At revision: 614842  -- Thanks Maja! "
"positive","If you ment this  <s:div id=""t4"" showLoadingText=""false""> <s:form id=""form"" action=""AjaxTest"">   <input type=textbox name=""data"">   <s:submit type=""button"" theme=""ajax"" label=""Update Content"" targets=""t4"" id=""ajaxbtn""/> </s:form> </s:div>  it still doesn't post the form values in IE but works fine in FF  Thanks a lot for your quick response. I really really appreciate  -ravi      --  Ravi Mangalagiri www.bluepitch.org (My personal website. Coming soon!) 703-505-4240 (c) "
"neutral","It still need a lot of work but there's an initial version checked into the sandbox now.    * http://svn.apache.org/viewvc/struts/sandbox/trunk/jpa-mailreader/  See STATUS.txt for design notes and such.   "
"neutral","DWR validation is working fine for me with FF 1.5 but the submit action for lesson1 is still not working. IE 5.5/6.0 still throws some really disturbing error messages which I could not yet resolve. "
"neutral","I won't get to it so let's go ahead. In general we should push things to a ""2.0.x"" version if we want to get it out in time for 2.0 GA."
"negative","Sorry clicked the wrong button. Its intended for inclusion."
"neutral","well if the user uploaded a file in the first FileUploadField then it should be handled by the first nested Form and if he uploaded a file in the second then it should be handled by the second and if both ... then both !  If only outer Form process all the submit then I understand that it can be difficult to implement what I expect are nested Form informed of the submition or not ? In fact FileUploadException is raised only for size limit exceeded can't we handle this thru an IFormValidator instead of a hardcoded check ?"
"negative","I didn't have time to work on this yet ..."
"negative","Sorry forgot to mention this. Try to switch the tabs a second time. The first click on ""Tab B"" will correctly render ""Content B"". But switching back to ""Tab A"" and then again back to ""Tab B"" fails to render ""Content B""."
"positive","Thank you!"
"positive","Fix applied thanks."
"positive","thanks Attila. I fixed the test/header already"
"neutral","I see no gain to make it singleton (Scala object) too. No need to change it without reason."
"neutral","this was released in 1.4.9 but is now being reverted in 1.4.10 due to overwhelming community feedback"
"positive","thanks"
"neutral","model objects were not serializable"
"positive","Sounds like a good idea but better to only fix in 1.5 to keep 1.4 more 1.3-compatible."
"positive","This looks good to me. +1 pending beta-8."
"neutral","I agree. I'm planning to look into WHIRR-370 later this month but I can't provide a timeline for it. "
"neutral","Forgot to grant license"
"positive","+1 Looks good to me."
"neutral","This patch adds some getting started documentation and also a new page about configuration. I've removed the individual pages for services in the absence of something to write there but we can add back as needed. I've also commented out some broken links that won't be live until we do a release.  I think we could make this live now. Thoughts?  BTW before applying the patch run:  svn mv site/src/site/confluence/getting-started.confluence site/src/site/confluence/quick-start-guide.confluence"
"neutral","Attached image showing blip padding in the Google Wave client."
"neutral","Hmm.  Breaking #if($query.foo) compatibility isn't ok if we can't find a reasonable way to keep that and the sub then i'll ditch the sub.   But i much prefer $query.foo.bar over $query.get('foo.bar') so i'm not going to give that up quickly.  The type conversion suffixes are more than just nice since the main point of the ValueParser is to parse values.  If you don't care about type conversion then you may as well just put the source map into the context.  Anyway i'm going to see if i can make both work somehow.  If i can't then expect me to resurrect the sub in a later version where complete backwards compatibility isn't necessary."
"neutral","reopened for fixVersion"
"neutral","reopened for fixVersion"
"negative","Oops my bad sorry. I indeed did not 'svn add' the new classes since I don't have write access to the repository anyway. But this way 'svn diff' goes wrong of course. I will submit a new patch on Monday when I'm back at my working machine. I'm really sorry for the incovencience!"
"neutral","Fixed typo in title"
"neutral","The fix causes test to fail in other circumstances.  Apparently File.delete() can't be relied upon to actually delete the file."
"positive","Thanks for the patch applied to 1.x and 1.5.1"
"neutral","Committed to 1.3.3 at revision: 705591   "
"neutral","Committed to 1.3.1 branch at revision: 685854   "
"neutral","fix also applied to the Native SDO repo on revision 671633"
"neutral","Fixed in SCA Java 1.2 rc4."
"positive","The diffs look good to me but it sounds like this only solves part of hte problems so we should probably file another bug to get the mgmt GUI 100% functional (for 2.1 maybe?)."
"neutral","Have a look at current svn head i have changed the styling stuff of the component with this approach it should work now. Just specify the ""style"" attribute and give it a width value.   I also have had a look at how we can influence the default Dojo styling stuff and have updated the wiki on this:  http://wiki.apache.org/myfaces/InputSuggestAjax  Can you test it if it works for you?    "
"positive","patch by Dennis Byrne. Thanks a lot!"
"neutral","Hi  I was going to join in on reporting this problem. I had recently downloaded a build from 10/17/2005 in order to fix a problem I was experiencing with jscookmenu. It was not until today that I ran a test in IE and found inputcalendar didn't work. I had the same JavaScript error: dateFormatSymbols. The calendar worked fine in Firefox.  Today I downloaded MyFaces 1.1.1RC3 and can confirm that this problem no longer seems to exist for me.   Cheers Kevin "
"neutral","patches applied revision 434193"
"positive","Patch applied. Thanks Matt!"
"positive","Setting to midnight UTC after parsing sounds fine to me.  yyyy-mm-dd looks good too."
"neutral","bq. {{ catch (InterruptedException ignore) { Thread.currentThread().interrupt()"
"neutral","one additional example: http://www.who.int/entity/tb/publications/global_report/gtbr12_execsummary_ar.pdf"
"positive","Keith -  This is done.  Thanks"
"positive","thanks Randy!  committed "
"positive","Excellent thanks a lot!"
"positive","Committed thanks Dave"
"positive","Hi [~wikimore] [~michaelstockton] or any other Ruby user: I'd really like to commit that but I need someone of you to review and confirm before. So if you want this being part of the next release .... thank you!  "
"positive","I just committed this patch. Thanks Richard!"
"neutral","patch that replaces the numeric constant value with the symbolic name of the enumerated constant"
"positive","I'm still not in love with the sarcasm or excessive negativity.  I'll just point a few things out.  1/ I didn't veto anything and this has nothing to do with C++.  I think it is a bad idea for us to generate code in a way that causes semantics to silently change when a new optional field is added.  This in dangerous in the long term.  2/ I have no problem reverting this change.  3/ Restoring the old constructor and marking in deprecated is probably a good idea."
"neutral","> David Reiss writes: > As I recall Jonathan was the only person who really seemed to > care about this issue and he wasn't satisfied with my > suggestion so I put it aside. Chad also requested some changes > to my diff for the JSON protocol. I'll try to reevaluate the > status some time soon but I am away from a computer today.  Jonathan - are you still in the loop on this one?  What do you think?  Given the fundamental differences in what a ""string"" is across different languages there's unlikely to be a clean solution that suits everyone. Having a backwards-compatible compromise that works is much better than having nothing though. "
"negative","Sorry about that."
"neutral","Any reason not to commit this patch? It's been hanging around a long time."
"neutral","David lgtm  Bryan I believe assignee should be Erik as the author of initial version of patch but I can't find him in drop box."
"neutral","[~mikelid] Please take a look at the patch when you get a chance. If it looks fine you can go ahead and commit using ""git am <patch file>""."
"neutral","commit 8193b5fddbff65e9e747f08ad36bc0ad41015ab0 Author: Bikas Saha <bikas@apache.org> Date:   Mon May 13 17:35:57 2013 -0700      TEZ-123. Cleanup package dependencies. (bikas) "
"positive","patch applied - thanks!"
"neutral","For quick reference....  autoPagingContent is the usage in question."
"positive","I've tried patching the current SVN version of tapestry-core but the patch did not work for me either though no failure messages just silently does nothing when trying to get a page (404). This is a homebrewed version of the ""quickstart"" app.  Directory structure is  exploded/x.ear/x.war/WEB-INF/classes/... JBoss is set to deploy the exploded/ directory.  Packing the JAR in WEB-INF/lib works but JBoss/Tomcat can't do reloading or hot deployment in this case which is very annoying.  It would be nice if I could get this to work :)  Used JBoss 4.0.5"
"negative","Sorry but your testcase doesn't fail on my machine it gives me two counters in two windows - the second one with a ten second start delay.  WinXP + JDK 1.5.0_09 + Tomcat 5.5.20 + T4.0.2"
"negative","Oops - the hivemodule.xml snippet from the previous post should read:  <implementation service-id=""tapestry.multipart.ServletMultipartDecoder"">     <create-instance class=""org.apache.tapestry.multipart.MultipartDecoderImplsizeMax=-1"" model=""threaded"" /> </implementation>  Sorry for any potential confusion..."
"neutral","This appears in MS-Windows environment too.  The following monkey-patch resolves the problem:   DIV.datePicker td .topLabel {      color: WindowText"
"positive","Thank You very much for Your positive review and for improving the patch!  Also a small correction to Your previous comment it should be:  ""unit tests included in her patch"" as You know  I'm one of the girls in this year's GSoC program.  It was a great experience to collaborate with You and I Thank You for everything!    "
"positive","+1  Jihoon Thank you for your contribution.  Sergio Thank you for your review."
"positive","+1  Looks good to me.  Thanks Hyunsik!"
"positive","+1  This is a very desired feature for me. Ship it!"
"negative","I'm sorry for frequently updating the issue title and contents."
"positive","Thanks for your review.  I've just committed."
"positive","Thanks Lukas for pointing these issues out. Will review your fixes and do the necessary changes. The JMS transport fix should go to Axis2 Transports project."
"positive","Thanks for valuable idea.   I haven't yet decided  the API for this. Once I decide  I will publish it here . I would consider your valuable suggestion when designing API.    Thanks  Indika"
"positive","Sumeet we did it purposely because if the proxy services are dynamically loaded then we need to build those services at the runtime and redeploy them which is a little bit risky on a production environment. Also there is no mechanism to check whether a particular proxy definition is updated in the registry or not because this configuration is used only at the startup.  We can add this functionality to load the proxy services only at the startup time from the registry (this doesn't mean they are dynamic) but I don't see any value there. If you could explain a bit about your exact requirement I might be able to provide an alternative to this.  Thanks Ruwan"
"positive","Thank Henri and Don!  I found there are two common-validator.jar in my jboss application server env. One in %JBOSS_HOME%/server/default/lib/ and the other in the lib directory of my web application. Then I delete the latter and it works well.   Thank you so much!"
"neutral","Created an attachment (id=16836) struts-config "
"positive","Carl Lindberg absolutely you are right. I was not far-sighted enough to think  of that. Thank you about your point.^^ My one is not a good idea. I will try to fix it. (T.T). Thanks again. "
"neutral","Created an attachment (id=3493) Patch to validator-rules.xml for bug "
"neutral","Now the following tag:  <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  Always adds  <script .....>  ... </script>.  I thought that staticJavascript purpose was to allow things like:  <script src=""<html:rewrite page='/staticJs.jsp' />"" type=""text/javascript""></script>  And create a jsp with something like:  <%@ page language=""java"" contentType=""text/javascript"" %> <%@ taglib uri=""struts-html"" prefix=""html"" %> <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  And take profit of browsers cache.  No this is broken. As a workaround   <jsp:include page=""/staticJs.jsp"" flush=""true"" />  can be used but this hasn't any benefint over generating both static and dynamic javascript in the same tag (except form multiple forms per page)   If this is the intended behaviour I'm sorry for reopenning the bug.  "
"neutral","Created an attachment (id=293) Trivial patch that fixes this bug "
"neutral","The patch is attached."
"negative","Hi Rupert!   Sorry it took so long but i thought i'd test building in a linux environment too so i set up a Centos 6.3 machine running Maven 3.0.4 and Java 1.6_41.   Got the exact same error on both machines. I have attached corresponding logs both from windows8 and centos to this issue. Link here: https://issues.apache.org/jira/secure/attachment/12570981/surefire_reportsR1450112_win8_centos6.3.zip  Kind regards Esse  EDIT: I'll also run mvn clean install for just jenatdb with logging when i get home."
"neutral","Reopened because of issues with RC5"
"positive","As Olivier does all the great work here I assigned the issue to him. Thank you!"
"neutral","Patch attached."
"positive","Thanks Jarcec!"
"positive","Committed to sqoop2. Thanks Jarcec!"
"positive","Committed to trunk. Thanks Jarcec!"
"positive","Patch is in.  Thanks Jarcec."
"positive","Patch committed. Thanks Jarek!"
"positive","Thanks  Klaus!"
"neutral","I don't think this is a bug. CachedSqlEntityProcessor will execute the query only once and that is its USP. If you don't want the caching then just use SqlEntityProcessor."
"neutral","Committed revision 1504570. Committed revision 1504596. Committed revision 1504597. "
"neutral","bq. accountNames => {""shalinmangar""""steffkes""""otis""'ErikHatcher'}  Shalin Stefan Otis and Erik: I've added all of you to the solr-committers solr-admins and confluence-administrators groups."
"neutral","Committed revision 1480515. Committed revision 1480517. "
"positive","bq. Here the patch for the groovy script.  cool looks good thanks!"
"neutral","I've gotten to the bottom of this - patch attached."
"neutral","Hi which version do I need to apply the patch on?  "
"neutral","First draft.  This just does the mapping in the constructor to the comparator.  We could do setNextReader but I can't imagine it will really make much difference given the small number of items that we typically would expect to be elevated."
"neutral","I created a class that extends UpdateRequestProcessor which logs calls to each method. In the console output you'll see that only the processAdd methods are called when using the DIH in debug mode and the user checks verbose and commit.  I've attached the SOLR configuration that can be used to replicate the issue. I'm assuming that once Lucene commits the files the UpdateRequestProcessor.processCommit method should be called too.   *UpdateRequestProcessorTest.class*  package org.apache.solr.handler.dataimport"
"neutral","Bulk close after 3.5 is released"
"negative","Added to trunk in #1098800 3.x in #1098896  sorry about visad.UnimplementedException!"
"neutral","see also SOLR-2399 -- this has done some great work revamping the admin UI"
"neutral","The DismaxRequestHandler and StandardRequestHandler are both deprecated and replaced with SearchHandler.     "
"neutral","bq. Actually DIH started as a standalone webapp inside AOL. We changed it because we didn't want to duplicate the schema in two places and also because we wanted to have it available by default in Solr installations.  Another web app means you need to procure hardware plan capacity/failover create firewall holes etc  Even if it were a standalone app I would still run it on the same hardware that runs Solr though I might run it on the secondary servers that aren't normally seeing query load.  Why would you need to have the schema in two places?  My DIH config doesn't mention any field names because all Solr field names match the MySQL field names.  Even if they didn't I'm not sure why it would be any different than any other SolrJ client which doesn't need to have a copy of the schema.  bq. Talking to multiple collections was never a goal for DIH – I'm not sure what value it will bring.   I've got a sharded index"
"neutral","{quote} ...but even if we don't do that i suppose it's also conceivable that someone might have their own Similarity implementation that is expensive to instantiate (ie: maintains some big in memory data structures?) and might want to be able to declare one instance and then refer to it by name in many different fieldType declarations. {quote}  I don't think this is really a use case we need to support: the purpose of Similarity today is to do term weighting not to be a huge data-structure holder.  While I know Mike's original patch went this way with LUCENE-2392 (e.g. norms) I'm not sure i like it being in Similarity in the future either.  Otherwise concepts like lazy-loading norms and all this other stuff get pushed onto the sim which is an awkward place (imagine if you have many fields).   So I think we shouldn't really design for abuses of the API. If there are other use cases for ""named similarity"" that have to do with term weighting I'm interested. "
"neutral","Provide MMap and SimpleFS DirectoryFactory impls.  Didn't include the DirectIOLinuxDirectory yet since that still seems highly experimental."
"neutral","branch_3x: Committed revision 1003739."
"neutral","This is something that some people have asked for since my CNET days...  I thought there was already an open issue for this but I can't seem to find it (so I guess not!)"
"neutral","Can the ExtractionRequestHandler go away?"
"neutral","I can also see this would get screwed up in Zookeeper mode if the elevate file didn't exist."
"neutral","Of course I totally agree with Yonik.  I don't care that much what the default include is (upper lower ...) as long as it doesn't double-count. Double-counting is bad -- it can lead to a bad user experience. There's something about ""lower"" that I feel makes it slightly better than ""upper"" but I can't really explain the rationale. I don't think there's any point in compliance with legacy if nobody depended on the behavior (they couldn't specify the behavior before either).  Just because its easy to set the include doesn't mean the default is arbitrary.  Any way if the default remains to double-count I'm going to insist that my readers for the second edition of my book change this value."
"neutral","We got lots of votes on this issue seems like we should take some action here! I will assign it and make sure it will be resolved rather sooner than later.  bq. Please add this feauture  to get expectations right we are working on releasing 3.2 soon and this one should not block it. I will work towards 3.3 here"
"neutral","Committed revision 771270."
"neutral","I'll add resuableToken support to this patch."
"positive","Committed revision 741710.  Thanks Patrick!"
"positive","fixed in trunk... thanks Henri!"
"negative","Sorry this new patch is the correct one. Still learning the ropes :-)"
"negative","Ah this is in Solr-land sorry thought it was Lucene. "
"positive","added in rev 546223.  Thanks Will!"
"negative","Otis You need to grab the 'zipped' version aka solr-215.patch.zip (since June 23). I was trying to be space & bandwidth friendly... Sorry I did not make it more obvious in some previous comments. Henri"
"positive","Guillaume  I took a quick look at your suggestions.  I agree that we can reduce the code a bit.  However I think that we need to keep the activate method as it initializes the servingXml internals.   I'm not sure about the deactivate method.  I also noticed that you have added a patch but being new to jira I'm not sure if that means that you've made changes to my attachment or something else.  Are you still looking for me to correct the formatting and to remove the extraneous methods/classes?  Thanks James"
"neutral","That's indeed odd - I didn't knowingly reformat - must have been a mishap.."
"positive","Hi Ian  this looks brilliant to me! So fat +1 from me."
"neutral","path of proposed change"
"positive","Hi [~justinedelson] thanks for applying the patch and fixing the formatting."
"neutral","Closing as a duplicate of SLING-394"
"negative","Sorry for my delay. I would have answered early but I completely missed the notification mail about Christiano's comment :(  @Christiano: I've just tested it again and it seams to work for me:  {code} karaf@root> list START LEVEL 100  List Threshold: 50    ID   State         Blueprint      Level  Name [  42] [Active     ] [            ] [   60] Apache Shiro :: Core (1.2.0.SNAPSHOT) [  43] [Active     ] [            ] [   60] Apache ServiceMix :: Bundles :: ehcache (2.3.0.1) [  44] [Active     ] [            ] [   60] Apache Shiro :: Support :: EHCache (1.2.0.SNAPSHOT) {code}  Looking into the shiro ehcache pom i found the following:  {code} <Import-Package>   org.apache.shiro*"
"positive","patch applied.  thanks! "
"positive","Code looks good to me patch's been committed thanks!  Awesome to now be able both the 0.8 and 0.9 messaging API through the same interface this is going to save us a lot of headaches :)"
"positive","Looks good to me. Works for me  too. :-) "
"positive","Bruno you mentioned in a gtalk conversation that you had a patch for this but I can't find it here in JIRA.. could you attach it please? thanks!"
"negative","I had no idea about fetching binary data sorry. Is it flash?   Looks like my patch addressed all three points failing only for handling raw bytes."
"positive"," Looks good to me.  Colm."
"neutral","Re-attaching as I didn't grant ASF license first time I attached it!"
"negative","{quote} because they are non-javadoc Eclipse-related only and not everybody uses Eclipse. {quote}  ouch... sorry about that. You will not see that again."
"neutral","No I never see the ""Completed rebuilding index"" message. Here's what I see on startup:  INFO  2011-03-21 09:50:41961 IndexManagerImpl:<init> - search enabled: true INFO  2011-03-21 09:50:41973 IndexManagerImpl:<init> - index dir: /home/raible/roller_data/search-index INFO  2011-03-21 09:50:42011 ReferrerQueueManagerImpl:<init> - Instantiating Referrer Queue Manager INFO  2011-03-21 09:50:42012 ReferrerQueueManagerImpl:<init> - Asynchronous referrer processing = false INFO  2011-03-21 09:50:42020 ThreadManagerImpl:<init> - Instantiating Thread Manager INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap - Roller Weblogger business tier successfully bootstrapped INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap -    Version: 5.0.0-RC4 INFO  2011-03-21 09:50:42032 WebloggerFactory:bootstrap -    Revision: r1076253 INFO  2011-03-21 09:50:42032 WebloggerImpl:initialize - Initializing Roller Weblogger business tier WARN  2011-03-21 09:50:49462 SharedThemeFromDir:loadThemeFromDisk - Couldn't read theme [Andreas08] preview image file [sm-theme-andreas08.png] INFO  2011-03-21 09:50:49482 ThemeManagerImpl:initialize - Loaded 7 themes from disk. INFO  2011-03-21 09:50:49482 ThreadManagerImpl:initialize - Initializing task: ScheduledEntriesTask INFO  2011-03-21 09:50:49944 ThreadManagerImpl:initialize - Initializing task: ResetHitCountsTask INFO  2011-03-21 09:50:49993 ThreadManagerImpl:initialize - Initializing task: TurnoverReferersTask INFO  2011-03-21 09:50:50049 ThreadManagerImpl:initialize - Initializing task: PingQueueTask DEBUG 2011-03-21 09:50:50077 IndexManagerImpl:initialize - Index inconsistent: new DEBUG 2011-03-21 09:50:50079 IndexManagerImpl:initialize - Creating index INFO  2011-03-21 09:50:50122 IndexManagerImpl:initialize - Index was inconsistent. Rebuilding index in the background... DEBUG 2011-03-21 09:50:50127 IndexManagerImpl:scheduleIndexOperation - Starting scheduled index operation: org.apache.roller.weblogger.business.search.operations.RebuildWebsiteIndexOperation DEBUG 2011-03-21 09:50:50191 WriteToIndexOperation:run - Starting search index operation DEBUG 2011-03-21 09:50:50192 RebuildWebsiteIndexOperation:doRun - Reindexining entire site INFO  2011-03-21 09:50:50275 WebloggerImpl:initialize - Roller Weblogger business tier successfully initialized INFO  2011-03-21 09:50:50276 RollerContext:initializeSecurityFeatures - Remember Me enabled: true INFO  2011-03-21 09:50:50278 RollerContext:initializeSecurityFeatures - Password Encryption Algorithm set to 'SHA' INFO  2011-03-21 09:50:50278 RollerContext:setupVelocity - Initializing Velocity INFO  2011-03-21 09:50:56132 RequestMappingFilter:init - Request mapping filter initialized 1 mappers configured. INFO  2011-03-21 09:50:56157 IPBanFilter:init - INIT IPBanFilter INFO  2011-03-21 09:50:56158 CompressionFilter:init - Compressed Output ENABLED INFO  2011-03-21 09:50:56186 MediaResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56220 PageServlet:init - Initializing PageServlet INFO  2011-03-21 09:50:56222 WeblogPageCache:<init> - {timeout=3600 enabled=true size=400 id=cache.weblogpage} INFO  2011-03-21 09:50:56229 CacheManager:<clinit> - Cache Manager Initialized. INFO  2011-03-21 09:50:56230 CacheManager:<clinit> - Cache Factory = org.apache.roller.weblogger.util.cache.ExpiringLRUCacheFactoryImpl INFO  2011-03-21 09:50:56236 SiteWideCache:<init> - {timeout=1800 enabled=true size=50 id=cache.sitewide} INFO  2011-03-21 09:50:56237 PageServlet:init - Referrer processing enabled = true INFO  2011-03-21 09:50:56241 FeedServlet:init - Initializing FeedServlet INFO  2011-03-21 09:50:56244 WeblogFeedCache:<init> - {timeout=3600 enabled=true size=200 id=cache.weblogfeed} INFO  2011-03-21 09:50:56246 ResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56249 SearchServlet:init - Initializing SearchServlet INFO  2011-03-21 09:50:56255 CommentServlet:init - Initializing CommentServlet INFO  2011-03-21 09:50:56297 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56299 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56302 CommentServlet:init - Comment Throttling DISABLED INFO  2011-03-21 09:50:56309 PlanetFeedServlet:init - Initializing PlanetRssServlet INFO  2011-03-21 09:50:56311 PlanetCache:<init> - Planet cache = {timeout=1800 enabled=true size=10 id=cache.planet} INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56318 RSDServlet:init - Initializing RSDServlet INFO  2011-03-21 09:50:56320 PreviewResourceServlet:init - Initializing PreviewResourceServlet INFO  2011-03-21 09:50:56340 PreviewServlet:init - Initializing PreviewServlet INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:51:29473 Blacklist:<clinit> - Initializing MT Blacklist WARN  2011-03-21 09:51:29478 Blacklist:loadBlacklistFromFile - Couldn't find downloaded blacklist loaded blacklist.txt from classpath instead INFO  2011-03-21 09:51:29494 Blacklist:loadBlacklistFromFile - Number of blacklist string rules: 3102 INFO  2011-03-21 09:51:29495 Blacklist:loadBlacklistFromFile - Number of blacklist regex rules: 15 INFO  2011-03-21 09:51:35146 RendererManager:<clinit> - Renderer Manager Initialized. INFO  2011-03-21 09:51:35151 RollerVelocity:<clinit> - Initializing Velocity Rendering Engine DEBUG 2011-03-21 09:51:35940 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:51:36324 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:49889 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:50561 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation"
"positive","Thanks for the patch!  http://svn.apache.org/viewvc?view=revision&revision=1361531"
"neutral","I must have clicked the wrong link.  I didn't mean to mark this resolved."
"positive","This was a temporary connectivity issue.  You can close this bug.  Thank you."
"neutral","newPost now sets publishEntry to true."
"positive","Applied the patch. Thanks Dennis!"
"neutral","Patch applied in revision 1055819.  "
"neutral","Applied the patch : At revision: 1051526"
"neutral","Lets fix this post rampart-1.3"
"neutral","Released in Qpid 0.24 http://qpid.apache.org/releases/qpid-0.24/index.html"
"neutral","Changes look reasonable to me."
"neutral","Hi Robbie would you mind reviewing this commit?"
"positive","Thanks for catching this I have fixed it."
"positive","Looks good to me."
"neutral","This is a duplicate of QPID-2488"
"neutral","Updating 'Fix For'  to Unknown on issues not targeted for 0.8"
"positive","Hi Aidan can you take care of this when you do QPID-1010. Thanks"
"positive","Hey Aidan can you cast your eye over this again. Thanks."
"positive","the code has been checked in. Thanks to Gordon for that. "
"neutral","All existing documentation/discussion from Moin Moin wiki now copied across to Confluence JIRA and re-formatted as appropriate.  Should now all be updating on Confluence wiki and retire Moin Moin in a couple of weeks when people have been able to check that their pages look ok on Confluence."
"positive","Hi Rustam Finally I will not commit the IMAP-351 patch so it will be good that you attach your patch here. Thx Eric"
"negative","sorry should be: path -p6 < pluto-1.1.0-taglib-el.diff"
"neutral","missed encoding for non-array request parameters.  It doesn't look like I can remove previously attached files.  Whoever is reviewing the code  should use the latest patch."
"positive","Committed to trunk. Thank you Lorand!"
"positive","committed to trunk. Thanks [~elserj]!"
"positive","[~bikassaha] Thanks for the heads-up Bikas! This JIRA is not concerned with the Tez integration for Pig and is simply the abstraction in Pig to allow for alternate ExecutionEngines in Pig. But will certainly change this on the Tez integration side of stuff.  Thanks a lot [~cheolsoo] for continuing this! I think everything looks good from my end. I can certainly see why we may want to keep this on a different branch until everything is finalized. Certain things may still need more work. For example OutputStats is not completed abstracted out as it still has references to POStore which is a MR implementation construct. ScriptState/PPNL/JobStats may still need more abstraction (especially PPNL) and reworking to incorporate a new ExecutionEngine abstraction. I think what we have done here is the minimum foundation for an abstraction though and it would be appropriate to put into trunk but these are not my decisions to make.   With regard to public methods that were changed I don't think most of them are a big deal besides as Cheolsoo said the PigServer throwing PigException. I never thought IOException was a good exception to throw but I think reverting PigServer back to IOException as it is userfacing code is not a big deal. The rest of the method signature changes shouldn't be worrisome because most of them are internal to the project.   However the change from JobStats to MRJobStats while necessary (as each ExecutionEngine would have it's own type of JobStats it would present to the end user) could be problematic because it is userfacing code and would probably break people who were previously using JobStats. That I think is the most important thing to keep in mind. The task of making the PPNL and JobStats clearly tied to the ExecutionEngine should be thought through also."
"positive","Committed to trunk. Thanks Mathias!"
"positive","Thanks for volunteering for this Prashanth!"
"negative","Sorry I missed Bill's comment.  bq. We've seen similar exceptions when loading data that contains text with the column delimiter in it which produces shorter than expected tuples. Could that be the case here?  I don't think that's the case here.  However I've made many silly mistakes&misunderstandings in pig before.  Let me double check."
"positive","Thanks Jon. +1. Patch looks good.   Minor nitpick I have is that it would be nice to give the test a more relevant name than testAutomaticallyMadeName. Something like testRelationAliasForBinCond. But I am not going to insist. "
"neutral","changing the name of JIRA from ""multithreaded"" to ""parallel"" as we've done it with forks instead of threads."
"neutral","Yes I missed this basic case. Thanks for pointing out. I will cancel this patch."
"positive","Committed to trunk. Thanks Jeff!"
"neutral","Hi Alan I was merely commenting on the title of the JIRA not the UDF name."
"neutral","Yes actually I take out the hbase part when I commit."
"positive","+1.  Looks good to me."
"neutral","Review board comment: https://reviews.apache.org/r/314/"
"positive","Patch committed to trunk. Thanks Niraj."
"positive","bq. Though pig itself compiled fine and is ready to go the contrib projects (owlzebrapiggybank/hiverc) didnt compile I think because either it didn't download dependices of those projects or didn't include them in the build path.  Ashutosh yes. I did realize it and as you rightly guessed it is because the ivy-dependency list doesn't have some jars that are actually being used by contrib packages. This is not an issue related to eclipse-classpath. However there has to be a JIRA opened to solve this issue of downloading the missing jars by ivy.   Can you please file a JIRA for this? Thanks"
"positive","Hi Gianmarco Thanks for your concern. Actually we need one additional step to make bin/pig work. We shall copy $PIG_HOME/build/pig-0.8.0-dev.jar to $PIG_HOME/pig-0.8.0-core.jar. This will be handled in ant's ""package"" target when releasing. But if you check out from svn we will do this additional step to work with bin/pig."
"positive","Patch is committed to the trunk. Thanks Niraj."
"neutral","Just back from vacation. Have updated the code with required changes. It should be good to go now. Pradeep can you or any other committer review it ?  "
"neutral","Patch was commited on May 13 2009."
"positive","Patch looks good. One minor comment PlanHelper.LoadStoreFinder may better be PlanHelper.LoadStoreNativeFinder."
"neutral","In MapReducePlanCompiler.java   {code} if (PigContext.instantiateFuncFromSpec(materializedResult.outFileSpec.getFuncSpec())          instanceof ReversibleLoadStoreFunc) {     POMapreduce pom = new POMapreduce(logicalKey.getScope()                                       nodeIdGenerator.getNextNodeId(logicalKey.getScope())                                       execEngine.getPhysicalOpTable()                                       logicalKey                                       pigContext)"
"neutral","Antonio could you just create a patch file that I can apply."
"neutral","Totally agree. I don't see any good reason why Pig should require 1.6 at this stage. Don't make it harder for the users (and developers under OSX - that includes me) than it already is."
"positive",">Tilman Hausherr   hello finally it  works! I just downloaded the revision 1535956 and bulded it with Ant. and added the new *.jar to my project's build path. it printed very well.  thank you very much."
"neutral","I've revised DateConverter to conform to java 6:      changed isAlphabetic to isDigit (and reversed the ?: values)      use SimpleDateFormat(""Z"") as Tilman suggested.  Also fixed some Javadoc in both DateConverter and TestDateUtil"
"positive","Hello Andreas  Thank you for the information.  Shall try the same and upload the patch shortly.  Thanks & Regards Ravikiran Mane.  "
"negative","I'm afraid one can't extract the text from the given pdfs. Both are using fonts with a non human readable encoding and as there isn't included any mapping you'll get rubbish instead of the text. Even the acrobat reader can't extract the text."
"neutral","A PDF which demonstrates the problem"
"positive","After applying Mathias patch the sample documents works fine.  Thanks Mathias."
"neutral","Will be taken care of next releases "
"neutral","released with OWB-1.1.4"
"negative","Ok I just downloaded trunk and the patch is 99% the same with mine so I'll close the issue now...One comment though and sorry for nitpicking...Shouldn't the second constructor simply be ""this(patterns null)"
"neutral","If you run the train command you get an error in the model serializer I suggest to train on the ppa data set serialize the model and then load it again to ensure there are no runtime errors in this code path. Its also easier to debug in an IDE if it fails in a junit test.  That is the exception I get:  Caused by: java.lang.NullPointerException"
"neutral","Hi Eduardo  I have tried with your settings for the timezone. I was not able to reproduce it. The meeting was correctly displayed in the calendar the meeting times in the iCal invitations where send fine I tried also with ""simple email"". The invitation hash also worked fine and had the correct time validity."
"negative","Sorry Alvaro  lot of things need to be done at the same time.  But I am still not 100% clear what you want me to do / change.  I put installation/wiki links on top-right now: http://incubator.apache.org/openmeetings/index.html  What about the links to the Tutorials you want to put those in the section ""Installation and Upgrade"" right?  Sebastian"
"positive","Johannes --   Thanks for the complete testcase! Sorry about taking so long to fix this one.   Thanks Rick"
"positive","Thanks for the patch Janko. I put the changes into 1.3.x and 2.0.0. "
"neutral","Added the following to getRollbackOnly():  if (status == Status.STATUS_NO_TRANSACTION) {     throw new IllegalStateException(""There is no transaction in progess."")"
"positive","committed to branch-4.0 and trunk. Thanks Rohini."
"neutral","Closing issue"
"neutral","Didn't modify any testcases because its just some minor typo fixes.  "
"positive","Thanks Robert. Committed to trunk."
"positive","Hi Antonio  I can take this one if nobody is working on it.  Would be a nice one to get my feet wet... :)  Thx Sam"
"neutral","Hi Suresh  I think this task is also related to AMBER-63 since both OAuth 2 and Open Id Connect use JSON Web Token (JWT).  "
"positive","Thanks Jacques :)"
"negative","Sorry I put a comment here which was for another issue (tired as said already)"
"positive","Hi Tri  Those files looks good. I cursorily checked only.CommonUiLabels.xml.patch but from their sides I guess the others are good as well. But done from the OFBiz roo directory it's the main OFBiz directory where you fine the LICENSE and APACHE2_HEADER files. Anyway not a big deal I will try to apply them as is and will let you know  You don't have to remove the old files as you can see they are now grayed and it's good that you checked the grant license box.  Thanks"
"neutral","https://cwiki.apache.org/confluence/display/OFBADMIN/OFBiz+Contributors+Best+Practices#OFBizContributorsBestPractices-HowtoSendinYourContributions%28orhowtocreateandapplypatches%29"
"negative","Sorry again I tried with the same revision same language same theme and I use also FF4 and I still don't reproduce (see screenshot-1)  It would be interesting ot have other persons tests"
"positive","Hi Leon thanks i'll take a look. Anyway i thought of refactoring this parsing mechanism we can do better :-).   Cheers Sascha"
"positive","Thanks Ankit  Your patch is in trunk at r1060220 I did not backport as it's not breaking anything"
"positive","Thanks Erwan for you're effort :-)"
"positive","Hi Sascha  There is an overlap with OFBIZ-3843 could you please check?  Thanks"
"neutral","Hi Erwan  If you don't mind I have re-assigned to you as you assigned yourself the umbrella task"
"positive","Thanks Amit & Vivek - Committed at r907620.  -- Ashish"
"positive","Thanks Mirdul committed in trunk r903428 and 9.04 r903429"
"positive","Ashish This is working fine for me. Please take a look at https://issues.apache.org/jira/browse/OFBIZ-2277"
"negative","Sorry to hack your issue Bilgin my intention is to keep readable traces (in ML you can't read easily stack)"
"positive","Thanks Alok Agnihotri for your valuable patch. Special thanks to Rishi SolankiPranay PandeyBrajesh Patel and others in helping Alok.  Changes are in rev # 607341.  -- Ashish Vijaywargiya"
"positive","Sorry Jacques I have not seen that it was a grouped bugs.  In this case I have used to set in the grouped bugs the sum of the components used by detailed issues.  I didn't like unknow components.  Otherwise we can add a new fictitious component - GROUPED ISSUES - and assign this component to this type of issue.   Thanks  Marco  "
"positive","Marco BTW I have only helped Santosh Malviya for OFBIZ-1468 where ever he needs and reviewed his work. After that Its only his effort to convert java to minilang + testing the patch. So majority of credit goes to Santosh Malviya :)"
"neutral","I have added          <property file=""framework/base/config/cache.properties""/>         <echo message=""NOTICE: deleting ${cache.file.store}.db""/>         <delete file=""${cache.file.store}.db"" verbose=""true""/>  to the clean task of my local main build.xml.  After some more testing/discussion perhaps I will post it as a patch. "
"positive","Ray Jacoo  I finally commited it in revision: 485087.  Thanks "
"positive","Thanks Scott  I have committed your last work in svn with rev. 7876 "
"positive","Works fine with my minimal test case and the tutorial. Thank you!"
"negative","Sorry for the late reply. Your corrections look good I've just applied them. Thanks!"
"positive","The patch looks good just applied on the 1.1 branch and trunk. Thanks a lot keep them coming! :)"
"neutral","Could you make sure that the following path exists on your machine:  C:\Program Files\Apache\Tomcat 6.0\webapps\ode\WEB-INF/jpadb  It sometimes happen that Tomcat for some reason fails to open the WAR which results in an incomplete deployment."
"neutral","i don't think that any special filtering should be performed for the access control content such as e.g. rep:policy nodes. but as far as i can see you didn't incorporate this into the patch right?  testing for Tree#exists in the NodeDelegate looks ok to me..."
"positive","that's nice! The patch looks good Emanuele :)"
"neutral","Further optimized caching in KernelNodeStore a bit in revision: 1450145  The test now just runs for a very long time (with -Xmx128m) and didn't run out of memory so far on my machine. Though it is still working on 51200 child nodes after it reported '25600 nodes in 1440293 ms'."
"neutral","[~anchela] which improvements do you have in mind?"
"neutral","Hi Talat - no this patch is for the branch_2x branch only."
"positive","Committed @revision 1440266 in trunk Thanks Lufeng if and when you get around to the patch for 2.x I can review. The patches for tests are very welcome in Nutch. Thank you. "
"positive","Looks good to me Markus. +1"
"positive","+1 thanks. Don't forget to add line to CHANGES.txt when committing"
"neutral","Actually i made a simple test on 2 small linkdb and i didn't see any improvment. You're right. There is no need to add it."
"neutral","Using nutch with solr has been a very demanding request so it will be very useful when this makes into trunk. I have spend some time reviewing the patch which I find quite elegant.   Some improvements to the patch would be  - make NutchDocument implement VersionedWritable instead of writable and delegate version checking to superclass - refactor getDetails() methods in HitDetailer to Searcher (it is not likely that a class would implement Searcher but not HitDetailer) - use Searcher delete HitDetailer and SearchBean  - Rename XXXBean classes so that they do not include ""bean"". (I think it is confusing to have bean objects that have non-trivial functionality) - refactor LuceneSearchBean.VERSION to RPCSearchBean - remove unrelated changes from the patch.(the changes in NGramProfile HTMLLanguageParserLanguageIdentifier... correct me if i'm wrong)  As far as i can see we do not need any metadata for Solr backend and only need StoreIndex and Vector options for lucene backend so i think we can simplify NutchDocument#metadata. We may implement :   {code} class FieldMeta { o.a.l.document.Field.Store store"
"positive"," Hi Luca  I've applied the changes you mentioned and it worked fine on my end (Windows).  Can you try this on your end as well? I've attached the patch.  Thanks!"
"neutral","Re: setReaderThread I didn't know we had such a method.  It looks like it was added here: http://cvs.apache.org/viewcvs.cgi/jakarta-commons/net/src/java/org/apache/commons/net/telnet/TelnetClient.java?rev=1.9&view=markup  Other than adding documentation to FTPClient about this it sounds like like there isn't any other action to take on this report??? "
"positive","Yes it can be resolved. Thank You!"
"negative","Unfortunately we can't do that because that is not explicit on the spec javadoc and there is a way to do what is expected using ""targets"" property."
"positive","The patches look good :)"
"positive","thanks to Jakob Korherr for this patch"
"neutral","Duplicate of MYFACES-2970"
"negative","Sorry I was not able to create one diff-file so I added for every build.xml an own diff."
"neutral","HI Ronald  The fix I put in on the 30th caused pages to stop drawing in the RC1.  I have reverted part of the fix for this bug to get 657 resolved. Could you please take a look at the comments for 657 and test out the head of the 1.1.1 branch to make sure that this version works for your case."
"positive","Mathias please close this issue as it is not reproducing any more...  Thanks."
"negative","Sorry I use JDK 1.4.2_06 and not 1.4.1 :)"
"neutral","I can confirm this is not happening on Ubuntu 12.04 with OpenJDK 1.6.0_24. Did anyone get a chance to look at this apparently Mac-specific issue?"
"positive","Bertrand - nice work. This is a great idea and the patch looks good overall. Couple of points:  - Don't forget the Apache header on the new Errors class - Maybe do the grammar corrections on the counter error messages separately? Just so we keep the commits to a single issue each.  - I'm not sure we need to retain the delegating ""formatValueList"" method in TestDriver. Something to discuss...   As for using Guava to do the string join - I know MRUnit used to have it as a dependency but this was removed in MRUNIT-50. Probably not worth bringing it back for such a simple method. "
"positive","Thanks that looks good now"
"positive","Hi.  The code above is a copy of the CharsetUtil class just run within a Junit Test case.  There is no exception other than junit.framework.AssertionFailedError.  Are you able to reproduce the error?  Thanks  Richard"
"neutral","Hi I've started working on this. I think I have an idea of what to do design-wise but if anyone has any suggestions please let me know. "
"neutral","{quote} I don't think it makes sense to argue about who the exception messages are for [...] {quote}  I think the opposite because it has an impact on the library design. Not that CM cannot go on with the current way"
"positive","This seems good to me. +1 to apply it"
"positive","I've committed this to trunk branch-2 and branch-2.2.  Yingda thank you for the patch.  Chuan thank you for help with the code review."
"positive","Thanks Karthik!  I committed this to trunk branch-2 and branch-2.1-beta."
"positive","Thanks for taking a look Bikas and Devaraj. Committing this."
"positive","Thanks.  I'll look into this."
"positive","+1 looks good  Thanks Mayank"
"positive","+1 looks good. Checking this in."
"positive","Attaching updated patches. Arun let me know it this looks good.  Thanks"
"positive","Thanks Sandy. Committed to trunk and branch-2."
"positive","Looks good.  Minor nit can you change info.wait(0)"
"positive","Incorporating Konstantin's comment  Thanks Mayank"
"positive","Thanks for the patch Daryn  +1  I put it into trunk branch-2 and branch-0.23"
"neutral","Hi Jason! I was thinking one of those parameters was the time the NM should wait before sending the SIGTERM. Alas I was wrong ContainerLaunch.java:337 sends the SIGTERM pretty much instantly. That is messing me up in MAPREDUCE-4135.  I'm still thinking having a small time delay before sending even the SIGTERM should be good. If we can do it on the NM and not on the RM I think we might be able to conserve RM resources. "
"negative","Sorry looks like we took to long to get to this the patch no longer applies.  Can you please upmerge to latest?"
"neutral","Can you please address the findbugs warning. (inconsistent synchronization)  I did a quick look at your patch and I am a bit confused by the implementation of setSignaled.  I realize that you did not really change the code at all but is there a reason that the parameter is ignored?  If you don't know I can look into it myself."
"positive","I just committed this to trunk and branch-2.0. Thanks Xeiguiming!"
"positive","+1 The patch looks good to me. I will commit this later."
"positive","I just committed this. Thanks Vinod!"
"positive","I just committed this to trunk and branch-0.23. Thanks Arun!"
"neutral","Actually now that I think of it we never had anything exposed via jmx for the RM? Looks like this is the first bean we are adding. Is that right? I thought some of the work that Thomas did on web services was also exposed via jmx. No? "
"neutral","Attaching a patch that adds API for accessing the other info (which is not writtent to trace file)."
"positive","+1. Just committed this to trunk and branch-0.23. Thanks Jason!"
"positive","+1 looks good to me. Trying it out."
"positive","Thanks for the explanation +1 for the patch."
"positive","addressed review comments.  Thanks Vinod."
"positive","+1  looks good"
"neutral","+1 lgtm to get rid of the extra logging and to kill the child process."
"positive","Committed to trunk and branch-22. Thanks Ari!"
"positive","+1 patch looks good"
"positive","I just committed this. Thank you Scott and Priyo."
"positive","Patch looks good to me also.  bq. -1 core tests. TestSpecialCharactersInOutputPath failed with NoClassDefFoundError. I ran the same test on my machine with the patch. It ran successfully."
"neutral","Thanks for the update Tom this is getting close!  Some more comments:  {quote} > src/java/org/apache/hadoop/mapreduce/TaskType.java > -> Public? Stable? It is public. Not sure about whether it is stable yet. {quote} I'd tend to lean towards making it Stable to ensure it's never broken it probably deserves that status given how central it is to the framework. Thoughts? I don't see either 'audience' for this yet it the patch maybe you missed it?  bq. Are MarkableIterator and MarkableIteratorInterface public user classes? The unit test for them (TestValueIterReset) implies that the user instantiates a MarkableIterator. +1 public  bq. I left all of the lib.db classes public evolving since they are used by various extensions and users. Does this sound reasonable? +1  {quote} > src/java/org/apache/hadoop/mapreduce/Job.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobCounter.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobPriority.java > -> public  Yes. {quote}  Again I don't see 'audience' as 'public' another human miss on your part? Or am I seeing the wrong patch?  ----  Comments on rest of the classes I missed in the first pass:  src/java/org/apache/hadoop/mapreduce/security/token/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/security/token/delegation/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskTrackerInfo.java -> Public used in Cluster src/java/org/apache/hadoop/mapreduce/util/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskCompletionEvent.java -> Public Job.getTaskCompletionEvent src/java/org/apache/hadoop/mapred/JobInProgress.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/Task.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/JobEndNotifier.java -> public maybe evolving since end-users use this directly src/java/org/apache/hadoop/mapred/LineRecordReader.java -> limited-private (mr pig) src/java/org/apache/hadoop/mapred/JobProfile.java -> Odd I thought this was 'public' - but I can't find any uses for it. The FairScheduler uses it so 'limited-private' ? src/java/org/apache/hadoop/mapred/TaskCompletionEvent.java -> public accessible via JobClient "
"neutral","uploading the patch for commit to internal branch it has review comments from sreekanth and cos implemented. "
"neutral","Looks like your change did not fix the findbugs. But i think you need to suppress the findbugs warning : HRS_REQUEST_PARAMETER_TO_HTTP_HEADER. It is suppressed for jobdetails.jsp in MAPREDUCE-1185."
"neutral","Patch that fixes this problem and adds a test case demonstrating it."
"neutral","Ported to trunk"
"positive","I just committed this. Thanks Jitendra!"
"positive","+1. Looks good to me."
"positive","I just committed this to trunk thanks Owen"
"positive","+1  I committed this. Thanks Hong!"
"positive","+1 patch looks good."
"positive","Patch looks mostly good to me.  One comment: I think the name ""moveAndDeleteLocalFiles"" isn't quite descriptive enough. Perhaps ""asyncDeletePathOnEachVolume"" or something? The fact that the path is relative to *all* volumes and will be deleted on each of them is the key part I didn't understand at the first pass through the JIRA.  I agree with Vinod that it would be nice to share code with CleanupQueue but would be fine seeing it in another JIRA."
"positive","I just committed this. Thanks Boris!"
"neutral","Updating patch synch'ed with trunk."
"positive","I just committed this. Thanks Omer!"
"positive","Thanks for taking this patch looks good. Is this good to be committed?"
"neutral","(If it's just reading ints I was thinking just write 4-byte ints. That's got to be the fastest of all.)  The author would be Ted really his call. If it's more of an example for the book it could be attached to the book. If it stays that's cool too just need to have a think about fixing/documenting the issues raised here.  You've raised a different an interesting point about performance though. You find that the slow-down is actually in addToVector where it converts a String to byte[]? The thing is the corresponding line in the ""fast"" version skips this step and adds null.  Indeed also passing null in the ""normal"" version makes it twice as fast for me. It's still twice as slow as the ""fast"" version though. But I do wonder whether the example deserves a bit more attention. I may not know what I'm doing. Is that a difference that shouldn't exist between the two benchmarks?"
"neutral","I see what you mean"
"neutral","Just some variations"
"neutral","{quote} This wasn't a problem with my patch right?  That was an issue of the mahout script in trunk itself? {quote}  Yes it was a problem with the script in trunk. I believe this was due to the fact that the job files were on the classpath instead of all of the dependency jars. Adding the job files to the classpath does not add the dependency jars they contain to the classpath as well. So no you didn't add this but it should be fixed (and is in the patch)  {quote} What is the -core option for?  I've never used it how does it work? {quote}  when you're running bin/mahout in the context of a build the -core option is used to tell it to use the build classpath instead of the classpath used for a binary release. This just follows the pattern established (by Doug?) in the hadoop and nutch launch scripts.  {quote} Also added a help message for the 'run' argument. {quote}  near line 72 in bin/mahout: (this is different from the --help question I had)  {code}   echo ""  seq2sparse            generate sparse vectors from a sequence file""   echo ""  vectordump            dump vectors from a sequence file""   echo ""  run                   run mahout tasks using the MahoutDriver see: http://cwiki.apache.org/MAHOUT/mahoutdriver.html"" {code}  {quote} So you already added the ability to load via classpath right? If we merge that way of thinking with what I'm currently working on (having a configurable ""MAHOUT_CONF_DIR"" which is used for all these props files) we could just have the mahout shell script just add MAHOUT_CONF_DIR to the classpath (the way you already have it adding the hardwired core/src/main/resources directory) and then it would work that way. {quote}  Yep that should do it as long as MAHOUT_CONF_DIR appears before src/main/resources we should be good to go. It should be added outside of the section of the script that determines if -core has been specified on the command-line.  "
"neutral","The inline patch came out garbled. Same patch attached."
"neutral","It could have been created as a patch and that is far as its gotten.   Assuming that we're talking we're just talking about creating a simple .snk to create strongly named assemblies when talking about signing assembly:  I didn't see a .snk file in the Lucene.Net_2_9_4g branch when setting up the build scripts. I haven't looked in trunk yet.    The Lucene.Net_4e branch should have a already have a snk. I could add the same snk file to trunk and the 2.9.4 branch when I go add the build scripts to the trunk this weekend so that all the branches are building strong assemblies.  Someone would still need to go back to the tag and create a 2.9.2 version using the snk whenever the next release does come out.    "
"positive","Hi DIGY  I like to know a bit more about this patch:  1) what test case is it fixing? 2) how did you determine the race condition?  The changes to the ThreadClass is considerable and I'm trying to understand why this wasn't a problem in earlier versions.  Thanks.  -- George "
"positive","I rather we don't work on older versions.  If this is still an issue in 2.3.1 please submit a new patch for 2.3.1.  Thanks."
"positive","Patch looks great!  Thanks Artem.  No more mixing in of fuzzy-ness into AnalyzingSuggester.  It looks like we are doing the utf8 conversion + det twice per lookup once in convertAutomaton and once in getFullPrefixPaths.  But I think this is inevitable: the first conversion is on the ""straight"" automaton for exactFirst match and the second one is on the lev automaton for non-exactFirst.  Really we should only do the first convertAutomaton if exactFirst is true ... but this is an optimization so we don't need to fix it now. "
"positive","Committed to trunk and 4x. Thanks Simon!"
"positive","Thanks for raising these documentation issues! I just committed a fix."
"neutral","Following the recent facets work I think that as part of this issue we should do the following two things (in addition to what I described above):  * Make OrdinalPolicy an enum with two constants (ALL/NO_PARENTS). It's already hard to support just these two (see LUCENE-4610 and LUCENE-4600) and it's not at all clear how to support arbitrary OrdinalPoilcy-ies that users will provide. ** Rather if one really wishes to encode only say levels 3 and below he can extend FacetFields and provide his own CategoryListBuilder. ** For the search side he'll need to provide whatever will work for him (I cannot even describe here what API exactly because of the complexity)  * Nuke PathPolicy. One can extend FacetFields and provide his own DrillDownStream. I'll need to check about that one but it looks like we can get rid of it too."
"neutral","I just glanced through in general: this is similar to the hack patch i used exploring LUCENE-4089 though I just used a Map<StringString>.  The part i didnt like when exploring was more related to how term index/term dictionary are separated: {quote} divisor: generalize this into something simple like a Map<StringString> of codec ""parameters"" that you set on IWC/IR. split divisor from ""don't load terms index"". define these as constants where they belong. I got unhappy here in the ""splitting"" part because I wanted the divisor part in TermsIndexReaderBase but that doesnt extend FieldsProducer (where i wanted the ""don't load"" part) and wrap the terms dict instead its backwards and terms dict wraps the TermsIndexReaderBase... maybe we should fix that too? I think this confusing the way it is but I didnt look at how difficult this would be. {quote}  But I think maybe I was trying to tackle too much at once... still as an ""untyped"" parameter I thought it would be useful to fix the semantics all in one break rather than causing confusion down the road. "
"neutral","I commented out the assertion for this test ... it's not valid."
"positive","Thanks Scott. git formatted patches are fine in my opinion: lets get this fixed"
"neutral","Patch adds maybeRefreshBlocking which blocks on refreshLock. It also:  * Renames reopenLock to refreshLock * Shares the refresh logic between maybeRefresh and maybeRefreshBlocking. * Switches to use ReentrantLock instead of Semaphore(1): ** It allows to protectively obtain the lock in doMaybeRefresh (see comment in the code) ** It is better in general because it's equivalent to Semaphore(1) yet protects against an accidental bug where someone changes Semaphore(1) to Semaphore(>1).  I'll add a CHANGES entry after the patch is reviewed and we agree on the approach."
"positive","Committed.  Thanks Chris!"
"neutral","lemme see if I can help with the test. I feel bad I didn't supply one with the prototype patch.  About the Solr integration: this looks good! We can use a similar approach for autosuggest too so this could configure the analyzer for LUCENE-3842.  I wonder if we should allow separate configuration of ""index"" and ""query"" analyzers? I know I came up with some use-cases for that for autosuggest but I'm not sure about spellchecking. I guess it wouldn't be overkill to allow it though."
"neutral","bq. I assumed modules doesn't need to be self-contained like Lucene or Solr. I can fix that by enforcing tools' compilation in that macro... I'll do that. bq. Steve will you double check again if everything works  Yes everything works for me now thanks!  bq. and commit this in?  Is there some reason why you can't do this?  IMO committers should commit their own work.  bq. I didn't put an entry into CHANGES so you'd have to add it if it qualifies at all to be mentioned there.  IMO this definitely warrants a CHANGES.txt entry.  This should also be backported to branch_3x.  bq. This reminds me of the ""infrastructure tools"" problem we had in Carrot2. We finally decided to simply have them as a stand-alone project living within the same repository space with a stored versioned binary artefact updated when tools had to be updated (rarely). This does version a binary file but you don't need to worry about recompiling things over and over.  +1 to do this for this and any other Lucene/Solr Ant tasks."
"positive","Thanks Dawid.  bq. Yes this is pretty much the top-n nodes reordering that I did albeit without any optimization of how many n to take (the hardcoded magic constants should probably be justified somehow? Or replaced by a default in FST somewhere?).  bq. Deciding how many nodes to reorder is I think hard – I failed to provide any sensible fast heuristic for that and I simply do a simulated annealing to find a local optimum.  Yeah the algo is simplistic now... and it does force caller to pick the params (though minInCountDeref=3 and maxDerefNodes=Inf are probably pretty good)... we can and should make it more sophisticated over time.  We have at least one spare bit to still use in the arc flags :)  bq. One thing I was wondering is why you decided to integrate the packer with the fst – wouldn't it be cleaner to separate packing from construction? Granted this requires a double pass over the fst nodes and more intermediate memory but it wouldn't add any more complexity to the builder which is already ehm a bit complex . You can compare this design in Morfologik:  Well... it's tricky.  First I decided to change node targets to ords so that pack could use an array to (relatively!) efficiently hold node data eg inCount newAddress etc.  That required making the first pass FST ""modal"" (deref'd or not).  If we didn't do this then the packer would have to use even less RAM efficient data structures (eg Map<IntX>) I think?  Second the format written by the packer is tightly coupled with the FST reading ie there are sizable differences when reading packed vs unpacked FST.  But I agree it'd be cleaner if we could move packing out (eg Util.pack) and more strongly decouple packing from FST format...  One thing I'd really like to somehow do is create different classes for FST writing vs reading and different classes for each format.  We now have write-ord write-non-ord read-packed read-unpacked (and even the two readers have 3 different modes depending on INPUT_TYPE).  "
"neutral","From the dev list didn't want to lose this background (or make Uwe type it again <G>)  The idea was to maybe replace RAMDirectory by a “clone‿ of MMapDirectory that uses large DirectByteBuffers outside the JVM heap. The current RAMDirectory is very limited (buffersize hardcoded to 8 KB if you have a 50 Gigabyte Index in this RAMDirectory your GC simply drives crazy – we investigated this several times for customers. RAMDirectory was in fact several times slower than a simple disk-based MMapDir). Also the locking on the RAMFile class is horrible as for large indexes you have to change buffer several times when seeking/reading/… which does heavily locking. In contrast MMapDir is completely lock-free!   Until there is no replacement we will not remove it but the current RAMDirectory is not useable for large indexes. That’s a limitation and the design of this class does not support anything else. It’s currently unfixable and instead of putting work into fixing it the time should be spent in working on a new ByteBuffer-based RAMDir with larger blocs/blocs that merge or IOContext helping to calculate the file size before writing it (e.g. when triggering a merge you know the approximate size of the file before so you can allocate a buffer that’s better than 8 Kilobytes). Also directByteBuffer helps to make GC happy as the RAMdir is outside JVM heap.....  RAMdir uses more time for switching buffers than reading the data. The problem is that MMapDir does not support *writing* and that why we plan to improve this. Have you tried MMapDir for read access in comparison to RAMDirectory for a larger index it outperforms several times (depending on OS and if file data is in FS cache already). The new directory will simply mimic the MMapIndexInput add MMapIndexOutput but not based on a mmapped buffer instead a in-memory (Direct)ByteBuffer (outside or inside JVM heap – both will be supported). This simplifies code a lot.   The discussions about the limitations of crappy RAMDirectory were discussed on conferences sorry. We did *not*decide to remove it (without a patch/replacement). The whole “message‿ on the issue was that RAMDirectory is a bad idea. The recommended approach at the moment to handle large in-ram directories would be to use a tmpfs on Linux/Solaris and use MMapDir on top (for larger indexes). The MMap would then directly map the RAM of the underlying tmpfs..... "
"neutral","Committed trunk revision: 1206033 Now backporting."
"positive","bq. Opened LUCENE-3595.  thanks! I committed this to trunk and backported to 3.x   nice iterations.. "
"positive","I think its a good idea to go ahead and put a patch together so we can discuss it directly."
"neutral","bq. Can we just make it final when we backport this change?   Duh no we can't since we have core IR impls subclassing IR..."
"neutral","Fixed.  3.x didn't have any problems"
"neutral","I think what happens is all bugs are initially internal to Oracle and they need to be ""opened up"" to the public. I presume this is so that critical bug reports don't immediately become available for exploits... but I'm just guessing."
"neutral","Committed revision 1165174."
"neutral","attached a fix"
"neutral","Committed revision 1128830 to trunk. I will now backport to 3x."
"neutral","Previous patch was wrong. Here a new one."
"neutral","bq. Hmmm infoStream is just for debugging... should we really make it volatile?  I'll remove its volatile...  {quote} bq. IWC cannot be made immutable – you build it up incrementally (new IWC(...).setThis(...).setThat(...)). Its fields cannot be final.  Setters can return modified immutable copy of 'this'. So you get both incremental building and immutability. {quote}  Oh yeah.  But then we'd clone the full IWC on every set... this seems like overkill in the name of ""purity"".  {quote} What about earlier compromise mentioned by Shay Mark me? Keep setters for 'live' properties on IW. This clearly draws the line and you don't have to consult Javadocs for each and every setting to know if you can change it live or not. {quote}  I really don't like that this approach would split IW configuration into two places.  Like you look at the javadocs for IWC and think that you cannot change the RAM buffer size.  IWC should be the one place you go to see which settings you can change about the IW.  That some of these settings take effect ""live"" while others do not is really an orthogonal (and I think secondary ie handled fine w/ jdocs) aspect/concern. "
"neutral","Uwe: I don't interpret it that way!  I don't think our indexinputs should be doing writes!"
"neutral","Committed optimization in trunk revision: 1037077 "
"negative","bq. I'm gonna hold off on LUCENE-2771 until we figure this one out... because it would make your getSequentialSubReaders in the synced=true case quite heavy (without modifications).  Sorry I was wrong on this... I totally forgot the norms cache is lazy-loaded always in that patch. I'll commit LUCENE-2771 it shouldnt affect this!"
"positive","+1 patch looks good. "
"neutral","Ported back to 3.x  Committed revision 991537."
"positive","{quote} I don't really know much about NamedSPILoader but I think what you're suggesting. How would we support Factories loading unrelated classes like they can through ResourceLoader now? Assume they're on the classpath and use Class.forName? {quote}  It needs more discussion (and input from Uwe would help!) but it works like Charset.forName(""ASCII"") etc. We use this already for codecs and postingsformats (Codec.forName Codec.listAllCodecs ...).  Have a look at lucene/core/src/resources/META-INF/services for the idea. Basically you ""register"" your classes in your jar file this way: additional jar files (e.g. look at lucene/test-framework/src/resources/META-INF) can load more classes.  So this could support some idea like TokenizerFactory.forName(""Whitespace"") or something simple like that. So someone would not need to use org.apache.solr.analysis.xxx namespace to be able to load their analyzer stuff easily they use whatever package they want and register in their META_INF. And added jar files (other analysis jars) are automatically available this way.  I think Uwe mentioned this idea before though I think he had Analyzers in mind (e.g. provide language code and get back analyzer or something). Anyway thats for another issue :)  Just something worth consideration if we want to make these modules really pluggable. On the other hand we shouldn't use anything overkill if its not the right fit... "
"positive","Good catch!  Thanks for the thorough explanation and suggestions.  I think it all makes sense.  Will work on a patch."
"neutral","Yes I'm continuing along the path Chris started with his first patch mine is coming soon.  Nikola"
"neutral","There is a bug in PayloadNearQuery. If there are multiple top level spans that match the query only the payloads of the first one are retrieved. This patch fixes this bug by iterating over all the top level spans to get the payloads (see 'setFreqCurrentDoc')  > The base explain method can't be abstract. Something like Ah right. This is included in the patch  >The changes don't seem thread safe any more since there are now member variables. It may still be all right but have you looked at this aspect?  I guess that could be said about PayloadTermSpanScorer and PayloadNearSpanScorer too (payloadScore payloadsSeen). As for the PayloadFunction classes they seem lightweight enough to be created with each query. Is there a better pattern?  Peter   "
"positive","Looks like a good solution!  Thanks for taking care of this Uwe!  {quote} Should we backport this to 2.9 and 3.0 (which is easy)? {quote}  +1"
"positive","bq. If you back-port this to 2.9 you can't use any of the java.util.concurrent.* Very good point! - didn't thought about back porting at all.   bq. I'm not sure you need a separate SearcherHolder class - can't you re-use IndexReader's decRef/incRef? I guess I did not see the simplicity the reader offers - blind due to  java.util.concurrent.* :)  bq. I think there are some thread safety issues..  this is weird - on my dev machine and in the patch it is not synchronized.. on the machine I run the tests it is. Anyway you are right.   I changed the code to be compatible with 2.9 using indexReaders.dec/incRef.. will attache in a minute   "
"neutral","fixed to use reader.termDocs(null) for delete check. "
"positive","Looks good.  bq. I didn't add Version to StopFilter nor StopAnalyzer"
"neutral","+      if (!more) { +        return false"
"positive","Simon thanks please commit this :) "
"neutral","Commited in r823180 thx robert"
"neutral","Attached patch.  I plan to commit in a day or two."
"neutral","I'm looking through DateTools now and can't help but want to clean it up some.  One thing I see that is odd is the use of a Calendar in timeToString(longresolution).  The first two lines look like this right now: {code} calInstance.setTimeInMillis(round(time resolution))"
"positive","Committed revision 728746.  Thanks Shai!"
"neutral","Uwe can't you use ExtendedFieldCache.getLongs passing in your own LongParser?"
"neutral","bq. you tweaked a couple little things with the standard cache capture state  Actually I think I just moved things around?  EG I made it the StandardTermsDictReader's job to seek the termsIn file I moved docCount ""up"" and I made a single cache entry.  I think I also removed a few attrs that we didn't need to store... and downgraded skipOffset from long -> int (it's int on trunk)."
"neutral","Committed revision 698035.  it's just about having an optional ant property for specifying the full path to svnversion ... i've made the Hudson config changes for Lucene-trunk (add -Dsvnversion.exe=/opt/subversion-current/bin/svnversion) and manually kicked off build#594.  If i missed something re-open and i'll take a look"
"negative","bq. Here's a patch for the general case and it also adds a warning that you should set your similarity with Similarity.setDefault especially if you omit norms.   Is there no way to remove this stupid static default and deprecate Similarity.(g|s)etDefault()? Can we not use the Similarity from IndexWriter for the case of NormsWriter?"
"positive","Thanks patch applied. "
"neutral","Are there any plans to also publish the new release to the Maven 1 repository on ibiblio.org? We at Jackrabbit still use Maven 1.0.2 as our build tool."
"neutral","I just remembered one of the reasons why i didn't do this the last time i looked at it: i don't think FunctionQuery has any good unit tests in the Solr code base -- there might be some tests that use the SOlrTestHarness to trigger function queries but they aren't really portable."
"positive","Thanks I've committed your patch leaving out the change to equals() and not  removing mergeBooleanQueries() as that is a public method which someone might  be using. Also could you please check if the test case is correct now? I  couldn't apply that part of your patch cleanly and something might have been  broken.   "
"neutral","Here is a Test case to reproduce it. I launch it on a JDK1.6 and it deadlocks each 6 to 10 run."
"neutral","Created an attachment (id=17581) Patch for build.xml to add index=""true"" for jar tasks "
"neutral","just pending announcement now"
"positive","Thanks! :-)"
"neutral","Created an attachment (id=7421) patch to o.a.c.l.SystemUtils.java. Modified declaration order. "
"neutral","We can't upgrade to maven-assembly-plugin 2.3 as it breaks the build on MacOS due to https://jira.codehaus.org/browse/MASSEMBLY-588."
"neutral","FWIW I didn't experience the problem with Karaf commands when using Fuse ESB (based on Karaf 2.2.5) but I did have problems with Aries Blueprint when I tried to instantiate some of our own beans as an OSGi service.  Workaround for me was to remove the Aries Proxy 0.3 bundle shipped with Fuse ESB and install Aries Proxy 0.3.1. After I did that and restarted the container the problem was resolved for me."
"positive","Red color isn't really important it was just a suggestion to be more homogeneous ... but that can be revisited in a different jira. I agree an option is a good idea for automatically acknowledging hosts.  Not sure what the default should be: the current behavior is obviously to not confirm so we could keep that one or go for a safer one I don't have any strong opinion on that."
"positive","Thanks for fixing it!"
"positive","thanks for the patch Michael Van Geertruy :)"
"positive","Thanks for the reviews guys!"
"positive","Thanks for the patch. Committed to 0.8."
"neutral","Quick fix to interchange the order of constructor arguments of ClientIdAndTopic."
"negative","Sorry for the late review. Have a few minor questions/comments.  60. What happens if have 2 instances of Consumers with the same clientid in the same jvm? Does one of them fail because it fails to register metrics? Ditto for Producers.  61. ConsumerTopicStats: What if a topic is named AllTopics? We use to handle this by adding a - in topic specific stats.  62. ZookeeperConsumerConnector: Do we need to validate groupid?  63. ClientId: Does the clientid length need to be different from topic length?  64. AbstractFetcherThread: When building a fetch request do we need to pass in brokerInfo as part of the client id? BrokerInfo contains the source broker info and the fetch requests are always made to the source broker.  "
"neutral","Thanks for getting started on this. I have a couple of requests -  1. Could you please upload a patch to this JIRA and grant it to Apache ?  2. This patch doesn't apply cleanly to trunk would you mind updating a patch that would ?   It will make it much easier for us to review it.   Also when you said the zk connect option hangs did you get a chance to take a look at the debug/trace logs to see where it hangs ? Do you mind uploading those log files here ?"
"neutral","Hi ShengTao you would think if you follow:  1. Check if the service is there add if it is not. 2. Then add a bindingTemplate.  Then you would not be overwriting a bindingTemplates. You are right though if you are saving a service it will overwrite the existing one and it will remove any bindingTemplates if they are there. The current behavior is how the UDDI v3 spec tells us to so it but we could add a config option to differentiate from the spec.  Please let me know if you are following the above strategy and *still* seeing issues.   --Kurt  "
"neutral","Fixed eventhough these are commented out."
"neutral","bundles have been promoted to OSSRH some minutes ago. It will take roughly 2-4 hours before they appear on Central so this one is close to be fixed."
"neutral","I can access the patch deletion from ""Manage attachments"" right next to the attachment list.  If you can't access it let me know which patches need to be deleted..."
"positive","Thanks very much for your response.   I want to thank your team for the great job they've done building a superior open-source solution. Not only do I use but I also promote it everywhere I go. I just did a hands-on lab using JSPWiki to create 'qwiki' WEB apps for 40 people at DEVCON 2007. It got excellent reviews.  I promote this as an Enterprise Open-source solution. If a company wanted to purchase a support contract or services for a production implementation of the product who should they contact?  Thanks again  Jim Mason   https://issues.apache.org/jira/browse/JSPWIKI-24?page=com.atlassian.jira.plugin.system.issuetabpanels:all-tabpanel ---------------------------------------------------------------------------------------------------------------   __________________________________________________ Do You Yahoo!? Tired of spam?  Yahoo! Mail has the best spam protection around  http://mail.yahoo.com  "
"neutral","Looks like this problem is bigger than I thought.  I can't even get a simple form without dot-stuffing to work.  Parsing this simple script:  require [""fileinto"" ""reject"" ""tag"" ""flag""]"
"negative","Here is a stronger/generalized version of this patch. Due to a lack to time on my part this has not been compiled or tested (sorry). Please test if you can David/Joachim."
"neutral","Added missing 2 *  package.html.  Some files need to be removed (svn del): src/java/org/apache/commons/jexl/Arithmetic.java src/java/org/apache/commons/jexl/parser/JEXLNode.java (*) src/java/org/apache/commons/jexl/util/PropertyExecutor.java src/java/org/apache/commons/jexl/util/BooleanPropertyExecutor.java src/java/org/apache/commons/jexl/util/introspection/UberspectLoggable.java src/java/org/apache/commons/jexl/util/GetExecutor.java  If on windows you really need to remove it before applying the patch otherwise it will just keep using JEXLNode.java for a class named JexlNode...  The patch does not apply cleanly especially UberspectImpl & Introspector. The ""best"" approach I've found yet is to force apply updates even if patch thinks it may have already been applied. Then for each of them copy/paste the '.rej' content replacing the end of the original file with the content at the proper place"
"positive","Great (it turned out simpler than what I would have thought). Thanks Andy."
"neutral","[~mbo] yes & yes IMHO."
"positive","Re: patch looks fine. I'd include <optional> too on geronimo/ant deps as per project.xml"
"neutral","Committed in revision 1363218."
"neutral","fixed. Committed revision 797662."
"negative","sorry for the delay"
"neutral","Stefan  > the said method is not public since it returns *all* workspace names regardless of user rights. please note that > the a session must only see/know about workspaces it is actually allowed to access.   I'm working on a garbage collector for the data store. The GC doesn't care about user rights or putting it another way it must be able to access all workspaces. Ideally I'd like to use a SystemSession but you can't get one outside RepositoryImpl or o.a.j.c package (i.e. getSystemSession(String) is package private WorkspaceInfo is protected). I understand that these APIs shouldn't be public but they're useful from within the core. In my case for the GC. I'm very interested in using another way to walk every workspace but this other way should guarantee that the repository won't shutdown during a walk operation. I'll check the solution Thomas said he'll be proposing but in the mean time that is what I'm using. Still I don't see why this APIs aren't public. Regards"
"neutral","Hi  We are using Jackrabbit to store/retrieve the content in my application.  Please find the attached config files of my application.    Best Regards RK OCS L3 Support +91 44 39853531 +91 98408 51525.  "
"neutral","Please re-open if necessary."
"negative","Hi  I just made some more (long running) tests and found some problems in the patch I submitted. The mechanism is working but it shrinks the caches too quickly and it prints too much log output (log.info instead of log.debug). I will fix those problems and submit a new patch. Sorry.  Thomas"
"neutral","well the above ascii art did not really work in jira :-( will attach a file.  "
"neutral","Martin wrote: > Well first of all sorry if I offended someon putting the issue because it seems that I got hard responses.  You don't have to be sorry. I'm not against building a DB PM that uses a connection pool. I just had (and still have) doubts how this contributes to increased concurrency because concurrency is mostly controlled outside of the PM.  It wasn't my intention to criticise anyone on a personal level."
"negative","Oh sorry will submit them tomorrow. Hmm svn diff is really strange. Don't know why the files were not included though I did the diff from the src/java/o/a/c/jci dir."
"neutral","Fixed in SVN.  Will let Vincenzo close it if he is satisfied."
"neutral","Please submit an diff against the v2.3.1 branch."
"positive","Thanks for your patch and your investigations! I reopen the issue will apply the patch soon."
"neutral","[INFO] Repository Target 'org.apache.tez' is created. [INFO] Staging Profile 'org.apache.tez' is created. [INFO] Privileges (CRU) 'org.apache.tez - Public Repositories' are created. [INFO] Privileges (CRUD) 'org.apache.tez - Snapshots' are created. [INFO] Role 'org.apache.tez Deployment Role' is created. [INFO] Role 'tez' is added to user 'acmurthy'. [INFO] Role 'tez' is added to user 'billgraham'. [INFO] Role 'tez' is added to user 'bikas'. [INFO] Role 'tez' is added to user 'bobby'. [INFO] Role 'tez' is added to user 'cdouglas'. [INFO] Role 'tez' is added to user 'daryn'. [INFO] Role 'tez' is added to user 'ddas'. [INFO] Role 'tez' is added to user 'gates'. [INFO] Role 'tez' is added to user 'gopalv'. [INFO] Role 'tez' is added to user 'gunther'. [INFO] Role 'tez' is added to user 'hitesh'. [INFO] Role 'tez' is added to user 'hashutosh'. [INFO] Role 'tez' is added to user 'jghoman'. [INFO] Role 'tez' is added to user 'jitendra'. [INFO] Role 'tez' is added to user 'jlowe'. [INFO] Role 'tez' is added to user 'julien'. [INFO] Role 'tez' is added to user 'kevinwilfong'. [INFO] Role 'tez' is added to user 'mattmann'. [INFO] Role 'tez' is added to user 'mliddell'. [INFO] Role 'tez' is added to user 'namit'. [INFO] Role 'tez' is added to user 'nroberts'. [INFO] Role 'tez' is added to user 'omalley'. [INFO] Role 'tez' is added to user 'sseth'. [INFO] Role 'tez' is added to user 'tgraves'. [INFO] Role 'tez' is added to user 'tomwhite'. [INFO] Role 'tez' is added to user 'vikram'. [INFO] Role 'tez' is added to user 'vinodkv'. -- Nexus repository was prepared successfully. --  Configuration has been prepared now you can: * Deploy snapshot artifacts into repository https://repository.apache.org/content/repositories/snapshots * Deploy release artifacts into the staging repository https://repository.apache.org/service/local/staging/deploy/maven2 * Promote staged artifacts into repository 'Releases' * Download snapshot and release artifacts from group https://repository.apache.org/content/groups/public * Download snapshot release and staged artifacts from staging group https://repository.apache.org/content/groups/staging "
"neutral","<danielsh> yes we're aware of the recurrence "
"positive","Hi Pieter  it looks fine now "
"negative","<pctony> Herbert sorry we cannot do this.  The scope of the blemlist AIUI is at the SVN repo level - and we run a single repo for all the ASF projects.  However buildbot works at the per-project level. Short of perhaps re-writing all of our buildbot mechanisms from the SVN master this is not do-able. Sorry. "
"positive","Thanks Joe!"
"neutral","Can put the info in this file on people: -rwx------  1 dblevins  dblevins  0 Jul 12 21:00 /home/dblevins/INFRA-5044 "
"neutral","<pctony> This has been done.  It should work just fine I'll be doing some more work on JIRA later and will force a re-index then so this might look better after that. Have a look around. "
"neutral","Duplicate of INFRA-4886"
"neutral","Two more IDs for initial access: greid and brock."
"positive","Thanks did that. Hopefully it syncs now. Cheers --Kurt"
"neutral","Added to all-developers group which has this permission."
"negative","You are missing my point sorry   By 'check in normally' I mean just commit them using 'svn add ...' 'svn commit ..' not 'svn import' you cant do that.  people.apache.org was down for a while but is now back that however is not related as you dont need to access people.apache.org to commit to svn. "
"neutral","Created the DTACLOUD wiki space."
"positive","Thanks!"
"neutral","This was taken care of already."
"neutral","I've upped the httpd timeout from 5 mins to 30. I didn't see any OutOfMemoryErrors in the logs so hopefully this will fix it. Please give it another try."
"positive","Thanks!"
"positive","Great idea."
"neutral","I believe this is a duplicate of HTTPCORE-328  Oleg"
"negative","Sorry I was wrong about needing to fix Gump - that just needs the build.xml patch to remove the copy of the files in lib."
"positive","You are right. I missed that point. I am +1  Oleg"
"positive","That fixes my testcase.  Thank you!"
"positive","Looks fine to me.   Oleg"
"positive","Looks good to me.  Mike"
"positive","Committed to trunk. Thanks Prasanth!"
"positive","Thank you for the patch Xuefu! I have committed it to trunk!"
"positive","Committed to trunk. Thanks Teddy!"
"positive","Committed to trunk. Thanks Sushanth!"
"negative","Sorry my bad. Let me upload what I have."
"neutral","[~brocknoland] Did this not patch?"
"neutral","The patch is generated against the latest trunk."
"neutral","We did agree to produce a hive release in less then 3 months that did not use the NPath trademark. This jira is to specifically address that. "
"positive","Committed to trunk. Thanks Harish!"
"positive","Committed to trunk. Thanks Harish!"
"positive","I see you rebased the patch thanks a lot."
"positive","Committed to branch. Thanks Remus!"
"neutral","Brock commented two test failed.   org.apache.hadoop.hive.cli.TestNegativeMinimrCliDriver.testNegativeCliDriver_mapreduce_stack_trace_hadoop20 org.apache.hcatalog.fileformats.TestOrcDynamicPartitioned.testHCatDynamicPartitionedTable  Can you assert that? I cannot reproduce."
"neutral","Correction to the design of this feature (I can't edit comments because of permissions so adding another comment). In case the seconds field needs more than 31 bit the first VInt is {{-1-reversedDecimal}} regardless of whether {{reversedDecimal}} is zero or not."
"positive","Committed to trunk. Thanks Gunther!"
"positive","Committed. Thanks Gang Tim Liu"
"positive","Committed to trunk. Thanks Thejas!"
"positive","Committed to trunk and 0.9 branch. Thanks Arup!"
"positive","[~shreepadma] thank you for working on it.   Do you have plan when you submit a patch? I know it takes efforts to code and test in 4 different types of databases.   Would you please release mysql version first? Then file a jira to follow up Postgres/Oracle/Derby. Just a suggestion for fast release but up to you to decide.   thanks a lot again Tim"
"positive","Committed thanks Jingwei."
"neutral","Fixed for comments added new patch."
"positive","Committed thanks Maheshwaran."
"neutral","This bug is a duplicate of HIVE-3253."
"negative","Carl - Sorry I missed that though I did see it on the logs 2x the other being this one. Fixed in this patch."
"positive","Committed to trunk. Thanks Tim!"
"neutral","yes"
"neutral","kevinwilfong updated the revision ""HIVE-2797 [jira] Make the IP address of a Thrift client available to HMSHandler."". Reviewers: JIRA njain ashutoshc    Ran updated my checkout.  REVISION DETAIL   https://reviews.facebook.net/D1701  AFFECTED FILES   shims/src/common/java/org/apache/hadoop/hive/thrift/TUGIContainingTransport.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteUGIHiveMetaStoreIpAddress.java   metastore/src/test/org/apache/hadoop/hive/metastore/IpAddressListener.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteHiveMetaStoreIpAddress.java   metastore/src/java/org/apache/hadoop/hive/metastore/TUGIBasedProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/TSetIpAddressProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/HiveMetaStore.java "
"positive","committed thanks Xiao Li!"
"positive","Passed tests and committed to trunk.  Thanks Charles! "
"positive","Committed and was my first commit. Thanks to all."
"positive","siying can you rebase this patch? thanks!"
"positive","+1 Patch looks good"
"positive","Committed! Thanks Namit!"
"positive","Committed! Thanks Liyin!"
"positive","Committed. Thanks Yongqiang"
"positive","Committed. Thanks Siying"
"positive","Committed. Thanks Namit!"
"neutral","When I ran make-maven target build failed with following error: {noformat} BUILD FAILED /Users/amarsri/hive/build.xml:706: Warning: Could not find file /Users/amarsri/hive/build/ql/pom.xml to copy. {noformat}  I don't see any pom files created in build directory. "
"positive","Committed. Thanks Ning"
"positive","Committed. Thanks Yuntao!"
"positive","Committed. Thanks Namit."
"positive","Thanks Zheng!"
"neutral","Jerome I did a skeleton of the code to use HashMap. Do you want to start from there and add what is missing? "
"negative","Running tests on this. Will commit once it is done. Sorry this one fell off my radar..."
"positive","Committed. Thanks Yongqiang"
"negative","Sorry for trouble. I didn't realize that port and context path is configured via pax web & cxf bundle configuration in Servicemix "
"positive","+1 patch looks good.  The checkstyle.xml is specified in hadoop-project-dist/pom.xml ."
"positive","Thanks Uma for looking at the Jira. I think it should work fine with BPOfferService#registrationSucceeded(..) synchronized. Will post a patch soon after verifying it. "
"positive","the patch looks good to me aside from the lack of unit tests."
"positive","+1 patch looks good."
"positive","I have committed the patch to trunk branch-2 and branch-2.0.4-alpha. Thanks you Jagane!"
"positive","I've just committed this to trunk and branch-2. Thanks a lot for the reviews/testing Chris and Todd."
"positive","I've just committed this to the HDFS-347 branch.  Thanks a lot for the contribution Colin."
"positive","The patch looks good to me. Some minors:  1. javadoc for two getINode() in SnapshotDiffList.java  2. We have DirectoryDiff ChildrenDiff Diff SnapshotDiff this is a little bit hard to follow. How about some renaming like SnapshotDiffForDirectory SnapshotDiffForFile?  3. SnapshotDiff#combinePosterior(final D posterior final BlocksMapUpdateInfo collectedBlocks)    can be renamed to deletePosterior or combineAndDeletePosterior so as to distinguish with Diff#combinePosterior? "
"neutral","On second thought I removed the patch. This would just be working around the problem. I could live with a verdict that this dev environment is broken in some way that I'm just not seeing. Or there is another option that avoids what looks like an enumeration over local addresses for reverse lookups (including virbr networks). Since this is all localhost testing mocking the resolver is not unreasonable."
"neutral","One more comment this should be in the incompatible section in CHANGES.txt."
"positive","The latest patch looks pretty good to me. Two small nits +1 once these are addressed: # Generally in the Hadoop codebase we put the ""@Test"" annotation right above the method declaration below the method comment: {code} +  @Test +  /* +   * test #toString() for typical VolumeId equality classes +   */ {code} # In the class declaration of INVALID_VOLUME_ID I recommend putting a blank line between the methods being declared there.  Thanks a lot for improving the test coverage in this area of the code Ivan and thanks a lot to Andrew for your reviews of these patches."
"positive","That sounds good. New patch uploaded."
"positive","+1 patch looks good."
"positive","Thanks a lot for the review Todd. I've just committed this to the HDFS-3077 branch."
"positive","Thanks Kihwal!"
"positive","The patch looks pretty good to me. One question for you though: does loosening this check for the QJM case not unnecessarily weaken the check in the non-QJM case?"
"positive","I have committed this.  Thanks Junping!"
"neutral","There is no close() in FileContext.  Users are not supposed to close FileContext."
"positive","+1 Looks good I will commit this patch."
"positive","+1 patch looks good.  I have committed this."
"positive","Hi Ivan  Thanks a lot for the patch. Few comments.  1)  Patch does not apply cleanly. many Hunk failure while applying patch.  {noformat} Hunk #13 FAILED at 264. Hunk #14 FAILED at 281. Hunk #15 FAILED at 293. Hunk #16 FAILED at 309. Hunk #17 FAILED at 332. Hunk #18 FAILED at 345. Hunk #19 FAILED at 362. Hunk #20 FAILED at 372. Hunk #21 FAILED at 395. {noformat}  Could you please regenerate on the correct trunk code base?  2) TestBookKeeperHACheckpoints.java:   {code} conf.set(DFSConfigKeys.DFS_NAMENODE_SHARED_EDITS_DIR_KEY +             BKJMUtil.createJournalURI(""/checkpointing"" + journalCount++) +             .toString())"
"neutral","Hi colin I agree that scatter/gather typically refers to multiple input tuples of (position length). Yes we can extend the api to include that.  The reason my original proposal did not include that was because I was mostly targetting this api to reduce the number of buffer copies. "
"neutral","Yes for create/append"
"neutral","Attached patch"
"positive","Looks very good. +1"
"neutral","looks like the test-patch build ran before HADOOP-7753 was integrated in the snapshot build. I'll wait half an hour or so and retrigger this test-patch. Meanwhile should be good to review."
"positive","Thanks for reviewing Suresh. Committed to trunk."
"neutral","Duplicate of HDFS-2321"
"positive","I just committed this to trunk. Thank you Uma.  The patch does not apply to 0.23 branch any more. I recommend it for back porting."
"neutral","Remove from 0.20.205 in hopes that HDFS-2342 did indeed fix TestHdfsProxy.testHdfsProxyInterface."
"positive","Thanks a lot for fixing those issues Alejandro. I re-ran all the tests I ran last night and everything worked great.  Additionally I tried out test-patch.sh which seemed to work flawlessly.  +1 patch looks good to me."
"positive","Thanks a ton for your review Todd. Here's an updated patch which addresses all of your comments except the following.  bq. In EditLogFileInputStream why do we need to pass isInProgress as a boolean? If it's in-progress that means we don't know the lastTxId so it would be INVALID_TXID right? So we can implement isInProgress() by just comparing lastTxId.  Because in the case of pre-transactional ELFIS we pass in INVALID_TXID even though the log is not yet in progress.  I'm still working on producing an updated patch which also adds testing for the pending DN message queues."
"positive","Great I think we are all on the same page then! We'll move forward down this route. Thanks for taking a look."
"positive","I have committed this.  Thanks CW!"
"positive","I have committed the patch for trunk.  Thanks Tanping!"
"neutral","Here's a potential fix for this. close() and hflush() now may throw InterruptedIOException if the thread has interrupt status. It's a bit tricky because they won't *always* throw it - if they weren't going to block they will return immediately (with interrupt status preserved)"
"neutral","Todd I briefly looked at the patch. It looks like you are trying to get rid of the Journal Spool in BN. Correct me if I am wrong. I don't think you can. BN makes a checkpoint from its memory state which differs it from SNN and CN. While it does it the namespace should be locked (for modifications) so the edits go into journal spool which is reapplied to memory after the checkpoint is finished. Please see the design doc in HADOOP-4539."
"positive","Hi Hairong the speedups you measured with this patch are very impressive.  It would be great to have it included in the system.  The patch still applied successfully to current trunk when I tried it.  So can you please go ahead and ""submit patch"" so we see how it does with test-patch?  And I'll review it and try to get someone else to also.  Thanks!"
"neutral","submit patch"
"neutral","hi dhruba borthakur   I am using the 20.1 version.. I put NameNode in safemode and then i executed the save namespaceBut editlogs are not corrupted.. can u please give exact scenario to reproduce this."
"positive","Looks good.  +1 pending Hudson."
"neutral","Created HADOOP-6281."
"neutral","The new patch uses fs.makeQualified(path) as suggested."
"neutral","this patch fixes the dir permissions"
"positive","Committed to trunk and branch-0.4. Thanks Rohini."
"positive","+1 looks good.  I'll commit once HCATALOG-239 is in."
"positive","Committed to trunk. Thanks Enis!"
"positive","Integrated into trunk and 0.96. Thanks."
"positive","+1 on cursory review.  I like the cleanup and the tightening checking target servername too before going ahead w/ op."
"negative","Patch is not well formed cancel patch.  Sorry about this."
"negative","[~sershe] sorry for late reply. I upload the patch to https://reviews.facebook.net/D13341. Could you help to review it ? thx."
"neutral","Attached v2.2 rebased to trunk latest."
"positive","Thanks"
"neutral","This looks like it needs rebased onto trunk.  The posted patch includes generated code ({{AdminProtos.java}}) please remove.  Please add javadoc for the new classes and new public methods on existing classes.  {{FavoredNodeAssignmentHelper#placeSecondaryAndTertiaryWithRestrictions}} introduces a {{while(true)}} block containing non-trivial branching logic. Can this be refactored with simpler and/or clearer break conditions?  {{FSUtils}} introduces new configuration {{hbase.client.localityCheck.threadPoolSize}}. Can this be added to {{HConstants}} and/or documented in {{hbase-defaults.xml}}?"
"positive","I've committed this to 0.940.95 and trunk. Thanks for the patch gautam. "
"positive","Hi Ted Matteo  Thanks for the review.  The commands.rb has some existing logic that tries to 'rescue' some exceptions. It will get more and more difficult to keep it generic artificially as we evolve and add more ... The approach to expand (instead of shrink) this logic is not a bad or ugly one ...  But your suggested solution is fine.   "
"positive","Looks like the 0.95 issues are timeout related...should be good to go."
"neutral","The same appears to be try for case_studies.xml community.xml and zookeeper.xml. Should those not be copied for some other reason?"
"positive","Committed this. Thanks."
"positive","I'm +1 on this patch for trunk and 0.95 after looking at latest version -- thanks for addressing the review -- and given you fellas are running it.  Let me retry hadoopqa to see if the above fails are just sporadic."
"positive","hi. Ping? :)"
"neutral","Yes that's right."
"positive","Integrated to 0.94  Thanks for the backport Jeff.  Thanks for the review Lars."
"positive","Patch looks good."
"positive","Integrated to 0.94 and trunk.  Thanks for the patch Anoop.  Thanks for the review Stack."
"positive","Patch v6 integrated to trunk.  Thanks for the patch Jean-Marc.  Thanks for the review Matteo.  @Lars: Do you want this in 0.94 as well ?"
"positive","Integrated to trunk.  Thanks for the patch Rajesh.  Thanks for the review Ram."
"neutral","v4 Patch does not apply snapshot branch ff25969ea0b2ff38cc25512a02569c351e757d66  Looks like this is built upon some of the online snaphots work.  What branch/hash does this go on Matteo?"
"positive","Thanks for the finding Andrey.  createDir() is recursive. Would be nice to write it in iterative manner.  Would FileSystem.mkdirs() do the job ?"
"neutral","Thanks Elliot! Did you forget to add FailedSanityCheckException to the 0.94 patch? If the same as in 0.96 I'll just add it at commit.  Will the new exception cause compatibility issues in old 0.92.x and 0.94.{0|1} clients? I don't think so... Just making sure. "
"positive","Integrated to 0.92 0.94 and trunk.  Thanks for the patch Chunhui.  Thanks for the review Lars."
"positive","Thanks for the review jimmy.  committed to trunk."
"positive","Applied to trunk.  Thanks Elliott."
"positive","Committed to trunk.  Thanks for patch Tudor and review Michael."
"neutral","Assigning to Sameeer since apparently he can't assign to himself."
"positive","Awesome. Thanks!"
"positive","v3 up in PB. Thanks for the reviews"
"positive","Integrated to 0.94 and trunk.  Thanks for the patch Jimmy.  Thanks for the review Andy."
"positive","Committed to trunk 0.92 and 0.94.  Thanks for the patch Shaneal."
"neutral","What I'm committing... wraps a very long line else what Matteo suppied."
"neutral","@Lars I don't think it would be all that different. I'll take a crack next week (after dealing with the next round of HBASE-6055 stuff)."
"neutral"," ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/4054/#review5511 -----------------------------------------------------------    pom.xml <https://reviews.apache.org/r/4054/#comment11930>      So all proto generated files go to proto/generated?  All into the same package?  Thanks Jimmy.          Also mind checking out Deveraj's patch?  I'd suggest at least reviewing it to figure if you fellas are using same conventions going all proto.          Good stuff   - Michael   On 2012-02-27 18:54:31 Jimmy Xiang wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/4054/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-02-27 18:54:31) bq.   bq.   bq.  Review request for hbase. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  This is the first draft of the ProtoBuff HRegionProtocol.  The corresponding java vs pb method mapping is attached to the jira: https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.  Please review.  I'd like to move ahead after we get to some agreement. bq.   bq.   bq.  This addresses bug HBASE-5443. bq.      https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    pom.xml 066c027  bq.    src/main/proto/HRegionProtocol.proto PRE-CREATION  bq.    src/main/proto/hbase.proto PRE-CREATION  bq.   bq.  Diff: https://reviews.apache.org/r/4054/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.   bq.  Thanks bq.   bq.  Jimmy bq.   bq.  "
"positive","Hi. Should this be ok to commit to trunk? Thanks."
"neutral","Attaching the latest version of the patch from review. Incorporates a trivial javadoc fix as suggested. "
"positive","Failed test is covered by HBASE-5992.  Integrated to trunk.  Thanks for the patch Matteo.  Thanks for the review Andy."
"neutral"," ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/3401/#review4382 -----------------------------------------------------------   Looks good. Does it overwhelm the status display in the UI?  - Lars   On 2012-01-06 03:06:26 Andrew Purtell wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/3401/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-01-06 03:06:26) bq.   bq.   bq.  Review request for hbase and Michael Stack. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  Consider exposing master event handler state as monitored tasks. bq.   bq.   bq.  This addresses bug HBASE-5132. bq.      https://issues.apache.org/jira/browse/HBASE-5132 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ClosedRegionHandler.java 2dfc3e7  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/DisableTableHandler.java 5af0690  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/EnableTableHandler.java 78bb5bf  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/OpenedRegionHandler.java f171a5a  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ServerShutdownHandler.java 2dd497b  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/SplitRegionHandler.java 2d544dd  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/TableEventHandler.java 76c98b3  bq.   bq.  Diff: https://reviews.apache.org/r/3401/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.  None yet. bq.   bq.   bq.  Thanks bq.   bq.  Andrew bq.   bq.  "
"neutral","See HADOOP-7853 Andy needs a little more time in deciding whether HADOOP-7853 is good enough replacement for 7070."
"positive","@Ted Thanks for taking a look. Sure I will make that change on commit.  "
"positive","Committed trunk and 0.92 branch.  Thanks for the patch N."
"negative","bq. So we can add isAlreadyExpiring() and if true  Sorry it should be  So we can add isAlreadyExpiring() and if flase we can go with expireIfOnline"
"neutral","Will commit it today evening."
"positive","Integrated to TRUNK.  Thanks for the patch Ramkrishna.  Thanks for the review Michael and J-D."
"positive","Applied to branch and TRUNK.  Thanks for the patch Ramkrishna."
"positive","Committed to TRUNK.  Thanks for the patch Doug."
"neutral","Yeah can't cache KV.  Can we have something for one server first?"
"neutral","add 1 more reference overhead in the HRegion. Update the patch."
"positive","Committed to TRUNK.  Thanks for review Prakash."
"neutral","I committed this change.  Thanks for reporting the issue Kazuki:  {code} Index: src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java =================================================================== --- src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (revision 1074909) +++ src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (working copy) @@ -3007 +3006 @@        // initialize zookeeper and master address manager        this.zooKeeper = getZooKeeperWatcher()"
"neutral","It'd work but it's a halfway hack to the real fix we should do in 0.92.  My points is that I think it is a good idea in general to raise this timeout (while adding configs so you don't necessarily have to wait since smallish clusters could use the max param if they want to speed this up)... we have run into the situation where not all RS came in the 3 second window (which really is too small given heartbeat frequency) so I've already ramped up the config timeout for fb production.  But I'm fine implementing the halfway fix if my argument still doesn't win you over :)"
"positive","Committed to branch and trunk thanks for the review Stack."
"neutral","Fixed in HBASE-2156 after it was reopened."
"positive","Sounds good. We'll postpone HBASE-2993 til then. Thanks!"
"positive","Committed to 0.20 branch.  @Stack any chance of some trunk love? :)  If not I will get to it later."
"neutral","This patch removes tohtml.xsl and adds configuration_to_docbook_section.xsl.  The latter generates a docbook section from our hbase-default.xml using maven-xml-plugin that runs before the docbook plugin.  Our book then xincludes the generated file (the patch includes this modification too).  Patch includes a edit of our book which adds a preface an index an appendix that talks of configuarion another on compression etc. "
"neutral","Haven't you done this N?"
"positive","+1 as well.  Patch looks good like the javadoc we get lots of users asking what those exceptions mean."
"positive","Thanks Andrew for covering me."
"neutral","Commenting it out in src/test/log4j.properties isn't enough. Setting it to ERROR works though."
"neutral","Some tests I did with a modified PE. I ran the PE with a number from 10 to 3000 and incremented by 10. The garbage collector was called after each run. Here are the results:  {quote} 08/09/17 16:48:54 INFO hbase.ManyPerformanceEvaluation: 10 42725 08/09/17 16:49:31 INFO hbase.ManyPerformanceEvaluation: 20 36744 08/09/17 16:50:06 INFO hbase.ManyPerformanceEvaluation: 30 34928 08/09/17 16:50:40 INFO hbase.ManyPerformanceEvaluation: 40 34150 08/09/17 16:51:14 INFO hbase.ManyPerformanceEvaluation: 50 33664 08/09/17 16:51:47 INFO hbase.ManyPerformanceEvaluation: 60 33570 08/09/17 16:52:21 INFO hbase.ManyPerformanceEvaluation: 70 33142 08/09/17 16:52:54 INFO hbase.ManyPerformanceEvaluation: 80 32901 08/09/17 16:53:26 INFO hbase.ManyPerformanceEvaluation: 90 32864 08/09/17 16:53:59 INFO hbase.ManyPerformanceEvaluation: 100 32776 08/09/17 16:54:32 INFO hbase.ManyPerformanceEvaluation: 110 32725 08/09/17 16:55:05 INFO hbase.ManyPerformanceEvaluation: 120 32747 08/09/17 16:55:38 INFO hbase.ManyPerformanceEvaluation: 130 32698 08/09/17 16:56:10 INFO hbase.ManyPerformanceEvaluation: 140 32693 08/09/17 16:56:43 INFO hbase.ManyPerformanceEvaluation: 150 32643 08/09/17 16:57:16 INFO hbase.ManyPerformanceEvaluation: 160 32686 08/09/17 16:57:48 INFO hbase.ManyPerformanceEvaluation: 170 32665 08/09/17 16:58:21 INFO hbase.ManyPerformanceEvaluation: 180 32448 08/09/17 16:58:53 INFO hbase.ManyPerformanceEvaluation: 190 32004 08/09/17 16:59:25 INFO hbase.ManyPerformanceEvaluation: 200 31985 08/09/17 16:59:57 INFO hbase.ManyPerformanceEvaluation: 210 31964 08/09/17 17:00:29 INFO hbase.ManyPerformanceEvaluation: 220 31983 08/09/17 17:01:01 INFO hbase.ManyPerformanceEvaluation: 230 31778 08/09/17 17:01:32 INFO hbase.ManyPerformanceEvaluation: 240 31766 08/09/17 17:02:04 INFO hbase.ManyPerformanceEvaluation: 250 31886 08/09/17 17:02:36 INFO hbase.ManyPerformanceEvaluation: 260 31773 08/09/17 17:03:08 INFO hbase.ManyPerformanceEvaluation: 270 31709 08/09/17 17:03:40 INFO hbase.ManyPerformanceEvaluation: 280 31669 08/09/17 17:04:11 INFO hbase.ManyPerformanceEvaluation: 290 31647 08/09/17 17:04:43 INFO hbase.ManyPerformanceEvaluation: 300 31634 08/09/17 17:05:15 INFO hbase.ManyPerformanceEvaluation: 310 31674 08/09/17 17:05:47 INFO hbase.ManyPerformanceEvaluation: 320 31935 08/09/17 17:06:18 INFO hbase.ManyPerformanceEvaluation: 330 31802 08/09/17 17:06:50 INFO hbase.ManyPerformanceEvaluation: 340 31571 08/09/17 17:07:21 INFO hbase.ManyPerformanceEvaluation: 350 31484 08/09/17 17:07:53 INFO hbase.ManyPerformanceEvaluation: 360 31713 08/09/17 17:08:25 INFO hbase.ManyPerformanceEvaluation: 370 31512 08/09/17 17:08:56 INFO hbase.ManyPerformanceEvaluation: 380 31456 08/09/17 17:09:28 INFO hbase.ManyPerformanceEvaluation: 390 32055 08/09/17 17:10:01 INFO hbase.ManyPerformanceEvaluation: 400 32260 08/09/17 17:10:33 INFO hbase.ManyPerformanceEvaluation: 410 32167 08/09/17 17:11:05 INFO hbase.ManyPerformanceEvaluation: 420 31962 08/09/17 17:11:37 INFO hbase.ManyPerformanceEvaluation: 430 32003 08/09/17 17:12:09 INFO hbase.ManyPerformanceEvaluation: 440 32054 08/09/17 17:12:41 INFO hbase.ManyPerformanceEvaluation: 450 32105 08/09/17 17:13:13 INFO hbase.ManyPerformanceEvaluation: 460 32126 08/09/17 17:13:45 INFO hbase.ManyPerformanceEvaluation: 470 31961 08/09/17 17:14:17 INFO hbase.ManyPerformanceEvaluation: 480 31968 ... {quote}  It seems that 2000 was an overkill. The gain is impressive between 1 and 10 then around 300 we pretty much reduced the RPC call at it's smallest value."
"neutral","We dropped check for references"
"positive","Committed.  Thanks for the patch J-D"
"neutral","I'll add in the jar then.  Tim that dslkit is GPL so I can't check it in (Looks good though... )"
"positive","I now realize hadoop-1662 is required. So i will wait. Thanks."
"neutral","hudson was hung just now for 7 hours in TestHRegion.  TestHRegion is unorthodox -- intentionally -- in that it doesn't use inherit from HBaseClusterTestCase so it didn't pick up the changes made w/ mhbc.patch.  Hopefully its this anomaly that was responsible for the hang.  Attaching a patch that has TestHRegion do like the rest of the hbase (and hadoop dfs) tests shutting down the filesystem first and then the dfs cluster."
"positive","I just committed this.  Thanks Jim!"
"neutral","'count' is protected by 'lock' also extract() and removeAt()  and before invoking extract() and removeAt() there has check to make sure 'count' not zero. So I can't see any chance that 'count' could be invalidate in extrac() and removeAt()."
"positive","Thanks applied OK."
"positive","Works for me. Thank you Alexei."
"positive","Thanks Vasily - the patch was applied to BTI branch 2.0 at r615105. Please check that the patch was applied as you expected."
"neutral","The fix is attached."
"neutral","committed revision r580334  regression test added."
"positive","Would you please try the patch? Thanks very much!"
"neutral","I don't understand why we need these methods since they are inherited from InetAddress so we are compliant with the spec. "
"positive","Please try this patch. Thanks a lot!"
"positive","Apllied at revision: 545149 thanks! "
"positive","Thank you Gregory Eugene. Verified on Harmony-r547521-msvc-debug.  "
"positive","Patch verified at r535584.  Thank you for applying it. "
"positive","Ruth patch applied at r526665 thanks a lot for this enhancement please verify thanks."
"positive","Thanks Ilya Aleksei - the patch was applied to BTI branch 2.0 at r542776.  Please check that the patch was applied as you expected."
"neutral","VM behaves like BEA but not as RI. It seems that RI checks method name 2 times and 2 times runs through constant pool. I suppose that first time it runs through constant pool just after parsing and second time before verifying. The first check is obligatory and the second only if -Xverify is on. It looks like code is duplicated. Now our vm makes check after parsing and only if -Xverify is on.   I suppose to leave it as it is or make method name check independently of -Xverify flag."
"positive","Fixed at r504842 thanks!"
"positive","Works fine. Thanks"
"positive","Thanks Anton.  Fix applied to ACCESSIBILITY module at repo revision r598652.  Please check it is fixed as you expected. "
"positive","Alexei the patch has been applied as expected. You can close the issue thanks."
"positive","It is OK thanks Stepan."
"neutral","Aleksey is the problem you mentioned is caused by this patch? If yes I can fix it and submit new patch ASAP."
"neutral","I'm trying to conditionally hook this into the build so we can get it into SVN and go from there"
"positive","Spark patch applied at revision r440604 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"positive","Richard patch applied at revision r437600 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"positive","Hi Paulex  The fix looks good thanks!  Best regards Andrew"
"positive","Works for me.  Thank you Paulex."
"negative","Oops it is my fault. Please defer this patch I'll raise jira for other classes/interface as its dependance soon sorry for inconvenience."
"neutral","Verified by Andrew."
"neutral","Anton and Spark updated patch applied at revision r447348 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"neutral","Andrey  I don't quite understand this patch.  For instance you didn't mention bcprov above but you remove some references to it in build/make/components/extra.xml and build/make/deploy.xml and confusingly the patch doesn't remove build/make/components/extra/bcprov.xml ?  This seems a little inconsistent.  Perhaps I'm missing something. "
"positive","Thanks for the patch Richard.  Applied to LUNI module at repo revision r418009.  Please check that the patch was applied as you expected.  "
"neutral","applied in revision 411104 Paulex please verify it resolves the issue"
"positive","looks fine thank you George."
"positive","Hello George  Thanks a lot. The fix works fine :-)  Best regards Richard"
"positive","Looks good.  Thanks George."
"positive","Hi Oliver   Thanks for catching this problem and for your suggested fix. We can go one step in simplifying the fix by removing the need for URI altogether if we use the getResourceAsStream() method of ClassLoader rather than getResource(). Modified version of your fix committed in revision 405036. Please could you check that this version of your fix works in your environment.   Best regards  George   "
"negative","Sorry that I think I missed some discussion in the mailing list. The implementation and test and BreakIterator is attached."
"neutral","Tim I have no objection. Let's wait."
"neutral","Attaching JUnit testcase so I don't loose it."
"positive","Tim  The fix is good. Please close this JIRA. Thanks a lot."
"positive","Oh how this warms my heart to see this...  Thanks Daniel - I know you've worked hard on this :)"
"positive","okit works finethank you."
"neutral","Oh .. clearOutgoingQueues() and put() seems access to localQueueForNextIteration concurrently."
"neutral","Now with try/catch and debug level log output.  {noformat} 2011-10-23 16:10:49699 INFO  bsp.YARNBSPJob (YARNBSPJob.java:waitForCompletion(275)) - Job succeeded! {noformat}"
"neutral","And Could you please explain detail?"
"positive","I just committed this. Thanks Samuel !!"
"neutral","Submit to hudson."
"positive","Great [~jhsenjaliya]."
"negative","This was my accident.  I had the wrong JIRA opened.  This should have been filed against Apache Drill.  Opened DRILL-146 instead.  Sorry"
"positive","+1 for the patch pending successful Jenkins run for the latest version.  The changes look good.  I verified on both Mac and Windows.  Thanks for addressing this Andrey!  I'll commit this after Jenkins responds with +1 for the latest version."
"neutral","Reopened for submission to branch-1.2 per [~jlowe]."
"neutral","Did you mean to reference HADOOP-8562?  HADOOP-8952 was never committed although apparently a typo during the checkin of HADOOP-8562 accidentally referenced it."
"positive","+1. Looks god. Thanks for making it better."
"positive","Great thank you for the commit Harsh!  Mitch thank you for providing the detailed bug report. "
"positive","Hi Steve gentle reminder as per your instructions about reviewing this patch. Thanks!"
"positive","+1 branch-2 patch looks good to me.  I'll commit this to branch-2 later today to give others a chance to comment."
"neutral","I believe this is fixed by HADOOP-9984"
"positive","Thanks Daryn I put this into trunk and branch-2"
"positive","I committed the patch branch-1 also. Thank you Andy and Slavik."
"neutral","I attached a patch to add one test for plaintext."
"positive","That's great.  Thanks Junping.  Then I will first commit HADOOP-8820.b1.002.patch.  For the additional bug fixes let's create a new JIRA since we also need to fix the code in trunk. "
"positive","I checked this into trunk branch-2 branch-2.1.0-alpha and branch-0.23.  Thanks Daryn for a quick fix to this."
"neutral","Attach a screenshot of Local Security Policy console (secpol.msc) where users can add symbolic links privilege to their accounts."
"positive","+1 the new patch looks good."
"positive","+1 patch looks good.  Thanks a lot!"
"neutral","Patch that adds this in along with some extra whitespace removal from that chunk of the javadoc."
"negative","Good catch sorry about that. I had run the tests but I guess I didn't re-run on the very latest rev against latest trunk. New patch fixes the NPEs."
"neutral","> If it's windows and it's a local filesystem URI do the os-specific subbing.  You can't always tell whether it's a local filesystem URI.  Lots of relative paths are constructed that do not contain a scheme."
"neutral","It is not needed in trunk. Trunk will be taken care of in HADOOP-7853."
"positive","Committed to 0.20.205.1 branch-20-security 0.23.1 and trunk.  Thanks Dave!"
"neutral","attached a patch for branch 20 security."
"neutral","this patch adds rule for hm and rs to the core-site template"
"positive","+1 This looks good to me. Existing configurations will still work with this patch so there are no compatibility concerns."
"positive","+1 I just committed this to branch 0.22.1. Thank you Benoy."
"positive","Hey Tom  The change in your patch looks good. Latest patch just updates two tests. I'll commit this if Hudson comes back OK.  Thanks Eli"
"positive","I've committed this to trunk and branch 22.  Thanks Nigel!  Tested via ant tar and ant package instead of Hudson since most of the change was done via svn remove (the patch only applies to build.xml). "
"neutral","@Owen - I'm working on getting Harmony working on Hadoop at present. We're pretty close and have workarounds for most issues but the trick is to fix the issues in such a way that we can create a patch with a resolution that works for all the JREs.   Yes"
"positive","+1 This patch looks reasonable to me.  Thanks Hairong!"
"positive","I've just committed this. Thanks Eli!"
"positive","+1 Committed. Thanks Suresh"
"positive","Can anyone please review the attached patch ? Thanks"
"neutral","Perhaps we should have a filesystem-specific method that indicates whether a path is fully-qualified?"
"positive","I committed this. Thanks Jay!"
"positive","I have committed this.  Thanks Aaron!"
"neutral","canceling patch to get submit for hudson again."
"positive","I have committed this.  Thanks Rodrigo!"
"neutral","Duplicate of HADOOP-3906. Plz comment there."
"positive","Patch looks good. +1"
"positive","I just committed this. Thanks Amareshwari!"
"positive","I committed this to 0.20 and above.  Thanks Corinne!"
"positive","I just committed this thanks Jothi!"
"neutral","5226_20090212.patch: added license headers."
"neutral","Setting it to Major as the case seems to be random. Please comment if you disagree."
"positive","I committed this. Thanks Nicholas"
"positive","I just committed this. Thanks Amareshwari!"
"positive","+1 This looks good to me. "
"positive","Patch looks good to me."
"neutral","Submitting to Hudson again. It didn't run the first time."
"neutral","Marking this as won't fix."
"positive","I just committed this. Thanks Alejandro!"
"positive","+1 This looks good."
"positive","I just committed this. Thank you Lohit."
"positive","+1 The patch looks good."
"positive","I just committed this.  Thanks Giri!"
"positive","Release audit warning are ok. The new files don't need Apache headers.   The patch is good to go"
"positive","I just committed this. Thanks Tom!"
"neutral","Duplicate of HADOOP-3000."
"neutral","There are two sections of the diff that don't seem related: {noformat} @@ -1787 +1846 @@      <mkdir dir=""${build.webapps}/job/WEB-INF""/>      <mkdir dir=""${build.webapps}/dfs/WEB-INF""/>      <mkdir dir=""${build.webapps}/datanode/WEB-INF""/> -    <mkdir dir=""${build.webapps}/history/WEB-INF""/>      <mkdir dir=""${build.examples}""/>      <mkdir dir=""${build.anttasks}""/>      <mkdir dir=""${build.dir}/c++""/> @@ -27413 +2796 @@      </jsp-compile>        <jsp-compile -     uriroot=""${src.webapps}/history"" -     outputdir=""${build.src}"" -     package=""org.apache.hadoop.mapred"" -     webxml=""${build.webapps}/history/WEB-INF/web.xml""> -    </jsp-compile> - -    <jsp-compile       uriroot=""${src.webapps}/datanode""       outputdir=""${build.src}""       package=""org.apache.hadoop.dfs"" {noformat}  This was part of HADOOP-2901 which was recently committed"
"positive","I just committed this. Thanks Nicholas!"
"neutral","2633_20080122.patch: rewrite TestFsck so that MiniDFSCluster is shutdown properly between each test."
"positive","Thanks for the suggestion Raghu.  Let me try it."
"positive","+1. Code looks good."
"neutral","0.14.3 is built with Java 1.5."
"positive","+1 code review"
"positive","I just committed this.  Thanks Prachi!"
"neutral","That patch file didn't apply cleanly.  Here's a version that does."
"positive","+1. The patch looks good."
"neutral","First cut at a patch for bin/hadoop"
"positive","I just committed this. Thanks Mahadev!"
"positive","I just committed this. Thanks Arun!"
"neutral","> Do you think attached patch is generic?  Nothing is generic until it's used in more than one place.  The above isn't complete (it needs e.g. 'read()' and 'seek()' implementations) but it looks like a good start.  But the real question is to you: could you use the above?  Can you present the data and checksums as input streams that support read(byte[] int int) and seek(long)?  It also assumes a particular checksum implementation CRC32.  If we wish to allow for others that aspect could be generalized by adding a codec-like interface for checksummers.  But I think we should probably skip that this iteration. "
"positive","I've just committed this.  Thanks Arun!"
"positive","I just committed this.  Thanks Raghu!"
"positive","Attached patch for review...   Christian could you see if this works for you? Thanks!"
"positive","It looks good to me too."
"neutral","This new patch incorporates a few of Hairong's comments.  1. There is no need to check LOG/isInfoEnabled() because logs are typically at INFO level anyway. 2. Change the comment in addStoredBlock() on why we log when safemode is off."
"positive","I've just committed this. Thanks Espen Andrzej and Owen!"
"positive","Yes I just tried it and this change works when the user's classpath variable is unset.   I've just committed this. Thanks Michael!"
"positive","I just committed this.  Thanks Hairong!"
"neutral","Hadoop-475 is for making reduce value iterators cloneable.  Hadoop-531 is for sorting on multiple keys  "
"neutral","+1 with the read-ahead removal."
"positive","I just committed this.  Thanks Milind!"
"neutral","I just committed this.  I changed it so that Mapper and Reducer extend a Closeable interface rather than both providing a close() method directly."
"positive","[~apresta] thanks for the fast review."
"negative","This is my fault didn't try other profiles yarn was broken as well. Works now."
"positive","+1!  Thanks!  I also ran with mvn clean install and it looks good."
"positive","Committed thanks for the review Avery!"
"neutral","Claudio: https://reviews.apache.org/r/5972/  I'm trying to create a new one so that I can keep it updated. Now I get a new kind of error: it complains it can't find SimpleVertex.java on the server but that's because the patch creates it!  Avery did you recreate the patch before submitting?"
"neutral","this patch is for /branches/2.0.2/plugins/org.apache.geronimo.st.v11.ui/src/org/apache/geronimo/st/v11/ui/sections/CommonGeneralSection.javathanks."
"negative","Sorry for the patch error. I have created a patch both for 562 and 564and attached it in 564. "
"neutral","fix the launch console message"
"neutral","Reopening this to keep track of progress in WTP's Bug 200715."
"neutral","Move to wish list since we won't include this in the upcoming G 2.1.5 release. "
"neutral","Ivan could not reproduce this on the latest build so closing."
"neutral","Ported to branches/2.1 in rev 630315 along with GERONIMO-3840"
"positive","A patch for this. Thanks a lot."
"neutral","Keep in mind this is to support ""development"" scenarios  only.  If a project in an IDE references jars in lets say a maven repo.  We need the ability to add individual entries to the shard lib without having to copy each individual jar over to the shared library.    So the answer to your first question is no this is not the same there is no way to add invidivial entries.  I don't quite understand your second bullet.   Third bullet true just thought it would be nice to have an empty template.  Yes agree a test case should be added.    "
"neutral","Replaced J2eeContextImpl.newContext(...) to J2eeContextImpl.newModuleContext(...)"
"neutral","I commented out the ""jaasTest"" GBean since it seems to work fine without it.  If it's necessary then please uncomment it."
"positive","This works fine.  It probably could have been done in another Valve (like the policy conetxt valve) but this is a reasonable solution as well.  Thanks."
"positive","any chance to get a patch also for this? :)"
"neutral","Committed revision 585929."
"neutral","The issue arises due to the call to <ant> in the ""docs"" target of plugins/build.xml  It uses the system $ANT_HOME/lib/* if it can find it.  So the solution might be to add a note to howto/howto-buildPlugin.html#ant to describe the abovementioned workarounds.  Is there a better way to call forrest targets from within project ant build files. See FOR-145 ""Make Forrest able to be imported by Ant""   "
"neutral","I'm moving this to 0.6 as I really can't stand to release with this. If this becomes too long we can move it again to 0.7."
"positive","thanks luis!"
"neutral","Attachment FOP_BUG_page-number-citation.fo has been added with description: FO to reproduce bug."
"positive","Hi Vincent  Thanks very much for taking the time to look closely at my patch.  (In reply to comment #26) > (In reply to comment #24) > > (In reply to comment #23) > > > Adrian thanks for doing this! I've looked at the patch and have a few comments > > > myself: > > > - I'd suggest to rename ""strict-configuration"" to ""validate-configuration"" (just > > > a personal preference). > >  > > The configuration will still be validated regardless of the setting of this > > variable.  Its just how the error is handled that makes the difference.  If > > ""strict-configuration"" is true then FOP will immediately throw an exception and > > processing will terminate.  If ""strict-configuration"" is set to false then FOP > > will log the error and attempt to continue parsing the configuration (if > > possible/meaningful). > >  > > > - the name of the variable ""strictFO"" in FopFactory.configure(Configuration) > > > seems wrong. There's nothing ""FO"" specific there. Furthermore some ""if > > > (strictFO)"" should actually be ""if (strictConfig)"" right? > >  > > I think you may have been looking at an older patch.  The variable > > ""strictValidation"" is as before and the new variable is called > > ""strictUserConfigValidation"". >  > No Jeremias is right actually. There are 'if (strictFO)' statements to test if   > an exception has to be thrown. That should be 'if  > (validateUserConfigStrictly())'. I should have better looked.  Darn it..  I didn't think Jeremias was refering to the configure method.  I missed this thanks.  > Also in the new code a HyphenationTreeResolver is no longer created and  > assigned to the hyphResolver field. That should inevitably lead to  > a NullPointerException later however the hyphenation junit tests pass. Strange.  > Are you sure of what you're doing?  Thanks for checking this I made a mistake refactoring here :-(.  > One other thing: when getting the default-page-settings parameter it's not  > necessary to test if pageConfig is null"
"neutral","(In reply to comment #29) > (In reply to comment #28) > > Created an attachment (id=19576) [edit] [edit] > > main patch file > >  >  > I'v had problems again applying the patch: something went wrong with FontSetup > looks like the patch wants to remove this file entirely which I don't think > should be the case.  Hmm..  not sure quite why that happened.  > Also why did you change the DEFAULT_STRICT_FO_VALIDATION constant into > DEFAULT_STRICT_VALIDATION? I think it would be clearer to leave it as is.  Have done."
"neutral","change status from ASSIGNED to NEW for consistency"
"positive","Patch applied. Thanks a lot especially for the test case. http://svn.apache.org/viewcvs?rev=240459&view=rev http://svn.apache.org/viewcvs?rev=240461&view=rev  The result for 180 and -180 is definitely wrong. There's a bug that needs to be fixed eventually. But since this is low-priority for me I'm going to leave it for now. I've added a comment to the new test case block-container4a that explains what is wrong. So I think I'll close this issue. It's primarily for the patch after all and the bug won't be missed now that there is a check in our test suite. If anyone disagrees just reopen the issue or create a new one."
"positive","Applied.  Thanks Simon!"
"neutral","This is a java problem."
"positive","Committed rev:088067c. Thanks Roman!"
"positive","I think you should get rid of the open-ended version spec [1.2) as it occasionally screws things up by bringing in snapshots or non-working code. Otherwise to my eyes it looks good."
"neutral","duplicate of FLUME-1475"
"positive","Patch committed to trunk Thanks Hari!"
"neutral","I believe this issue is resolved by the patch in FLUME-648. "
"neutral","This issue was ruled a Flash Player issue all the way back in 2009 (by Adobe). It is not an Apache Flex bug so we can't fix it."
"neutral","I have attached a patch that provides the necessary translations."
"positive","Thank you Carol!"
"positive","I took a quick look at D (unused locals).  Most of it looks good but I don't understand the few places where for backward compatibility there is what looks like a useless statement just to make sure a property gets read.  Won't someone else someday follow up with patch H that removes what seems to be useless code and just take those out anyway?"
"neutral","InstanceDescription can be extended with HandlerDescription without pain. Only problem is a contribution to ComponentTypeDescription by custom handlers. Simple slot for custom handlers to keep their information in displayable format would be sufficient."
"positive","Re font size: sounds reasonable. Thanks."
"positive","Thanks for providing this update. WIll try to take a look at this sometime this week."
"negative","Same attachement with ASF grant this time (forgot to check the first time sorry)"
"neutral","the compiler works more or less good enough not perfect but it should minimize the manual labor we have to perform. "
"positive","Applied thanks."
"neutral","I also rename the references in droids-spring.  Commited revisions: r985451 r985452"
"neutral","This indicates the Standard inetorgperson schema under the standard ou=schema. This also shows the cn=institutesinetorgperson schema which is the custom schema"
"positive","Thanks Alex.  It looks like a good path to solve this issue."
"positive","Yes we need to fix it. :)"
"neutral","I suggest a potspone to 3.0 as we will redesign the chain."
"neutral","Yes I'm building MINA myself from trunk. Just to be sure when I checkout the code from <http://svn.apache.org/repos/asf/mina/trunk> I'll get always the latest code!?  I'll see if I can some up with a little application (it may take a few days due to a lot of work I've to finish).  -Roger"
"neutral","I changed my mind and resolved DIRMINA-82 and therefore we don't need to fix this issue anymore."
"neutral","Hi Ahsan I noticed that there are some good links to suggestions for writing the best proposal from this page: http://google-opensource.blogspot.com/2013/05/student-proposal-deadline-for-google.html "
"positive","Thanks Rick!"
"positive","Knut and Rick thanks for your feedbacks. I will take care of the comments posted by Knut. Rick thanks for adding -lint directive it will be good to see the error from the compiler."
"neutral","Committed the 2a patch with revision 1187204."
"negative","I think my first preference  would be to make this only a java 7 and up feature. The change is very clear and we can use our normal testing methods.  Meanwhile users can set their umask appropriately.  My second preference would be only  to only change permissions by default  with java 7 and higher. I think we really need to have tests for the default configuration and non-portable tests might have to be customized to different environments which seems like a lot of effort for something that won't be used moving forward.  I am sorry I didn't chime in earlier.  Time has been quite tight recently.   "
"neutral","I think clearing private fields should work in all JVMs since that's what the call to f.setAccessible(true) is for. Those fields were final too before DERBY-23 and it looks like modifying final fields via reflection didn't work prior to Java 5 even when calling setAccessible() first. The tests also fail on 1.4.2 (both Sun and IBM)."
"neutral","Attaching a new patch that compiles without errors against JDK1.4.2.  It also accounts for the customizable port part (DERBY-4217) which the previous patch didn't."
"positive","Hi Tiago  Thanks for looking at this issue.  On visual inspection of the change your text change looks fine. However I can't apply the patch. You need to svn diff from the top of the tree show it shows the path staring with java/engine/...  You should reopen the issue until it has been committed.  Also just for good measure you should run suites.All and derbyall  in case there are any canon updates needed.  Thanks  Kathey "
"neutral","Oh one more thing on the tests. You have  if (JVMInfo.JDK_ID >= 6) {  ... test   should it b if (JVMInfo.JDK_ID >= 5) { ?  "
"positive","Changes look good. Could you run regression tests with your patch and let us know how it goes?  Thanks  Kathey "
"positive","Junit patch committed Revision: 634284 - Thanks John."
"positive","Thanks for double-checking the fix Knut. I am thinking of merging the fix into 10.3 tomorrow just to make sure that tests run fine on the tinderbox. All the tests ran fine on my machine."
"positive","Hi Manjula I think your approach basically looks good. Please see my comments below.  1) I think this code  +        NetworkServerControl serverControl = null"
"neutral","Patch failover-slave-2b.diff committed as revision 633043."
"neutral","Dag commented (6/30/2011) on the commit of revision 1141368 - apparently replies on the commit messages don't make it back into JIRA so just for the record here is that comment: ""I didn't follow this one but I notice setUp and teardown do not call super.setUp super.tearDown respectively as per the idiom. Is there a reason for this here?  Notably BaseJDBCTestCase#tearDown does some cleaning up. It may not be required here but it's generally good to stick to the idiom.""  Houx Zhang replied: ""Yes Dag. I agree with you and will adopt it.""  Looks like Bryan already added super.teardown with revision 1141769. "
"negative","Sorry for the noise I forgot to grant the license to previous attachment for inclusion in ASF works. Thanks"
"neutral","Assigning back to Dag."
"positive","This looks like a fine approach to me. Thanks for putting the patch together. +1. "
"neutral","The attached patch adds a test case to RestrictedVTITest that shows that the predicate is not pushed in the following query:      select s_r count(*) from table(integerList()) t group by s_r having s_r > 1  Only the rows with s_r > 1 have to be returned by the table function integerList so pushing the predicate could be useful.  Committed the new test case to trunk with revision 943088."
"neutral","Closing as a duplicate of DERBY-3061 which is fixed in Derby 10.3.2.1."
"positive","Release note looks good. "
"neutral","Committed revision 1142583.  I also plan to backport the fix to the 10.8 branch."
"neutral","Committed patch 2a to trunk with revision 784701."
"positive","Patch 3 looks good to me too. Thanks for all the work."
"neutral","Committed revision 1125305."
"positive","I was able to download and extract http://db.apache.org/derby/docs/docs-10.0.tar.gz just fine. Thanks for working on this Myrna."
"neutral","Committed revision 568039."
"positive","Hi Ramin  The patch looks good except I think it would be good to give import/export its own  SQLState starting with XIE instead of reusing the existing store FILE_EXISTS message.  Also it would be good to have test cases for writing the lob files.  Kathey "
"neutral","Reattaching with ""grant license..."""
"neutral","It should be noted that the client driver already caches the LOB lengths (for both Clobs and Blobs). I planning to go ahead with the patch for StoreStreamClob in the embedded driver."
"positive","Knut Anders thanks for the review and the good advice.  The attached patch rmTestPreparedStatementMethods_v2.diff should address your comments."
"neutral","I found the reason why we observe different behaviors with the network server: Since you run with the default security manager you actually get derby.system.home set as a system property as a side effect (see line ca line 586 in NetworkServerControl.java) as part of the set-up of the security manager. I ran without the security manager so I did not get it set.   I do think though that the old behavior was buggy: I can't see why one should need to set derby.system.home explicitly to get the auto-boot behavior. Unless someone can explain why this should be so I'll file a bug for that. "
"neutral","Please find the attached screenshot for reference"
"neutral","Committed 3a with revision 506899."
"positive","Thanks for the revision Jørgen! I think the release notes look good now. I will resolve the issue after a few days to allow for any feedback on Knut's suggestion. "
"positive","Thanks so much Knut Anders!"
"neutral","Attaching the doc updates for the Tuning Guide. Please review and comment if these updates are ready to be committed."
"neutral","I propose to commit drop_column_v8_restored_tests.diff. If there are any reviewers currently examining this patch please let me know. Unless any additional review comments are raised in the next 48 hours I will commit the patch."
"positive","Hi Anurag  Thanks for the preliminary peek at this patch. Looks good. I like the way you handled the optional inclusion of the JDBC4-specific classes in the jar file. I recommend adding class and method comments to the test classes so that reviewers will know what these tests are supposed to stress. Thanks for the explanation of why you disabled the SecurityManager and for commenting the property file accordingly. When we do commit this patch let's leave the JIRA open to remind us to re-enable the SecurityManager after mustang fixes its bug.  Cheers-Rick"
"positive","The patch looks good and the tests ran cleanly. I reindented some parts of the code since they had twice as much indentation as the surrounding code (does your editor use tab width eight instead of four?).  Committed revision 396859."
"neutral","Committed to trunk with revision 467578. Committed to 10.2 with revision 467580."
"positive","Hi Anders   I agree with Knut  this issue can be marked as fixed   Thanks a lot for  working on this improvement.   -suresh  "
"neutral","description of the changes made in this patch "
"positive","Thanks for taking the time out to review the patch Bryan. Yes the patch is ready for commit unless someone else is reviewing it too. Thanks again."
"positive","Thanks Kathey and Myrna. The release note looks good and it passes the ReleaseNoteReader's checks."
"neutral","Kathey I think you should just go ahead and port the fix to 10.1.  Merge command:    svn merge -r 289538:289539 https://svn.apache.org/repos/asf/db/derby/code/trunk  I have started working on a general check-that-resources-are-freed test for DERBY-23 DERBY-210 and DERBY-557 but while doing that I ran into another resource leak (DERBY-594) that I wanted to resolve first."
"neutral","Any thought of porting this patch to 10.1? I just ran derbyall on the 10.1 branch and this came up."
"neutral","AfterDeploymentValidation#addDeploymentProblem failed. since we have DELTASPIKE-262 we should just enable it again for v0.4."
"positive","Great thanks! "
"negative","Thanks for accepting this patch. I'm sorry I wasn't sensitive to the brace convention already in the file. I probably could have javadoc'd the inner class too :)  I didn't think about the lack of thread safety of the SimpleDateFormat class: good catch. So this counts as a bugfix by markt (format was being used in an unsynchronized way prior to this patch) as well as an enhancement by me :)  If DBCP typically uses localized error messages I'd be happy to provide another patch that localizes the exception's message."
"neutral","Created an attachment (id=13383) Patch to apsupport.m4 to support AMD64 "
"positive","Committed. Thanks for the patch :) "
"neutral","Created a new issue and copied the patch there:  https://issues.apache.org/jira/browse/DAEMON-93"
"positive","Sounds perfect thank you."
"neutral","As soon as I made the change in Karaf I will submit the CXF patch."
"positive","Hi Aki  I strongly suggest you write a persistence system test both for client and server side which can expose the problem you mentioned and also verify your fix works.  Actually we already have ServerPersistenceTest and ClientPersistenceTest in systests/ws-specs I think you can add yours in those two classes.  Btw your suggestion seems ok for me.  Thanks Freeman"
"positive","Applied patch into trunk and cxf-2.2.x branch  with thanks to William."
"neutral","Added patch generated from CXF 2.2.6"
"positive","Hi Charles thanks for the confirmation... We will chat with Willem I'm off today but will work for a couple of days this week... Sergey  "
"positive","  I've now ported the fix to 2.0.4 and deployed  a new snapshot.   Could someone give it a try to make sure it really is fixed so that we can close this off for 2.0.4?  Thanks!"
"negative","I misread the original description."
"positive","Patch applied.  Thanks! "
"neutral","when we have @RequestWrapper/@ResponseWrapper annotion the generated WSDL contains duplicate schemas.  See test: JaxwsServiceBuilderTest.testDocLit()"
"negative","Oops didn't mean to leave that in."
"neutral","Noah said he’s going to fix this in his build-fauxton branch but I’d like to explain this for posterity.  make indeed throws this error I didn’t suggest it is a grunt.js error but it’s the way we use Autotools. In particular in how we use Autotools for packaging. Each file that is supposed to end up in our final apache-couchdb-x.y.z.tar.gz tarball needs to be marked as such in a Makefile.am. For Fauxton that means we maintain a list of Fauxton files in src/Makefila.am specified as `FAUXTON_FILES`:  FAUXTON_FILES = \     fauxton/app/addons/activetasks/assets/less/activetasks.less \     fauxton/app/addons/activetasks/base.js \     fauxton/app/addons/activetasks/resources.js \     …and so on  In that list there is a line: `fauxton/app/initialize.js` e.g. where we say that file is supposed to go into the release tarball. That file however does not exist at the time `make dist` is run so make complains. I assume the solution is that make needs to call grunt at some point to turn fauxton/app/initialize.underscore into fauxton/app/initialize.js and I think that is what Noah is doing in his branch. I just wanted to explain why this isn’t a make error. "
"neutral","Dang just realized this might be hard.  Each individual node can't really predict when/where conflicts will happen. So how would it avoid compacting away the shared parent?"
"positive","I'm excited to see progress being made here but I have to agree with Joan the security of this concerns me even with the new sandbox.js you're putting together."
"neutral","That's what reminded me of ubjson actually. I looked at UBF and it looks rather complicated for a data exchange. I wouldn't say no but I don't have any interest in supporting it.  ubjson shouldn't be anything more than writing a parser (which should be ~trivial) and then adding the logic to switch (de)serializers based on content and accept types. I have no idea what UBF really even is under the hood but it sounded a lot more complicated."
"neutral","@Paul. Can we close this?"
"positive","Applied to master and branch 1.2.x. Thanks Klaus."
"positive","The patch & tests look good to me."
"positive","Applied to trunk. Thanks Andrey"
"negative","Sorry for delay. This patch is including LRU cache. But changing static class into member is not done. What should I do?"
"negative","Hello Oliver  Sorry for the late response. I haven't had any time to look into this again maybe it was a misuse on my side after all. Since I haven't been working on the project I encountered the behavior in for months this issue might as well be closed."
"neutral","Changing resolution to WFM"
"negative","sorry After investigation the real source of the problem is when a tag is using dots (<a.variable>)  Apparently XMLConfiguration does not support this.  Should it ? "
"positive","Brilliant thanks!"
"negative","Oops sorry folks. Wrong project. "
"neutral","There have been changes to the method updateCurrentIterator() between these versions that we need so we can't just reverse the change. I'd love to fix any bug that can be identified cleanly. For now though I'm placing this in NEEDINFO awaiting a test case."
"positive","Hi Colm   My comments are the same see above: https://issues.apache.org/jira/browse/CODEC-161?focusedCommentId=13485148&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13485148  I've not gone through to see if you've addresses any of comments but a quick scan shows that you did not pick up 2 and 3 so I'll wait for the next version of the patch "
"positive","Hi Gary I think I have a rather nice and elegant patch for this"
"neutral","Yes that's it.  Since it fixes the problem I'll commit the fix."
"neutral","Would you post saxon error message?"
"neutral","Created an attachment (id=16279) Patch to add percentage-dimensions and jpep quality handling (against Trunk) "
"neutral","Well since you didn't respond to my request I finally did without and checked out what you did.   First of all looking at CIncludeTransformer I have to say that I don't understand why it is doing its own caching. Caching should be the concern of pipelines and sources. If you want preemptive loading of cached content this would much better be implemented as a Source wrapper. In fact we now have such a class in the scratchpad area.  One unpleasant implication of the current design is that as an unsuspecting user of this class when you turn on caching in this transformer the cached contents of any included cocoon:// source that identifies a caching pipeline would be cached twice! Once by the pipeline itself and once by the CIncludeTransformer.  Now concerning your patch. I don't quite understand why you retain the validity of the cached contents. The algorithm the caching pipeline uses to determine the validity of the cached contents is as follows: first it looks at the validity of the cached pipeline contents itself then if the validity by itself indicates it needs a current validity to check against then the pipeline contructs a pipeline validity by calling the participating components' getValidity() methods. If your component now returns the same validity object that you previously returned then  that does not make much sense to me.  Since I really needed this functionality myself and I didn't have enough time to discuss and refactor the CIncludeTransformer I implemented my own very basic IncludeTransformer that does exactly what I need no more no less. I'll post it here if anyone want to use it.  I also looked at the XIncludeTransformer to see if I could implement caching in that one instead. But it seems that the XIncludeTransformer reads included content from URL objects instead of from Source objects."
"neutral","Created an attachment (id=9504) relevant portion of stack dump "
"neutral","Created an attachment (id=6729) modified SQLTransformer (in full) "
"neutral","Hmm not quite. Added this above entry to my web.xml but I'm unable to load  the jdbc driver oracle.jdbc.driver.OracleDriver. What's weird is that this  class is in Cocoon's normal classpath. How do I specify the classpath? Once I  get this answered (either here or in cocoon-users which I've also asked) I'll  close the bug. "
"neutral","You should do conn.getObject(entry null). In the AtomPub case it's actually going to be optimized if the entry is already an APPObjectEntry and no futher remote repository access will be done. "
"neutral","Are you using the latest Agent code? I had verified on with latest kvm agent jar copied to kvm host and tried. It worked without issues. Edision had implemented this with the above commit mentioned. Last Saturday I had verified it and its working .  Migrating volume across ZONE/Cluster wide is working perfectly."
"neutral","Kishan If this is already merged can you change status to resolved??"
"neutral","Closing this record since 4.1.0 is now released."
"neutral","closing since 4.1.0 is now released"
"neutral","Hi Malcolm  updated for the latest check-style.  Christian"
"positive","Looks good patch applied -- Thanks Naoki!"
"positive","Hi Mike  Do you know how to get the virtual machine file? The link to download from the rcmes web site is broken.  Thanks.   ----------------------------------------------------------------------------------------------------- Jinwon Kim Dept. Atmospheric and Oceanic Sciences and Joint Institute for Regional Earth System Science and Engineering University of California Los Angeles Los Angeles CA 90095-1565 "
"neutral","reopening issue for a partial revert as requested by Tsuy see http://mail-archives.apache.org/mod_mbox/incubator-clerezza-dev/201009.mbox/%3CAANLkTikODvHWEzyUzsseJ7nZWjUDFhri6qKxjBmiS9WF@mail.gmail.com%3E"
"neutral","The tricky thing with all the stacktraces we have as of now is that they don't seem to be the cause of the issue. Something is eating all the memory and as a consequence stuff starts to go wrong in arbitrary places. We need to find whatever is eating the memory in the first place. It might be very well be releated to the security provider. Can you try to run a memory profiler and see whether you can spot what is holding all the memory?"
"positive","+1 looks good.  Once it is committed I will deploy it.  Thanks Sourygna."
"positive","I just committed this to Trunk. Thanks!  NOTE: made some slight changes to patch to apply correctly to Trunk."
"positive","I just committed this thanks Ari."
"positive","+1 looks good."
"neutral","resovled commits in comments"
"negative","I am sorry if you think this is nit picking but the logged error still refers to plugins.xml but it should not:  {code} LOG.e(TAG ""ERROR: config.xml is missing.  Add res/xml/plugins.xml to your project."")"
"neutral","Ahhh sorry didn't realise that set -e took care of it for you.  I will have to go back and work out why it's failing but not triggering my CI system.  As such you can close this. "
"negative","Sorry I forgot to mention: This is for the future branch!"
"positive","Looks good!"
"neutral","dupe CB-675. See my latest comment there regarding Cordova 2.1.0"
"positive","Thanks a lot for your excellent work Shazron!"
"neutral","I've just gotten a chance to look at this.  A few things jump out immediately.  1) I have to chew over the changes to Cayenne core a bit more.  Off hand they don't seem bad but something feels weird about it.  2) While I can appreciate the cut working like a remove it's a bit weird to be prompted to delete the item.  3) I can't paste an ObjEntity I just cut back to the same DataMap.  With the lack of an undo feature the only reasonable thing for me to do is a revert the datamap.  4) I think my font changed for labels.  I'll have to verify that.  Looking at #3 again actually I can't seem to paste at all.  I even tried creating a new DataMap and was unable to paste the ObjEntity to that."
"negative","Sorry it took so long to drag this up.  I think the issue I had was with the Customer => BillingInfo and Customer => ShippingInfo relationships.  BillingInfo and ShippingInfo each inherit from Address.  IIRC a runtime relationship was being created for Customer => Address which was messing things up.  I'll have to dig through the SVN history to see what I did with mandatory relationships that I mentioned being problematic in the initial bug submission."
"neutral","I was actually trying to debug the issue and didn't see anything that looked like it would nuke the DataMap/DataNode under the DataDomain and was wondering if it was a visual issue but didn't try saving the model to see if it had actually deleted it.  Something about all that information disappearing was unsettling.  This is definitely a post 1.2 thing I think.  Thanks! "
"neutral","I don't think this is a bug -- you essentially moved files out from under a running instance something cassandra can't expect.  In the end sstablesplit should only be done offline."
"positive","+1 thanks committed to cassandra-2.0 as commit 3a7093356ca032d9ce8767b2c47980aebe4bce60"
"positive","Looking at DataStax's 2.0.0 Debian packages the change didn't make its way in.  Digging deeper it's only on the cassandra-1.2 branch.  Can someone merge/cherry-pick it to cassandra-2.0 and trunk.  Thanks Blair "
"neutral","Not sure if the patch was pushed for review or not. In any case fixing the build is pretty trivial the changes made to ModificationStatement should just be reverted (and we should just pass the CL in argument to executeWithCondition() to SP.cas()).  Other than that: * I believe we now refuse CL.SERIAL for the cas() method (because CL.blockfor() throw an UnsupportedOperationException for SERIAL). Maybe we can make SERIAL mean ""wait for nothing on commit not even a local one"" (which probably amount to making CL.blockfor() return 0 for SERIAL and adding a 'if' in WriteResponseHandler ctor to signal right away if blockfor is 0). * I don't think CL.ANY will really work as for normal writes since we don't generate hints for commit. Maybe we could (generate hints) ultimately btw but in the meantime it might make more sense to refuse it (and thus make the default for CAS be either SERIAL if we do the preceding point or ONE). * We don't call CL.validateForWrite() when calling CAS (and we shouldn't as it complains with SERIAL) but maybe we should add a validateForConditionalWrite that would at least check we have the right replication strategy when using the multi-DC specific CLs."
"neutral","patch attached."
"neutral","The mutateLevel problem looks like what I predicted -- Windows won't let you rename over an existing file."
"positive","Committed thanks!"
"positive","Committed thanks"
"neutral","Duplicate of CASSANDRA-4587"
"neutral","Updating patch against new 4164.patch-2.txt from CASSANDRA-4164."
"negative","Sorry for the mess there I was just trying to port CFS and Hive metastore too... but those tests don't work right now so put it on hold getting it to work with CQL3 Column Families is a priority for me right now so will come back to those later.  Just for the Hive handler please look at the (cas-support-simple-hive) branch - https://github.com/milliondreams/hive/tree/cas-support-simple-hive  All the test cases (whatever few they had) pass there and it is working perfectly with Thrift/Compact storage Column Families."
"positive","committed thanks!"
"positive","committed thanks!"
"neutral","Hi Brandon Let me know if the attached patch is sufficient... It looks like the following.  Address         DC          Rack        Status State   Load            Owns    Token                                                                                                                       143633478586163499463326301508681906517      10.123.42.165   us-east     1a          Down   Init    ?               ?       ?                                            10.42.134.229   us-east     1a          Up     Normal  1.74 GB         35.40%  33724529808132598296109669138912087817       10.93.19.6      us-east     1a          Down   Normal  1.78 GB         38.69%  99546828780538918038465713665698202555       10.93.74.164    us-east     1a          Up     Normal  120.37 MB       2.53%   103845090001698524309715695190561870103      10.123.59.26    us-east     1a          Up     Normal  1.15 GB         23.39%  143633478586163499463326301508681906517"
"neutral","(This is the Debian build of the 1.0.6 RC that Sylvain just put up)"
"neutral","We can get average column size from row size / column count so we could make it ""If column size > N bytes or sstable is older than gc_grace_period."""
"neutral","bq. CASSANDRA-2444 got in the way  I'm not sure what the right solution is here.  I buy the premise of 2444 that you don't necessarily want to get hammered by compaction when you're first starting up (warming up caches).  So I don't think ""check for compactions ever N seconds"" is a great policy.  But I'm not sure ""check every N seconds starting M minutes after startup"" is great either because it's not something a user will just guess when he's wondering ""why aren't compactions happening yet?""  Any other ideas?"
"neutral","Split out some fixes to the SSTII bytes tracker getting out of sync w/ the underlying stream and did some cleanup to make the streamed/file versions less divergent.  Also adds parallel compaction testing to LazilyCompactedRowTest.  CliTest and DefsTest generate compaction loads (in DefsTest's case on the Migrations CF -- haven't dug into CliTest as much) that break w/ parallel enabled although the test doesn't actually fail (argh).  Haven't figured out what's causing that and haven't come up with a way to reproduce in a ""real"" test yet.  The DefsTest does mix lazy/nonlazy iteration in the merge which may be relevant.  bq. I'm also no proposing to complicate things.    You're right poor choice of words on my part.  Latest gives the merge executor a SynchronousQueue.  I think that's a better way to cut worst-case than the Deserializer for the reason given previously.  bq. 'if...instanceof' business is a bit error prone/ugly  Agreed. Added getColumnCount + reset to ICountableColumnIterator sub-interface.  bq. say how multithreaded_compaction is different from concurrent_compactors and that multithread_compaction is likely only useful for SSDs in cassandra.yaml  done  bq. The bytesRead ""race"" should also be fixed in CompactionIterable  done  bq. I would have put the code in CompactedRow.close() at the end of the LCR.write() instead of adding a new method as it avoids forgetting calling close   I did consider that but it feels weird to me to have write implicitly call close.  I guess we could just change the method name? :)  bq. We can make PreCompactedRow.removeDeletedAndOldShards a public method and use it in PCI.MergeTask  done"
"positive","committed thanks!"
"positive","{quote} Totally didn't know we support IN for DELETE.   Would prefer to fix by offering IN for for the other statements as well. The Antlr doesn't look too daunting w/ DELETE as an example (knock on wood). Can take a stab at that tomorrow. {quote}  This is {{multiget_slice()}} / {{multiget_count()}} and was intentionally omitted (remember?).  Not saying this is decision that can't be revisited just reminding.  Oh and if we do move forward it's post-0.8 we're in a feature-freeze. :)"
"neutral","bq. I'm not sure I understand are you saying that B would violate this or just that the status quo does?  I'm saying B would violate this yes. B was ""bootstrap from the right token but if that one isn't up bootstrap from any other token preferring the closer ones"" right? I'm saying we can't just automatically choose another token if the user didn't specifically say it's ok."
"positive","The v4 changes look good. Thanks"
"neutral","Patch to allow removing the token and throw UE instead of an internal error when trying to insert and the number of endpoints is less than the RF."
"neutral","attached patch puts all MessageDigest creation into util class."
"neutral","It's hard to say. I lost 5 nodes in about an hour but I don't know how many I lost last time"
"neutral","StringBuilder is used because we can't stream JSON row before we have all columns serialized (columns serialized in portions according to PAGE_SIZE) see serializeRow(SSTableReader SSTableIdentityIterator DecoratedKey PrintStream) method. If you have a better idea then using StringBuilder in this case please share..."
"neutral","Looks good to me for the first 3.  I think ANY should be equal to ONE for hints=off.  I.e. when it's off we *never* create hints."
"neutral","I do have a very large # of rows (>150-200MM on many nodes)"
"neutral","No noticeable performance impact with stress.py defaults or with one column per row in periodic mode."
"positive","+1 Thanks!"
"positive","This looks good to me."
"neutral","I am in the middle of reviewing both of these patches and noticed that they are related and won't mix well."
"neutral","Need to add the reconciler as part of the keyspace attributes...  just so I don't forget."
"neutral","> but I renamed a set of sstable files in data/ to the ""wrong"" version and it did not catch this at startup. I'm not sure what you mean. Which is the ""wrong"" version: the legacy version?  > (does it still ignore tmp files at startup?) I'll double check but I assume so. I didn't change the check that removes tmp files because it did it based on looking for TEMPFILE_MARKER anywhere in the file name which should continue to work."
"neutral","There's good discussion on that project and LRU cache in general in HBASE-1460 if you missed it."
"neutral","Just changed the workflow scheme should work now."
"positive","Well if it is just a documentation bug even better. Thanks for the clarification."
"positive","Good suggestion Claus and thanks Alexander for the fast realization."
"positive","Thanks guys!"
"neutral","It's only committed to the trunk at present (you can check this by selecting the ""All"" tab in the ""Activity"" section).  @Willem: Anything other to do here? I'm asking because the issue is still in the status open. Any reason not to back port this feature also to our 2.10.x and 2.9.x feature branch?"
"positive","Thanks for the patch."
"positive","Hi Willem  I've just tried the latest version from the trunk. Now everything works like a charm. Thank you very much for such a great help.  Regards Sergey"
"neutral","Nevermind.  I believe someone has already addressed it in CAMEL-4294.  I have linked the issue here."
"positive","Committed r1146903 Thanks Jonas for the patch."
"neutral","Closing all resolved tickets from 2010 or older"
"positive","Yeah the patch is great. Just that it should not have been categories as a bug :)"
"positive","Applied patch with thanks to Chris."
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Hi Christian I just tried to apply your patch but I found there is no pom.xml in the camel-soap module. Can you submit it to the JIRA ? BTW did you run the test with JDK 1.5.0 ?"
"positive","Thanks a lot Willem :-)"
"neutral","Hi Roman  Which version of Servicemix are you using ? There is an camel feature (which includes camel-core camel-spring and camel-osgi) in the org.apache.felix.karaf.features.cfg you need to replace it with camel-core and camel-spring-osgi. Please make sure there is no camel-spring camel-spring-osgi camel-osgi installed at the same time.  "
"neutral","Will be naming this camel-rss rather than camel-rome in case we change to some other rss lib in the future."
"neutral","a patch is attached to camel-606 also address this issue."
"positive","Applied patch with thanks to William."
"negative","Dean I am sorry it didn't work out-of-the-box for you.  Yes by all means if you have time later and still have issues then open a new ticket. "
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Here is the curent state. It is the samples/servlet/src/script/share build.xml.  It work for tomcat5x (it is hard coded). The test are passe but I need to remove TestSampleFilter.java TestFilterHttpHeaders.java and TestBasicAuthentication.java from the test execution. I don't know why they failed but continu to look at this.  Nicolas"
"negative","I meant the findbugs addon. Sorry for the confusion."
"neutral","The proposed solution I outlined above on github: http://github.com/assaf/buildr/tree/BUILDR-4  But I can't find a way to use this in combination with ArtifactNamespace so it will have to be one or the other."
"neutral","We have fixed this in the twitter fork. You can review the fix at   https://github.com/twitter/bookkeeper/commit/a48472911b176d75905399e7c32bb782f3564b83  If you are fine with the change I will submit this as a patch."
"positive","Committed as r1406707. Thanks for reviewing Sijie."
"negative","Sorry Ivan attach a new patch with --no-prefix."
"positive","ah got it. thanks Ivan for explanation."
"positive","Thanks Ivan for take a look. I'll go through and work on this weekend."
"positive","Hi Ivan  {quote} + long numberOfEntriesToReplicate = lastEntryId - firstEntryId"
"positive","Thanks Ivan. I'll do the changes by just return if it matches as you suggested. I'll investigate it later.  bq.Auditor will be a top level daemon so it should own its create it's own LedgerManagers and ZooKeeper client. The only thing passed in to is should be the configuration.  Anyway we are planning to have initialization class which does starting Auditor and RW threads. Would you agree to create ledgerManagers there and pass it to the Auditor and RW daemons?  In that case shall I keep the ctor as it is. (by taking managers)  {code} public Auditor(String bookieIdentifier AbstractConfiguration conf             ZooKeeper zkc LedgerManager ledgerManager             LedgerUnderreplicationManager ledgerUnderreplicationManager) { {code} "
"neutral","Attached the patch which addresses the issue in EntryLogger."
"neutral","attach a patch fix NPE in debug message."
"positive","committed as 1307725. thanks for Ivan's improvement thanks Flavio for reviewing."
"positive","new patch looks good to me +1"
"positive","Committed r1185532 thanks Flavio. "
"positive","Great! Thanks.  Aaron"
"neutral","S3 would be interesting"
"neutral","If removing leads to the reduced coverage then I am not a happy camper."
"positive","Thanks James does the rest of the build work with this patch? Seems like this should work with the old RHEL5 toolchain but I didn't look closely. "
"positive","Applied the patch with revision 170884.  Thanks Carlin for the detailed updates (and for all the fixed double-dashes :))."
"neutral","It looks like we have to rebuild StackMapTable from scratch during method generation.   I've tried BCEL code and it looks like it already have implementation we need but I don't see ways to reuse it for now...  By the way I recommend to increase this issue priority to high or blocker."
"positive","Looks good.  Applied thanks!    http://svn.apache.org/viewvc?rev=606891&view=rev"
"neutral","This is fixed in CVS (post 1.5b5). "
"neutral","I believe this is now fixed.  The test case itself was the problem - missing suffix of ULL or LL for unix and UI64 or I64 for windows.  I am closing the issue."
"neutral","I have attached the modifications to the ClientStubWriter.java in wsdl. This modification will solve the problem. But I didn't check further memory leaks with the modifications."
"neutral","Apparently this is not completely solved."
"neutral","Hi Dushshantha  Please find the attached file AXIS2C-1193-manual.patch."
"neutral","I've done some modifications and checked with valgrind and reduce around 6000 bytes of a loss with echo sample. regs lahiru"
"neutral","What is interesting here is that the OOM error already occurs while processing the SOAP part of the message and not while accessing the attachment part (as one would expect). What is the stack trace that you get with Axis2 1.6.1 and Axiom 1.2.12?"
"neutral","Committed revision 1068985"
"neutral","Patch is attached"
"neutral","Hi I am still having the same problem with the 1.4.1 build. Can you please check this a.s.a.p.  Best Regards"
"neutral","Yes someone should have a look at this. I just ran it again and it is still failing."
"positive","commit the patch to trunk. thanks sameera."
"neutral","This doesn't exactly seem fixed to me. First of all I can't make this work on an actual RELEASED version of the plugin. Second I can't even get the most recent snapshot to work at all. The POM includes all sorts of noise that just shouldn't be required per Chris's point. Can this issue get some attention? I'm fairly certain this plugin just flat out doesn't work in its current state."
"neutral","Fixed. Now we dont have restPath only service path."
"positive","Hi Rich!  Thanks for taking the time to move forward on this.  I didn't have any JUnit problems at all with Maven2 when I installed it.  But clearly we're in a world of hard-to-replicate behaviors here. :)  What is the exact problem you're seeing?"
"neutral","Patch attached."
"positive","Great! Thanks a lot. I suppose it will be in the next nightly build?  VBR johan   "
"neutral","Duplicate of AXIS2-897"
"positive","Done Thanks chatra"
"neutral","I added a patch to fix the deadlock issue.  I used the same type of approach as Brian Ewins did with his patch. So the addition of some of his concepts could be applied to fix them both at the same time.  Reference of his patch suggestion: http://nagoya.apache.org/jira/browse/AXIS-238?page=history"
"neutral","Attached a patch that adds a flag for opt-in and adds a test"
"positive","I just committed this. Thanks for the reviews Doug.  (BTW the last patch didn't include the removal of lang/java/mapred/src/main/java/org/apache/hadoop/io/SequenceFileBase.java so I did that manually when I committed.)"
"positive","+1  Looks good to me. Thanks."
"positive","[~thiru_mg] - thanks for the patch! Looking forward to it landing in 1.7.0"
"positive","I committed this.  Thanks Raymie!"
"neutral","Modification of patch-2 to introduce a double class to resolve the final ambiguity for [""float""""double""] unions."
"positive","I'll do it now thanks! "
"positive","I committed this.  Thanks Miki!"
"positive","I just committed this. Thanks Jeff."
"neutral","Didn't make 1.1"
"neutral","Reopening this issue and Richard will add more information into the JIRA."
"positive","Thanks Rick for applaying the patch."
"neutral","I don't see that he fixed anything for TS-2216 are you thinking of his commit for TS-1988 ? I was going to try that."
"neutral","I mean keep purging that cache asset."
"negative","Sorry I'd accidentally deleted the --disable-eventfd from my compilation script."
"positive","Hi Holly  Thanks!  I have the one comment -  where is the code for InternalRecursiveBundleTracker?  I don't see it in the patch  Did I miss the source code for it?  Lin"
"neutral","Committed @revision 1340076 in trunk"
"neutral","The appassembler author has rejected a long outstanding bug in this area as ""Won't Fix"" http://jira.codehaus.org/browse/MAPPASM-54   They seem to think that because the script is not internally broken that they shouldn't need to worry about it.  "
"negative","Hi Simo sorry for delay. I had a quick check to org.kohsuke.MetaInfServices . It seems to fit all our needs: use the quickest and more standard way to declare plugins in a transparent fashion. I don't have any objection with this patch for me it is ok.  Thanks Mic"
"neutral","We found the root cause of the problem. Will add a patch  "
"neutral","I added your tests and didn't see any failures against ActiveMQ.  However I did make a change anyway to StompFrame similar to you patch expect that I just used the DataInputStream's readFully method to ensure all the data gets pulled off the wire. "
"neutral","Resolved in trunk.  There were two places where the ack message was getting the Destination from the Message assigned to it instead of the Destination from the MessageDispatch command."
"neutral","Nathan  I have not been able to get the time to run the other tests.  However I did try changing the timeoutwait.  I set it to 10000 as suggested.  The test failed as it did before.  I then decided to change it to an unrealistic number 60000.  The program died as it did before.  Whats interesting with this test is that it did not even run for a minute.  As such I dont think changing this value had any impact on the problem."
"neutral","From what i can see on the system the libpthread is in /usr/lib and in /usr/lib64 and both of those paths are in my library config."
"positive","It's working! Thanks."
"neutral","Ran the test with a 5.8-SNAPSHOT build an everything seems fine. "
"neutral","Fresh build works for me now too.  Looks like the missing snapshot has been published somewhere now."
"positive","Patch applied!  Thanks."
"positive","Great - thanks for the heads up Ben!"
"neutral","Enabled garbage collection on transient and durable queue message managers.  Also added a check on capacity limit before removing idle containers."
"positive","+1  Looks good to me."
"neutral","Commited to trunk."
"positive","+1 the patch looks good."
"positive","+1 looks good."
"positive","+1 the patch looks good."
"neutral","User specified directory is not created by agent"
"positive","+1 the patch looks good."
"neutral","Attached"
"positive","Committed.  Thanks John."
"positive","Committed. Thanks Hitesh!"
"positive","Committed. Thanks Yusaku!"
"positive","Committed. Thanks Hitesh!"
"positive","Committed. Thanks!"
"positive","Committed. Thanks!"
"positive","Thanks "
"neutral","I checked it on IE and firefox and it was working fine. Though i am not sure why it didnt work particularly in chrome i put those elements in a separate div and this helped. Now its working fine in Chrome also."
"positive","hi Im Sujan. I need to send proposal for gsoc  2012 for  "
"positive","Now why did I not think of that... :) Great idea I'll move the files to svn!"
"positive","I applied the patch thanks!"
"neutral","How do you know that a key will exceed a threshold until after you've passed it?"
"neutral","Fixed. Committed revision 745895."
"negative","i suck."
"negative","Who made this stupid rule?"
"negative","Sorry but this is just stupid."
"negative","But I will quit committing to Hama then because I'm not going to support ONLY a binary format."
"negative","This is not what I build a framework for."
"negative","Blooper after blooper - I hate SVN."
"negative","You may want to carefully examine your assumption about this."
"negative","Ok wow welcome to Linux hell..."
"negative","If I get a chance I may even roll it into our dev environment but I am currently in the middle of mem leak hell."
"negative","Both equally bad."
"negative","Negative I am against fetch groups in principle."
"negative","Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes""."
"negative","Damn..."
"negative","Damn !"
"negative","The evil NPE strik back !!"
"negative","Bloody hell !!!"
"negative","Damn time has flown..."
"negative","Damn it !"
"negative","This was a very bad bug introduced by me being an idiot."
"negative","Imo all this just doesn't make sense from a pure performance aspect."
"neutral","Confused about this."
"negative","This is pretty embarassing!"
"negative","When you install a node module globally it goes into /usr/local where you don't have permissions to move shit into unless you sudo."
"negative","That being said I'm not totally opposed to making the limit configurable."
"negative","All I'm trying to say is that it's pretty easy to end up in propagation failure hell here or change something else that blows things up for use cases that are not foreseen."
"negative","Just to clarify... you made the DTPE handle exceptions the same way as CassandraDaemon by updating it to use NBHS instead of CSLS...   Did you just tell me to go fuck myself?"
"negative","+1 (damn intellij it's not like patch format hasn't been standard for years)"
"negative","Here is quite bad."
"negative","if so can you see if you can git bisect this bad boy?"
"negative","It seems some of the wrappers in ink_hrtime.h() might no longer be used either e.g. ink_gettimeofday() is never used so lets get rid of that shit."
"negative","Heh that's one hell of a bug 275 bytes exactly eh?"
"negative","What a stupid name I chose for that object... )-:"
"negative","I think it's time to just close this issue."
"negative","I'm not entering bogus reports for the hell of it )  Matt"
"negative","Stupid Maven"
"neutral","If using a single FlatFileItemWriter it is enough to register it as an ItemWriter however when using the composite the adding it as a stream is also needed."
"negative","Why the hell do they deliver Duration if they cannot instantiate it :-/"
"negative","The defect  from hell 666 be scared.."
"negative","Why the hell is this not a bug?"
"neutral","I'm confused..."
"negative","What the hell are you waiting for ?"
"neutral","you can't reopen stuff fixed in the past without upsetting JIRA."
"neutral","I've fixed that locally and am doing a full build but I'm going to build a test case to duplicate the error and then verify my proposed fix corrects it."
"negative","It really sucks that there is now way currently to include transitive dependencies."
"negative","This sucks *so much*..."
"negative","Damn I would close this out from the fix to JBSEAM-3742 except the quartz and seampay examples use a custom XML namespace and the XML schema validator is not happy with that."
"negative","*Damn* I forgot."
"negative","Also your username was stupidly named and confusing so I deleted it and created a new one more appropriate."
"negative","It sucks to lose the code readability but it seems like a reasonable price to pay."
"negative","And debugging is hell because the test environment needs to have the exact same loader setup."
"negative","who the hell starts using our jira for typing lessons ?!?"
"negative","fuck u"
"negative","Hell this is gonna take me a lot of work to raise."
"negative","That irritated the hell out of me too but I didn't realise it was configurable in the .launch file."
"negative","This sucks badly."
"negative","Why on earth does createLink() need a request?"
"negative","Finally closing this bug from hell."
"negative","I sure as hell don't want to start attaching models for the sake of detaching them directly afterwards."
"negative","That sucks why isn't the escape mechanism working?"
"neutral","That is really confusing."
"negative","Sun RI sucks why the hell is saveState() and restoreState() not called with with javax.faces.STATE_SAVING_METHOD = server???"
"negative","Im stuck with IE6 unfortunately."
"negative","{quote} searcher.getAtomicReader().getSortedDocValues(uniqueKey) {quote}  This is a performance killer."
"negative","As far as the query shit i have no idea if solrdispatchfilter or whatever could/should do Thread.currentThread().setName(x) or whatever (and maybe restore after)"
"negative","BTW: This is one reason why I hate this autoboxing shit since Java 5. I would love to have a way to prevent it in code (forbidden checks should detect this somehow). "
"negative","Hmm that sucks."
"negative","tricky shit man! I think I found the issue!"
"negative","Oh man ... it's a fucking precendence problem. "
"negative","Ugh well that sucks."
"negative","I didn't know we needed to retain backwards config capability across 3.x to 4.x  :-(  That sucks and it'll make old code stick around longer."
"negative","bq. this is solr's fault by having a getter that does some heavy duty xml shit."
"negative","This whole thing is very distressing to me."
"negative","I think we all know it just sucks."
"negative","though I disagree with a signficant amount of statements you madeI don't think we would ever come to agreement anyway."
"negative"," that's some freaky shit ..."
"neutral","i could have sworn i clicked the other radio button"
"negative","I think you made mistakes in ivy.xml."
"negative","This is where it gets confusing."
"negative","If I can give you one advice on this one I'd say this: fuck Derby use H2 instead as the default embedded database."
"negative","So I'm fine with your logic but given that I don't understand it please don't get upset when I ask questions on how I have to use it."
"negative","The rest are *totally* unrelated."
"negative","Oh fuck :-) Sorry. Not my day more beer needed!"
"negative","Sorry I guess I'm against ""never computing this shit""... because you guys think returning NaN is ok. "
"negative"," if you want to make these optimizations fix the APIs so its intuitive otherwise no way."
"negative","who the fuck is asking for scores but not the max score and why does their insanely specialized use case justify all these booleans on a central lucene class. "
"negative","I don't care about code duplication here."
"negative","I disagree... and I guess I'm willing to go to bat for this."
"negative","HOLY SHIT!"
"negative"," I think the comments here are a bad sign... I sent us down an unfortunate slippery slope  we are a search engine library!  don't put shit in the index directory! or we will delete your shit. dead simple."
"negative","I wholeheartedly agree this API is confusing as hell."
"negative","Not only it's the first one in my life I'm seeing multiple ways of closing the same thing it also conceals programming errors."
"negative","Sucks to rush a commit when an issue is under discussion."
"negative","I'm against such heavy committing myself without some consensus to do so."
"negative","My bad."
"negative","Igor is an idiot and we *do* need gmake."
"negative","Shit I missed a cast."
"negative","This is clearly bad webserver behaviour."
"negative","PreCommit-HDFS-Build is stuck."
"negative","So it is stuck somewhere."
"negative","But now that I think about it it may crap out when coming back to read even on a recovered file."
"negative","@Matt... I'm an idiot I used the wrong patch. Sigh."
"negative","I'm however very interested in this feature as it is essential to me."
"negative","bq. this is solr's fault by having a getter that does some heavy duty xml shit."
"negative","It also happens at the very startup after he has loaded only 3 sstables (hence DataTracker likely have 3 sstables not a shit load)."
"negative"," (In this particular case Hoss clearly intended to use the no-no word as an intensifier and not to stir shit.)"
"negative"," I used to be the latter but then I went to law school and got a degree in this shit. "
"negative","Then to make matters worse since the mid-1990's I've been offering pro bono advice to non-profit foundations whose members insult me regularly and assume I'm an amateur.  "
"negative","Someone but I'm not sure who owes me a public apology here.  /Larry  "
"negative","Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes""."
"negative","that's bad Content-Type from gSOAP."
"negative","Pull it back in if you think different."
"negative","Hmm ... this is quite bad."
"negative","You are messing down deep below hbase in dfs."
"negative","Damn it sry lost the orientation."
"negative","Oh my stupid:)"
"negative","oh ...geez I'm an idiot."
"negative","@jira - I wish you didn't suck so much."
"negative","My bad."
"negative","(How bad is this?"
"negative","I'm confused."
"negative","Of course it could...  :-)  DOH!"
"negative","Then you're pretty well screwed. "
"negative","Damn Chuck is scary."
"negative","Well that sucks."
"negative","Bad memory."
"negative","This is a pretty awful bug."
"negative","Replaced patch with fix to catch more bad variables"
"negative","Does this suck?"
"negative","Of course StrFieldSource is a private class  No it's not."
"negative","CSS is really confusing sometimes."
"negative","Django is a fullstack framework Click is not."
"negative","It seems really confusing."
"negative","Hell or high water."
"negative","-1 to jar hell."
"negative","That would suck."
"negative","If the different segments are somewhat homogeneous then these stats should pretty much be very close anyway."
"negative","It's not too bad once CacheConfig is in."
"negative","Not too bad though since clearing out commitlog segments is easily done."
"negative","My bad had a typo in the subscription e-mail."
"negative","My bad."
"negative","I looked at our distributed pom.xml and they're pretty obscure."
"negative","Hell UnaryFunction might even be faster than all of these calls in a row. "
"negative","Damn."
"negative","Ie both at are bad."
"negative","durrrh that sucks."
"negative","My bad."
"negative","I'm an idiot."
"negative","Splitting an existing sub-shard gets stuck up."
"negative","This is bad."
"negative","Oopps bad move !"
"negative","the recommendation in the wiki is bad."
"negative","I'm starting to think of ""DLL Hell."""
"negative","#NAME?"
"negative","Fix bad patch"
"negative","Logger on top of Log4J and its abstract base class for supporting other frameworks."
"negative","My bad."
"negative","Hudson seems to be stuck on this. "
"negative","My bad..."
"negative","which is silly -- bad package encapsulation)."
"negative","My bad."
"negative","Oops had a bad comparator in the TestCLI config."
"negative","My bad."
"negative","<gmcdonald>  my bad "
"negative","My bad."
"negative","My bad."
"negative","Pull it back in if you think different."
"negative","Aaarrggh how stupid of mine  to have a System.out again!"
"negative","Hell UnaryFunction might even be faster than all of these calls in a row. "
"negative","I always get the same stupid error."
"negative","Damn maven!"
"negative","I don't care if everything is pretty or not but we should at least support basic admin functionality in IE IMO (though I have not used it for years for just about anything)."
"negative","I've looked at what can be done within the NSIS framework we use to build the Windows installer."
"negative","A feature with wrong functionality is as bad as if not worse than a bad performance."
"negative","Doh!"
"negative","Am I doing something stupid here?"
"negative","* Replaced TreeMap with an Array of final 'Segment' objects ** (now very slightly faster than trunk) * Rebased for trunk * Removed the patch renaming SSTableReaderTest to SegmentedFileTest  I didn't remove the builder pattern because the alternative seems pretty ugly (copying the segments array for every append)."
"negative","HADOOP-2949:  - If tarball is specified HOD no longer validates for the pkgs directory in gridservice-hdfs or mapred sections as these are not going to be used anyway."
"negative","Too bad we can't use position:fixed in IE6."
"negative","This is always a really bad way to design software."
"negative","It may suck but at least *I* won't be the one bringing in a dumb dependency to a logging library."
"negative","How on earth is it buggy?"
"negative","I didn't do that because that seems bad in hive so I returned ""null"" from the operation."
"negative","They don't vote they whine that something (or everything) sucks."
"negative","Damn dyslexia!"
"negative","Damn it !"
"negative","Doing it at the hackathon you'd have a few fellas at your shoulder to give you pointers should you get stuck."
"negative","Ah that was my bad."
"negative","My bad."
"negative","it's my bad."
"negative","Ah too bad."
"negative","Damn Chuck is scary."
"negative","Here is quite bad."
"negative","This name gets confusing with all of our prenamed *Worker* and *Master* classes."
"negative","* release of the framework."
"negative","Not pretty. "
"negative","That's pretty unlikely."
"negative","Pretty much everything that FSNamesystem (ie."
"negative","Kind of sucks."
"negative","Since this patch is so damn large already I won't be making anymore changes to this other than critical/blocker bug fixes."
"negative","But please don't say that my reasoning is bad - because it is not."
"negative","I really don't care."
"negative","I am planning to use this framework for some new RPCs I am adding."
"negative","Don't hate me just throwing this out there."
"negative","Weird."
"negative","For those of us who don't care about ivy in fact lose something - a easy to build hbase."
"negative","Where on earth are you anyway?"
"negative","My bad this is already done."
"negative","My bad."
"negative","My bad."
"negative","Bad IE."
"negative","Stupid user error :)"
"negative","Weird."
"negative","That's weird."
"negative","Actually I don't want to specify the encoding because I don't care how the data is transported to me."
"negative","I don't care what we do as long as we don't change the attributes in JSP significantly."
"negative","The Async API in http client 4.x really sucks."
"negative","I'll just put fix in under this issue."
"negative","I'd say to hell with windows minority :)"
"negative","Because we don't care for this in cases where we there is no node that is down."
"negative","The eclipse ui was completly stuck which was similiar to the other experinces."
"negative","Juhani..my bad i was mistaken."
"negative","Seeking back is pretty inefficient in DFS."
"negative","Hudson is stuck."
"negative","That's weird."
"negative","If that would be the case this would be bad design."
"negative","This just seems really evil."
"negative","My bad uploaded the wrong patch."
"negative","I just hate having no clue what a file is really depending on ) "
"negative","Ah damn I thought it was fixed :/  Guillaume ?"
"negative","I abbreviated the heck out of my arguments and thinking but damn it thats what I think :)"
"negative","A stupid bug in a patch that is already applied."
"negative","This whole thing is really pretty trivial."
"negative","An output connector should also have a say in what URLs it will accept."
"negative","Turning off hints is basically intended as a ""oh shit something is broken with hints let's turn it off"" switch."
"negative","why on earth would it match anything you have not even touched the Apache install."
"neutral","Anyway created a patch ...  "
"neutral","Ah HA!"
"neutral","Until there is a general mechanism Hbase should do something."
"neutral","but there is no such limitation in the consistent algorithm behind ZK."
"neutral","It will be taken care as part of HADOOP-7642."
"neutral","What is convenient for the user to download two archives to run the project (or install maven)?"
"neutral","Okay Edward you haven't understood how it works."
"neutral","Maybe you know it better when I show you some code."
"neutral","If you want to have a binary sequencefile format then do this."
"neutral","What if you want to change this binary format?"
"neutral","You must take care about versioning then and that is because we need a proxy between the inputformat and our vertex API."
"neutral","Contributed by Vinay."
"neutral","Gimme a few mins to clean this up properly."
"neutral","Is the -put command returning non-0 to indicate failure?"
"neutral","I would have hopped that the URI(String) constructor would have decoded things properly (or encoded them as it happens to be here)."
"neutral","Continue with stupid questions :)  Who is sponsor and mentor of project?"
"neutral","So who should create mail lists bug databases etc."
"neutral","We are all different"" Crowd ""I'm not"" Dissenter Monty Python's Life of Brian "
"neutral","Turns out that Ubuntu dropped 32 bit support for 'whatever' in 12.04 and now you need to run ""sudo apt-get install ia32-libs"" in order to get older executables to run."
"neutral","On 2009-06-08 19:22:03.496 kjian commented: Localization data error."
"neutral","On 2009-06-08 19:22:40.967 kjian commented: Localization issue."
"neutral","[rvollmar 3/27/07] There are two bugs that are causing backwards compatibility issues and I think the emails we've been exchanging have confused them."
"neutral","First an attempt is made to convert       * each argument."
"neutral","It is better to express such things in Java or in a query language that is designed for that."
"neutral","In addition in the longterm we will all most likely be using annotations and the ""fetch group"" notion does *not* work with annotations."
"neutral","It's generally pretty straightforward but extensibility is not quite clear."
"neutral","I have changed one test to see what will happend if I set the pwdIdle to b > 0 and the test passes."
"neutral","What exactly is your configuration ?"
"neutral","Also we have some problem during replication just when we try to replicate some deletion and it might prefectly explain why we get those issues."
"neutral","(Ok as expected ...)  Waiting for a better log when you will have installed a new server build from 1.0-trunks then."
"neutral","The search result entry requests does not return the correct DN because it use the internal representation (byte[]) instead of using the user provided value which contains escaped values."
"neutral","Here we have two options : 1) work with the internal value but escape all the special chars 2) work with the stored UP value."
"neutral","I think the bnest solution is (2) because the UP value is supposed to be valid - it has successfully been parsed when the first request arrived -."
"neutral","This will impact two parts : - searchResultEntry - all the response that contains a LdapResult and which returns a MatchedDN."
"neutral","I already have a fix for the first request but the question is : which version will integrate this modification ?"
"neutral","any suggestion ?"
"neutral","Then you might switch filter chains to ?"
"positive","Thanks!"
"neutral","We need a proper JUnit test for this!"
"neutral","Thanks for reviewing the patch Mamta!"
"neutral","I've been trying to test a patched build with ibm 1.5. on iseries but have run into trouble: - OOM with suites.All."
"negative","I've been running with -Xmx1024M -Xms1024M before and that worked in the past...Not sure what's going on now."
"neutral","A second run (with 2048M) only got worse (sooner) OOM behavior and after that I had trouble getting rid of my processes - apparent hang with derbyall:lang/wisconsin.java."
"neutral","On rerun I let it go for 20 mins but apart from the database getting booted (derby.log) nothing at all showed up in any of the output files (i.e."
"neutral","During the 10.5.1.1 test cycle this test took about 5 mins (and passed)."
"neutral","I think I prefer this approach."
"neutral","I remember that rule for line breaking in Japanese was very different from that of English."
"neutral","In English sentence there exists space between words and that space tells where the line can be breaked."
"neutral","However Japanese sentence does not have such a useful space between words."
"neutral","Can this be closed?"
"negative","I too am concerned about the  DRDA 255 byte character string limit."
"neutral","You can close this out."
"neutral","plz fix it properly till tomorrow Ort I'll close this for 0.4 again."
"neutral","I'll open one now so I don't forget."
"neutral","Think you could make a failing test case and/or patch to show the behaviour?"
"neutral","But I could join them."
"neutral","For VMware we noticed that there are several places requiring cleanup of staging storage object which requires a generic approach to thoroughly fix them and cannot make it in 4.2.0."
"positive","I think SSTableDeletingTask is a good spot I just wasn't sure if that would be appropriate."
"neutral","Why is it unsafe to share filter in SelectStatement for NQF?"
"neutral","Looks like you need to report this to the high-scale-lib project."
"positive","Nice try :-)  I was Mr I dont believe in magic from the very beginning."
"neutral","I thought that there are some common cases like tail and head caching or exclusion of columns that could be implemented."
"neutral","But never mind - maybe the proposed cache is all greatness."
"neutral","So to prevent a rude awakening for some users it might be cool to provide some means (config or whatever) that works similar as the current version."
"neutral","Or at least schedule this for a release which allows for a downgrade."
"neutral","Gotta show off the shinies first of course."
"neutral","So we convert Scanner back into an Iterator over a lazily fetched Slice subclass?"
"neutral","Disagree."
"neutral","Closing all 1.6.0 issues"
"neutral","The Calculator sample now works with SimpleAxisServer."
"positive","Are we on the good path..."
"positive","hi Dan!!"
"positive","Wow sure!"
"neutral","This practice in general seems really confusing to me this bug is refed in the 1.5.0 release notes tagged in svn. "
"neutral","Well I'm not sure what was happening but I just upgraded to Spring 1.2 final and this issue does not happen anymore."
"neutral","It really *did* happen in an earlier version though...."
"neutral","I disagree."
"neutral","The manual should provide sufficient insight into the important use cases."
"neutral","People tend to review javadoc when things don't go as expected or are unclear."
"neutral","etc."
"neutral","I reviewed javadoc but right or wrong I didn't come across this."
"neutral","Google was also strangely quiet."
"neutral","stupid autoresize option doesn't resize it correctly"
"neutral",") - it should be in AJDT in a couple of days."
"neutral","I am sufficiently archaic as to have only a pre-ANSI-C K&R."
"neutral","You can put *expressions* separated by commas in a for even back then:    for (i=1 j=100 i<j i++ j--)  But I guess that the tweak to allow *declarations* there only has one."
"neutral","I was surprised to see this issue still getting so much commentary."
"neutral","I'm going to jump back to Robert's initial pushback here:  ""1."
"neutral","Using technical tricks like automatically appending parameters to create unique JobInstance makes alarm bell ring - we should not be trying to do clever arbitrary things in classes that form the foundation of the framework."
"neutral","If job instance has a lifecycle that ends with first successful execution we should refuse to start the same job instance ever after."
"neutral","We described before that there are times that operators for whatever reason what's to restart a job with the same instance."
"neutral","So it's like getting a new copy."
"neutral","My bad."
"negative","My  apologies for the confusion."
"neutral","Same goes for fontSize and fontWeight and other font styles."
"neutral","But on the other hand I also think if the processor has to do this initialization activity (i.e."
"neutral","Yeah it helps though I was more questioning whether there's not already a boolean that keeps track of this but apparently not."
"neutral","Seems a bit restrictive to me that using rich:comboBox with s:convertEntity only displays entity IDs in the combo."
"neutral","rich:comboBox is not a select component by nature - so what is it then if it's not used for selecting stuff?"
"neutral","Guys this defect is 5 years old now."
"neutral","If it's a regression please open a new ticket."
"neutral","Yeah I didn't mean to imply that setting a null value was the problem which is why I changed my comment to denote the problem was actually in the federated connector."
"neutral","It appears to be a simple cast to the wrong type (from a copy/paste error during coding)."
"neutral","The instructions are fine."
"neutral","Not sure how I got that all wrong."
"negative","Sorry again."
"neutral","Note to self: Always check for platform-dependent behavior!"
"neutral","I've tested with Ruby 1.8 Ruby 1.9 JRuby and even Rubinius but all on Linux."
"neutral","Someone either needs to write a custom XSD and link it to the document or we need to disable validation for those examples pending another solution."
"neutral","This request is unclear."
"neutral","Why are you asking us for samples?"
"negative","Crossing fingers..."
"positive","Looking forward to your patch."
"neutral","Nobody is able to tell what will happen here if something does not work."
"neutral","And even if it would be who makes sure that the context loader at the time the shell was created is the same as the context loader at the time the shell is used?"
"neutral","Can we even be sure that the thread is the same?"
"neutral","If a threaded management is needed then a new class should be used that ensures the conditions are fulfilled.... that is at last that the context loader is unchanged."
"neutral","I know in your webapp this condition might be fulfilled but GroovyShell is not special to web applications.  "
"neutral","Because of that the default parent is the same loader as the loader that loaded the class GroovyShell - this loader knows the groovy classes."
"neutral","Setting the context class loader would require a test if the context loader knows Groovy classes and if this class is the same as the expected loader... what do we do if that is not the case?"
"neutral","Maybe first see the results of the discussion at: http://www.nabble.com/Undocumenten-constraints---consistency-of-templates-td21863067.html"
"positive","Thanks for the info David."
"neutral","Woo hoo!"
"neutral","In other words using the setGenerateImportedSchemas() setter or not obviously makes a difference and given the fact that your main XML schema imports/includes the other one I'd suggest that you change your code generation strategy."
"neutral","That's basically all I am saying."
"neutral","I know this is a closed issue but here goes anyway."
"neutral","Is this according to the spec?"
"neutral","Do I miss something there?"
"neutral","This is a really cool idea but I don't think this is going to make it into TRUNK before the 0.4 branch gets cut."
"negative","Forgot ASF grant."
"neutral","Duplicated here TAP5-1017"
"negative","I'm sorry for making it confusing."
"neutral","SOLR-5232: SolrCloud should distribute updates via streaming rather than buffering."
"neutral","Maybe instead of overlays try configuring maven-war-plugin {{<packagingExcludes>}}: http://maven.apache.org/plugins/maven-war-plugin/examples/skinny-wars.html"
"neutral","Erick   First of all anyone upgrading should examine CHANGES.txt which would certainly have a note on this explicitly in the upgrading section of that document."
"neutral","Secondly most point-release upgrades people do are ones in which the config stays the same."
"neutral","Thirdly the scenario you present in which someone copies a subset of their 3.5 schema would only error if that person ALSO chose to omit the defaultSearchField declaration -- but why would they do that?"
"neutral","If that's true it'd be nice if we had a standard way to annotate such code so we can methodically remove the old stuff."
"neutral","@deprecated isn't enough because it's just at the method/class level not an internal if branch."
"neutral","This has been the history of Lucene and the thing about the project that I admired most - heavy hands where checked at the door."
"neutral","I'm no angel and I'm not perfect about this myself."
"positive","That is useful advice (call me biased if you'd like)."
"negative","Honestly there is no way around this issue - of course we must discuss and come to some solution regarding Lucene/Solr at this point."
"neutral","My personal beef in this issue is not with that though - I simply am very offended by heavy handed reverts and such."
"neutral","I feel the same way about JIRA."
"neutral","Words before action in my book - many words - hard as that can be for all of us sometimes."
"neutral","explanation on SM-623"
"neutral","Should this issue be closed?"
"neutral","Thus the case is closed as non-reproducible."
"neutral","Have a look here: https://en.wikipedia.org/wiki/Interval_(mathematics)#Excluding_the_endpoints"
"neutral","If the dictionary were created with the flag to true then all entries would use a case sensitive comparison."
"neutral","This JIRA will be closed."
"neutral","Hi Amardeep  Are we sure that this does not introduce any side effects regressions?"
"neutral","Hi Jacques  The http*.jar are Release 4.0."
"neutral","A message is already logged."
"neutral","Continue processing is the right way i think."
"neutral","@ 1."
"neutral","It's a feature which seems to be enabled by default."
"neutral","That would be a improvement in trinidad but that doesn't solve the core problem in MyFaces."
"neutral","@3."
"neutral","That's why I need to ask questions now when I want to understand the current logic (as it is not logical for me)."
"neutral","the logical solution to me was to add the methods to the interface) so I guess I did the right thing opening this bug and asking for your opinion and I can't accept your ""for the sake of sweet Jesus"" in reply."
"neutral","In many ways I think that the support for 3rd part performance and health monitoring is already there."
"negative","My misunderstanding."
"positive","I think this is pretty close to being ready."
"neutral","{quote} viewColumn v.s."
"neutral","{quote}  Neither of these produce a copy."
"neutral","it's not a merge setting and I think it's rather confusing today since we take the merge setting and use it for indexing."
"neutral","Thats why I think its good to keep them (of course as short and minimal as possible)."
"neutral","I think if you use either LogDoc/ByteSizeMergePolicy forceMerge also does what it says."
"positive","It's great to see you've gotten the ball rolling Chris."
"neutral","{quote}  I fail to see why that is a bad thing if we're looking at the rare scenario of having to postpone the sorting decision to search time."
"neutral","If we're so bent on backcompat I suggest deprecating one of these methods now and removing it in next major release."
"neutral","Easy to say we can come back to this easy not to."
"neutral","ConstantScoreQuery and FilterQuery need to AND the filters   together."
"positive","I'll be happy to edit the wiki when I get this resolved!"
"neutral","Nobody has any permissions unless explicitly granted."
"neutral","While I am not a spokesperson for my employer by my assessment their interests are aligned with mine -- they sponsor my work and as a consumer of the products that I contribute to it would be bad for them if their investment were to be harmed."
"neutral","and close this issue ?"
"neutral","How should integer division work for decimals and floating point?"
"neutral","e.g."
"neutral","4.5 quotient 1.5 => 3 5.9 quotient 1.5 => 3 "
"neutral","OFFSET X LIMIT N  (slice X _   (top (N ...)     (...)   ))  that is put a slice over the ""top"" and apply the top to N+X."
"neutral","I will make the change."
"neutral","I think I would be happy with a process where a weinre build is kicked off for every commit to master."
"neutral","Okay ""unfortunately"" nothing  abnormal there."
"positive","Hi John  I would agree using object notification is probably a cleaner way to do this."
"neutral","Otherwise the constant will be converted   to DOUBLE."
"neutral","Contributed by Ashish Singhi."
"neutral","It will be taken care as part of HADOOP-7642."
"neutral","I think the rename should follow the same pattern."
"neutral","If so make the formatting same as it is for rest of codebase on commit?"
"negative","Which API at the thrift client you are referring?"
"neutral","Neither is the rest of this."
"neutral","I'll make an updated patch."
"neutral","I think this is what caught me the first time I tried this"
"neutral","I'm going to close this out."
"neutral"," Under copyright law there are several potential kinds of damages one can obtain for infringement.  "
"neutral","The only forms of damage that make practical litigation sense in the FOSS world are *statutory damages* and *attorney's fees*. "
"neutral","To obtain those kinds of damages a copyright notice is required. "
"neutral","(There are other requirements for these types of damages also all described in 17 USC 401 et seq.) OTOH if you want to waste your time proving *actual infringement damages* for free software don't bother with a notice but also don't bother trying to find an attorney to argue your case.  "
"neutral","I forgot to resolve this bug."
"neutral","I think there is enough there to close the issue."
"neutral","CASE_SENSITIVE boolean=> TRUE    9."
"neutral","Of course none that should really matter ."
"neutral","This is going to be a big performance hit."
"neutral","Committing shortly."
"neutral","Any objections to committing the security.rb part from the trunk patch to the 0.95 branch now?"
"neutral","Then what's the story for code reuse for different flushers."
"neutral","else { this.services.getAssignmentManager().assign(e.getKey() true) } is called for another assignment."
"neutral","OK."
"neutral","It is ok for goog.requires to be missing."
"neutral","It is not ok for the interface reference not be fully qualified."
"neutral","OK done added some more javadocs as well."
"neutral",") then I'm ok with that as well."
"neutral","Ok."
"neutral","OK to commit to 1.4.4"
"neutral","I just hope it does wait forever on sockets or anything stupid like that...  but we'll see."
"neutral","Unrelated should the PBImpls be moved from yarn-api to yarn-common (They're private anyway)."
"neutral","Unrelated should ApplcaitionTokenIdentifer be renamed to something like AMTokenIdentifier ?"
"neutral","This also seems pretty reproducible."
"neutral","if (!jj_semLA || jj_3R_60()) return true     if (jj_3R_61()) return true     return false   }  The simple fix could be to wrap the lookingAhead assignment  after the call within finally block."
"neutral","The true   usages are found in calls to executeSubstatement now."
"neutral","But even if it wasn't it would be totally worthless where it is at."
"neutral","audit warning seems to be due to ""hadoop-hdfs-project/hadoop-hdfs-httpfs/dev-support/findbugsExcludeFile.xml""   javadoc warnings also seem to be unrelated. "
"neutral","But if the expression isgraph(wctob(wc)) evaluates to true (which cannot occur for wc == L' ' of course) then either iswgraph(wc) or iswprint(wc) && iswspace(wc) is true but not both."
"neutral","If that's not true then you can pretty much ignore everything in this particular comment..."
"neutral","It just depends upon how smart the plug in framework and the actual plug in is."
"neutral","Plus of course you don't have to hardcode the name of the jarfile."
"neutral","Currently we just assume it might be a laggard and thus isSlowTracker() will return true."
"neutral","Rajith: This is actually not true."
"neutral","@ Thomas  Your framework is available?"
"neutral","*.. info.ftl might have confused you :)  Divesh"
"neutral","> I'm confused."
"neutral","Pretty fancy."
"neutral","Though it is still a possibility it is pretty corner-case."
"neutral","I think there were a mistake."
"neutral","Of course this is debatable."
"neutral","Of course I have en_US for my locale."
"neutral","This is also true for ""ACCT"" ""MLSD"" ""OPTS"" and ""REIN"""
"neutral","Therefore Visa.matches() will now return ""true"" for Mastercards too."
"neutral","True."
"neutral","Definitely true!"
"neutral","Pull it back in if you think different."
"neutral","But that's of course completely unrelated to your patch."
"neutral","This might be a stupid comment but shouldn't ""keyDerivationeterceptor"" be ""keyDerivationInterceptor""?"
"neutral","HttpClient stock code is JDK 1.2 compatible (hell 1.2 is old)."
"neutral","Brandon's pretty confident but I'd rather not cram it into a minor release just in case there's something we missed.  "
"neutral","I encounter the same NullPointerException in the 4.1.0 source code release but currently I don't have a git 4.1 environment to verify it."
"neutral","Matt are you still working on this?"
"neutral","James I think it is time to do some of the tasks that you have outlined and I'm willing to do the work."
"neutral","I'm fairly convinced that signing is the only way to go without turning the knobs so far up that the AM is pretty useless (no images!"
"neutral","Start an app with all network connections off and try to do a console.log(navigator.onLine) and it will return true."
"neutral","Please do not forget about adding the ASL header to all new classes."
"neutral","Matt"
"neutral","I will take this into account of course."
"neutral","Ah of course."
"neutral","Must have been confused."
"neutral","Of course I meant 2.1.8 beta not 2.1.8 dev."
"neutral","This seems backward to me (but of course I'm no expert in this area)."
"neutral","Specially the framework."
"neutral","This may fit for Pregel but not for our Framework since our communication is much more expensive."
"neutral","Patch is pretty trivial but gives +15% on MT/SerialBench on 2-core Core2."
"neutral","Please re-open if I'm confused."
"neutral","You mixing fd and HostComparator confused me."
"neutral","Of course there is no NotNullException."
"neutral","of course it could be built on the fly..."
"neutral","Of course this only applies if someone where to finish 831 and it where accepted..."
"neutral","After a while that .api package will get pretty crowded too."
"neutral","I will post a new patch pretty soon."
"neutral","Framework translations in rev 701679. "
"neutral","How about a slightly different take?"
"neutral","Damn copy/paste programming."
"neutral","If so that's a pretty bad admin experience."
"neutral","It seems pretty reliable."
"neutral","The framework is incomplete without it."
"neutral","In revision 1064741 the framework is functional and activated for the enhancer."
"neutral","Is there a way to stop the hbase with the regionserver dead?"
"neutral","If I am not wrong the follower that is stuck never accepts the leadership of the Leader in the ensemble because it is an established ensemble and it sees no quorum in it."
"neutral","The 0.95 branch is dead and defunct."
"neutral","But I didn't get any memory errors."
"neutral","It was confusing for me too."
"neutral","Hmmm... confusing."
"neutral","Doing things based on an organizationPartyId associated with the user is BAD BAD BAD and basically kills the multi-organization support in OFBiz."
"neutral","So I'm totally +1 for the HBASE-8723 patch."
"neutral","The verification of state over in timeout monitor before acting is another aspect?"
"neutral","The number of failed tests is pretty high compared to last time's performance (67 bad vs 3 last time)."
"neutral","Too late I'm away to bed and have lost concentration."
"neutral","Converting to a double[ ] is where the precision is lost."
"neutral","And PayloadTermQuery lost an ""if (includeSpanScore)""?"
"neutral","The CDE is using the base UIMA framework to get the metadata."
"neutral","However I'd be interested if later this functionality can also be used by ServiceMix i.e."
"neutral","It's named .gitignore which may be confusing."
"neutral","The original replica of RUR may in finalized state."
"neutral","I just noticed that!)"
"neutral","volatile prevents the variables from being cached in the registers and creates a memory barrier so that's not that surprising to see an impact on the performances."
"neutral","The Felix framework does not support exporting/importing the default package."
"neutral","Even during the full-blown ""validation"" of the descriptors (done just before ""saving"") the CDE is invoking the base UIMA framework in  special mode to prevent instantiation."
"neutral","Move startTime from DecommingStatus to DatanodeDescriptor so startTime could be used to represent either decommissioning or dead start time 2."
"neutral","once this error occurs the route cannot be used any more."
"neutral","However controller passing live brokers minus shutting down brokers as live leaders in the LeaderAndIsrRequest sounds like a premature optimization and a bug."
"neutral","However the statement still performs a full scan of SUMMA_RECORDS which sounds sub-optimal."
"neutral","> Actually I just noticed something when trying to commit."
"neutral","A single table could be made up of many thousands even hundreds of thousands of regions?"
"neutral","bq.In order to maintain different states at which we are in while creating table should we go for a special node under the table znode or can we add new states to the existing table states like (DISABLING ENABLING DISABLED etc) IMO go with separate node."
"neutral","Some further bug tracing shows that pdfbox' RandomAccessBuffer is responsible for the Out of Memory error."
"neutral","The fix is only disabled on releases prior to 10.8.2 on the assumption that the fix gets into the upcoming 10.8.2 release."
"neutral","I don't know that there's an alternative that would be less invasive than reverse logical time."
"neutral","I don't quite see why the attached implementation would do more heap operations but I agree that it could be slower due to lengthier/more complex loops a few more if statements etc."
"neutral","So what this patch does is totally revamps the makefiles for erlang."
"neutral","The times will be grep'ed and used for inspection in Excel."
"neutral","Unfortunately the xml parser in use is event based in the wrong direction(push instead of pull) so the bulk of the change is flipping that around."
"neutral","2) The ZKVersion used in the <topicregion> map is used to guard against the case different hub-server use the map at the same time (or interleaved)."
"neutral","Do you have a different desired text change or is it dead?"
"neutral","gcc 4.3.1 is out since June 2008 so the workaround is no longer needed."
"neutral","The KahaDBStore.getDestinations() method looks as though it would be pretty heavy performance wise."
"neutral","Shouldn't it have looked at fstime across the directories seen dir2's higher fstime and used that one?"
"neutral","> The modified test (below) gets stuck in an infinite loop  Your test is buggy."
"neutral","I have tried using Snappy{Input/Output}Stream and they don't work (it just throws EOFException in the middle of the transfer) and causes stream to retry."
"neutral","Didn't see the selector the first time round."
"neutral","This is pretty interesting."
"neutral","Doh!"
"neutral","We do not use a framework."
"neutral","doh fixed braces"
"neutral","I will appreciate if anyone knows of a way of doing that in junit framework.  "
"neutral","If you are stuck with solr 4.0 alpha here's a patch which may work. "
"neutral","This patch also adds the new resource emulation framework to GridMix."
"neutral","We need verify all the links and buttons in console to ensure the fix."
"neutral","avro-mapred -- we might end up with avro-mapreduce as well for the newer api so I stuck with the package name of the hadoop api. "
"neutral","Sounds reasonable."
"neutral","This sounds reasonable to me."
"neutral","Content-wise the only part that stuck out to me was the inclusion of the many exceptions that users  will never see."
"neutral","Sounds reasonable to me given it's a standalone (debug) utility."
"neutral","It is a little weird since the multi-core aspect would only be usable programatically but that will make it possible to easily bat around a 'core manager' and http design."
"neutral","Can't be avoided though given what is going on here.       "
"neutral","Pretty much the same stack trace."
"neutral","I don't want to pull the whole patch though."
"neutral","Moreover there must be something going wrong in relation to the SPO index an exception is thrown:  ERROR **** Not the root: 11264 com.hp.hpl.jena.tdb.index.bplustree.BPTreeException "
"neutral","Back-compat Lucene-style and agile design aren't something that marries well."
"neutral","We are currently stuck with this issue?"
"neutral","Specifically the existing framework only lets us plug-in custom compress/decompress 'streams' (e.g."
"neutral","If you really don't want such a link you could always hide it with CSS.  "
"neutral","DROP INDEX <INDEX_NAME>  making this the only option right now would suck because we don't auto-generate an index name when none is provided."
"neutral","There are just too many checks there that Click is not using and we can't just use them all (many don't make sense to Click at all) :)."
"neutral","I'm not against fixing the CS I just want to ensure we do the 'right' fix."
"neutral","That's why I'm going to use easymock as SMSC simulator."
"neutral","This was fixed Cassandra-side for 2.0 in CASSANDRA-5702 but the fix was pretty heavyweight and backporting to 1.2.x is not an option."
"neutral","#NAME?"
"neutral","Please use git diff to generate patch because I can't easily apply git patch on a svn tree."
"neutral","Does that sound like a reasonable plan going forward?"
"neutral","I won't intrude on the design discussion sounds good."
"neutral","Fixed using the new injection framework and xwork configuration design."
"neutral","Otherwise we would be storing the bytes-per-checksum field but not actually using it which would be really confusing."
"neutral","if it gets started at all."
"neutral","J-D gave my patch a review and said fine except for some line-lengths which I've fixed."
"neutral","To be quite blunt guys your log4net logger methods smell bad."
"neutral","We've been passing builds pretty regular now so if this a problem it should start showing prominently."
"neutral","You just need to remember to put the expected first in the assertion or it gets confusing"
"neutral","That can't be expressed with a static suffix but it's easily expressed with a regex."
"neutral","I'm not sure this can't be achieved without messing with IR/W guts so much."
"neutral","2.8.0 is no longer supported so even if there is a bug it won't be fixed in 2.x.y release series."
"neutral","In TestCliDriver create_view.q and udaf_percentile_approx.q are two weird queries."
"neutral","By passing in the section name {{null}} the content of the global section can be retrieved."
"neutral","Submit a patch and I'll play with it."
"neutral","But I'd have to play with it some to see for certain."
"neutral","This is to say that we've a pretty good coverage of IDC ""keyref"" use cases."
"neutral","After moving it to a local disk I can't reproduce it anymore."
"neutral","I just realized I never really explained the original problem that led me to making these fixes."
"neutral","So this is by design."
"neutral","We can borrow some design techniques etc."
"neutral","Marcus that sounds sensible."
"neutral","Perhaps this should be item #0 decide whether we want to work with Maven or Gradle."
"neutral","All other log frameworks do this)"
"neutral","Is there a way to fetch a pull request?"
"neutral","Please pull it up to the release branch.Thank you!"
"neutral","Will pull that into the 2.0.4-alpha branch."
"neutral","Maybe something silly is going one."
"neutral","For the first part I got stuck on two points."
"neutral","You really shouldn't call one without the other."
"neutral","Every framework will benefit from that!"
"neutral","* Framework for JMS db access can be reused."
"neutral",":org.osgi.compendium-1.0.1artifact and felix-1.0.4 framework"
"neutral","CFS.gRS is a pretty thin layer over RowIterator."
"neutral","this pretty much explains the three imports. "
"neutral","Jerermy is the sole subscriber/moderator and can take care of adding other subs."
"neutral","Are you planning on doing this (or already have done this) or would you like me to do it?  "
"neutral","Doug you defined: +public interface NamenodeProtocols +  extends ClientProtocol +          DatanodeProtocol +          NamenodeProtocol +          RefreshAuthorizationPolicyProtocol +          RefreshUserToGroupMappingsProtocol { ...}  Will this prevent us from putting the DatanodeProtocol in a different port?"
"neutral","But would there be other cases that the writer stuck for different reasons?"
"neutral","There is a single directory ~apbackup/remotelybackedup and anything symlinked to there gets backed up as documented in the README."
"neutral","Jeremy are you still planning to take a stab at this?"
"neutral","Nothing gets broken but we have one more step towards framework independence."
"neutral","We won't find the same group in a different segment."
"neutral","Will commit in a few days (to the heavy committing branch) if no one objects. "
"neutral","This patch takes care of the nocommits in the previous patch."
"neutral","is anybody taking care of this?"
"neutral","There's a TODO which I'll take care of before merging to 4x (there are other renames too)."
"neutral","That would take care of most cases."
"neutral","However if the implementation of next is not capable of handling bad records then it is most likely going to throw an exception and the proposal in this jira for handling bad input starts with that assumption."
"neutral","I imagine that if 7-Zip can do this decryption then the encryption mechanism I seek is not forbidden by licensing restrictions."
"neutral","Also I won't give you a patch next time but just the whole new TestTransSystem."
"neutral","That said I had to do something similar in configurators and I did this by adding wrappers to the getInitParameter."
"neutral","Therefore it can no longer be used."
"neutral","We have different disk sizes on our DNs."
"neutral","I don't have a problem with a non-component directory in the framework."
"neutral","I do have a patch but unfortunately I am not a position to sign the CLA."
"neutral","The same exception happens the I forget to sign my jars."
"neutral","The squeeky wheel gets oiled!"
"neutral","This is where the bus gets over lapped."
"neutral","OK  The problem is that the o.a.f.bundlerepository doesn't cares about R3 or R4 bundles."
"neutral","Somehow I forget to move that from SOLR-2524 but it is in the updated patch now."
"neutral","I am planning on doing a round-robin assignment for each partition."
"neutral","all the key and column name comparisons should be case insensitive (and we force keyAlias to be ascii so you don't need to worry about it being some weird bytes stuff)."
"neutral","@Paul  Forget the previous patch it added unneeded complexity for parsing and dealing with multivalue (line) ini file  config parameters."
"neutral","{noformat} set-net-2.0-framework-configuration:   [property] Target framework changed to ""Microsoft .NET Framework 2.0""."
"neutral","USE WITH CARE!"
"neutral","Beware all ye who venture here: the sea of XSLT is deep and wide and unforgiving."
"neutral","What's weird is that this  class is in Cocoon's normal classpath."
"neutral","This might fix broken hudson on trunk"
"neutral","Adding directories to removedStorageDirs in original patch is already in branch-1."
"neutral","The source of this problem is master and slave allowing frameworks to register with IDs already used by completed frameworks."
"neutral","This is introduced by API performance refactoring the intent is to generate the same response object for both listxxx api and other apis related to the same entity."
"neutral","There may perhaps be some way to use Windows file-locking as a signalling mechanism here."
"neutral","Alternatively we could build a variation avro-ipc.jar that shades in avro.jar that could be the smallest unit for OSGi."
"neutral","Actually let's just fix the issue you discovered here."
"neutral","we don't have an agreement that it should be active"
"neutral","Also I looked at first corrupted database that I posted  and found the corruption in the  index TEST1_IDX_INDCOL2."
"neutral","I could not find any documented limits but if I missed them somewhere I will gladly put them in."
"neutral","However I doubt that the same is true for MapContext because it is just a wrapper around a HashMap."
"neutral","There is no RPC stuck but a lot of ""Connection reset by peer""."
"neutral","With hampered performance of sstableloader after 1.0 its made the things very difficult for us."
"neutral","I fixed some bad markup in r1392857 but I can see the error afterwards on the neko stuff."
"neutral","The thing about backwards-compatibility hacks is you tend to get stuck with them."
"neutral","This is part of making Oak OSGi-friendly"
"neutral","However I'm not a lawyer."
"neutral","It seems to be adding new 'functionality' to coprocessors."
"neutral","Adding sleeps solves it."
"neutral","We're adding endpoint as a new datatype?"
"neutral","That'll be pretty awesome to have for 0.6.0"
"neutral","+/** + * This class is a refactoring wrapper around the shared + * JDBC40Translation class."
"neutral","Also I'm slightly confused by your description because in section 5.8 of the spec it says that members of code_handler_class_RCN can be null."
"neutral","Since I screwed up the commit we voted 2.1.7 down and are working to get 2.1.8 out pretty quickly."
"neutral","A user looking at the set of changes won't care :)"
"neutral","Or did you see some other errors or bad weinre behaviour?"
"neutral","Typical POST then DOH moment."
"neutral","I'll see if I can find a way our systems are pretty constrained in that dimension.  "
"neutral","Making a blocker."
"neutral","and at the moment we dont have that yet."
"neutral","[~bmahler] it looks like this can be closed since the Python UI is gone."
"neutral","Is that true?"
"neutral","seems this is a CDK issue"
"neutral","I am transfering my issues so I want to know the current status."
"neutral","Thanks for reporting."
"neutral","Fixed on the master (0d43528e) and the 1.6 (9affb57a)."
"neutral","or someother version?"
"neutral","ThriftServer.java and Hbase.thrift patched manually the other files generated using thrift-0.2.0"
"neutral","I drafted a small benchmark (so far only for android) to demonstrate the issue."
"positive","> - FOUserAgent.getStream() is cool and very easy to use (now that it's properly > documented)."
"neutral","Does it solve your issue ?"
"neutral","Pushing non-critical issues to the next CR2."
"positive","i kinda like the black acctually .. but that may largely be due to my prefering the ""fire"" solr logo over the futuristic magnifying glass (the red/orange contrasts nicely with the black/grey.  to my mind the ""Solr"" ""Sun"" connection has allways been really cool ... "
"neutral","If you think they are critical for CR1 please re-schedule them."
"neutral","Issue is reproducible at least on Debian 32bit and SLES 10 64bit."
"positive","Awesome discussion."
"neutral","So I also can say ""this is not yield keyword specific problem""."
"neutral","fixed in revision 478248"
"neutral","pushed"
"neutral","Supported by external project"
"neutral","And in that case the first argument could also be changed from OpenBitSetDISI to OpenBitSet."
"neutral","Until there will be _real_ need of adding new Monoid implementations I would suggest to postpone the problem and keep *your* version of the patch."
"neutral","Let's fight with the right weapons when we need I wouldn't use a katana to kill a fly (unless I am Bruce Willis and I'm in Pulp Fiction :P)  best and thanks!"
"neutral","No issue found after noting how it's invoked."
"neutral","And interestingly suddenly this is moved from MAPREDUCE to OOZIE."
"positive","Got it thanks for the explanation."
"neutral","A new issue (https://issues.apache.org/jira/browse/RAMPARTC-140) is created for implementing SupportingToken assertion."
"neutral","v1 fixes the nit"
"neutral","Thanks Ankit!"
"neutral","I tripped across one puzzling sentence but it wasn't something that you changed: In the second longer paragraph of the BUILTIN bullet we recommend LDAP and user-supplied schemes as alternatives to BUILTIN but we don't recommend NATIVE."
"neutral","Did we decide to not recommend NATIVE here or should this be adjusted to include it beside the other safe schemes?"
"neutral","Thanks."
"neutral","See attached patch."
"neutral","I'll add docs in Confluence if the example is integrated in Camel's codebase."
"neutral","Closing all issues created in 2005 and before which are marked resolved"
"neutral","APIs doc is outdated - thanks"
"positive","Awesome! This tool is cool."
"neutral","What % of clients do think were stuck like this?"
"neutral","Mind adding your test run results in here?"
"neutral","QA test result is recorded above."
"neutral","Closing works like charm now."
"positive","Thanks guys for saving mankind!"
"positive","This looks safe also"
"neutral","Stefan: are you sure you had a clean build with my patch applied?"
"neutral","Please follow up on the forum: http://www.jboss.com/index.html?module=bb&op=viewtopic&p=4178893#4178893"
"neutral","suggested for 3.1.1"
"neutral","Thank you very much Les."
"positive","Pretty sure this was fixed by the time we released JRuby 1.6."
"neutral","This patch looks pretty good."
"neutral","Moved to GA."
"neutral","This appears to be a issue with Hibernate (the default JPA implementation in JBoss AS) rather than a EJB3 issue. "
"neutral","Fixed the MAPREDUCE-3028 commit which broke MR1."
"neutral","Contributed by Hitesh Shah."
"neutral","* it is impossible to name a column 1 * it is impossible to name a column alias 1  If order by supports this I do not see group by can't?"
"neutral","Do we want to reconsider this?I kinda like the feature. "
"positive","This is Awesome Stefan - thanks a million!"
"neutral","I resolved the issue via Spring."
"neutral","This is a screenshot from 1.5.3 and that is how I would expect the Directory Studio to behave."
"neutral","Harsh will you have a chance to work on a test for this?"
"neutral","Thanks  Mike"
"neutral","v3 rewritten to be lots more explicit and save the vendor arch and version numbers for later code to use."
"neutral","patch by johano reviewed by jbellis for  "
"neutral","EAR project case is fixed."
"neutral","Alexey please verify."
"neutral","btw MCLEAN-18-maven-clean-plugin.patch also applied the maven-clean-plugin-dcabasson-MCLEAN17.txt fix."
"neutral","> DistributedHashTable is a good solution but then how are we planning  > to acheive let say a Distributed LRU Cache or Distributed Time-limited  > or a Distributed Count-Limited Cache."
"positive","Nice I did not think about using the system tables."
"neutral","Will upgrade to 1.0.10 and check it."
"neutral","Will re-enable assertions too."
"neutral","yeah I think so."
"neutral","we just used it with CBR (content based routing)."
"neutral","Now the JBossESB changed to SwitchYard and we need to ensure it works."
"positive","You're results are awesome Paul. Great work :) Looking forward to see your new JSON parser in trunk whenever you think is ready."
"neutral","We are restructuring the trunk now from jboss as 4.2 and it's unstable."
"neutral","You should check out and build revision 693 of the trunk."
"neutral","pushed"
"neutral","It is not in the requirement."
"neutral","I switched to using the JavaSourceLoader and this appears to work fine."
"neutral","Done except for pages.xml imports."
"neutral","I don't remember why right now though."
"neutral","Applied Andrew's patch at r676866."
"neutral","Please check that it was applied as expected."
"positive","@Subbu: Glad I was able to help."
"positive","I believe in relativity :-)"
"neutral","This appears to have been fixed"
"positive","Great! It's been good to be able to contribute and I hope to be able to more for this awesome project when I have the spare time."
"neutral","and your comments are very welcome.."
"neutral","Marcus   we need a fix for this - if you can check in we will test it  thanks /sudha"
"neutral","Not a SWF issue."
"neutral","Please open with Spring Framework."
"neutral","Issue is also present at JPP 6.0 ER02"
"neutral","Added org.jboss.test.ejb3.war.deployment.unit.Ejb3WarDeploymentTestCase in r99656."
"positive","Thanks Uwe!"
"neutral","Alright I'll put this and HBASE-8453 in through trunk today."
"neutral","Sorry I realise now that ""does not work"" was insufficiently specific."
"neutral","Seems to be working just fine."
"positive","Code looks cool."
"neutral","It looks pretty bad."
"neutral","I tested HBASE-9609 and it does seem to make a huge difference!"
"positive","Cool - good information to have.  Thanks Lance!"
"neutral","I integrated the submitted patch in the new JBW but did not really test it."
"neutral","Nobody has complained about it yet but I don't think it should be ported to older versions at this time."
"neutral","[~saturnism] agreed."
"neutral","# Javadoc in InterDatanodeProtocolServersideTranslator refers to JournalProtocl."
"neutral","Shelly use JBAS-5873 for the matrix tests :)"
"neutral","Sanjay your patch is missing the AuthenticationFilterInitializer.java file"
"neutral","The pb is not in ApacheDS but in the startup delay."
"positive","Hey very cool. "
"neutral","Thanks Raymond"
"neutral","I'll try it on our Fedora."
"neutral","Hi guys  I agree 100% on this."
"neutral","Just a note there was a long conversation about this here: https://reviews.apache.org/r/4655/ and this is a dup of FLUME-1089."
"positive","Hi very cool!"
"positive"," I like the elegant parser!  "
"neutral","Based on review comment add ""respBody.hasPublishResponse()"" before returning respBody.getPublishResponse()"
"neutral","using g++ (GCC) 4.1.2 20080704 (Red Hat 4.1.2-48) and cppunit 1.12.1."
"neutral","Next try r1475799 in santuario."
"neutral","Here's a patch that adds in support for SGD."
"neutral","Fixed in trunk -r746186."
"neutral","Carl can you review? "
"neutral","I haven't fully grok'd the entire issue yet but have a quick comment: 2.0 was released several months ago...it's not 2.0-alpha-5-SNAPSHOT."
"neutral","is it essue still open?"
"positive","Thanks for fixing it so quickly!"
"positive","Jonathan: over to you :)"
"neutral","On 2008-04-03 15:57:26.514 laupark commented: Opened."
"neutral","On 2008-04-04 13:31:57.627 jimurphy commented: fixed rev."
"neutral","196883 On 2008-04-08 08:38:58.599 wichan commented: Still couldn't find the swfUtils.jar in the webtier.war ad flex-for-cf.zip On 2008-04-09 07:51:01.799 ccreanga commented: Fixed - swfutils.jar was not included in the war"
"neutral","The code should work."
"neutral","The API need to be checked and those errors (ie PDU has been fully decoded ...) have to be fixed."
"neutral","We wil investigate what's going on."
"positive","Cool looks good."
"neutral","I suggest that you have a closer look at the exception."
"neutral","The absolut portion of the path *is always prepended*."
"positive","Cool. sounds good to me."
"neutral","So any of your suggestions do not help."
"neutral","PR https://github.com/SpringSource/spring-integration/pull/621"
"positive","Hi Carlos This looks awesome! Lots of cool stuff."
"neutral","Note that as indicated before JVMInfo still is part of derbyclient.jar (I assume because of the need to support sysinfo)."
"neutral","Thanks Amar!"
"neutral","An awesome feature of Hive is the rich type system with excellent support for complex data-structures."
"positive","Waaaaay cool! I especially like the ""upload file"" option."
"neutral","Solomon That is very slick."
"neutral","Thank you."
"neutral","Committed after fixing the typo."
"neutral","This will reduce object creation."
"neutral","The patch needs to be regenerated against the current trunk but otherwise looks good."
"positive","cool stuff! a good candidate to put on myfaces-commons-utils so the user can just add the resource handler on its webapp faces-config."
"neutral","Thanks Kristian."
"neutral","Committed revision 1341814."
"neutral","Deleted spurious 'Added: svn:executable' from the patch."
"neutral","The .md extension is used for the readme because it's in MarkDown format used by GitHub."
"neutral","See the following page for an example:  https://github.com/seam/examples/tree/master/booking"
"neutral","It is completely expected an updatesite.zip for all of devstudio is *bigger* than the installer.jar "
"neutral","I presume so.  "
"neutral","Yup instruction are not correct."
"neutral","That said check out setReadLength in TBinaryProtocol."
"positive","Thanks Daryn!"
"neutral","Also thanks Matt for the review."
"neutral","Fixed in r544"
"neutral","Yeah it looks like there are conflicts with RenderingContentRewriter and one of the guice modules."
"neutral","Committed to Trunk."
"positive","Thanks for the reviews.."
"neutral","Atlassian 3.2 is in Central."
"positive","Wow thanks Raghu that's awesome and will save me a ton of time. "
"neutral","closed with no testing Ian says this is a code-level change."
"neutral","When the order of methods change so the rendering of fragments is bellow the definition then it works fine."
"neutral","Two git commits included."
"positive","So very cool and so very committed-- thanks Matthias this is awesome."
"positive","I'm happy to use it as the standard logo (i.e. website etc.)."
"neutral","I'm giving this up hoping someone confident in Swing would look into it.  "
"neutral","Have you been able to work on that ?"
"neutral","Thanks for pointing out this (rather embarrassing) oversight!"
"neutral","Fixed for both 2.0 M4 and 1.2.8."
"neutral","Amila Could you please check my fix?"
"positive","http://svn.apache.org/viewvc?view=rev&revision=468444  Deepal Thanks!"
"neutral","Hi Drew  I have upgraded Postage to James3 (see POSTAGE-23) and used your patch at this occasion."
"neutral","I suggest making a tooltip with the title of the context help article (a popup)  when the user hovers the question mark icon."
"neutral","We'll go with this for now thanks for the fix!"
"neutral","Ran some benchmarks."
"neutral","When the modulus is large which means that number of collisions is small LightWeightGSet is much better than GSetByHashMap."
"neutral","added fixVersion"
"neutral","Rolled over to 0.5.5 to get a stable JavaOne release out"
"neutral","Are these already-existing concepts in the client?"
"neutral","Or did you introduce these concepts?"
"neutral","Thanks! "
"positive","Thanks Alexei the patch is fine. "
"neutral","how does your application.cfc looks like (ormsettings)?"
"neutral","canceling"
"positive","Awesome co-op. Thanks Robert & Mike for picking this up."
"neutral","From https://builds.apache.org/job/PreCommit-HBASE-Build/2581/console it is not clear which test hung."
"neutral","Committed the patch with thanks to Christian."
"neutral","fixed."
"neutral","The last bug I see mentioning a HSQL upgrade was JBAS-1618 which ended up with 1.8 RC9."
"neutral","When did 1.8 RC 9 get upgraded and where is it tracked/documented?"
"neutral","Done in Weld and TCK"
"neutral","Applied patch."
"neutral","Thanks."
"positive","Cheers!"
"neutral","quick patch."
"neutral","What's the operation?"
"neutral","I just committed this to trunk and branch-0.23."
"neutral","Thanks Sid!"
"neutral","Thanks for testing but please don't close it yet."
"neutral","Fixed trunk r910567"
"neutral","A new patch including some corrected Japanese sentences and a link to Solr Wiki."
"neutral","All log statements should now be surrounded by log guards."
"neutral","Horia Chiorean <hchiorea@redhat.com> made a comment on [bug 1014709|https://bugzilla.redhat.com/show_bug.cgi?id=1014709]  https://github.com/jboss-integration/modeshape/commit/d1d97180c957491bee3654743ebd4a6860314ad3"
"positive","Thanks Galder:)"
"positive","Daryn the current patch looks good."
"neutral","Thanks!"
"neutral","Please also see Glassfish issue 13111: https://glassfish.dev.java.net/issues/show_bug.cgi?id=13111"
"neutral","Committed as r1382016."
"neutral","Joram notify Jennifer Vennable when you completed this."
"neutral","Changes applied in revision 1369338."
"neutral","Many thanks."
"neutral","periodic bulk close of resolved issues. "
"neutral","Thank you!"
"neutral","The b-1.0 patch also applies to branch-1."
"neutral","I'll try and test with queryIndexesRebuiltSynchronously false today."
"neutral","applied patch (thanks) in r1055887"
"neutral","Hi Jaikiran   Didn't you already fix this one?"
"neutral","Thanks!"
"neutral","Dona Thiru: can one of you (or anyone else) please review this?"
"neutral","05 was committed in r613384"
"neutral","committed to TRUNK (m3)"
"positive","This is awesome!"
"positive","v2 Looks good to me."
"neutral","Thanks!"
"neutral","Closing this issue Jacopo fixed it at r1345528."
"neutral","Add EnumSetWritable."
"neutral","I'm closing this for the time being as we've reopened SPR-368."
"neutral","This was found in via JBossWS CXF so once we've pulled it in to JBoss and tested I'll let you know if there's any issues."
"neutral","Thanks for the quick response Colm."
"neutral","Could you open a ticket for this (last comment) Tnx micha"
"positive","Hey you're right that idea was probably not the best approach to the problem - 0.6 looks really nice looking forward to it :)"
"neutral","Indeed!"
"neutral","This is actually the case in 2.0.5 already."
"neutral","Thanks for spotting this Philipp!"
"neutral","It seems that using {{BufferedOutputStream}} is a better solution since it will also help other operations."
"neutral","BTW do you know why there are four one-byte packets?"
"neutral","Dupe of CASSANDRA-4042 (we'll include the BF fp change there)"
"neutral","I think this looks like the same issue as  [MFINDBUGS-55|http://jira.codehaus.org/browse/MFINDBUGS-55]  Garvin "
"neutral","Changed contributed by from Arpit Agarwal to Arpit Gupta."
"neutral","add LOCALE.US to toLowerCase in SecurityUtil.replacePattern."
"neutral","Marc you're re-logging your ownn issues :)"
"neutral","Patch now applies cleanly against latest version of trunk."
"neutral","Bounce to Doug as this is a SOA issue."
"neutral","Thanks I just committed the patch."
"positive","Thanks for moving so quickly on this guys."
"neutral","On trunk apparently all use of the ""get"" ""put"" and ""delete"" histograms have already been removed from the regionserver except for the Jamon templates."
"neutral","Calling them queryRequestLatency and mutateRequestLatency in RegionServerMetrics."
"neutral","Thanks Daryn!"
"neutral","for taking a look."
"neutral","#NAME?"
"neutral","After several retries seems we are unable to proceed with releng team to get supported solution."
"neutral","Will setup mirroring to Brno QA lab."
"neutral","If somebody can better formulate my above fragment and place it somewhere in wiki it would be great."
"neutral","I have throuroughly documented this in the XWorkConverterTest see testStringToInt testStringToInteger testStringToPrimitiveDouble and testStringToDouble."
"neutral","If you feel like adding this to the showcase than go on."
"neutral","cheers  ./alex -- .w( the_mindstorm )p. "
"neutral","I think the HttpClients service interface must be exported for it to be used."
"neutral","Done at revision 1582 - 1585"
"neutral","Closing as fixed in trunk."
"neutral","We have an HTTP discovery agent in activemq-http no other activity on this issue so closing for now."
"neutral","Although the older patch applied fine for me (patch -p1)."
"positive","This is a great suggestion."
"neutral","Thanks Amar!"
"neutral","Would your use case be covered by adding a TTL to CF?"
"neutral","Because that seems like the natural level of granularity for this to me."
"neutral","Looks like Forge isn't used at companies having a firewall."
"neutral","Attached patch for Myfaces."
"neutral","the  repairment to BlueSky official website Downloads.html and MailingLists.html  thebluesky group an use the patch freely"
"neutral","adding --rsyncable to our build system does not seem to be a big task I am experimenting with it."
"neutral","Spoke too soon!"
"neutral","The SocetException is still there sporadically."
"neutral","I committed the patch to trunk."
"neutral","Thank you Ivan!"
"neutral","Thanks Daryn for the review."
"neutral","Whoops yeah sorry."
"neutral","are enough for this rather than full blown regexp."
"neutral","It's also easier then to tell a wildcard-based config from a normal one."
"neutral","Feature verification is completed including Upgrade."
"neutral","hence closing the ticket."
"neutral","This issue is being tracked by other JIRAs now."
"neutral","Sonar does not use JavaNCSS at all !"
"neutral","The 0.23 patch looks fine."
"neutral","The only significant code difference seems to be in getBlockLocations()."
"neutral","Thanks for the patch."
"neutral","It was applied with minor changes in 2.1.10-dev and 2.2-dev."
"neutral","Please reopen the issue if needed."
"neutral","fixed in 1.8. checking in javadoc fixes momentarily"
"neutral","Committed in r14473 on trunk and r14474 on 2.0.x."
"neutral","I know this hasn't been looked at in quite a while."
"neutral","I can't see the current GOP and GKOP being completely replaced but there may well be some areas where your code could be incorporated."
"neutral","It would help considerably if you could explain what the problem was/is with finite sized pools and the current implementation."
"neutral","Without an explanation of what the issue is this issue is likely to remain dormant or just be closed as won't fix."
"neutral","Done as part of Felix resolver integration"
"neutral","Latest commits now include filemgr and workflowmgr integration."
"neutral","The work in progress archetype is now committed in the trunk (http://svn.apache.org/repos/asf/oodt/trunk/mvn/archetypes/radix/)."
"neutral","Bharath  Since all of this work's goal was done - can this be closed?"
"neutral","Thanks for Paul King's advice I tried 1.6.3 again with groovy.bat."
"neutral","groovy.bat don't have this problem so the problem is from the native launcher."
"neutral","Closing as dupe."
"positive","great thanks Joel."
"neutral","Marek Novotny <mnovotny@redhat.com> made a comment on [bug 883918|https://bugzilla.redhat.com/show_bug.cgi?id=883918]  This will be fixed/upgraded to GWT 2.5 in WFK 2.3."
"neutral","Andrzej I'd be happy if you reassigned to you however I will have some time on Tuesday to look at this if you don't until then."
"neutral","commit fix http://svn.apache.org/viewvc?rev=729857&view=rev to nmr project http://svn.apache.org/viewvc?rev=729894&view=rev to features project"
"neutral","Robbie  Could you please review and commit the patch?"
"neutral","Hmm it did work on monday for me strange I'll have a look at it right now"
"neutral","Thanks Charitha."
"neutral","Added to portletswap but not the distro until we have themed groupings."
"neutral","Thanks for reporting."
"positive","Thanks for reporting solved!"
"neutral","Thanks!"
"neutral","I will rewrite that part."
"neutral","Scratch that this fails horribly after the change to unparsing negative numbers as hex."
"neutral","Fixed in next savara release."
"neutral","Some more work towards full SAAJ 1.3 implementation."
"neutral","Patch for 0.96 corresponding to latest trunk patch."
"positive","it belongs to faces 1.2 :)"
"neutral","Thanks Amit  Your patch is in trunk at r832776 R9.04 r832779 "
"neutral","I'll commit soon."
"neutral","Patch committed."
"positive","Ok cool this is just a matter of adding strings to the various [NotFound()|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L160] returns in files.cpp  There are a number of error cases in the [browse|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] and [read|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] endpoints I'd imagine one could change the javascript to generate bad requests which should be sufficient to test this :)"
"neutral","Thanks Hari!"
"neutral","It looks like there is an unencodable character."
"neutral","JMX support will be implemented with the remoting project."
"neutral","As of the new log4j DSL this is not an issue"
"neutral","Tested by submitter."
"neutral","Thanks Amar - this was a long-drawn affair!"
"neutral","Fixed for exclusion: http://svn.apache.org/viewvc?view=revision&revision=1539249"
"neutral","Hi  Thanks for your help testing this stuff."
"neutral","I did a review and I found the problem is not on tomahawk."
"neutral","Really it is a side effect of the browser (IE 7 and IE 8)."
"neutral","I'll close this issue as won't fix but anyway I commit the fix on tomahawk examples."
"neutral","89 and 90 look fine."
"positive","Cool feature!  Performance:  - It looks like scripts are read from the resource loader and parsed again (eval) for every update request."
"neutral","Yes this was fixed through Yecht."
"neutral","Should be fixed with DOXIA-390 I added your test case."
"neutral","Thanks!"
"neutral","all history lost?"
"neutral","for example: https://github.com/hibernate/hibernate-core/commits/3.6/hibernate-testsuite/pom.xml https://github.com/hibernate/hibernate-core/commits/3.6/testsuite/pom.xml"
"neutral","Review board: https://reviews.apache.org/r/15335/"
"neutral","I just committed this."
"neutral","Thanks Amar!"
"neutral","patch reviewed and applied by Eoghan with r502283"
"positive","Interesting that you decided not to detect the error based on finding two similarly-named operations."
"neutral","I wonder if there are any advantages to your way of doing it over mine but I think yours will definitely work to detect the error cases I had in mine.  "
"neutral","Fair enough."
"neutral","Hello Bhumir  I think Ivan is right - can you try to test your case with the complete version of log4php not only the files I have mentioned."
"neutral","Thanks for you patience - this is a nasty issue."
"neutral","Cheers Christian"
"neutral","committed r1296706."
"neutral","This never got into Indigo - pusihing for it to go into Juno."
"neutral","I'm not convinced making GrailsApplication serializable is a good idea."
"neutral","You ""workaround"" of making it transient is the correct solution. "
"neutral","It applies thanks."
"neutral","TestMultiColumnScanner has been committed to trunk."
"neutral","it is fixed by r1358 in jbossweb  2.1.x."
"neutral","Unsetting Fix Version on unassigned issues."
"neutral","Excellent the performance is much better."
"neutral","Committed."
"neutral","Bulk close for 3.1"
"neutral","[~lfryc] [~bleathem] [~ppitonak] Do you think guys that those page fragments methods which depend on JSON parsing - aka various {{setupFromWidget}} should throw {{UnsupportedOperationException}} till this issue is resolved ?"
"neutral","IMHO not as we can quite quickly implement this right ?"
"neutral","thanks asankha"
"neutral","Yeah this was a word which somebody had looked up in Dacco."
"neutral","I saw 'acusament de recepci?' in the GDLC but I wasn't certain what it was in English."
"neutral","Perhaps 'acknowledgement slip' would be the most commonly used term in English?"
"neutral","Applied the same fix as in issue 25001  http://cvs.apache.org/viewcvs.cgi/jakarta-commons/dbcp/src/java/org/apache/commons/dbcp/datasources/PerUserPoolDataSource.java?r1=1.10&r2=1.11&diff_format=h "
"neutral","Steve can you clarify?"
"neutral","Fine with me. "
"neutral","On the recommendation of Weinan"
"neutral","Resolved in commit 5260 (patch by Vladimir Sizikov)"
"neutral","Patch submitted."
"neutral","Thank you."
"neutral","I filed bug # 42715 with ASF Bugzilla about the ant.version issue."
"neutral","Seems fine to me."
"neutral","Thanks for looking after this."
"neutral","Added as a subtask [HBASE-6157] to this parent jira."
"neutral","Hope that should be fine."
"neutral","I added the PDType1CFont patch in revision 1425301"
"neutral","Since we will have another RC we decided to include this change in 1.5.2."
"neutral","Documentation is still a bit lacking"
"neutral","Don't absue the ticketing system"
"neutral","I committed {{BasicFunctionalityTest.testHTMLStrip()}} to branch_3x - it succeeds for me with no changes required."
"neutral","The per invocation timeout facility has been added for the rmi and sslrmi transports."
"neutral","Indeed this saved some time."
"neutral","Looks like this was fixed in HDFS-3966 (For branch-1 TestFileCreation should use JUnit4 to make assumeTrue work)."
"neutral","I'm kinda dissapointed."
"neutral","I'm using jruby.bat from jruby 0.9 and it works fine."
"neutral","url: https://192.168.124.100/sdk/vimService username: Administrator password: C******"
"neutral","Note this used to work fine in 2.7 looking at ""git blame"" output it would seem the regression happened as Niels added support for 3D bboxes"
"neutral","patch looks good."
"neutral","+1 thanks Ivan."
"neutral","I don't see the issue on trunk."
"neutral","Just realize that."
"neutral","Thanks!"
"neutral","I should have tested with trunk before creating this jira."
"neutral","I think I even tried with pig-0.11 to confirm the problem."
"neutral","I'm sorry for the confusion."
"neutral","Thanks Ittay."
"neutral","Under what runtime conditions are you seeing this.?"
"neutral","2"
"neutral","Would you have a test that we can use to reproduce?"
"positive","It's OK."
"neutral","Thanks very much!"
"neutral","The only definitions of ""OutputStream baseStream"" are in run() copyBlock() and readBlock()."
"neutral","Resolving the issue as the patch was applied to Airavata trunk."
"neutral","I see FilteringTokenFilter has a similar first token pos incr fixup so this problem is handled in at least one other filter."
"neutral","I'll take a broader look tomorrow. "
"neutral","Jacques if you create separate issues for the erros (icluding the logs) I can take a look them."
"neutral","Thanks for your vote."
"neutral","Any other opinions about the patch?"
"neutral","+1 for the patch."
"neutral","Committed to trunk."
"neutral","Thanks Arpit!"
"neutral","I think your logic is right."
"neutral","1"
"neutral","FileSystemView is the user file system view so it can have canDelete() and canRead() methods ..... this is fine."
"neutral","FileSystemView can have user object to indicate whose file system view it is representing."
"neutral","3"
"neutral","In that case caching will be at the FileSystemView level (not at FileObject level)."
"neutral","Logically this is also fine."
"neutral","NativeFileSystemView represents the underlying OS file system view - no more no less."
"neutral","Caching is a specialized function."
"neutral","So if necessary we can add another FileSystemManager implementation which will support caching."
"neutral","So the action items: 1. canDelete() canRead() and canWrite() will be moved to FileSystemView from FileObject.  "
"neutral","Please review and close out if appropriate."
"neutral","Thanks very much for the contribution."
"neutral","The fixing is available in all builds after r658561."
"neutral","solved in subversion repository as of r818942."
"neutral","Thanks for the patch Gustavo."
"neutral","I applied to 0.95 and trunk."
"neutral","I thought there was already a (Hibernate specific?)"
"neutral","Add the new file modules\java2wsdl\src\test\java\org\apache\tuscany\tools\java2wsdl\generate\ExampleService.java 2."
"neutral","Apply the changes in patch1658 3."
"neutral","Unzip ws-void-args-return under the itest directory 4."
"neutral","Update the pom for itest to include ws-void-args-return  This patch fixes TUSCANY-1658 and TUSCANY-1653 and add an itest to verify the fix."
"neutral","Applied patch."
"neutral","Thanks!"
"neutral","+1 looks good. "
"neutral","Oh and that wiki page for the shell is slightly formatted wrong by the looks it changes to cursive/italics and stays until the end."
"neutral","And the .irbrc sample output has no line breaks and makes it difficult to read it."
"neutral","Fix race conditions in Balancer."
"neutral","Contributed by Junping Du (szetszwo: http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1532932) * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/CHANGES.txt * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/src/main/java/org/apache/hadoop/hdfs/server/balancer/Balancer.java "
"neutral","Applied the patch to implement Workspace.move"
"neutral","We pretty much already had the interface we wanted for this (IFixedLocationResourceStream)."
"neutral","And then MarkupCache uses that interface to checkout what the actual file is  I dont think we will get IResourceStream implementation that are not File or URL and if we do then we fallback on the cachekey only approache."
"neutral","Thanks Tatyana - the third patch was applied to BTI branch 2.0 at r552655."
"neutral","Sebastian as Sonar calls the cobertura maven plugin there is not much we can do."
"neutral","The Sun JSF-RI team have implemented a fix for this issue."
"neutral","See the following link for more info:  https://javaserverfaces.dev.java.net/issues/show_bug.cgi?id=612  Thanks Ian"
"neutral","Patch applied on 2.1.x 2.2.x and trunk"
"neutral","Just an update:  # SOLR-1131: aka poly fields is almost ready to go."
"neutral","Please review."
"neutral","# SOLR-1297: sort by function query just needs review and then can be committed."
"neutral","After that we can add in the Cartesian Tier indexing and the Cartesian Tier QParserPlugin (after a little re-write)."
"neutral","Then we need pseudo-fields and we likely  want to hook in a per request function cache (maybe)"
"positive","Hi Suran  The new catalogs_b.patch looks very good."
"neutral","It will need another round or two of adjusting but it is definitely looking solid."
"neutral","I have applied the patch and am running regression tests now."
"neutral","I will post my results when the tests finish."
"neutral","In my experience this kind of shadowing always causes bugs in the future because it is so easy to lose track of which copy of the redundant field is being used."
"neutral","So the constructor for this class should call setUUID( permUUID ) rather than stuffing the shadowing field via ""this.permUUID = permUUID""."
"neutral","o Once you do that you can get rid of the getUUID() setUUID() and getObjectID() methods in this class."
"neutral","o I have reservations about the second constructor for this class (the one which is used to create a key descriptor rather than a full-fledged permissions descriptor)."
"neutral","However I see that you are following the data dictionary patterns for the other permissions descriptors."
"neutral","But we should put a sticky note on our brains to remind ourselves to clean up this pattern in the future--partially initialized data is brittle."
"neutral","Don't worry that's another project and not part of the sequence generator work."
"neutral","SYSSEQUENCESRowFactory  o I think that you should flip the order of the keys in the second index."
"neutral","That is the key order should be ( schemaID sequenceName ) rather than ( sequenceName schemaID )."
"neutral","But maybe you have a use for an index with key order ( sequenceName schemaID ) which I'm not seeing."
"neutral","SYSROLESRowFactory  o As with SYSSEQUENCESRowFactory I think that buildColumnList() should return a larger array one cell for each column in the table."
"neutral","DataDictionary  o The header comment for getPermDescriptor() does not seem to describe the method."
"neutral","Thanks -Rick "
"neutral","This one fixes the end-date issue in the comment bean classes: URL: http://svn.apache.org/viewvc?rev=782269&view=rev  And that resolves this issue in the trunk."
"neutral","Hey Chrisyou just moved the files right?!"
"neutral","Also applies to the 4.x series"
"neutral","Attribute 'width' works fine."
"neutral","Would be nice to have a batch/list functionality as well like we have for deletes/puts."
"neutral","It looks like the problem originates in PDFBOX-11."
"neutral","Many CID mappings are expressed as ranges which the code explodes into individual Integer->String pairs."
"neutral","In the same pc I have a outlook client and It work fine the problem is with xplanner how can I  configurate xplanner for send mails ?"
"neutral","Thanks"
"neutral","ok I'm looking into this."
"neutral","Okay reviewed and tested patch with sqlite3 and bdb on trunk."
"neutral","One minor correction to configure without sqlite3."
"neutral","#NAME?"
"neutral","Have a look at hibernate.common.xml"
"neutral","Hi David  This helps me understand what you were talking about - thanks!"
"neutral","(Things weren't as clear at 2am ))    Yes we should probably definitely be removing the ThreadLocal entirely."
"neutral","I'll make those changes as soon as I can."
"neutral","#NAME?"
"neutral","Patch applied in trunk."
"neutral","Thank you for your contribution."
"neutral","Why use an ad-hoc script that's known (according Erik himself) to have false positive that require manual inspection (which is also not part of the version controlled source tree) when you we have a built-in (aspectj*.jars are already included as build/runtime dependencies) tool specifically for such tasks?"
"neutral","You can do this for info messages too for more performance when that is off."
"neutral","Ah ok ... thanks for the heads up."
"neutral","Changes to the test look good and your method for finding which are right/wrong is correct."
"neutral","I would advise that a good thing to do once you have fixed this issue is to then perform a similar test modification for setting a valid value and using batching."
"neutral","I've started to work towards support for visualising services and cascading configuration."
"neutral","The changes in this patch aren't a complete solution but they're free-standing give basic service visualisation and shared configuration support."
"neutral","I've introduced a decorator framework for relationships so we can draw the service triangles (or package names)."
"neutral","The service handling will need to be updated slightly once we're not working from the DummyInfoProvider."
"neutral","Handling of services which aren't consumed and services which are consumed by multiple bundles is pretty weak."
"neutral","I've also started to add cascading configuration."
"neutral","ComponentAppearances will also inherit from one another when we have nested components (like a bundle inside an application)."
"neutral","I've only switched the ComponentColorElement (which was the ComponentColorProperty) over to use the new configuration so far but I'll switch the other elements over to using the new configuration next."
"neutral","In the new version elements have two methods - render() which draws them and apply() which  initialises shared properties like colour."
"neutral","This allows for a two-phase rendering."
"positive",":)  I've renamed ComponentColorProperty to be ComponentColorElement and RelationshipAggregation to TwistieAggregation."
"neutral","I've also moved RelationshipElement to the elements namespace."
"positive","Looks like this is fixed :)"
"positive","Version 2.2.0RC3 is fine."
"positive","Sounds like a good idea."
"neutral","For the CAMEL-3787 I think the key should be on the ftp client configure to find out right charset that the server is using."
"neutral","> MultipartEntity entity = new MultipartEntity(HttpMultipartMode.BROWSER_COMPATIBLE)   Use strict mode instead of browser compatibility."
"neutral","Tests pass but there is some weirdness going on with rat failing on licenses because it tries to examine the surefire reports..."
"neutral","Thanks for supplying the patch."
"neutral","Please close this bug if this is ok for you."
"neutral","I showed my interest on this idea in the dev-mailing list and currently started to explore the requirements and a design. "
"neutral","Thanks"
"neutral","OK will open the issue with Solr/Lucene."
"positive","Many thanks for your help."
"neutral","Does this applies to 0.22 trunk or 0.23 trunk?"
"neutral","Thanks."
"neutral","I found the note in the manual about @Resource and that fixes it."
"neutral","At this point I'd suggest  peppering the docs with references to @Resource wherever it discusses autowiring things or about collections."
"neutral","E.g. ""note: if you're trying to auto wire a collection with annotations you'll need to use @Resource instead of @Autowired""."
"neutral","I looked at all the TODO's in uimaj-core and found only one Sofa-related exception that needed update."
"neutral","Fixed it's foot."
"neutral","Patch applied."
"positive","Thank you!"
"neutral","boisvert@sixtine:~/svn/buildr-trunk$ svn commit -m ""BUILDR-283: Misleading documentation on env."
"neutral","variables (Alexis Midon)"" Sending        doc/settings_profiles.textile Transmitting file data ."
"neutral","The attached patch fixes two problems:   * the first one which happen when the class is loaded from the boot classloader (in which case we now use the system classloader to load the enclosing class)   * the second one which is the fact that all kind of linkage errors can happen when loading the class and this would really disturb the classloader correct behavior"
"neutral","Could you please verify and/or adapt your patch against the current version at http://svn.apache.org/repos/asf/commons/proper/jcs/branches/generics-interface I was not able to apply your patch there."
"neutral","A potentially legitimate use case of a {{set}} without an {{apply}} is a builder class that should not be accessed until the building is complete at which point the internal state will be accessed directly to produce the final result of some type."
"neutral","Pull request available here:  https://github.com/SpringSource/spring-roo/pull/8  The changes are minor."
"neutral","But it does not work when I try it using maven integration plugin for eclipse."
"neutral","I have open a ticket on their side: http://jira.codehaus.org/browse/MNGECLIPSE-1054 "
"neutral","I would rather not have specific vendor JDK names listed in there if can be avoided anyway."
"neutral","Not sure when it was added."
"neutral","worth investigating."
"neutral","Committed to branch-2.1-beta branch-2 and trunk."
"neutral","Verified patch applied as expected."
"neutral","Dyre thanks for your comments."
"neutral","I did a change to BULIDING.txt adding ${j14lib}/security.jar to java14compile.classpath in the description of how to build with IBM JDK."
"neutral","I have not verified that it works and hope someone would confirm that it's correct."
"neutral","Jacopo  Thanks for diving in a pointing Scott at the appropriate screens."
"neutral","David  I completely agree that providing more intelligence in the PO creation process would be very helpful especially for larger businesses."
"neutral","I can just about cope with the amount of manual intervention required but in the not too distant future I can see the need for some of the rules you suggest."
"neutral","The idea of consolidating POs (or SOs I guess) came mainly because I end up having multiple small POs for some of my suppliers."
"neutral","However I also run into the opposite problem."
"neutral","This should have been fixed by commit 26a5b76ee6b77909a7b8d5b00924f12e1671373d."
"neutral","Verified on my vmware setup extract volume is working fine now."
"neutral","Anyway for this file it's not really important I think - a very simple and tiny file w/ no history to preserve?"
"neutral","Please keep this open until reverse tests are configured as we might have new issues coming from them."
"neutral","Ok got it thanks for the explanation."
"neutral","In any case the code for the toBytes method is written now so it should be a simple thing to move it to the PType implementation classes."
"neutral","It would probably also be worth having optimized versions for primitive values instead of writing them to an Avro/Writable first to get the bytes representation."
"neutral","An example patch."
"neutral","Was unable to run the unit test I wrote (because my setup is being a jerk) but I'm more looking for input on the design."
"neutral","Thanks for the reviews committed the patch to trunk"
"neutral","I seem to be having trouble applying the patches though and I'd hate for all these corrections and improvements to be lost."
"neutral","That would really help a lot."
"positive","Thanks once again."
"neutral","It is good to know that pluto has a problem here but I realy need servlets integrated pluto."
"neutral","@Arnaud: My key looks exactly the same and was generated with Cygwin's ss-keygen."
"neutral","The file has Unix line endings though ...  @Lukas: scpexe works for me with M2 despite the fact that it insists on a key even if an agent is running (WAGON-27)."
"positive","bq. OK w/ the latest patch all tests pass for me! Great  Awesome! :)"
"neutral","One of the things I changed in jnr-posix was to make stat and fstat use stati64 and fstati64 respectively instead of stat64 and fstat - the last may be why its breaking with jna-posix."
"neutral","Look in WindowsLibCFunctionMapper.java for the fstat mapping - it may all magically work if you change fstat to map to _fstat64 (note: no 'i' in the name - uses stat64 struct instead of stati64 ... they have different sized atime ctime mtime fields)."
"neutral","Otherwise the WindowsFileStat structure looks ok apart from the st_blocks and st_blksize fields at the end which are not part of the windows stat64 struct so will probably be filled with either zero or garbage.  "
"neutral","{quote}  Hmm looks like the backport blew away scrubtest on 1.2 as well."
"neutral","Just for clarification skipBloomFilters is old."
"neutral","#1 and #2 are incorrect."
"positive","Great! Awesome work Nick and thanks for the clarification Bill. "
"neutral","2: In 2.0 the skipBloomFilters will be called on a 1.2 sstable also the skipBloomFilters currently is called against any sstable when scrubbing."
"positive","Great work...this is awesome stuff. "
"neutral","I made a preliminary patch to share the idea how this can be fixed."
"neutral","Maybe because a JUnit doesn't really mimic a real hadoop env?"
"positive","great. awesome job sergey!"
"positive","Awesome - great stuff Maria.  Thanks!"
"neutral","#NAME?"
"positive","Thanks for doing that Uma."
"neutral","It looks like there is something about the build scripts that is causing it because hdfs.proto where NameSpaceInfoProto is defined is more or less identical between trunk and branch-2."
"positive","Wow!"
"neutral","I just committed this."
"positive","Thanks Bryan!"
"neutral","+1  Patch looks nice."
"neutral","Probably worth adding a third case in testDataDirectories for a URI that includes an authority (file://localhost/path)."
"positive","Patch looks good to me."
"neutral","I've committed this."
"neutral","Resolving as fixed."
"positive","It is good to have the test."
"neutral","I ran it on current trunk."
"neutral","It successfully gets the expected exception but then fails to close FSNamesystem with NPE."
"neutral","So yes it fails but not where you wanted it to."
"neutral","we cannot find a problem in our implementation anymore perhaps there is a problem in he ACF implementation that force a other resultat. "
"neutral","This looks like it might be a blocker for release."
"neutral","I didn't see anything in subversion?"
"neutral","Fixed in r1146573"
"neutral","Hi Christian Jacopo  Not sure if adding ""-Duser.language=en"" is the better way to go sounds like a camouflage to me."
"neutral","I just committed this."
"positive","Thanks Owen!"
"neutral","Added support for the QueryElevationComponent and test case."
"neutral","Hi Robbie  Please could you review this patch?"
"neutral","cheers Keith."
"neutral","Committed to trunk."
"neutral","Marco  I've fixed some minor issues in your patch (including the one you have pointed out) and I've committed it."
"neutral","Hi Guys  I am pretty new to this site."
"neutral","I am wondering when this patch can be accepted?"
"neutral","Applied the patch into trunk."
"neutral","I just committed this."
"positive","Thanks Dhruba!"
"neutral","Violated again in r960471."
"neutral"," I'll take a look at this for the next release (after 1.5.11)."
"neutral","Thanks Viraj and Cheolsoo."
"neutral","[~maysamyabandeh] Got time to look at this today."
"neutral","There are tests in Mahout-integration that are using DummyRecordWriter  -  TestConcatenateVectorsJob and RegexMapperTest and are failing with this patch."
"neutral","I'll take a stab at this again but could you verify this patch against the present trunk?"
"neutral","patch applied."
"neutral","Vadim you're keeping us busy :)."
"positive","Patch applied with thanks!"
"neutral","Hello I see Uwe has commented on SOLR-1657 that he would help convert tokenstreams to the new api but he needs this patch (the tests) applied first."
"neutral","Is it possible for someone to take a look at this patch to get things moving along?"
"neutral","its only tests no source code changes."
"neutral","Leo thanks for the patch - applied at r488522. "
"positive","Looks quite perfect after solving PDFBOX-490."
"neutral","I did translate some Labels to german language."
"neutral","fPIC rings a bell on amd64."
"neutral","This is fixed in V2 and an automated regression case has been created."
"neutral","I have committed this."
"neutral","Patch checked in."
"neutral","Thanks for the patch."
"neutral","It has been applied to the trunk."
"neutral","Thanks for the patch Glen."
"neutral","I'm gonna review it and apply."
"neutral","Can this be closed Martijn?"
"positive","Thanks for the help BJ!"
"neutral","Committed to trunk 1384014"
"positive","thanks Tomas!"
"neutral","Please review this for me!"
"neutral","This is not a Camel issue but a CXF."
"neutral","committed."
"neutral","Released with GEP 221 so I close this JIRA."
"positive","Applied patch with thanks to Scott."
"neutral","Change the summary to match the real issue."
"neutral","You are absolutely right."
"neutral","There must be some side effect in my project that circumvented this problem until 6.8.0."
"neutral","Sigh ....  Do you think that is something that can be fixed in Wicket or some kind of IE8 madness that i should look to solve on my side?"
"neutral","Committed with rv800094"
"neutral","Patch for aggressive GC test"
"positive","Enjoy!"
"positive","thanks to Ernst Fastl for adding this."
"neutral","OK to close?"
"neutral","Oracle 7u40 runs just fine on Debian I can't imagine it wouldn't work on Ubuntu."
"neutral","Tested with both JBoss EAP 5.x and Geronimo 2.2.x"
"neutral","Fixed in 426832."
"neutral","you seem knowledgeable what not submit a patch."
"neutral","Applied to trunk."
"positive","Thanks for the patch Mubarak."
"neutral","Thanks Jothi!"
"neutral","I've just committed this."
"positive","Thanks Koji!"
"neutral","resolved in r950171"
"neutral","If possible can you make sure the patch is checkstyle compliant?"
"neutral","Committed to 3.4.6 and trunk."
"positive","Thanks Ashish!"
"positive","Thank you guys!"
"positive","I really appreciate your comments and I really enjoy our discussions:)"
"neutral","What classes were changed for this fix?"
"neutral","Would like to pick up this fix with the stable release if possible."
"neutral","Enis/Ashutosh we can try coming up with the testcase."
"neutral","But in the meanwhile can I upload a patch which reverts this ?"
"neutral","dead branch no sure which code generator it's talking about"
"positive","Awesome work: this is a great first cut! "
"neutral","Patch is committed to trunk."
"positive","Thanks to Edward and Brock for the reviews."
"neutral","Btw I only get this error in LDAP Studio."
"neutral","Not in LDAP Browser 2.8.2 or MS AD Explorer."
"positive","Looks good."
"neutral","TestSkewedJoin finishes when you give it enough time (a mere 49 minutes) and the other tests I ran passed as well."
"neutral","Milinda patch applied !"
"neutral","Zhenxiao I left comments on Phabricator."
"neutral","Hi Sergey thanks for the patch."
"neutral","But why have you added testPropertyChangePropertyChangeEvent test?"
"neutral","I will revert tomorrow if less-hacky alternative suggested above continues unaddressed."
"neutral","Your explanation sounds reasonable and  the patch looks safe to me."
"neutral","+1 for the patch."
"positive","Thank you Ivan!"
"neutral","After talking with Steve B. we decided that the DAS should insist that datagraph root is passed to the ApplyChanges command."
"neutral","An error is now thrown if this is not the case."
"neutral","So this is ready for merging?"
"positive",":D"
"neutral","Should we close this one now that we went a different route (zero javadoc warnings?)"
"positive","Cool."
"positive","Sounds like a good idea. "
"positive","Cool that's all good news too! Thanks guys. One less on my radar."
"positive","cool man it looks good. we need a changes entry but from my side this looks good. we can tackle the todos on trunk"
"positive","Cool will do!  Thanks for the review and good questions... and the whole idea! :)"
"neutral","Patch applied in SVN revision 743258"
"neutral","Patch applied to LUNI module at repo revision r494822."
"neutral","Please check that the patch was applied as you expected. "
"neutral","I have applied it in Rev."
"neutral","Patch applied."
"positive","Thank you!"
"neutral","+1 if the test is problematic we can always either comment out the new test or @Ignore it and add a note. "
"neutral","The changes look good."
"neutral","+1 for commit."
"positive","Thanks Laura."
"neutral","Have you run test suite ?"
"neutral","The piece of cake was bigger than my mouth... Postponed."
"positive","Thanks Kathey."
"neutral","Thanks."
"neutral","Applied patch with thanks to Dan :)"
"neutral","Changed the patch as per Thejas's suggestion."
"positive","Thanks Adrien for looking into this nice explanation!"
"positive","Thanks a lot Jon for signing up this."
"neutral","Unfortunately I may not be able to look on this weekend as came out of station."
"neutral","Thanks for taking this:-)"
"neutral","Committed to master."
"neutral","Hi Myrna  Are you recommending that we commit this patch but that additional work be put into analyzing LocalizedDisplay.sql and LocalizedConnectionAttribute.sql?"
"positive","I like Richards update as well :) What I did was out of pure anger so it may not have been the sexiest."
"neutral","Jason  I checked...you have karma as you are in the ""jira-administrators"" group."
"neutral","Please go ahead and create it."
"neutral","thanks dims"
"neutral","Patch applied thanks."
"neutral","I just committed this."
"positive","Thanks [~cnauroth] & [~tomwhite] for the reviews!"
"neutral","I'll commit once hudson +1s it."
"positive","Thanks for being patient Devaraj!"
"positive","Hi Bruno  I like it seems to work well at 1st glance  Thanks!"
"neutral","I just committed this."
"neutral","OK You are correct about that."
"neutral","I ran it from the base and it looks good."
"neutral","Thanks +1"
"neutral","Adrian I cannot find the listVisualThemes.ftl file in your last patch."
"neutral","From your comments I guess you changed it."
"positive","Thanks Bob your patch is in trunk at r932317"
"neutral","Hi  Would you please try my patch?"
"neutral","The patch also fixes a typo in StreamHandlerTest.java."
"neutral","Thanks!"
"positive","Best regards Andrew"
"neutral","Better to have the samples run on the fly :-) ."
"neutral","Looks fine Sreekanth. "
"neutral","Leo patch applied at revision r438040 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"positive","Thanks Myrna."
"neutral","Applied patch with thanks to Christian."
"neutral","Patch d1544-patch2-v2.diff committed revision 429036 - Thanks Deepa"
"neutral","Committed."
"positive","Thanks Tom!"
"neutral","So returning an empty string in such case."
"neutral","This irritates me on a weekly basis."
"neutral","I'm often running ad-hoc analysis in grunt with snippets taken from some heavier scripts I've written and I get bitten ALL the time."
"neutral","You can choose to ignore or modify it."
"positive","Thanks Arvind"
"neutral","Hi Andrus  I cleaned up for one of our projects successfully the comments and could import it into CayenneModeler - great!"
"neutral","Attach patch v2."
"neutral","Let's commit it .Thanks!"
"neutral","Namit what do you by ""describe div""?"
"neutral","Do you mean more test cases?"
"neutral","Hi Pepijn  Can you please take a look at r1215075 ?"
"neutral","Done at rev."
"positive","897392 Thanks Sharan ! "
"positive","Thanks Karthik."
"neutral","fixed in svn r344339."
"neutral","Tony in native codes I think the hymem_allocate/free_memory is preferred than malloc/free?"
"positive","Thanks Ilya."
"neutral","Patch looks good to me & has been committed thanks! "
"neutral","Fixed at revision 936652."
"neutral","Applied patch from Keheliya Gallaba."
"neutral","Fix applied to master (6d1d23b7d0eba4de3c4097907adc37b09191196e)."
"neutral","1"
"positive","Thanks Jimmy."
"neutral","+1  before committing do you mind combining the new test with one of the existing ones?"
"neutral","I've committed the patch."
"positive","Thanks Ravi!"
"neutral","+1 I just committed this."
"positive","Thanks Sandy."
"neutral","I can't apply 0002 cleanly to trunk."
"neutral","Thanks"
"positive","Hello Leo  The patch has been applied at revision r479576 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected."
"positive","Best regards Richard"
"neutral","Hi Uwe  I updated the patch now it uses TermRangeQuery and does not cast anymore getAttribute"
"neutral","On 2009-11-18 04:47:59.970 dloverin commented: Revision 11926."
"positive","Thank you Jing."
"neutral","+1 patch looks good to me."
"neutral","I'm going to commit this momentarily."
"neutral","All the regression tests ran cleanly with client-imports.diff."
"neutral","Committed revision 946641."
"neutral","Daryn - did you get a chance to review the latest patch for this?"
"neutral","Fixed in rev 1137251 and 1137252."
"positive","Thanks for your work on this Allen!"
"neutral","Patch submitted."
"neutral","Please review."
"neutral","PIG-1912-3.patch address Santhosh's review comments"
"neutral","Thanks for the patch."
"neutral","I updated the wiki doc for the sqs component as well."
"positive","Please contact me if you need any clarifications."
"neutral","I just committed this."
"positive","Thanks Tom!"
"neutral","Hi Anil  Did you get chances to review and test?"
"neutral","Go for it (provided it works -) Will need to test XSP samples and make a note somewhere in the docs."
"neutral","i suggest that we commit this ASAP and then do the work to fix the build once the code is in subversion."
"positive","thanks for the explanation."
"neutral","Patch was applied analyzers can now be instantiated by writing some javascript to be executed on the server side."
"positive","Thanks Oliver that's fixed it. "
"neutral","Patch applied thanks"
"neutral"," New 2.0.5 and 2.1 snapshots are deployed that contain the fixes."
"neutral","Can you give them a try and make sure it's all OK?"
"neutral","reviewed looks good."
"neutral","Applied patch in r637925"
"neutral","Alejandro Abdelnur sorry I don't get it what history you want to keep?"
"neutral","and how can I verify the history is not lost?"
"neutral","Jacopo & Anil  Here is the patch for this issue."
"neutral","Committed the patch to trunk (revision 63660) and branches/2.1 (revision 636606)."
"positive","Thanks a lot!  "
"neutral","Excellent!"
"neutral","Looks we all ran into the same issue with TCK."
"neutral","Good verification."
"neutral","Sorry about your signal :-(  "
"neutral","> Attached is d1644_combined_v3.diff a patch proposal which combines the two previous code change patches."
"neutral","I will try to review the latest patch sometime today..."
"neutral","540843 I'm leaving this issue open because a similar patch should be applied to the ecommerce/includes/language.ftl file  Jacopo"
"neutral","Sorry that this patch seems to have slipped through the cracks."
"neutral","Hi Corinne did you attach the wrong patch?"
"positive","thanks nandana"
"neutral","But if one more ledger is created then on next gc call all ledgers deleted ( which are having lesser ledgerId than latest created) will be gc'ed."
"positive","Thanks for review and test case Knut."
"neutral","Committed revision 642996."
"neutral","(Both the patch and the JUnit tests)."
"neutral","Patch looks very good."
"neutral","Committing now.."
"neutral","I'll have a deeper look this evening."
"neutral",":-) Cheers"
"positive","Thank you Ravi."
"positive","+1 thanks Tom!"
"neutral","I had a look at the rpm side and it looks ready to commit."
"neutral","Hi Kevin - Any update on this."
"neutral","Thanks"
"neutral","+1 on patch."
"neutral","Is that so Ram?"
"neutral","aim to merge patches and publish for review by this coming weekend"
"neutral","Hi Jeremias."
"neutral","Can I get a +1 from someone else."
"neutral","Thanks."
"neutral","Thanks for the reviews everyone."
"neutral","When I did a quick glance last time I only saw the isolated patch and didn't see enough context to see the existing retry logic."
"neutral","(We are retrying once and if we fail twice we give up)."
"neutral","It seems strange to me that we are retrying something that throws a DoNotRetyIOException."
"neutral","Anyone else have any comments?"
"neutral","Patch committed."
"neutral","Applied jackrabbit-core patch in revision: 949724"
"neutral","This newest patch applies cleanly and tests all pass."
"neutral","Personally I'm +1 to commit."
"neutral","I'd like for Stack or Jim to take a look at it before we commit it."
"positive","Hi Edward  Thanks for spotting it."
"neutral","Thanks."
"neutral","Verified at revision 473588."
"neutral","Hi Uma thanks for taking a look."
"neutral","Unable to apply cleanly."
"positive","Thanks Andrew - the patch was applied to SQL module at r525019."
"neutral","Please check that the patch was applied as you expected. "
"neutral","combined patch against 1.0"
"neutral","Screens too big to attach: https://www.dropbox.com/s/p2e2gvi87vw772n/cordova_screens.psd  Eventually this should go on the Cordova website and not the repo I think."
"positive","Fixed in svn revision 533916.  thanks dims"
"positive","Thanks Oliver."
"neutral","Verified."
"neutral","All the changes are correct. "
"neutral","New patch looks good (nice comment on why NODELAY)."
"neutral","Subversion dump file."
"neutral","Please take a look and see what else needs to be fixed."
"neutral","I'm going to commit this momentarily."
"neutral","Hi Claus  Please find the attached patch and zip files containing the changes you recommended."
"positive","Cheers  Ashwin..."
"positive","Thanks Martina."
"neutral","I will look at applying this later today."
"neutral","I just committed this."
"positive","Thanks Christian."
"neutral","+1 the latest patch looks good to me."
"neutral","Allen has Jon addressed all of your concerns?"
"neutral","If so I'll go ahead and commit this patch."
"neutral","Please let me know."
"neutral","Committed r1463555."
"neutral","Alejandro we are in a middle of the release right now but I'll work on that over the weekend perhaps."
"positive","@mahadev - I would love to help test a patch :) I'm currently using 3.3.1 + ZOOKEEPER-744 + ZOOKEEPER-790 applied in that order."
"neutral","This patch fixes the issue: # Short circuits the MUST_PASS_ONE case just like it is done in the MUST_PASS_ALL case."
"neutral","# filter.filterRow() is called *after* filterKeyValue in the normal flow of things."
"neutral","I am quite skeptical about this."
"neutral","+1 (subject to hudson)"
"positive","Thanks Atul  Your patch is in trunk at r933169  I just added some ""mod for OFBiz layered lookups"" comments around changes as suggested Sascha"
"positive","Thanks for you work on this Jayachandra."
"neutral","verified by Paulex"
"neutral","Ashu  Please take a look at http://cvs.apache.org/viewcvs.cgi/xml-xerces/java/src/org/apache/xerces/dom/DeepNodeListImpl.java (mentioned by jongjin)  -- dims"
"neutral","Fixing this issue led to the next issue."
"positive","Thanks Areek new patch looks great I'll commit shortly."
"neutral","Looking good."
"neutral","Thanks."
"neutral","Could you verify the fix against the next nightly snapshot?"
"neutral"," Updated patch to work with the latest shindig revision that is subversion revision 727075."
"neutral","Are there snapshots of the volumes belonging to the VM?"
"neutral","Thanks  rev."
"positive","Thanks a lot Kiran for the patch."
"neutral","Changes looks good."
"neutral","if you like please push this in."
"neutral","When I put this patch it did not have this issueLet me update the patch."
"neutral","Thanks for finding this out."
"neutral","+1 for the patch."
"neutral","I committed it."
"positive","Thank you Thejas for the patch and Ivan for the review."
"neutral","I'm not very familiar with ant but i'd think it's just a wildcard for a classpath."
"positive","Thanks Alejandro ."
"neutral","Thanks for the clarification."
"neutral","It make sense I am attaching the updated patch."
"neutral","I've tried this and Can't seem to find any problem."
"neutral","Thanks for the solutionhints."
"neutral","Works fine and the way i (and w3c) wants it now."
"neutral","Thanks correctly applied the patch and updated working copy."
"positive","I would love it in 3.3.2 will upload a patch for that version."
"positive","Thanks Mike!"
"positive","Thanks Ravi."
"neutral","Yea this fixes the other tets."
"neutral","I'll re-run the whole suite on branch-20-security for sanity before committing."
"neutral","Patch applied thanks Nils"
"neutral","Wrong JIRA...please ignore my previous comment."
"neutral","Committed revision 543344 in sandbox."
"neutral","Jason thanks for the patch."
"neutral","Thanks for the review Sidd."
"positive","Sweet! Git I love git! :)"
"positive","Thanks Sijie."
"neutral","1"
"neutral","OK we'll leave it with Atlassian"
"positive","Thank you for the patch Sergey. "
"positive","I love a solution that's simpler and easier to understand than the original."
"neutral","how about changing to ERROR for org.apache.zookeeper.server and leaving as it is for the rest?"
"neutral","Hi  Thanks for your comments."
"neutral","It is supposed to be handled as part of http://issues.apache.org/jira/browse/OPENJPA-907  There is a patch attached to it (I was a bit liberal with the RegEx)."
"neutral","I will correct it and ask for commiting the patch once I am done with this."
"neutral","Regards Ravi."
"positive","In fact if you happen to know why ObserverHammerQuorumTest is failing with this latest patch I'd love to hear."
"neutral","I have committed this."
"positive","Thanks Jing!"
"neutral","This a patch submitted by Ankur Goyal."
"neutral","Junit test."
"neutral","I have attached DERBY-3084.diff and the corrected file rrefsqlj31580.html."
"neutral","Please let me know if any further changes are needed."
"positive","Thanks for reminding me I agree I'll do it.  "
"neutral","Committed to trunk."
"neutral","Yeah I know."
"neutral","Just noticed when trying to vote for 1.3.0."
"neutral","Qian  Does seem like something wrong with hudson."
"neutral","Committed to trunk and flume-1.4 rev: c0c4947."
"positive","Thanks Brock!"
"neutral","Submitting it for Hudson to run the tests."
"neutral","Can someone review the patch in the meanwhile?"
"neutral","Looks good I'll commit."
"neutral","Hi Knut  I am interested in taking up this task.. Is that fine and kindly direct me on where to start off here."
"positive","Hi Sagara  Thank you very much for looking into this."
"neutral","I will investigate this issue and update the patch."
"positive","A pleasure :>."
"neutral","Cheers    Berin "
"positive","Thanks Tom."
"neutral","I updated the indentation and doc/build.xml."
"neutral","I think that Henry Zongaro should open a new defect for the local-name problem."
"neutral","Thanks Andrew."
"neutral","Please check it was applied as you expected. "
"neutral","patch to add DynamicAttributesHandler and update SimpleTheme AbstractCommonAttributesTest and AbstractTest"
"neutral","+1 committed thanks"
"neutral","The changes to LazyBoolean.java look good."
"neutral","Committed."
"neutral","Committed."
"neutral","Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=702423"
"positive","@Ashutosh: thanks a lot for the comments."
"neutral","Or even better do you have a patch?"
"neutral","Created an attachment (id=12292) corrresponding patch for LocalStrings.properties - will provide more as I encounter them "
"positive","Thanks for the quick patching Donald!"
"positive","Thanks Bilgin  it is working fine now."
"neutral","Hello Paulex      The fix is fine."
"neutral","Thanks!"
"neutral","A test suite that shows the issue"
"neutral","> Eagerly awaiting faster mirroring with github."
"neutral","See INFRA-4641 for some thoughts on how we could/should achieve that."
"neutral","Input welcome!"
"neutral","I just committed this."
"positive","Thanks henry and pat... we'll have to re submit all the PA's so trigger hudson."
"neutral","Svetlana  Fixed in LUNI java.net.DatagramPacket at repo revision 376009."
"neutral","Please check this fully resolves your problem. "
"neutral","Patch applied."
"neutral","Thanks [~bikassaha] addressed your comments."
"neutral","Attaching a new patch."
"neutral","The fix looks fine at r517575."
"neutral","On 2010-03-01 15:37:55.688 jchuang commented: AIR bug is fixed."
"neutral","Can you please submit a patch?"
"neutral","thanks dims"
"neutral","Thanks!"
"neutral","I just committed this."
"neutral","Shawn committed the fix in  rev 1159269 & rev 1164330"
"neutral","Thank Morris."
"neutral","Patch applied at 472664."
"neutral","why do we need normalmappedsegment as well as native?"
"neutral","Patch d2087_try2.diff  Committed revision 499100 - Thanks Julius"
"neutral","Patch applied in r710027."
"neutral","Thanks!"
"neutral","Thanks Jacopo this is in SVN rev 7808."
"neutral","Yup it does the trick."
"neutral","I've ran the tests are both seems to be running fine now."
"neutral","+1 on the patch."
"neutral","As I know this is working  [I didnt not test with JSR 181]  but I have tested with POJOs and it worked fine for me   Thanks Deepal"
"neutral","Patch applied in rev 586231"
"neutral","Thanks Ivan I commit the code according to your suggestion."
"neutral","Committed revision 1298668.  thanks for the suggestion Antony"
"neutral","Verified at r495393 thanks Tim."
"neutral","Hi Jacopo  no problem."
"positive",":)  Best regards Fabian."
"positive","Thanks  Rishi Solanki  to review the patch."
"neutral","Patch committed."
"neutral","Lets see if someone else votes that they want it and if so then we'll commit?"
"neutral","Hello Ruth  The patch has been committed at revision r502513."
"neutral","Thanks a lot for this enhancement."
"positive","Best regards Richard"
"neutral","Any objections?"
"neutral","(A 2GB memstore flush is fine when lzo is on but we want something for default)."
"positive","Hello George  The fix looks fine many thanks!"
"positive","Best regards  Andrew"
"neutral","I have applied your patch http://svn.apache.org/viewvc?view=rev&revision=757162 Thanks Pierre-Arnaud!"
"neutral","See https://issues.apache.org/jira/browse/HBASE-5151?focusedCommentId=13412056&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13412056 for one reason we need versioning in patch filenames."
"neutral","When versioning is in play the above regex wouldn't pick up all the patches."
"neutral","Does this belong to http://issues.apache.org/jira/browse/DAYTRADER too?"
"neutral","Committed revision 1058592.  thanks uwe for the review"
"positive","Thank you Brandon."
"neutral","Hi Areek yes I'm reviewing your patch."
"positive","I really like what I am seeing so far."
"positive","This is quality work."
"neutral","Committed revision 901901 to trunk."
"positive","Thanks Dianne!"
"positive","Thanks Elena."
"neutral","Please check that this resolves the issue for you. "
"neutral","belongs to cactus project?"
"neutral","+1 Committed."
"positive","Thanks Suresh"
"neutral","Applied combined patch from Shiva and BJ at r692233."
"positive","Thanks to both for these usability enhancements !"
"positive","Thanks a lot for the reviews Todd."
"neutral","I've just committed this to trunk and branch-2."
"neutral","+1  Looks good to me."
"positive","Thanks Doug for the change."
"neutral","As far as I understand the specification [/jcr:system/jcr:versionStorage/17/66/ea/1766eaef-f0f5-4cf6-95ef-a1d7290257f9] is not a legal name:  http://www.day.com/specs/jcr/2.0/6_Query.html#6.7.4 Name  Name ::= '[' quotedName ']' | '[' simpleName ']' | simpleName ::= /* A JCR Name that is also a legal SQL identifier 10 */ 10 See the SQL:92 rules for <regular identifier> (in ISO/IEC 9075:1992 “„5.2 <token> and <separator>).   "
"neutral","Too bad :( What ff we could check C-heap lock state before forking and possibly switch to an alternative way?"
"neutral","Because of this and HADOOP-4972 it may makes sense to acquire namesystem locks in getBlockLocationsInternal."
"neutral","Typo:  surfix -> suffix"
"neutral","Who knows what evil lurks in the heart of Solr?"
"positive","Great investigations Doron!"
"neutral","Was the fix for one issue more responsible for the performance loss than the other?  "
"neutral","I'm no pom expert but it seems that unqualified pom variables can cause this problem."
"neutral","Attached is a patch to support those variables."
"neutral","correct build status capture echo's exit code"
"neutral","Paulex the original patch seems to be out-of-date."
"neutral","The expected behavior would be to see the following messages on stdout."
"neutral","This script renames the files like follows:  cd modules/lang-management/src/test/impl/java/org/apache/harmony/lang/management svn move DynamicMXBeanImplTest.java DynamicMXBeanImplTestBase.java svn move SingleInstanceDynamicMXBeanImplTest.java SingleInstanceDynamicMXBeanImplTestBase.java svn move MultiInstanceDynamicMXBeanImplTest.java MultiInstanceDynamicMXBeanImplTestBase.java  Run it please from classlib base directory."
"neutral","This said HttpClient is a general purpose HTTP agent and as such should follow the letter of the specification rather than make informed guesses."
"neutral","We are not supposed to invent stuff."
"neutral","Nowhere in the spec 'circular redirects' are mentioned."
"neutral","I saw this recently when using a custom built ActiveMQ (5.0.0.9-fuse) with ServiceMix (3.2.1)."
"neutral","I think the language in snowball must be English not en."
"neutral","I'll have a look at mime4j and try to use it in Tika"
"neutral","Your patch was applied at 553723."
"neutral","Please verify."
"neutral","That was a pain!"
"neutral","Thanks!"
"neutral","svn rev 503448"
"neutral","If you have any other things you don't like about it let me know and I can work on it tomorrow.  "
"neutral","Cancelling patch until we get a consensus on Carl's comment."
"neutral","We have equalsIgnoreCase so having that ability for EqualsBuilder (and therefore HashCodeBuilder) seems apt."
"neutral","Setting fix version for 3.0 - ie) won't be looking at applying this until after 2.3 gets released."
"positive","Hi Sandy Thanks so much to give me such comments that's really helpful I will update this later."
"positive","ahhh sweet i'm guessing you have an IDE that does this? If the tests pass commit this kinda crap goes out of date too fast!"
"neutral","Sending to IRB."
"neutral","On 2011-10-26 14:27:36.512 chiedozi commented: This would be a very simple change to make."
"positive","I want to integrate the sweet sweet logo Andrew crafted."
"neutral","On 2011-10-26 15:16:22.394 jsaracin commented: IRB -- opening to Chiedo priority B Ultra."
"positive","Thanks Oliver!"
"positive","Thanks to Fabrizio for the patch."
"positive","Regex is your friend."
"neutral","the new patch already put the #resolveConflict after checking ensemble."
"neutral","oh I looked closely to see if you flipped args or did a compare w/ a presumption that hadn't been testing a statement or two earlier and it all looks right to me."
"positive","Thanks Awdesh - Done at r821748."
"neutral","I had a quick look at the ab patch and nothing jumped at me."
"neutral","Two small nits though:    * the count variable in requireAtLeastOneProperty() is never used    * couldntSetProperty() reinvents Property.toString() (or actually Hashtable.toString() which is inherited by Property)"
"positive","Thanks Richard  Patch applied to NIO_CHAR module java.nio.CharsetEncoder at repo revision 389784."
"neutral","Please check that the patch was applied as you expected. "
"neutral","+1 Looks good  I just committed this."
"positive","Thanks Tom"
"positive","Thanks for your comments Konstantin."
"neutral","do we really need this?"
"neutral","the current command is modeled after the export shell command."
"neutral","export x=y sets the variable."
"neutral","we are missing an equivalent of export -n (to unset stuff)."
"neutral","if this is not a good model - then we should switch it with something different altogether."
"neutral","Well 4762 is going nowhere fast should we push this to 2.1 as well?"
"neutral","EventListeners and CacheLoaders are documented."
"neutral","XW-172 already talked about number conversion and localization."
"neutral","Sorry I didn't see that before creating this issue."
"neutral","thanks to Christian Kaltepoth for provide this patch"
"positive","Marcelo thanks for pointing out this it is now fixed in rev."
"neutral","Hi did you check the snapshot?"
"neutral","+ http://tomee.apache.org/datasource-config.html explains that IgnoreDefaultValues can be used to avoid it"
"neutral","fixed in revision 413841 Boris please check that it was applied as expected"
"neutral","On 2008-02-25 15:37:45.766 jchuang commented: This is an AIR issue the AIR team has been notified."
"neutral","On 2010-03-01 16:52:26.625 jchuang commented: Correctly resolved external"
"neutral","Thanks for updating the dependency."
"neutral","I don't this its specific to HyperV as the mgmt server has to take care of reservation of IP address."
"neutral","Can you verify with other hypervsisors and update ."
"positive","Thanks Areek patch looks good!"
"neutral","i agree i think there is no wsdl into jms sample component."
"neutral","one is could be provided isn't it? "
"positive","Hi James  This patch has been applied by chirino in the revision 576522  at Sep 17."
"neutral","Hmmm... it's not collisions then it was worth a try."
"neutral","Ok."
"neutral","Thanks."
"neutral","Thx for your investigations Chet."
"neutral","Thank you."
"positive","This patch really helped."
"neutral","So I added a comment out on UnInvertedField."
"neutral","For the second issue: Consider long tailed distribution as shown on http://en.wikipedia.org/wiki/Long_tail  (In case of network traffic."
"neutral","It signifies 10% of generated values will be __fixed_ values - their respective bin means!"
"neutral","Pareto Tweedie ..)  Why we don't stick with triangular or uniform distribution as default for Kernel within the bean?"
"neutral","Right now it will proxy to port 80 of the httpd instance running on the current VM."
"neutral","Is this sufficient?"
"neutral","Does nexus check for https connections for anything?"
"neutral","[~sershe] please bear with me - (1) could you please upload a rebased patch."
"neutral","(2) HDFS-4979 introduced RetryCache in the NameNode."
"neutral","Committed to branch."
"neutral","We have a guy looking into getting it in shape now but it will require you to update your current JIRA instance to 6.1 before doing another export for us."
"neutral","I'm truly sorry for this inconvenience but JIRA is really strict about the versions being equal when doing an import."
"neutral","So good news is we finally have a chance of testing the exports very soon bad news is it will require an update on your side to be able to transfer the spark JIRA data."
"neutral","Soundararajan Ning - Yes I am planning on working on it starting next week."
"neutral","I expect this to take at least upto mid to late in the week in order to get a patch available for this."
"neutral","Alexei this patch is quite out of date (sorry about that)."
"neutral","Please can you provide an updated patch?"
"neutral","Thanks Tim"
"neutral","If we redid the meta tables in this format we'd be using an access that is natural to hbase a scan as opposed to the perverse expensive getClosestRowBefore we currently have that has to walk backward in meta finding a containing region."
"neutral","This issue is about changing the way we name regions."
"neutral","Converting to the new method we'd have to run a migration on startup changing the content in meta."
"neutral","Up to this the randomid component of a region name has been the timestamp of region creation."
"neutral","HBASE-2531 ""32-bit encoding of regionnames waaaaaaayyyyy too susceptible to hash clashes"" proposes changing the randomid so that it contains actual name of the directory in the filesystem that hosts the region."
"neutral","If we had this in place I think it would help with the migration to this new way of doing the meta because as is the region name in fs is a hash of regionname... changing the format of the regionname would mean we generate a different hash... so we'd need hbase-2531 to be in place before we could do this change."
"neutral","The two machines do not share the filesystem."
"neutral","There is an embedded Tomcat running in the same JVM but according to the logs the database is not booted twice."
"neutral","The only reasons for the failure I can think of were the failed network connections the OutOfMemoryError or the 4000+ simultaneous connections together with lock timeouts."
"neutral","Ah and I am running 10.2 SVN 540841 as this fixes DERBY-2549."
"neutral","#NAME?"
"neutral","Dojo [0] and Ext.js [1] take both a different approach (which i personally don't really like)."
"neutral","just wanted to mention it as it's not about my personal preference but rather what is considered most useful for everybody."
"neutral","[0] http://dojotoolkit.org/~dylan/dojo/tests/widget/demo_DatePicker.html [1] http://extjs.com/deploy/ext/examples/form/dynamic.html (3rd form)"
"neutral","Aaron: I completely agree the parser needs to be changed but I don't currently have the time available."
"neutral","My goal here is a very small/quick change to revert how every FsShell command (except count) to how it used to work."
"neutral","If you're ok with that I think another jira should switch the parser."
"neutral","Todd: I suppose it comes down to whether hadoop should favor posix or gnu extensions?"
"positive","Thanks Todd glad to be on board!"
"neutral","I tested this again on Ubuntu 10.04 This works with the new Tomcat instance and then when I tried the 2nd time it is not working."
"neutral","But when i delete the file which was created at <tomcat-home>/bin/search-index/write.lock  it works fine  but I'm not sure whether this creates other implications?"
"neutral","Further I think the tags are not saved any ware because after redeploying I found the tags I added are missing."
"neutral","Is this due to the deletion of write.lock"
"neutral","From the logs it is clear that the reducers could not fetch the output for map attempt attempt_200905051023_1155_m_000036."
"neutral","Both the reducers (and possibly everybody else) is waiting on these."
"neutral","There is something mysterious going on here."
"neutral","If attempt id 1 was speculative the framework would not have killed it as the original attempt was a failure."
"neutral","In any case why did not the framework try and re execute this map somewhere else?"
"neutral","Attaching the 10 findbugs reports for common and the various hadoop-tools projects and hadoop-auth."
"neutral","Common has 100 or so warnings and there's a couple dozen spread out around the others."
"neutral","I just committed this."
"positive","Thanks Amar!"
"neutral","Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12501038/MAPREDUCE-3209.patch   against trunk revision ."
"positive","Thanks for sweet patch Erik."
"neutral","+1 @author."
"neutral","The patch does not contain any @author tags."
"neutral","Please justify why no new tests are needed for this patch."
"neutral","Also please list what manual steps were performed to verify this patch."
"neutral","+1 javadoc."
"neutral","The patch passed contrib unit tests."
"neutral","martin-g :i think do this in 6.0 and do 4327 in 1.5.x as its very easy to do 4327if you do 4327there will not be any need to mock AjaxRequestTarget but if you do do 4327 also add getters for prependscripts and appendscripts in ART )"
"neutral","created: 2005-09-18 23:36:49.000 resolved: 2007-06-04 10:08:18.657 updated: 2011-05-10 16:51:30.000"
"positive","Owen thanks for the slides."
"neutral","I don't see a direct relation between this issue and the issue of simplifying the implementation of efficient map-side joins (MAPREDUCE-1183 more or less)."
"neutral","File formats are forever."
"neutral","But I'm not convinced its wise to add such support to the exisiting Java-only container file formats."
"neutral","I don't however see that it follows that we should provide implementations of file formats with a large number of different serialization systems as that invites multiplicative long-term support issues."
"neutral","I'd prefer that we instead direct users towards a single preferred high-level serialization system and a single preferred container."
"neutral","We now need to migrate from these to a more expressive language-independent serialization system and container file."
"neutral","Google benefits tremendously by having a single standard serialization system and container file format."
"neutral","The further we depart from this the harder we make it to build systems like Dremel that multiply the utility of stored data."
"neutral","Changing serialization systems or file formats is a major imposition for many applications."
"neutral","They cannot afford to do it frequently."
"neutral","Fixed TestCompositeService to not depend on test-order and thus made it pass on JDK7."
"neutral","Contributed by Thomas Graves."
"neutral","@Andy I have some thing which is similar to this and sorry if am diverting the current JIRA title."
"neutral","Assume the PUT(and related things) that i created in preBatchPut is also needed while i use the preWALWrite is there any way i can carry it in one flow?"
"neutral","Hope am not missing anything?"
"neutral","If you feel this can be done may be we can file an Improvement JIRA."
"neutral","How about renaming leftResults as remainingResults ?"
"neutral","Please prepare patch for trunk."
"neutral","Thanks"
"neutral","How about fixing WHIRR-337 before?"
"neutral","It should simplify things."
"neutral","The whole system could be out-of-service in case the Region of SequenceFile of the -ROOT- can NOT be opened."
"neutral","directly into Zookeeper to reduce this."
"neutral","We can avoid one case of failure."
"positive","Megan Glad to be of service : )"
"neutral","Executing /stop on a running EC2 instance will terminate the instance."
"neutral","There is a JIRA logged to request that 'stop' and 'terminate' be two different available actions ... see https://issues.apache.org/jira/browse/DTACLOUD-100 - also https://issues.apache.org/jira/browse/DTACLOUD-111"
"neutral","Fresh copy of the example configs?"
"neutral","{{PreTestTarget}} is a garbage I have missed out."
"neutral","Removed."
"neutral","The target {{inject-system-faults}} is defined in src/test/aop/build/aop.xml"
"positive","Thanks Andi."
"neutral","I don't agree to including the javadoc sources in the release."
"neutral","You can also download them by hand and attach them manually."
"positive","Hi Daniel thanks in advance for your support."
"neutral","I send you a simple eclipse CXF webservice project using spring and a simple eclipse CXF client project."
"neutral","The curious thing is that with a c#.net client i can connect with that webservice but not with a java generated client."
"neutral","I don't know what i'm doing wrong!"
"neutral","Any help would be appreciated."
"neutral","I send you a list of all .jars at present i use in both projects there are many libraries but i test even with the minimal jars with the same results."
"neutral","created: 2006-11-08 15:55:12.000 resolved: 2007-06-04 10:08:36.132 updated: 2011-05-10 16:12:23.000"
"neutral","Fixed in SVN now."
"neutral","If it's OK sometimes and not others than IllegalArgumentException seems appropriate seems like it should never be legitimate to create a FileStatus w/o a path unless using the no argument constructor.  "
"positive","Thanks Hairong!"
"neutral","And I think I will do more next time."
"neutral","created: 2009-09-01 05:38:20.000 resolved: 2009-09-22 18:54:05.051 updated: 2011-04-15 15:06:27.000"
"neutral","FilterExprWalker.detach() calls  DescendantIterator.detach() and set DescendantIterator.m_traverser to null for $exceptions[1]/@name."
"neutral","I am going to repurpose HIVE-538 to clean up the implementation of the getSchema call."
"neutral","Glad to see people are interested in this."
"neutral","This should (and can) be automated. "
"neutral","Could you verify if there is still an issue with a 5.6 snapshot."
"neutral","My suspicion is that it will be resolved."
"neutral","Hadrian I wonder if we can add a _warning_ to the 2.0 release notes about the missing hash and sign files."
"neutral","Nobody would download and use 2.0.0 release where there is 2.4.0 or better."
"neutral","I would like to see this reopened."
"neutral","Apache Karaf 2.1.1 is now available for download :)"
"neutral","I'll ping here once this will be done."
"neutral","Contributed by Siddharth Seth."
"neutral","Updated MR App to reflect YarnRemoteException changes after YARN-634."
"neutral","* packages meaning that Xerces-J 2  is not 100% Pure Java (it depends on a specific aspect of specific versions of  *Sun* JVMs)."
"neutral","Found when attempting to compile Xalan-J 2 with gcj."
"neutral","Fixed in 1.2 branch as well."
"neutral","What is the right process to deprecate this behavior in 3.x?"
"neutral","We could also try to detect the behavior and log a warning... but i'm not sure that is worth much.  "
"neutral","Changes appeared in 10.8.1 documentation so closing."
"neutral","retrospectively setting fix version in preparation for SDO M3"
"neutral","Solution looks as follows: when doing a cluster sync whether it is for reading or writing always acquire the version manager's read lock first."
"neutral","Patch adds javadoc for the newly added tests."
"neutral","Right and right after that is the section I was referring to."
"neutral","Hi Andreas  as we are a bank we can't provide you with the normal documents as they are internal documents."
"neutral","Therefore we will prepare a special document with a single checkbox will shows the error."
"neutral","It will come eiither today or tomorrow."
"positive","Thanks in advance Jens "
"neutral","I've attached the output of dblook as db.sql and a simplified creation script as sample.sql that includes the relevant tables and columns with sample data."
"neutral","I also verified that the bug still occurs in 10.6.1.0"
"neutral","Could you supply also a webapp sample?"
"neutral","It's easy look in the scratchpad/webapp/mount how it is done."
"neutral","This could get many trying it and getting involved."
"neutral","Probably it is way deeper problem."
"neutral","Thanks  Hari  "
"neutral","This has been fixed by check in for CHUKWA-274."
"neutral","This patch adds the RelativeTest.java file which is a conversion of the jdbcapi/testRelative test to the same package as the latter."
"neutral","Please review and comment if anything is lacking or incorrect."
"neutral","Bulk close for 3.1"
"neutral","Mailing Lists to be set up before this cab be done."
"neutral","I really think there is an added value with this function for Jackrabbit users I personnally use it with every String-ordered query."
"neutral","No - unfortunately I do not have enough knowledge to digg into OpenJPA's code"
"neutral","That is correct."
"neutral","I mistakenly thought 10.9 was supposed to work on Java 1.4 (in fact the 10.9.1 release notes say it is supported although we removed support for it after 10.8) and the build worked in my environment because I had j14lib set and the test ran just fine on 1.4."
"neutral","I'll post a patch that makes 10.9 compile the test against 1.5 instead of 1.4."
"neutral","The patch that broke the build on 10.9 was also backported to 10.8."
"neutral","However on 10.8 it is correct to compile the test against 1.4 so that's not a problem."
"neutral","Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12605661/MAPREDUCE-5538.6.patch   against trunk revision ."
"neutral","The patch does not contain any @author tags."
"neutral","I still can't work out how to do this."
"neutral","Igor suggested moving the call to Component#onBeforeRenderChildren() inside Component#onBeforeRender() but if I do that I get an NPE in the ListView#renderItem() method even for basic code."
"neutral","Hmm the suggested patch is not good for DRLVM which handles ""-version"" normally."
"neutral","What is the point to print only launcher version after all?"
"neutral","The following had serialVersionUID set for the 2.2 release."
"neutral","There have been no new ones added for 2.3."
"neutral","So when 2.3 is released you shouldn't get the problems you've had from 2.1 to 2.2 for these files."
"neutral","Committed patch with workaround in revisions 1054027 and 1054030"
"neutral","Only the cache is a local filesystem resolver."
"neutral","We are using this pattern ""${ivy.dir.pattern}/[revision]/[artifact]."
"neutral","I did some more messing around and I was wrong about the FS stuff."
"neutral","Problem ensuing from source files inconsistency"
"neutral","Patch with the fixes."
"neutral","Committing shortly."
"neutral","That one has not failed in a *very* long."
"neutral","Closed after release."
"neutral","Simon I'm going to get deletes working tests passing using maps in the RT branch then we can integrate."
"neutral","This'll probably be best."
"neutral","Jason I suggest you create a separate issue something like ""Integrate BytesRefHash in Realtime Branch"" and I will take care of it."
"neutral","I think this issue had a clear target to factor out the hash table out of TermsHashPerField and we should close it."
"neutral","lets use a new one to track the integration."
"positive","Thanks for looking into this Suresh."
"neutral","Now I can see this from the traces too."
"neutral","We are re-using the prepared statement after table t1 is dropped."
"neutral","Completed: At revision: 520469   "
"neutral","I believe this will be done only when the package name has to be changed due to backward incompatibilities."
"neutral","This is not new : we have the same type of behaviour when we switch languages..."
"neutral","There is no change to the default behavior."
"neutral","Fixed long ago."
"neutral","Deleting an entry now flushes the main page cache."
"neutral","the link you point to is not our official javadoc  our official javadoc is in the maven repo."
"neutral","I would like to get some early comments on the changes I have made to the Namenode to support restarting within the same JVM."
"neutral","Oops you're right that makes sense."
"neutral","New patch that includes those changes."
"neutral","In the future I could just get around the issue by using relative symlinks for those files (I think)."
"neutral","The patch does not contain any @author tags."
"neutral","The patch doesn't appear to include any new or modified tests."
"neutral","The javadoc tool did not generate any warning messages."
"neutral","The patch appears to introduce 1 new Findbugs (version 1.3.9) warnings."
"neutral","The mvn site goal succeeds with this patch."
"neutral","{color:green}+1 core tests{color}."
"neutral","The patch passed unit tests in ."
"neutral","Fxied and regression test written"
"neutral","These 3 crashes happen while compiling DocumentWriter.invertDocument."
"neutral","It must be a bug in Sun's hotspot compiler."
"neutral","That method which inverts a single document was replaced with new code starting with 2.3 so it's possible you can workaround the bug by upgrading to 2.3 or 2.4."
"neutral","Improve patch : when the flexibleString is resolved search fields on root context and parameters map."
"neutral","Yes but even for Java 5 a relative path to a directory with flattened dependencies would be shorter wouldn't it?"
"neutral","Committed to 0.92 and trunk."
"neutral","The idea behind this is largely the same as with our existing package structure - there is nothing technical in preventing *everything* to be in the org.apache.jspwiki -namespace (with no subpackages) but both aesthetics and experience tell us that it just makes sense to add subpackages to make class management easier."
"neutral","In the same vein isolating the API interfaces into a separate package makes it a lot easier to manage than having everything dispersed around - e.g."
"neutral","if we want to create a jspwiki-api.jar we only need to jar up the contents of a particular subdirectory."
"neutral","If the developer wants to know whether he is using any possibly unstable components all he needs to do is to glance at the set of import statements on the top - if he's using other classes than org.apache.jspwiki.api."
"neutral","* he knows that the classes are potentially unstable."
"neutral","In addition it makes the committer's life easier since there is an agreement by convention that the APIs inside *.api are not to be touched without common agreement whereas anything outside of this package can be treated with more liberties."
"neutral","What's the purpose of this line in the patch to BaseTestCase Kristian?"
"neutral","Hi Julien please have a look on ./test/cpp/TestServer.cpp It's doing exactly what you what to do but TFramedTransport is explicitly specified there."
"neutral","It looks like HLog main has support to invoke --split."
"neutral","Does it looks like if I call that on the log that it will put split it and put the data into the right place?"
"neutral","We had a handful of regionservers go OOM yesterday while a MR job was doing heavy writes to a column family that doesn't usually get them."
"neutral","In this case the first OOM occurred here during writing the checksum."
"neutral","How about patch 2?"
"neutral","I added a ""."""
"neutral","So we are sure how to parse it no matter how hadoop/platform changes."
"neutral","Hi Senaka  That is exactly what I'd like to do i.e. automatic download of CA cert and go ahead."
"neutral","Is this possible?"
"neutral","This is also known as ""how it is stored in the SQL engine"" [JDBC]."
"neutral","For historical reasons in some (all?)"
"neutral","cases the values in a derby."
"neutral","* property may be as a delimited identifier e.g."
"neutral","eVe."
"neutral","Note that the Derby builtin users are not created through a SQL identifier in the SQL language e.g."
"neutral","Does not appear to exist in trunk."
"neutral","Reporters of these issues please verify the fixes and help close these issues"
"neutral","I couldn't reproduce this."
"neutral","Ted can you reproduce this outside of cassidy.pl?"
"neutral","Thanks for the response."
"positive","Thanks a lot for sharing that Josh!"
"neutral","I like the idea of making sure that things that should be specified should be passed as method parameters in one go rather than through chaining which makes it a lot harder to see what is required."
"neutral","Regarding Doug's points...  > But perhaps the preferred import should instead be 'import static SchemaBuilder.*'?"
"neutral","The static methods have unique-enough names that this might work well."
"neutral","> We can convert from Java object to JsonNode by parsing the output of GenericData.toString(Object)."
"neutral","Thanks."
"neutral","I've updated the patch to do this but it still needs tests for this part."
"neutral","I'm thinking of multiple concurrent mutateRows operation trying to lock the same set of rows."
"neutral","Perhaps throwing IOException is going to prevent us from a situation where we end up with a deadlock."
"neutral","But we still might want to sort it to ensure (better) progress (no livelock)."
"neutral","Unless I'm missing something your patch doesn't actually change how the version is checked only how it's computed."
"neutral","Did you intend to combine our patches or is your patch incomplete?"
"neutral","[bulk update] Close all resolved issues that haven't been updated for more than one year."
"neutral","- push out to 0.5"
"positive","Thanks a lot Subin."
"neutral","Also when do you plan to take up AMBARI-1843 for adding the unit tests?"
"neutral","Added patch to support configuration mapping"
"neutral","Wonky."
"neutral","Although as far as I see it the bug here is that we allow the underscore after ""_design/"" not that we can't use filters from it."
"positive","Sweet :) You got there before me"
"positive","Thats sweet that you have the prior experience hacking this on top of a store already."
"positive","This looks simple and sweet to me."
"positive","Sweet kickstart for our new wiki!"
"positive","Hello  Thanks a lot!  It works.  Lisa "
"positive","Yes please - pull request away my friend!"
"neutral","See the below example  Employee1 Employee2 Employee3  Dept1.employess=Employee1 Dept1.employess=Employee3  Dept2.employess=Employee2  Intersection   Employee1 x Dept1.employess=Employee1 Employee3 x Dept1.employess=Employee3 Employee2 x Dept2.employess=Employee2  I don't like this sintax since it changes an obvious behaviour IMO."
"neutral","I would prefer to write it as  SELECT intersect(employeethis.employees).manager.lastname FROM org.apache.jdo.tck.pc.company.Department VARIABLES Employee employee   Now it's up to up to clearify "
"neutral","Patch framework src/java and src/test to include JNDI adapters and unit tests."
"neutral","> we have to do it for each call."
"neutral","I meant for each newly added/deleted ones."
"negative","If someone wants to take this over that's cool - I'm unlikely to have time in the next week and a half though."
"negative","It is a nasty bug that I've seen in real life though."
"neutral","Here's another crack at this:  1) The default behavior for Derby is the current behavior with all of its security holes for java routines."
"neutral","2) To get secure behavior for java routines the customer has to explicitly opt-in."
"neutral","Instead to access methods in the JRE you have to include little wrapper methods in your jar files that you loaded into the database."
"neutral","3c) The search order for customer-written routines is SQL standard: First we look in the jar file where the routine lives."
"neutral","Then we look in the other jar files in the order specified by SQLJ.ALTER_JAVA_PATH."
"neutral","Then we defer to the system class loader."
"neutral","3d) At runtime when we invoke the routine we make sure that it actually lives in the declared jar file. "
"neutral","MR's fix (similar to HDFS one)."
"neutral","Sample implementation of CREATE DATABASE and DROP DATABASE for MySQL 5.0.2+."
"neutral","They will save RAM to a certain extent for certain situations."
"neutral","But not very helpful at the sizes you are working with (and not settings I would use to save RAM anyway unless the amount I need to save was pretty small)."
"neutral","None of the other caches have gone up much either."
"neutral","They should be adjusted to the best settings based on the wiki info."
"negative","Yes exactly -- sorry to be so unclear."
"neutral","Just really wondering/hoping you'd be interested in working on these ??"
"neutral","Here's what got renamed:   .../{hadoop-hbase.postinst => hadoop.postinst}   .../deb/hbase/{hadoop-hbase-doc.dirs => hbase-doc.dirs} .../deb/hbase/{hadoop-hbase-doc.install => hbase-doc.install}  .../deb/hbase/{hadoop-hbase.dirs => hbase.dirs}      .../hbase/{hadoop-hbase.install => hbase.install}    .../{hadoop-hbase.manpages => hbase.manpages}        .../hbase/{hadoop-hbase.preinst => hbase.preinst}    .../hbase/SOURCES/{hadoop-hbase.sh => hbase.sh}      .../{hadoop-hbase.sh.suse => hbase.sh.suse}    "
"neutral","HADOOP-5679 changed this function to return int instead of void."
"neutral","I can't come up with a pure-CSS in-place change for this."
"neutral","Another alternative might be to make a little icon + onhover that displays the non-comma'ed value and change the default display to comma'ed?"
"neutral","The icon may be unnecessary maybe just onhover on the text itself?"
"neutral","Commited a fix for this into trunk using revision 610846."
"neutral","I will work on merging this into 10.3 codeline and writing a test case."
"neutral","The tests ran fine on my Windows XP machine with Sun jdk1.4 The commit comments are as follows  DERBY-3302 The user was running into null pointer exception at the time of database recovery because Derby was trying to get the Collator object through database context."
"neutral","But the  Collator object is already available in the territory sensitive character classes and we do not have to go to database context to get it."
"neutral","I changed the code to use that collator  object rather than look into database context."
"neutral","I would like to close this issue."
"neutral","Redirect handling has undergone significant changes since this issue was opened and we still need to take a hard look at redirects and possibly how scores are represented."
"neutral","However the newer scoring and indexing frameworks do work around this issue."
"neutral","Pushed to master."
"neutral","I have changed the title and description of this JIRA to fit our current idea."
"positive","I love this."
"neutral","A slow hash algorithm makes offline cracking harder."
"neutral","It would require changes to the API to have crypto only run on the server but it might be simpler."
"neutral","Fixed the crash in this bug let's open a new one for the SPDY connection issues."
"neutral","Could you attach a test case (Junit preferrably) that shows the unexpected behaviour? "
"negative","I'm not sure what the problem is but the behavior (at least in 0.1.4) is that the _isClosed AtomicBoolean is not being set to closed in a timely manner."
"neutral","This may only be related to the BlurIndexReader and may not be an issue in the BlurIndexNRT."
"neutral","marking Fixed in 1.3  (I believe Ryan left this open to track any potential issues ...  if nothing else this way we'll remember to resolve it before releasing)"
"positive","Thanks for looking into this Allan."
"neutral","I was thinking more of what happens on a Unix shell when you hit ""clear""."
"neutral","With your patch the cursor might still be at the end of the grunt window after 14 new lines."
"positive","Thank you Babak!"
"positive","I will be the sponsor for your beer the next time we meet."
"neutral","Claus I think I'm busy the next two weeks with [CAMEL-3468|https://issues.apache.org/jira/browse/CAMEL-3468] [CAMEL-3472|https://issues.apache.org/jira/browse/CAMEL-3472] [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] [CAMEL-3470|https://issues.apache.org/jira/browse/CAMEL-3470] and [CAMEL-3311|https://issues.apache.org/activemq/browse/CAMEL-3311]."
"neutral","Depending of the release date for Camel 2.6 and the priority of the other issues (may be I can reschedule [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] and/or other issues) I can do it in the remaining time."
"positive","But I'm probably not an JMX expert... -)"
"neutral","Adds a new class of Exception."
"neutral","Now TestBatchUpdate takes 50 sec instead of 250."
"negative","Sorry for the delay and thanks for the good work works like a charm!"
"positive","but both IDEA 7 and IDEA 8 seem to handle them just fine."
"neutral","At some moments it could be upgraded to do IDEA 8 format but it's not important for now."
"neutral","Is the bug really in NGramTokenFilter?"
"neutral","This seems to be a larger problem that would affect all tokenfilters that break larger tokens into smaller ones and recalculate offsets right?"
"neutral","I think WordDelimiterFilter has special code that might avoid the problem (line 352) so it might be ok.  Is there any better way we could solve this: for example maybe instead of the tokenizer calling correctOffset() it gets called somewhere else?"
"neutral","This seems to be what is causing the problem. "
"neutral","Uploading another patch for fixing the maven pattern to add the classifier."
"neutral","I don't see the connection to .tmp files."
"neutral","(Also: have you verified that the channel will actually infinite-loop returning 0?"
"neutral","IncomingStreamReader does clean the tmp file when there is an expection (there's an enclosing 'try catch')."
"neutral","The problem is that no exception is raised if the other side of the connection dies."
"neutral","What will happen then is the read will infinitely read 0 bytes."
"neutral","So this actually avoid the infinite loop returning 0 (and so I think answered your second question so it wasn't very clear)."
"neutral","Note that without this patch there is an infinite loop that will hold a socket open forever (and consume cpu though very few probably in that case)."
"neutral","So this is not just merely a fix of deleting the tmp files."
"neutral","But it does as a consequence of correctly raising an exception when should be."
"neutral","<joes4> lists will be available in 1 hour from now. "
"neutral","Andrew are you familiar with this code?"
"neutral","I've got a patch figured I'd have someone take a quick look-see before pushing it to Apache."
"negative","Sorry I thought submit patch was the way to attach a patch."
"neutral","Patch providing Comparable for ""api2"" project."
"neutral","Patch does the following 1."
"neutral","IntIdentity ShortIdentity LongIdentity CharIdentity ByteIdentity StringIdentity provide implementation of compareTo() allowing comparison with other identity *of the same type*."
"neutral","The insert_between.patch fixes the following:  1."
"neutral","Changes the implementation of insertBetween in OperatorPlan.java so that the ordering of the predecessors is not changed  2."
"neutral","Changed log.info in LOForeach getSchema() to log.debug."
"neutral","One of my earlier patches had the log.info  3."
"negative","It's kind of annoying to have to use 4GB of temporary space  Nope it only writes the compressed file to disk {{gzip -1}} compresses 4GB of zeros to 18 MiB."
"positive","Could you please port it to branch-1 that that we could integrate it to branch-1-win  Slavik thanks for the review!"
"negative","Especially I don't know very much about the test framework differences."
"negative","I will figure out the details and do the port later this week if you don't get to it first."
"neutral","xerces.apache.org has been added to DNS."
"neutral","I am going to wait until it propagates before continuing. "
"neutral","Hi Sebb  In these cases 'this' and 'connectionPool' refer to the same object."
"neutral","Mike"
"neutral","Stopping SQL routines accessing the privileged blocks is through DERBY-2331 and DERBY-2330"
"negative","Another backport (for a different jira) of mine is failing and I want to see if I can figure out what might be wrong there before doing a new backport."
"neutral","If I see more occurrence of Lookup or search for find forms then shortly upload the patch for this fixes ."
"negative","To upgrade to a recent version of Jackrabbit see http://wiki.apache.org/jackrabbit/BackupAndMigration I'm afraid I can't say much about the risk.  "
"neutral","Can you just apply this patch file over top of the other one?"
"neutral","Uploading rebased patch for sathish"
"neutral","Maybe we should purge the Reader+queuing step and just have Handlers do the read (Nicolas Liochon what you think?)"
"negative","I've tried something similar (I removed the handlers and kept the readers) but the performance was not visible."
"negative","The responder seemed to be a bottleneck."
"negative","But it was not the only issue: we also want to manage priorities between the tasks but we need to read them to get enough information to make the right priorities. "
"neutral","I just committed this."
"positive","Thanks Aaron!"
"neutral","I knew they were missing and just forgot to do it before I committed it."
"neutral","With the client you can connect to the same database many times."
"neutral","I'll attach a zip with a small test project where you can reproduce the problem."
"neutral","(all you need to add is your derby.jar)  I'm testing the DerbyTest from Eclipse."
"neutral","I'm starting the 2nd version of DerbyTest from Eclipse as well."
"neutral","When debugging it in Eclipse you can see the number of daemons grow very fast."
"negative","While creating the DerbyTest I did notice that this problem is caused by the Database pool because it tries to connect to the database in the background."
"neutral","Still using a connection pool is pretty common."
"positive","Please let me know if you need something else."
"neutral","Regards  Leon   "
"neutral","Hey Uma I've elected not to revert the patch as-committed since it does indeed fix the bug at hand."
"positive","If you would like to take up this work that'd be great."
"positive","Otherwise hopefully someone else will improve this code when they've got some time."
"negative","Sorry [~fiberlijun] - havent had a chance to look at it yet."
"neutral","Will try and do so within the next couple of days unless [~bikassaha] or [~sseth] beat me to it."
"neutral","Some folks on the mailing list had something like this happening to them."
"negative","> then we don't save IO by limiting the buffer size to 1 KB  I'm confused by this."
"neutral","My assumption is that when you make a request to read 1k from a disk file that the OS reads substantially more than 1k from the disk and places it in the buffer cache."
"neutral","(The cost of randomly reading 1k is nearly the same as randomly reading 100k--both are dominated by seek.)"
"neutral","So if you make another request to read 1k shortly thereafter you'll get it from the buffer cache and the incremental cost will be that of making a system call."
"neutral","An alternate strategy is to not trust the buffer cache and read-ahead but rather to make your buffers large enough so that transfer time dominates seeks."
"neutral","This can require 1MB or larger buffers so isn't always practical."
"neutral","Is that what you meant?"
"positive","[~lhofhansl] thank you so much."
"neutral","I will upload another patch (V5) in a couple minutes."
"neutral","Patch uploaded."
"neutral","Have passed all the local unit tests."
"negative","Sorry for all the issue mails I forgot to mention the second:  2) There is commented source in the test should it be enabled or removed?"
"neutral","If you want to work on it or assign it to someone else please do."
"neutral","If there's a problem with items being in the cache when they shouldn't be adding a check around the Add method isn't a solution to that problem."
"neutral","We should be Remove()ing items from the cache...not just overwriting them."
"neutral","I applied an addendum for HBASE-3904 v6 to TRUNK."
"neutral","However HBASE-4087 is required for the new unit test to pass."
"neutral","Sample client server and broker configuration."
"neutral","Watch out for ""Got InvalidDestinationException"" messages."
"neutral","Kiran - I think this is a setup issue than anything else."
"neutral","Hugo - if you couldnt reproduce it please close it"
"neutral","How to handle the problem with LUCENE_29 setting and the posIncr of stopwords together with QueryParser that has a default setting of ignoring posIncr?"
"neutral","How about adding required Version to QP ctor?"
"positive","Thanks Mark for taking care of this issue!"
"positive","this class funny coincidence :)  What are you thoughts about QueryParser being able to know about custom Query implementations?"
"neutral","if I were to write a MyQuery class and implemen the toString method a certain way how would QueryParser know about MyQuery?"
"neutral","Is it possible to extend QueryParser?"
"negative","Sorry guys... :( I was the reason for this trouble."
"negative","I should have been very careful before doing this."
"neutral","Hi  could you add the following line form.getDictionary().setItem(COSName.getPDFName(""NeedAppearances"")COSBoolean.TRUE)  right after PDAcroForm form = docCatalog.getAcroForm()  and try again?"
"neutral","BR Maruan"
"neutral","Still about 2 hours worth of work left on this."
"negative","My bad forgot to include the test file in the patch... Resubmitting in a second. "
"neutral","Make scheduler heartbeat interval configurable (bikas) "
"negative","Damn."
"negative","Git is tricky that way."
"positive",":)  Will have a look."
"neutral","Tests are meant to raise potential issues not to add variation of the issue."
"neutral","I can see leaning toward to selects from the FLUSHER table with explicit checkpoints is a good balance for this case."
"positive","However the goal of the test was very good."
"neutral","I am not aware of whether we have test to fill the page cache with new data evicting all pages currently in the cache so the row count changes are written at a known point in time."
"neutral","And it will be a good test to have in turn of code coverage point of view. "
"neutral","Breakpoint handler frame is detected and processed specifically by unwinding algorithm."
"neutral","Ran for almost an hour this time."
"neutral","Dump looks similar to previous one."
"neutral","I addressed Shravan's request to add in the MRStreaming stuff into LocalLauncher and put in the jc.stop() calls after failed jobs in both Local and MapReduceLauncher."
"neutral","...and it seems like having 2 APIs KV and Cell for every method other than those that take Cell-types params..."
"neutral","Which methods we talking about here?"
"neutral","There a list?"
"positive","Thanks Pat."
"positive","I like this title."
"neutral","It is specific to what it is describing."
"neutral","Couldn't the NodeState implementations in question (StoreNodeAsState AFAICS) just use their id to implement hashCode()?"
"neutral","<joes4> This is a bug in FreeBSD's ldap support- sorry there's nothing we can do about it. "
"neutral","In pom.xml of tajo root you forget to change the tajo version to 0.8 at Line 76."
"neutral","Aaron  Go ahead."
"neutral","Patch that adds the fix to WebResponse"
"neutral","Some comments: 20."
"neutral","Log.truncateTo(): The following code seems to be used just for getting the first segment."
"neutral","22"
"neutral","ReplicaManager: 22.1 recordLeaderLogUpdate(): Could we rename it to recordLeaderLogEndOffset()?"
"neutral","22.3 readCheckpointedHighWatermark(): We should just read the HW from memory."
"neutral","The on-disk version is only useful on broker startup when we populate the in-memory HW using the on disk version."
"neutral","23"
"neutral","HighwaterMarkCheckpoint: Is it better to name the file "".highwaterMark"" so that it's hidden? "
"neutral","I applied the patch at revision: 599008."
"neutral","Still why do we hardcode these numbers e.g."
"neutral","port/src/lil/em64t/pim/m2n_em64t_internal.h: #ifdef _WIN64 const unsigned m2n_sizeof_m2n_frame = 120 #else const unsigned m2n_sizeof_m2n_frame = 104 #endif  vmcore/src/util/em64t/base/compile_em64t.cpp: // Stack size should be (% 8 == 0) but shouldn't be (% 16 == 0) const int ALIGNMENT = 0  Doesn't it worth to let compiler calculate such values? "
"neutral","It would be good if folks can use standard Java i/o idioms with Hadoop."
"neutral","http://www.ibm.com/developerworks/java/library/j-jtp03216.html  {noformat} OutputStream out = fs.open(...) try {   out.write(...) } finally {   out.close() } {noformat}  When multiple files are involved the best thing is to nest the try blocks."
"neutral","Shouldn't we try to make this idiom work well with HDFS? "
"neutral","I guess the gen stamp is unnecessary but the DN isn't going to automatically mlock newly appended data so the NN needs to somehow realize that the cached length is shorter than the new length and ask the DN to recache at the new length."
"neutral","Alternatively I guess the DN could automatically mlock appended data but there are quota implications there."
"neutral","On startup I agree that we can skip cache reports until the cache is populated."
"neutral","I guess I could have cleaned this up rather than just changing the default cache report period like Colin asked."
"neutral","Uploaded a patch that fixes the comments and includes the test"
"neutral","Thanks for the review."
"neutral","We used to do 'stopping'."
"neutral","Smile."
"neutral","I think just needed for this at mo."
"positive","That's a good point we should make sure that it doesn't decrease performance for one of the database types even if it increases it for Oracle (in which case making it configurable in oozie-site.xml would be a good idea too).  "
"negative","Sigh I don't like this overall if can't reuse everywhere."
"negative","Sorry to let you lose a wild goose chase."
"neutral","Because this neither-here-nor-there code-reuse seems not much useful."
"negative","This half-reuse is more confusing for new devs who see this code for the first time."
"neutral","fully agree Christian!"
"negative","Sorry probably a misunderstanding from my side...."
"neutral","I refereed to the [^v1-enable-wall-werror.patch] which contains {{-Wall -Werror}} and I thought it sould be {{-Wall -Wextra}}  However just add {{-Wall}}  to that patch makes absolutely sense and could be committed."
"negative","I meet the same problem on Eclipse recently but haven't figured out how to get through."
"negative","Sorry Chris  I missed it done !"
"negative","We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. "
"positive","(@ddlatham: thats kinda funny that you wrote the linked-to article -- it was a random google search)"
"neutral","Maybe you can paste a SOAP query example request and explain the wrong behavior and what it is you are expecting?"
"neutral","Change its variable name to be more intuitive. "
"neutral","you need to create system offering for system vms (ssvmcpvmrouter vm) and then you can upgrade to new system offerings it is only supported in vmware "
"neutral","[~smarthi] When I apply this patch the source code cannot be compiled."
"negative","One of the error is that hiddenActivations cannot be resolved."
"neutral","Another error is that the class Functions.NEGATE is misspelled as Function.NEGATE.    "
"neutral","If you have the opportunity to do it go ahead."
"negative","I'm very busy for the moment so I didn't know when I 'd be able to the change myself so if you can your contribution would be one more time really appreciated."
"negative","Oh I didn't consider one flow like after the edit log conversion immediately #store failed."
"neutral","Now again in the next trip of finalization it will throw NodeExistsException here it is really required to do the #store."
"negative","I misunderstood the case and sorry for the confusion."
"neutral","Patch looks good to me."
"neutral","I'm fine w/ not naming it Consumer - I agree it does not really consume it."
"neutral","But if we go with PayloadMergeProcessor we'll need PayloadMergeProcessorProvider and they become quite long names :)."
"neutral","I was thinking PayloadProcessor and PayloadProcessorProvider (have cool acronyms to PP and PPP) but then people might get confused that it processes all payloads (maybe before they are even written the first time) while it is actually invoked only during segment merges.I was following the *Consumer pattern I saw all over the place w/ SegmentMerger and thought that if someone ever reads SM code it will swallow easily another *Consumer one ..."
"neutral","So between PC PMP and PP - I prefer PP - the documentation should clarify what it does."
"neutral","But I'm open for suggestions."
"neutral","setting    set hive.script.auto.progress=true  seems to have no effect."
"negative","Aside from the job succeeding (it doesn't) what effect should I be able to measure (in order to see if this is doing anything)?"
"neutral","Abhinav can you also attach cloud_usage db dump."
"neutral","Need it to test the fix."
"neutral","I changed the ubuntu version too."
"neutral","By the way getCanonicalPath() performs actual file access may take long if drive is slow (e. g. Samba) may fail with exception if path is inaccessible at the moment (e. g. on network drive) etc."
"neutral","On the other hand getAbsolutePath() is purely logical and doesn't need file system access. "
"negative","You misunderstood the response: StopFilter indeed did not change."
"neutral","The change is now that in Lucene 4.0 all Analyzers are required to reuse TokenStream instances so the StopFilter is only produced only once in your application (when the Analyzer is created)."
"negative","You would need to implement session resume thats a whole new can of worms."
"neutral","This test pukes all over the place when the first test fails."
"neutral","Some of the other test cases in this class failed because that constraint error occurred?"
"neutral","There were most definitely 21 test case failures."
"neutral","<danielsh> Yes any23.zones.apache.org is the jail's hostname so use the IP it resolves to. "
"neutral","Yeah seems safe."
"negative","And the current behavior is irritating."
"neutral","Will commit a bit later unless somebody beats me to it."
"neutral","This symbol is not used for the Windows Netaccessor."
"neutral","Yeah?"
"neutral","Please watch the source tree over the next several weeks before our next release."
"neutral","This is the bridge code minus the redundant bit."
"neutral","I would like that add that the problem is highly reproducible."
"neutral","Looks great to me."
"neutral","Thanks Doug."
"negative","Sorry for a mess in uploaded files my connection got broken during first upload."
"neutral","These file describes my change:  derby1434-try2.diff (attached multiple times should have the same content) derby1434-try2.stat  "
"neutral","And it's somehow connected to https://issues.apache.org/jira/browse/DIRAPI-137"
"neutral","If we put this jar to bootclasspath we'll have at least 5% performance boost on HWA application ."
"neutral","btw: maybe we should add this Jira's as subtasks to HARMONY-5277 ?"
"neutral","As they're startup related."
"neutral","comments on phabricator"
"negative","Here are 2 patches ... one for adjustExamplePaths.bat & .sh and the other a new file holding 2 User Libraries ... UIMA_LIB & UIMA_AS_LIB Not sure where this should go ..."
"neutral","I guessed UIMA_HOME/config but could be /lib"
"neutral","The only thing that the convention plugin does at request time happens in org.apache.struts2.convention.ConventionUnknownHandler the rest is just configuration loading on start up you might want to put a breakpoint in handleUnknownAction and see what is going on."
"neutral","But both of those look fine to me."
"neutral","Hi  I have changed the rsync to rsync.eu.apache.org."
"negative","i found the class - so there is no bug - sorry"
"neutral","> Stage 2 btw will involve documentation."
"neutral","I'm not forgetting it :)   Did you forget it or did I miss it somewhere?"
"negative","I was not aware of being required to call that method."
"neutral","Thanks Mathias."
"neutral","Bringing into 0.90.0."
"neutral","Marking as critical."
"negative","Seems we didn't enforce an exec for sh but we did for fs."
"neutral","@Jon Thanks for committing it."
"neutral","The failure of GdiplusStartup happened to because this function was called from a native method with RSP not aligned to 16 bytes."
"neutral","It is not well documented in MSDN but it looks like RSP has to be always aligned to 16 bytes."
"neutral","Some functions don't require it but some do."
"neutral","A patch was made to the interpreter to fix this in assembly code so if a native method has an odd number of arguments additional 8 bytes are skilled by RSP to align it to 16 bytes."
"neutral","So I am likely going to work on this soon."
"neutral","What is the exact problem?"
"neutral","If it would as simple as just recreating ReplicationZookeeper or using RecoverableZookeeper J-D would have probably just done it :) "
"neutral","You forgot to mention the part where I said that I have absolutely no idea if MinSize is important for some other part of the code )  Also it looks like if we add a check in couch_db:doc_flush_binaries/2 to see if we're not streaming an attachment of unknown length and then pass that information to couch_stream:ensure_buffer/2 so that couch_stream can decide if it wants to allocate exactly the requested amount or some extra it'd solve the issue."
"neutral","The two issues mentioned by Tom has been fixed."
"neutral","The new patch is the whirr-168-3.patch file."
"negative","Igor sorry it took me so long to get back to this."
"neutral","Thanks for the patch."
"neutral","It works for me both in container and in testing with WicketTester. "
"negative","I found the (sad) attempt at a script you asked about and uploaded it to MAPREDUCE-4282."
"neutral","As I said on that thread I'm in a compilers class right now and I thought I might make a more ""enlightened"" attempt using lex/yacc soon and see where that gets me if no one else gets this done first."
"negative","Sorry for the delay."
"neutral","anyway if someone is brave enough to fix the ""attempt one"" script i wish them well ) "
"neutral","I added a rm -rf /tmp/h* to hadoopqa... and ran this again.... seems to be working:  https://builds.apache.org/view/H-L/view/HBase/job/PreCommit-HBASE-Build/7253/console  We'll see."
"neutral","by the way the only open impl of this algorithm i could find is at http://rrette.com/moman.html (ZSpell) in python."
"neutral","I might be on the trail of a java impl - get out the hounds!"
"neutral","If you do take hold of it do not hesitate to share :) The original paper and C++ code likewise melt my brain and I needed the algo in some other place."
"neutral","We can file issues with it as we find them."
"negative","I don't have resources to hand to test this at mo."
"neutral","Hi Deepa I looked at the transaction logs afaict this is not a bug rather the znode you mention is not deleted on session expiration because it was already explicitly deleted by another session."
"neutral","afaict things are working properly at least on the ZK side of things. "
"neutral","FWIW: this issue is a regression of JCR-890 i.e."
"neutral","the refactoring involved (r982520)."
"neutral","there might be more hidden issues like this."
"negative","but app developers should always explicitly set it based on their application  My guess is that a large enough group of people take the defaults that it matters."
"neutral","I wasn't talking about the perment schedule."
"negative","Excuse me for stolen assignement."
"neutral","I've saw this after completed the issue."
"neutral","I think it will be useful to standardize all the messages."
"negative","In current version the same error cause different messages because there are many commiters."
"negative","Must be: size >= 0!"
"neutral","Marking this an incompatible change so that it gets attention."
"neutral","Also setting webinterface.private.actions has other effects like enabling the 'kill job' and 'kill task' links on the Job web UI."
"neutral","In that case the NN should delay creating a replication-storm in the hope that the network partition gets resolved soon."
"neutral","Yep i am actually using just Pax Runner/Exam to start Ace stuff.. but i am not 100% sure about what the MuliFrameworkStarter is about.. what is it good for ?"
"negative","Sorry for the missing class src/java/org/apache/jdo/tck/lifecycle/StateTransitionsReturnedObjects.java."
"neutral","Checked in with revision 388211."
"negative","Qianshi is working on the SSL session reuse but this buggy Bug system does not allow him assign this ticket sigh"
"negative","Hi Guillaume  I did not have an answer right away so I sent you question to Leonard Rosenthol."
"neutral","Here is his response:  ""There is no reason to change the version in the header as the version can be anything (ISO 19005-2:2005 6.1.2)."
"neutral","As for the OutputIntent that is not necessary if all colors in the PDF are in a device independent colorspace (ISO 19005-1:2005 6.2.3.1)."
"neutral","In this case they are all in ICCBased Gray."
"neutral","Leonard""       BR  Bill Fausser   "
"neutral","That seems to work for me - thanks!"
"negative","It is not yet tested - I ran into strange build problems with APR. "
"negative","Done sorry for all the mess on a simple patch."
"neutral","David  I've done a little digging and have a question around:  OrderReadHelper.getOrderItemQuantityBd()  Firstly going back a while now this log:     http://svn.ofbiz.org/viewcvs/trunk/components/order/src/org/ofbiz/order/order/OrderReadHelper.java?rev=4367&r1=4281&r2=4367 shows a change to the strings that seems to make the first if statement redundant?!"
"neutral","I presume either that statement can now be removed or the original intention of the statement needs reimplementing?"
"negative","Keep repeating this and the problem just gets worse. "
"neutral","scheduleAtFixedRate ""Creates and executes a periodic action that becomes enabled first after the given initial delay and subsequently with the given period that is executions will commence after initialDelay then initialDelay+period then initialDelay + 2 * period and so on."
"neutral","(If you cast the Runnable in afterExecute to ScheduledFutureTask you can get access to the scheduling info.)"
"neutral","if get is causing the cancel even w/o any exceptions being involved then I guess you'll need to source dive in ScheduledThreadPoolExecutor to see what is going on."
"neutral","Here are two thread dumps:  sling6.thread_dump.01.txt was taken about 10 seconds after a shutdown of Sling was attempted."
"neutral","I include it because quite a few of the threads from the first dump have stopped by this point."
"neutral","thx todd missed the ant/ivy stuff update patch takes care of it (hopefully mavenized gridmix goes in soon and ant/ivy will go away)"
"negative","It was attached to the wrong bug."
"neutral","Thanks for the reference I'll look into it."
"neutral","[~egli] - can you reproduce?"
"negative","(back from holidays so a bit delayed but) I confirm Andrzej's suggestion -- a plain-text only summarized is ideal for clustering for example."
"negative","HTML is quite uncomfortable to work with."
"neutral","It would be great if you could work on it."
"neutral","Thus assigning the issue to you."
"negative","Hi Marco  I changed the name of patch because it was made in Java earliar sorry for inconvenience."
"neutral","I have uploaded the modified patch ""PartyCommunication.patch"" and it is ready for testing. "
"neutral","This is the reverse side of ARIES 399 which dealt with a deadlock in ServiceRecipe."
"neutral","Or at least the locks need to be much more fine-grained than locking the whole container."
"neutral","I hope the first approach as the more general solution will work though :)"
"neutral","i modified the test class from HADOOP-6148 (bigger is better) the result is:   ||bytes||PureJava MB/sec||Native MB/sec||Random PureJava MB/sec||Native MB/sec|| | 1"
"neutral","I fixed the build failures on 4.1 this morning."
"neutral","I'm doing an automated test as well."
"neutral","Will close this ticket if there are no issues."
"neutral","FAILURE: Integrated in Hadoop-Yarn-trunk #344 (See [https://builds.apache.org/job/Hadoop-Yarn-trunk/344/]) HDFS-5041."
"neutral","Add the time of last heartbeat to dead server Web UI."
"negative","Sorry for the mistake."
"negative","Not sure I want the transient inability to clean up some local log or other trivial task to kill a whole pig job?"
"negative","First guess: something's getting confused about reversed-ness."
"neutral","Is that part of the test in question?"
"neutral","lifecycle management up to a separate container  Agreed and my patch also contains a TODO for that."
"neutral","Similar to all other plugins the life cycle hook should be pluggable in a sense that you can deploy them e.g."
"neutral","in an OSGi container as a separate bundle."
"neutral","Instead of hardcoding the hooks we could introduce a LifeCycleHookProvider similar to ValidatorProvider we already have."
"neutral","Subject.doAs tricks  Good point."
"neutral","I'll try the approach you suggested."
"neutral","api_key and secret_key are not required."
"neutral","data sync is external to cloudstack"
"neutral","Thank you Ole!"
"neutral","Committed v2 patch to trunk with revision 508383."
"neutral","Committed to HDFS-3042 branch."
"neutral","I said above that the earlier patches were lost but nope there they are."
"negative","Sorry I took Martin's comment to mean the patch was committed and issue closed which certainly discarded all the patches the first time around."
"neutral"," What platform?"
"neutral","Have you tried the standard maven untangling tricks like deleting ~/.m2?"
"neutral","We need to make this configurable before we can apply this patch to the trunk (unless i have misunderstood the effect)."
"neutral","Thanks Cyriaque."
"negative","I don't know what just happened."
"negative","The patch went to the wrong bug."
"neutral","> Another thing: is the try ... catch good or bad?"
"negative","Our caller may not notice what happend right now."
"neutral","I guess will be better not catch since until now was not being catched and will be good to propagate upwards."
"negative","Sorry for my poor review didn't notice try/catch :("
"neutral","v2 removes some dross included by misstack."
"neutral","You could easily test if it is due to felix by switching to equinox if the effects are still there blame it on pax web or dosgi."
"neutral","This jira is unassigned but contains a patch that needs to be reviewed for inclusion in 1.1.1."
"neutral","Would a new configuration boolean 'fs.manual.shutdown' be adequate for your needs?"
"neutral","You could programatically set this before getting your filesystems and when set true the shutdown hook would not be added."
"neutral","Vinay thanks for working on this."
"neutral","Some comments:  The new method added to Namesystem is better to # pass BlockInfoUnderConstruction # call it as isInSnapshot and # do not throw IOException."
"neutral","{code} //Namesystem.java public boolean isInSnapshot(BlockInfoUnderConstruction block) {code} In the implementation in FSNamesystem it should try-catch the UnresolvedLinkException and log it as an error since the full path obtained from a file should not have unresolved link."
"neutral","Second question: Why adding DFSTestUtil.abortStream(..)?"
"negative","It does not look very useful."
"neutral","I appended the information to the end of the file."
"neutral","You have the ability to add users to the mina group in svn not to the group on people.a.o."
"neutral","To grant new users commit access check out https://svn.apache.org/repos/asf/infrastructure/trunk/subversion/authorization and add the appropriate usernames to the mina= line in the [groups] section of the asf-authorization file."
"negative","I did it wrong this time."
"negative","No idea about the issue resolution/if it's still active but I'm afraid that by no stretch of the imagination can it be termed a ""Critical"" issue."
"neutral","shifted as agreed during the IRC release preparation meeting"
"neutral","thx to Cristi Toth  for his patch"
"neutral","Pull out the RopeTransport stuff fix the bug and add in the graceful degradation and I'm happy to see it pushed :)"
"negative","Sorry I had attached an older version... let's try this one."
"neutral","I guess it's OK to put it in trunk."
"neutral","I did not write it in a way that fits in with the rest of the implementations though."
"neutral","No unit tests either yet."
"negative","However I figured it was better to get it in the public domain sooner and let the iterative process do it's work."
"negative","This is only a problem with exceptions from java."
"neutral","* regular business exceptions work."
"neutral","Resubmitting and making it a blocker for 0.22"
"negative","Sorry I kind of forget about this one."
"neutral","I'm good with the last version of the patch of just adding a dclocal read repair chance."
"neutral","So I went ahead and made the change."
"neutral","It's uploaded here and on review board."
"neutral","Removed version-infomation znode."
"neutral","More like can't fix."
"negative","Bugs like this make me sad."
"neutral","Integrated in Hadoop-Mapreduce-0.23-Build #9 (See [https://builds.apache.org/job/Hadoop-Mapreduce-0.23-Build/9/])     HADOOP-7608."
"neutral","Contributed by Alejandro Abdelnur."
"neutral","@Matthew   If you can contribute a section on SPNEGO authentication to the HttpClient tutorial I'll commit your code to the official 4.1 branch of HttpClient  http://wiki.apache.org/HttpComponents/HttpClientTutorial  Oleg"
"negative","Sorry for the delay I'm recreating the mirror now."
"neutral","Note that I was seeing the dreaded ""Delta source ended unexpectedly"" error at around revision 733924 [1] so I had to set the mirror to start the mirrored version history from after that."
"neutral","[1] https://svn.apache.org/viewvc?view=revision&revision=733924"
"neutral","If this is the case this file must be returned."
"neutral","Tom no problem please see WHIRR-634 and WHIRR-635."
"neutral","Thanks Graham"
"neutral","populated see r2083"
"neutral","trivial change to make the minSize be 1 byte."
"neutral","I think this should be fine for all of the cases I could find where we use this function."
"neutral","The precommit failures are unrelated to the issue at hand."
"neutral","commons.net 3.0.1 Thsi application is too big RMI is in Jconsole.I myself dont use.I just use ftp.listfiles."
"neutral","Also adding some extra tests for newline splitting - currently this coverage is lacking."
"negative","Brandon sorry."
"negative","I misread."
"negative","Ignore comment.  "
"neutral","Nothing out of the ordinary here:  % host -t mx laguna-industries.com laguna-industries.com mail is handled by 20 mail.phnx.uswest.net."
"neutral","laguna-industries.com mail is handled by 10 mail.laguna-industries.com."
"neutral","% host  mail.phnx.uswest.net."
"neutral","31.195.231.63.in-addr.arpa domain name pointer mpls-pop.inet.qwest.net."
"neutral","qmail chose the secondary MX (which is the mpls-pop.inet.qwest.net) probably because it could not reach the primary MX."
"positive","Nothing wrong everything is cool."
"negative","Seems to be a faulty mailserver setup at laguna-industries.com."
"negative","Unfortunately in these days where everyone that can put a CD the right way up in a drive is a Linux/Unix/Windows/Internet Expert this has become pretty common."
"positive","+1 great job pat."
"positive","+1 on intent from looking at what the patch fixes."
"neutral","getUserInSystemGraph usisng a priviledged block to access the system graph I don't think this should be done here as the result is no of you if the caller has no access to the system graph."
"neutral","On 2008-03-06 08:00:48.178 bendalton commented: FLV video of the bug in question with Snitter On 2008-03-06 08:01:57.860 bendalton commented: This bug was first discovered in an application I'm working on."
"neutral","(ie this is an AIR bug not a Snitter bug)"
"neutral","Where is the 'Grant license to ASF for inclusion in ASF works' for the patch"
"neutral","Thanks Willem."
"neutral","I will update the docs (probably this weekend when I find some time)"
"neutral","Updated patch with new file."
"neutral","Forget git add get sad..."
"neutral","The patch looks good to me."
"neutral","{noformat} _harMetaCache {noformat}  Also this is meant for trunk only?   "
"neutral","It would be *highly* preferable instead to *not* include the BoostMonitor.cpp change as both are inter-dependent."
"neutral","Alternatively I don't know what is the compiler error on Debian but it may very well be missing the include inside BoostMutex.cpp:  {code} #include <boost/thread/mutex.hpp> {code}  Thanks!"
"neutral","Will take a closer look."
"positive","Nice work [~stepinto] !"
"neutral","Can this ticket me marked as resolved as implementation done for portabl IP"
"negative","@Luke Sorry for the late attaching latest version patch"
"neutral","Is the null check necessary?"
"neutral","the underlying protobuf handles the null properly."
"negative","RMAppAttemptImpl.recoverAppAttemptTokens()  Looks like all changes in RMAppImpl are unnecessary."
"negative","Bug in existing testDelegationTokenRestoredOnRMrestart()."
"neutral","The assert check should be made for rm1 and also for rm2."
"neutral","{code}     // start new RM     MockRM rm2 = new TestSecurityMockRM(conf memStore)     rm2.start()      // verify tokens are properly populated back to DelegationTokenRenewer     Assert.assertEquals(tokenSet rm1.getRMContext()       .getDelegationTokenRenewer().getDelegationTokens()) {code}"
"neutral","try the commands  {code} git checkout cassandra-1.2 patch -p1 < 5234-3-1.2branch.txt  {code}"
"neutral","Fixed by making the url absolute before passing it to the web container."
"neutral","Looks great Todd."
"neutral","Could we keep this DataOutputBuffer for reuse?"
"neutral","If I'll come across Xerces again I'll try it."
"neutral","Thanks Vijay."
"neutral","I can see why the test case just checks that the error string includes the exception text ""foo""."
"negative","That is a bit too lax I think."
"neutral","The problem is not that the exception text is lost completely it does come through just that it is wrapped in an AvroRuntimeException(""Unknown datum type: ""+datum) error."
"neutral","So instead of the expected ""java.lang.RuntimeException: foo"" text being sent you get ""org.apache.avro.AvroRuntimeException: Unknown datum type: java.lang.RuntimeException: foo""."
"negative","The cause is that the call to SpecificResponder.writeError in Responder.respond ultimately calls GenericData.resolveUnion which in turn calls GenericData.getSchemaName before the line where the UnresolvedUnionException gets thrown."
"negative","I am new to Mina and the whole environment."
"neutral","Anyway I am creating a project that began with 2.0.0-M3 and is now using 2.0.0-M4."
"negative","Any word on whether it will be fixed?"
"neutral","that it's a huge patch is exactly why I don't want to take a ""let's just commit it and clean it up later"" approach."
"neutral","Make sure to use the hsync api for persistency guarantees."
"neutral","Do you mean you checked your proposition or mine?"
"neutral","Mine is not thourougly thought it's just a suspenders AND belt solution."
"neutral","Also by ""working"" do you mean that you checked also for (undesired) side effects?"
"neutral","I would like to show new API design first."
"neutral","That's why I have posted my last patch."
"negative","Sorry for being confusing."
"neutral","Attaching patch file AVRO-957.patch:  We (Hitwise Pty Ltd) hereby assign all rights to the code contained within this patch over to the Apache Software Foundation (ASF) under the Apache Licence."
"neutral","I worked with this on Danushka and the following fix worked for us."
"neutral","We have done pretty intensive testing and believe this fixes the problem."
"neutral","Here I am removing the subscription list impl and implementing it using ConcurrentLinkedQueue while keeping the interface intact as much as possible."
"neutral","QPID-3319.patch has the fix and QPID-3319.patch.2 and QPID-3319.patch.3 fix two other classes that cause a compilation error when the QPID-3319.path is applied.  "
"neutral","Hi Carl I've made the changes JAVA_HOME and README.txt suggested by you."
"neutral","I tested the JAVA_HOME change in Linux and it doesn't seem to work (unset JAVA_HOME and launch Eclipse for debugging)."
"neutral","Can you try it on Mac and see if it works?"
"neutral","Thanks Thomas committed to 3.4.0."
"neutral","Another interesting message from the log  258766 (http-0.0.0.0-8443-Processor2) [                Log.java:103:WARN ] Create Payment Application: Amount to apply [36.76] is greater than the outstanding amount [0.0] of the invoice [10030]."
"neutral","Creating Payment Application for outstanding amount [0.0] instead."
"negative","I am not really sure what does the receive payment do before the shipment it doesn't sound as if it is doing what we expect it to do."
"neutral","There are a few considerations to be careful about: 1) The hostname in service could be a vip name."
"neutral","One way to address it is to get the ip address from the hostname service and use that for matching but that needs a dns lookup."
"neutral","2) Dns lookup in token selector would be invoked for every connection using token authentication."
"negative","Incomplete example."
"negative","Unable to reproduce issue."
"positive","Sounds good Claudio."
"neutral","I used to have the subset of in-memory partitions maintained as a sliding window (i.e."
"neutral","We can go back to something like that if we want to manage that subset more intelligently (2)."
"neutral","As I explained the XSL files have nothing to do with FOP so its impossible  for FOP to tell you which file/line number in XSL stylesheet(s) the problem  lies at."
"neutral","FOP can only tell you which line in the single FO file the error  occurred at."
"negative","Oh ok."
"neutral","I'll focus my efforts on the compile targets then."
"neutral","We'll have plenty of time to go through the bundles later."
"neutral","gora-cassandra is patched to work with this prove of concept (It's just a one-liner in CassandraStore)."
"neutral","I meant if someone eventually uses CassandraClient directly this will break."
"negative","And it will break ugly everything seems to work but data is never streamed to cassandra."
"neutral","#NAME?"
"neutral","(HDFS-2468) - throw IllegalArgumentException if setOwner with both owner and group empty."
"neutral","(HDFS-2438) - throw FileNotFoundException if getFileStatus on non-existing file."
"neutral","(HDFS-2508) - changed file checksum json response root from ""MD5MD5CRC32FileChecksum"" to ""FileChecksum""."
"neutral","(Thanks Arpit for the suggestion.)"
"positive","Seems to work reliably now."
"neutral","I would prefer to get rid of the sleep again though."
"neutral","Is it possible to signal from the ServiceTracker to the test that the servlet is installed?"
"neutral","I believe [~bikassaha] meant to resolve YARN-1068 and not this JIRA."
"negative","Sorry this affects 0.9.3 version too."
"negative","Tests no longer sleep"
"neutral","v5 uses a small batch size and eagerly sends out ""incomplete"" batches if the reducer falls behind"
"neutral","yep +1 to close."
"neutral","I took care of this already."
"neutral","Santiago and I  have removed the readExternal() writeExternal() methods (from interface Externizable) and instead rely on readObject() writeObject()."
"neutral","We still implement the Serializable interface."
"neutral","We marked the TransformerFactoryImpl field in the TemplatesImpl class as transient to make sure it does not get serialized."
"neutral","Here is a JAXP program that I wrote that shows how this fix was tested:  import javax.xml.transform.stream.StreamSource import javax.xml.transform.stream.StreamResult import javax.xml.transform.Transformer import javax.xml.transform.Templates import javax.xml.transform.TransformerFactory import java.io.FileOutputStream import java.io.ObjectOutput import java.io.ObjectOutputStream import java.io.FileInputStream import java.io.ObjectInput import java.io.ObjectInputStream import org.apache.xalan.xsltc.trax.TemplatesImpl  public class ProtoTemplates {    public static void main(String[] args){         ProtoTemplates app = new ProtoTemplates()         app.run(args)    }     public void run(String[] args){         if (args.length != 2) {             usage()         }         String inputFilename    = args[0]         String stylesheet       = args[1]          Transformer transformer         TransformerFactory factory = TransformerFactory.newInstance()          try {             FileOutputStream fout = new FileOutputStream(""MyTemplates.ser"")             ObjectOutput out = new ObjectOutputStream(fout)             Templates templates = factory.newTemplates(                 new StreamSource(stylesheet))             out.writeObject(templates)             out.flush()             out.close()              // try to use the serialized  templates object this will             // create a new Transformer Factory see TemplatesImpl.java             // readObject(...) method."
"neutral","This problen is there in the tests below as well   IHeaderBlockTest1 IHeaderBlockTest2 IHeaderBlockTest3 IHeaderBlockTest4 IHeaderBlockTest5 IHeaderBlockTest6 IHeaderBlockTest7 IHeaderBlockTest8 INamespaceTest1  "
"negative","Sorry this should be YARN JIRA - filed YARN-350 instead"
"neutral","ant tests passed on my box."
"neutral","Integrated in Cassandra #446 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/446/])     use cfid instead of name in CBL."
"neutral","patch by gdusbabek reviewed by jbellis."
"neutral","Thus fetchInsertIterator could be made private."
"neutral","This will always work irrespectively of the combination of various underlying technologies and it will be a thread-safe solution :  public class GroupsResource {      private UriInfo uriInfo     private GroupResource gr1 = new GroupResource()      @Context     public void setUriInfo(UriInfo ui) {         uriInfo = ui         gr1.setUriInfo(uriInfo)      }      @Path(""group1"")     public GroupResource group1() {         return gr1     }      @Path(""group2"")     public GroupResource group2() {         GroupResource gr2 = new GroupResource()         gr2.setUriInfo(uriInfo)          return gr2     }  }  It will also work well in cases when users try to do proxy-based client invocations as client proxies do not support @Context parameters on resource methods."
"neutral","In meantime I will see what I can do with respect to the context injection into subresources... Perhaps in some cases modifying the subresource classes with extra methods might not be an option. "
"neutral","But that state is only in the class not in the object"
"negative","Sorry if this spam's things however it's unlikely that I'll work on these."
"negative","Maurice I don't have such option or maybe I don't know where it is."
"negative",":) Sorry about that."
"neutral","I'll upload example once again in 2 hours."
"negative","Sorry about the noise was trying out the precommit job."
"neutral","I've just seen that you attached a patch to this issue."
"negative","I was in too much of a hurry sorry hold on a sec."
"negative","Sorry I see that you say the same Mike :)"
"negative","Sorry for the huge delay Fabio."
"neutral","I think it's a borderline class - architectually good for Lang but the Math guys are going to have a better idea about the complexities to be found."
"neutral","Will nudge to see what people think."
"negative","yup sorry just fixed."
"negative","I screwed up the encoding of the stopwords file (sorry)."
"negative","So I also changed a test to test a non-ascii stopword :) "
"neutral","> now this is really kewl )   Very 'kewl'."
"neutral","I was somehow under the impression you were writing an Eclipse plugin."
"negative","Sorry about the confusion before"
"negative","Sorry."
"negative","Sorry folks the full fix was committed in rather a messy manner due to some platform specific issues."
"neutral","The full list of commits is:  http://svn.apache.org/r1477236  http://svn.apache.org/r1477366 http://svn.apache.org/r1477698 http://svn.apache.org/r1477771 http://svn.apache.org/r1477784"
"negative","Sorry didn't look at the code until commit...  Can you test making it hash to a Long or a 8-byte ByteBuffer?"
"negative","Sorry - the above comes across as terse."
"negative","If you know of a way please describe it."
"neutral","just uploaded."
"negative","Sorry."
"negative","Ha sorry Varun thanks for the reminder I will have a look at it soon..."
"negative","Sorry."
"neutral","MAPREDUCE-1813 has fixed the NPE problem."
"neutral","They met the same bug with us."
"neutral","You're right looks like this is already the desired behavior."
"negative","Sorry for the wild goose chase!"
"negative","Sorry db name is TPCDB user name TPC pwd whatever..."
"negative","Sorry my code base is a little old looks like HADOOP-9147 add some new test in TestFileStatus. "
"negative","I'm sorry."
"negative","Sorry I hit close by accident."
"negative","Sorry I've been MIA on this issue."
"negative","I haven't had any time to try re-upgrading after having to back out 2.0.8 but I will be sure to let you know how it works out as soon as I get the opportunity."
"negative","Sorry for that."
"neutral","Here is the new file."
"negative","Sorry missed that select-box."
"neutral","1"
"negative","[~shazron]Sorry that was weird."
"negative","Missed 2 new files - sorry !"
"negative","Sorry no longer working on this"
"negative","Sorry patch is attached "
"negative","On 2008-10-20 11:43:52.354 woflexair commented: Joan  sorry for the noise in the bugbase but it's not a bug."
"neutral","The background image is a 2000x2000 gif image with transparency and then the bitmap is very big."
"neutral","2000*2000*4 = 16 Megas."
"negative","Sorry once again for the wrong report Stephane"
"negative","Sorry I forgot to change the priority of this one."
"neutral","It's not a major one but it would be a ""nice to have"" especially with the popularity of web services growing like it is."
"negative","sorry."
"negative","Sorry that should have said fixed via HADOOP-4980 not 6980."
"negative","Sorry about the report."
"neutral","Turns out that upgrading git (from 1.6.4 to 1.8.1) fixed this."
"negative","Ugh sorry :(  Thanks!"
"neutral","Uploaded new patch with no compilation errors."
"negative","Sorry I didn't use your patch but I think you'll like the end result."
"negative","Some file were missing in the last patch sorry."
"neutral","Trove's licensing won't be changing."
"negative","The biggest problem is that we've had too many committers over the years and we'd have to get all of their permission to change it."
"negative","So sorry I can't be more obliging."
"negative","Last try."
"negative","Sorry."
"negative","sorry.. redeploy patch"
"neutral","Since the change is already included in HIVE-5741 I will mark this one resolved."
"negative","Sorry for the trouble Vikram!"
"negative","Sorry for the misspelling )"
"negative","sorry for your time."
"negative","I must have looked at this before my morning coffee.."
"negative","Sorry -) +1 "
"neutral","Redoing the before/after code below:  Before:        if (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         }  After:       if(!msg.isResponseRequired() && (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         } "
"negative","sorry...."
"neutral","Here is a url with a frame."
"negative","Sorry about that...  http://bit.ly/12UiaS"
"negative","Sorry Thiru I hope you haven't already started working on this!"
"negative","sorry."
"negative","Sorry misunderstood the issue!"
"negative","Sorry for the delay."
"negative","sorry for delay"
"neutral","[~lhofhansl] Yea...."
"negative","Sorry for the delay was away."
"negative","Sorry."
"negative","This was my bad."
"negative","Sorry it seems I forgot a few references to 2.0.2 in ./deps/cxf-all I'm attaching a new patch to fix these references."
"negative","Stroooong ++++++1  I wanted to do that long time but some tests were made me afraid."
"negative","Sorry that should be  FileChannel inputChannel = input.getChannel() FileChannel outputChannel = output.getChannel()  in the try block. "
"negative","Sorry [~svenkat] I just committed this."
"neutral","[~shwethags] Can you please fix this right away ?"
"negative","No sorry."
"negative","Sorry I missed the ""overwrite"" keyword."
"negative","Sorry everyone."
"negative","sorry last patch was missing new files"
"negative","Sorry Avdhesh I forgot to add these two files to the patch here is the new patch containing the missing files"
"neutral","Mike I can take this one if you want..."
"negative","Sorry."
"negative","The problems I was talking about are mostly fixed by [HADOOP-3575] and [HADOOP-3480]."
"negative","I opened [HADOOP-3607] to fix a wrong URL but appart from that I don't there's still references to the old structure."
"negative","no sorry - priorities have been shifted around..."
"negative","Sorry about that."
"neutral","As expected thanks."
"negative","Sorry  fixed."
"negative","Sorry Gav DONE Committed @revision 2487."
"negative","Sorry but look at mapSubtract and further down in the source you will find plenty."
"negative","Thanks for the report and sorry its taken so long to fix it."
"negative","well sorry i didn't upload the right files"
"negative","Whoops sorry."
"neutral","I'll look into it."
"negative","Sorry about the trouble."
"neutral","Committed Ron's patch."
"negative","Actually that's what this change did sorry for the noise."
"negative","Sorry for the noise.."
"negative","Completely missed issue 614.."
"negative","Sorry typo:  ""our part"" in place of  ""one part"" above."
"negative","Sorry I thought issue (and provided patch) were about cocoon-servlet-service-impl used by either C2.2 and C3 but only now I see that instead they are related to cocoon-servlet-service-components (C2.2 only)."
"negative","Sorry about the error guys."
"neutral","It was meant to be ""super.initialize(context) line in its initialize(UimaContext)"" :) "
"negative","sorry this bug is *not* fixed."
"neutral","The patch in FOP-1099 fixes it though."
"negative","Sorry."
"neutral","I just saw that you commited Code that you did not write about here...."
"negative","Sorry yes I believe this has been resolved."
"neutral","The problem here was simply that an EJBs class may not be one of its BeanTypes."
"neutral","Just picking a type from one of the types was a simple enough solution."
"negative","Sorry for the spam - but which test method - can't find any related to the SnapPuller on trunk."
"neutral","But may is better to have no test method than the one with 10 aspects."
"negative","Sorry about that."
"neutral","[~appodictic] Sounds good and thanks!"
"negative","Yes the patch is badly named - sorry!"
"negative","Sorry attached the file to the wrong issue."
"negative","Sorry about that."
"negative","I have a really bad habit of not reading thru all the bug comments before asking questions."
"negative","Sorry I tought I could commit this patch but I did not realize that one of the files is in the framework (and I have not access to it). "
"negative","Sorry on holiday last week and just catching up."
"negative","Thanks so much sorry that this isn't in the appropriate place."
"negative","Sorry guys I've been pretty busy @ work but I have been watching this."
"neutral","I'll try to test out the patch this weekend and let you know how it goes."
"neutral","Yes just made the same observation."
"negative","Sorry https://bugzilla.mozilla.org/show_bug.cgi?id=514760 is related but not same."
"negative","SorryI haven't tried you patch."
"negative","Sorry for the noise."
"neutral","Thanks. "
"negative","Sorry I meant to have this patch in sooner but got quite busy I expect to have it soon."
"negative","I missed the context."
"neutral","Patch in gzipped form."
"negative","For some reason I couldn't upload the straight patch."
"negative","Sorry guys"
"neutral","of course!"
"negative","Sorry - the federated build is still working out kinks..."
"negative","The problem is that it builds awt and that requires some dependencies."
"neutral","I'll add a README"
"neutral","This is is my todo list still but hasn't risen to the top."
"neutral","Yeah we can do it in 0.8.1 which should happen fairly quickly after 0.8 but we are really trying to lock down 0.8 to critical fixes and this is more of a new feature (though obviously desirable)."
"negative","Sorry for the hassle."
"negative","WOW....you are right...I'm deeply sorry to bother you guys (and I'm also a bit embarrassed)."
"neutral","Looks like there's a code freeze for 2.1.8 happening right about now but this still hasn't been committed."
"neutral","Is there a chance to get it in?"
"negative","Sorry to nag."
"neutral","Here is a fixed patch."
"negative","Sorry for that."
"positive","Fixed then :)"
"neutral","I think this was a dud."
"negative","Sorry for the noise."
"negative","Aaron sorry about this."
"negative","The guy on our team that was going to do this was swamped so I re-assigned this to you."
"neutral","Will take a look at it."
"neutral","I didn't 'svn up' before I looked at the code :)."
"negative","Sorry for the noise."
"negative","My patch wouldn't compile."
"negative","Here is addendum to fix (Sorry about build breakage)"
"negative","Sorry you're right."
"negative","Line 1664 (sorry the 0.94 codeline)"
"neutral","It's the ObjectMessage that could alternatively be sent as an XStream message right?"
"negative","Sorry about that fixed now."
"negative","sorry about this."
"neutral","i committed GIRAPH-90 with wrong reference in commit message."
"negative","Tried some more stuff and realized I was doing it wrong."
"negative","Sorry."
"negative","Sorry here's the test that reproduces the issue."
"negative","Sorry if this spam's things however it's unlikely that I'll work on these."
"negative","sorry old xml here is the used one:  <?xml version=""1.0"" encoding=""UTF-8""?> <root><value>?“?“??“¦ und ??????"
"neutral","1"
"negative","Sorry for the super-slow uptake on this the new job is using up all of my limited brain resources. "
"negative","s/[~apurtell]/[~lhofhansl]/  Sorry guys."
"neutral","Switched to @GeneratedValue(strategy = GenerationType.TABLE) for all entities rave-portal was using GenerationType.SEQUENCE (incompatible with MySQL) while rave-shindig was using GenerationType.IDENTITY (incompatible with Oracle)"
"neutral","Eventually I decided to include just one patch file (instead of code and test) since it was simpler after all."
"neutral","Please be sure to review the following: # Collector class and documentation."
"neutral","One underlying cause of this issue is QPID-4731 "
"negative","Sorry that I think I missed some discussion in the mailing list."
"neutral","The implementation and test and BreakIterator is attached."
"neutral","I saw this behavior in a stress test just now as well on tip of 20."
"neutral","New patch removing ""preserve holes"" option from AnalyzingCompletionLookup: you can simply tell your StopFilter whether or not holes are meaningful."
"neutral","Cheers  Mick"
"neutral","This code is generated."
"neutral","Supplemental patch committed."
"neutral","I'm leaving this issue open for further discussion."
"neutral","Committed to trunk."
"neutral","3.x does not have a mechanism to pass state across core reloads and that's a change I'd rather leave to 4.x."
"neutral","Might simply be best to track all directories and close them on shutdown."
"neutral","Shazron  I am using alert to visually notify myself."
"neutral","Inferring that it might make a difference based on your comment I tried using 'console.log()' and the unexpected behavior was no longer present."
"neutral","Reviews appreciated.""180"
"neutral","Edited these issues to set the fix version."
"neutral","Integrated in Hadoop-Mapreduce-trunk #1386 (See https://builds.apache.org/job/Hadoop-Mapreduce-trunk/1386/) YARN-209. Fix CapacityScheduler to trigger application-activation when the cluster capacity changes. Contributed by Zhijie Shen. (Revision 1461773) Result = SUCCESS vinodkv : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1461773 Files : /hadoop/common/trunk/hadoop-yarn-project/CHANGES.txt /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/main/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/LeafQueue.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/TestRM.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/TestLeafQueue.java"
"positive","Thanks for the patch"
"neutral","Changed MULTI_TEXTVALUE_SEPARATOR into a property configurable by injection of constant named xwork.validatorfileparser.multi_textvalue_separator. This makes it possible to have empty String as 'separator' if it apllies to your particular platform"
"positive","Patch Applied. Good Work Adrian!"
"neutral","Venu committed your patch. It's in Xerces 2.6.0. Please verify."
"neutral","All of the components in the configuration get reset before parsing begins. This gives each component an opportunity to read features and properties from the configuration"
"neutral","Reporter took back the issue."
"neutral","As a work around"
"neutral","patch in cvs. Could you please verify?"
"positive","Verified"
"neutral","*** Bug 9236 has been marked as a duplicate of this bug. ***"
"neutral","*** Bug 8704 has been marked as a duplicate of this bug. ***"
"neutral","I think you want the XMLBEANS project"
"neutral","I checked that this bug was fixed in version 2.5.2."
"neutral","Closing this issue. Please re-open if you have a testcase."
"negative","I think with the latest code"
"negative","I wasn't able to reproduce the problem with the attachments. I saw appropriate error messages"
"neutral","Retest shows Running xalan on lre02 <?xml version='1.0' encoding='UTF-8'?> <out xmlns='www.lotus.com' xmlns:ped='http://tester.com' english='to leave'/> Running XSLTC with Xerces Parser on lre02 <?xml version='1.0' encoding='UTF-8' ?> <out xmlns:ped='http://tester.com' xmlns='www.lotus.com' english='to leave'/>"
"neutral","Very cool. Thank you."
"negative","You are mixing runtimes. You must link _all_ executables with the same run- time library. For release"
"neutral","Integrated in Struts2 #545 (See https://builds.apache.org/job/Struts2/545/) WW-3881 allows new html input types (Revision 1397712) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/core/src/site/resources/tags/ajax/autocompleter.html"
"neutral","I'll update the javadoc accordingly."
"neutral","See my comment in WICKET-3093."
"neutral","Integrated in Apache Wicket 1.4.x #436 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/436/]) ?•?ä?•?ä?•?ä?•?äWICKET-3413 FLAG_INHERITABLE_MODEL and default model change reset 'inherited model' flag if model changed and a new one is not IComponentInheritedModel"
"negative","Sorry"
"neutral","this will be tackled when we improve ajax"
"neutral","1.3.x is no longer maintained outside of security-related issues"
"neutral","seems like all subtask as resolved"
"neutral","A RangeValidator exists by now which looks very similar to yours."
"neutral","Fixed in trunk (r555005)."
"neutral","behvaiors:ajax calls is not always 1:1. some behaviors are purely clientside. also"
"neutral","Updated version of the patch. Removed the setter for the log storage provider in the stanza relay"
"positive","Looks solid. I'm okay with resolving this one."
"negative","We'll look at the issue for 1.1"
"neutral","This issue is maybe related to UIMA-1408."
"positive","To test this"
"negative","Fixed. Sorry folks"
"neutral","I've just made some observations on the tuscany-user mailing list which should appear in the mailing list archives shortly"
"neutral","reattaching with grant of license"
"positive","Patch applied. Thanks!"
"neutral","as for V2.1.4 and later"
"neutral","Proposed patch."
"positive","Reviewed and tested. Looks good so far"
"neutral","This is on top of http://svn.apache.org/repos/asf/myfaces/trinidad/branches/2.0.0.1-branch"
"neutral","Appled patch with some changes to compile with the new public rendering API."
"neutral","in branch"
"neutral","The above code is a part of a dataTable of course ..."
"neutral","TagSoup 1.2.1 is finally available"
"neutral","Integrated in Thrift #426 (See https://builds.apache.org/job/Thrift/426/) THRIFT-1532/ THRIFT-1475 - fix record generation for erlang (Revision 1303663) Result = SUCCESS molinaro : http://svn.apache.org/viewvc/?view=rev&rev=1303663 Files : /thrift/trunk/compiler/cpp/src/generate/t_erl_generator.cc /thrift/trunk/lib/erl/Makefile.am /thrift/trunk/lib/erl/test/Thrift1475.thrift"
"positive","Ah"
"positive","Great! I'm glad you found it helpful."
"neutral","Duplicate of TAPESTRY-1988."
"positive","Thanks for the issue / steps to resolve. Pretty much did what you said verbatim. (as it worked out on the other regexp issue)"
"neutral","patches applied"
"neutral","Fixed in the trunk and branch"
"neutral","Fixed in nightly build 20010612. Will be fixed in Struts 1.0 final."
"neutral","Each instance in SQL Server gets its own port number. As long as the port number for the SQLExpress instance is accurate it should work okay."
"neutral","After the changes the error no longer appears in nightly build results. Closing as Fixed."
"neutral","All third party repos are removed for released artifacts. The only exception is the metaxa engine which will be excluded from the release."
"neutral","Looks like STANBOL-258 describes the same Issue."
"neutral","Fixed in revision 1073288"
"neutral","Committing to https://svn.apache.org/repos/asf/mina/sshd/trunk ... M sshd-core/src/main/java/org/apache/sshd/client/UserAuth.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthAgent.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPassword.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPublicKey.java M sshd-core/src/main/java/org/apache/sshd/client/session/ClientSessionImpl.java M sshd-core/src/main/java/org/apache/sshd/common/Session.java M sshd-core/src/main/java/org/apache/sshd/common/session/AbstractSession.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/channel/ChannelSession.java M sshd-core/src/main/java/org/apache/sshd/server/command/ScpCommand.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/session/ServerSession.java Committed r1039541"
"neutral","I haven't seen any bad behavior. I was using open ssh to test this. I used the escape character"
"neutral","[branch_4x commit] Shalin Shekhar Mangar http://svn.apache.org/viewvc?view=revision&revision=1444786 SOLR-4426: NRTCachingDirectoryFactory does not initialize maxCachedMB and maxMergeSizeMB if <directoryFactory> is not present in solrconfig.xml"
"neutral","removing fixVersion=4.0 since there is no evidence that anyone is currently working on this issue. (this can certainly be revisited if volunteers step forward)"
"negative","The other precedences are OK"
"neutral","bulk close for 3.4"
"neutral","@Noble Paul I cooked something resembling a backport here SOLR-3079"
"neutral","Bulk close for Solr 1.4"
"neutral","commited a while back"
"neutral","Fixed in http://svn.apache.org/viewvc?view=revision&revision=1210845"
"negative","Fixed. Sorry for long waiting. I didn't find the time. Author: tterm Date: Mon Jul 21 01:53:35 2008 New Revision: 678365 URL: http://svn.apache.org/viewvc?rev=678365&view=rev Log: Preserving or configuring content-type of http-header Modified: servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/HttpEndpoint.java servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/processors/ProviderProcessor.java"
"neutral","The fix currently transform the input source to a DOMSource. We could also handle differently a SAXSource."
"neutral","Close after release"
"neutral","Linked the API docs from the main navigation which completes this task for now."
"neutral","It seems that this enhancement is atm out of scope for Sling - therefore closing this bug."
"neutral","resolved -- changed DEFAULT_TTL to defaultTtl to reflect it not being a constant any more.."
"neutral","Applied patch from Jasvir. Also corrected case error in Enum type in Java"
"positive","Awesome. I actually did find two more non-code files - the readme docs in java/social-api/ and have added them as deletes to my client. Good to know it checks out with you though. Unless anybody objects I'll submit this relatively soon."
"neutral","Ok"
"positive","Cool. Thanks for considering my bug report!"
"neutral","Closing resolved/won't fix issues."
"neutral","Confirmed with Dave that this can be closed."
"positive","Fixed"
"neutral","Committed to 0.18 branch r1366206"
"positive","I just committed this. Thanks pat!"
"neutral","Trying again."
"neutral","zoo_multi and zoo_amulti crash for the same reason.  Made some local fixes here."
"negative","bq. 1)  Sorry didn't create a patch for the README since it was a small change it is included in this patch with the comment revision.  "
"positive","Committed to trunk branch-2 and branch-2.1-beta. Thanks Jian."
"positive","Thanks [~ajisakaa].  +1 pending jenkins."
"positive","+1. Patch looks good. Thanks Jian and Zhijie Bikas for the reviews."
"positive","Fixed the minor nits. Thanks Sid!"
"positive","bq. I just committed this to trunk and branch-0.23. Thanks Derek! Also branch-2."
"positive","The patch looks good and so do the tests.  Thanks.  My only question is why were the following lines added to setup? {code} conf.set(YarnConfiguration.NM_LOCAL_DIRS ""file:///bin/echo"")"
"positive","Thanks Radim  I put this into trunk branch-2 and branch-0.23"
"positive","Thanks John for bringing this up and also for providing the patch."
"negative","Oops sorry. Certainly right."
"neutral","The patches on XERCESJ-1365 supersede the ones attached here."
"positive","Thanks Wei. I've committed your latest patch to SVN."
"neutral","Fixed in CVS.  (Indeed the fix was in CVS slightly before release publication"
"positive","Looks great thanks Tinny!"
"neutral","Created an attachment (id=1417) xercesc/framework/XMLValidator.hpp "
"positive","I checked out the patch.  It looks good to me."
"negative","My oops then. I hadn't defined it I was assuming that it would be handled like the other special characters... ...sorry for the trouble.  "
"neutral","This bug was introduced by https://issues.apache.org/struts/browse/WW-2171"
"positive","Patch applied thanks!"
"neutral","Make AMP constants refer to &amp"
"neutral","Lets fix this post wss4j-1.5.3"
"neutral","Reassign to fix in future release."
"negative","A Quickstart for the bug as Eclipse/Maven Project. Sorry for the delay."
"positive","Ah great thanks!     "
"negative","Sorry I narrowed down the issue to Chrome's over-zealous caching. I was able to reproduce the problem on two separate computers in a simple project where I had upgraded from Wicket 1.4.0 to 1.4.15. But due to testing before and after Chrome had cached the buggy version of wicket-ajax.js from 1.4.0 and did not detect that it changed with the update. Clearing the browser cache resolved the issue.  Sorry about the bogus bug report."
"neutral","Quickstart to demonstrate that I can't reproduce this."
"positive","Builds fine for me and the code looks good. Great work! I did not run the integration tests.   [~abayer] what do you think?"
"neutral","You are right its the wrong one (an older attempt)."
"positive","Ok. I will do that. Adrian thanks for taking a look at this. :) "
"negative","Sorry forgot to mention it in issue description. I use commons-net-2.0.jar i.e. version 2.0.  It's because Scott Bjerstedt wrote in VFS-264 that for his patch to work we need to use commons-net 2.0."
"neutral","It took me a while to figure out where the problem is coming from sorry.  So your way is not a bad way of doing it though let me suggest an alternative...  In AbstractFileObject match the constructor's ""fs.fileObjectHanded(this)"
"positive","Nice!  Thanks for adding nice debug logging too :-) "
"neutral","Thanks for the patch Greg. Applied at r1153789"
"neutral","Patch Commited closing bug"
"neutral","1.2.x patch attached"
"positive","Thanks again to Claudio Tasso"
"positive","Good advice this works..."
"positive","Thanks. Yes when that fragment is part of an RTF file it provokes the exception so if you could put it into a valid RTF file it should throw the exception."
"neutral","Fixed in revision 903352. The change should get published in a few hours."
"positive","Thanks Avi!"
"neutral","Any feedback on the updated patch?  I'm guessing it won't cleanly apply to trunk anymore since it's been two weeks but if the general idea looks correct I can update it to apply cleanly to the current trunk."
"neutral","Committed revision 700277. "
"neutral","Hi   I have re-based the patch based on the latest master branch.  Please review and let me know if any changes are required."
"positive","Committed. Thanks Hitesh"
"neutral","T5 requires Java 1.5+ "
"positive","great idea"
"positive","Great job. I'll review this patch today's night."
"positive","Thanks guys. :)  I also agree with Hyunsik's suggestion. I updated hadoop dependency to follow hadoop version of 'tajo-project'.  Check the patch again. please.  "
"positive","Many thanks ... looks good"
"neutral","Changes committed with revision: d3a9688d00bd520dc1c9b3a40b229aa9b10c87f0"
"negative","Sorry I miss. This bug is same STR-2372. I change resolution to INVALID. "
"neutral","If this is deemed to be a valid bug you can use my upcoming patch which simply doesn't pass the calls  to getLoginTimeout and setLoginTimeout through to the BasicDataSource.  I guess it could be a  good thing to let the BasicDataSource throw the UnsupportedOperationException notifying the  programmer that their call to the method really isn't doing anything.    OTOH they probably  care more about successfully migrating their 1.0.2 app to 1.1 and this is just getting in the way.   If they really want to know why their call to setLoginTimeout isn't working they can check the  included javadoc.  So if you decide it's a bug then there's a patch coming..."
"neutral","Created an attachment (id=1425) Proposed patch "
"neutral","Hi Florent where is the code you extracted?"
"positive","The patch is in: https://git-wip-us.apache.org/repos/asf?p=sqoop.git"
"positive","Thanks Jarcec - that clarifies."
"positive","Thanks Uwe!"
"negative","Fixed the bug description - sorry for the noise"
"positive","Thanks for the commit!"
"positive","Thanks Martijn!"
"neutral","Hi Tommaso  bq. However I think it should be good if it was possible to alternatively get rid of the uimaConfig file defining each parameter inside the Processor with Solr elements (str/lst/int etc.) as well.  I've done this in the attached patch. Please review it. I'm not confident about the part:  {code} <lst name=""fieldMappings"">   <lst name=""mapping"">     <str name=""type"">org.apache.uima.SentenceAnnotation</str>     <str name=""feature"">coveredText</str>     <str name=""field"">sentence</str>   </lst> </lst> {code}  the structure is appropriate or not."
"neutral","Test cases for geomultidist() function.  Add this and SOLR.2155.p3.patch"
"neutral","An updated documentation of the Processor is now at http://wiki.apache.org/solr/LanguageDetection  @Lance: What params were on your mind as candidates for keyword instead of true/false and for what potential future reasons?"
"neutral","Hi everyone   What's the status of this issue? Have you found and workarounds?"
"negative","Hi Andreas  Sorry for my late reply.  I haven't looked in to the difference between using the ResponseBuilder#getFilters and using filter's in a normal query. Are there any functional differences between the two ways other than that one of them utilizes Solr's filterCache and the other doesn't?"
"neutral","Dumb user"
"neutral","This looks good to me as a first step - tested with both config and schema errors.  Would be nice if single core with the solr.xml also worked but no biggie - we can fix with the rest of multi-core.  bq.  Note for no good reason what so ever   Well I think it was supposed to work (even though the whole idea is kind of broken anway) cause it attempted to so reason is prob a bug ..."
"neutral","Committed revision 949471.  merged to branch-1.4 for 1.4.1"
"neutral","Did you clean everything out?"
"positive","Thanks Otis. "
"neutral","bq. I'm attaching a patch which adds a second query() method to SolrServer which takes the request method as the second argument.  Shouldn't that be specific to an HTTP server?"
"neutral","Mike: patch reads nice and clean to me (didn't try applying though)  two nits:   1) it would be good to have a test of the case where a boolean with the default boost is specified in one bq and a seperate blank bq is specified to force the first BQ to be treated as a single query  2) let's assign  params.getParams(DMP.BQ) to a temp variable so we don't have to call it twice in three lines."
"neutral","Hi Guillaume  I think that what you are saying is right and i find ( despite is on the specification or not ) that to have the error status is quite useful.  But i don't agree that if InOnly MEP terminate with an ERROR status it should propagated back.  I agree totally with Gianfranco this should be done only when we're working in sync mode otherwise it's better not  to propagate the error back and use feature like restart from the failure point that we've just implemeted.  Do you agree with this??  Andrea "
"neutral","maybe we can replace wsn-http-binding in the future"
"positive","Guillaume Thanks for your commit. It fix this problem and my example works fine now with this fix. "
"positive","Thanks. Moved"
"positive","Great thanks for fixing the OSGi import. I'll create a new issue for the failing trunk build with more info... https://issues.apache.org/jira/browse/SLING-2770"
"positive","Looks good. Thanks for your work on this!"
"neutral","dupe of SLING-1529"
"positive","Looks good thanks!"
"neutral","Performing the conversion of the time out interval from seconds to milliseconds using longs in the getTimeout method avoids the overflow. Could still add additional methods to the Session API if desired."
"positive","Awesome - thanks so much for the submission Scott!"
"neutral","Finally it should be noted that the 'noSession' filter only prevents new sessions from being created.  It allows access to any existing session that might have been created in another part of the application by the application developer."
"neutral","Committed by Ryan Baxter as revision 1352277 "
"neutral","Created an attachment (id=16986) Proposed addition to Javadocs. "
"neutral","Patches for 1) applied to trunk and J6"
"neutral","Closing as a duplicate of ROL-1642."
"neutral","A patch file is attached here to address these problems. Many files have been touched. Sorry for it. But I'm sure there are more files than these that have i18n problems. I'd like to dig more into it as soon as these critical ones are resolved."
"neutral","Reviewed by Rob.  Approve for 0.20."
"neutral","This change was only applied to the 0.5.x-dev branch. It needs to be merged to trunk."
"positive","Hi Aidan can you review this change please thanks."
"neutral","Fixed in 1.4 release branch in r605105.   Leaving open until fix (with other pending changes) is ported back to trunk."
"positive","Wow fast. Thanks!"
"positive","Committed to 0.11.1 branch and trunk. Thanks a ton Kai!"
"positive","Committed to trunk. Thanks Johnny!"
"positive","Patch committed to trunk and 0.11 branch.  Zhijie thanks for the patch!"
"positive","Committed to trunk. Thanks for the review Alan!"
"neutral","Attached patch should apply cleanly to the current trunk. Please review."
"neutral","Hudson does not work well patch has been manually tested."
"positive","patch committed. Thanks pradeep!"
"positive","Thanks Pi.  I do not think there is any special tricks besides those with Linux (such as you will need ant junit java svn etc).  If you want you can also send me your pig.jar and then I will try it out for you.  Best regards Xu   org.apache.pig.impl.logicalLayer.parser.QueryParser.Expr(QueryParser.java:373>> )  "
"positive","Fix checked in at revision 648768.  Thanks Xu."
"neutral","change default assembly behaviour in preflight"
"negative","Hi  Here is the missing file. I'm sorry for the delay.  Regards Eric"
"neutral","Direct link to mail item didn't work."
"neutral","Committed revision 1475954."
"positive","Hi Michael thank you for your answer. I thought that it would not be so easy to solve this issue. Unfortunately.  I agree with you that the main problem here is that a copy action is missing and I guess AttachStrategy.persist is the right place to add some kind of copy functionality.  I started looking into the source code of the enhanced class from the test. PersistenceCapable declares a public method to copy fields (pcCopyFields(...)). Unfortunately you can't use in AttachStrategy.persist because the entity to persist has no statemanager at this point (an exception InvalidStateException will be the result).  My suggestion is to modify the class enhancement and remove the StateManager check in pcCopyFields (I don't see the need for this check).  Afterwards you can use pcCopyFields in AttachStrategy.persist by adding something like      ...         if (manager.getCopyNew()) {             int[] fields = new int[meta.getFields().length]"
"neutral","Closing issue"
"neutral","I had almost the same interface for the command-line option in mind but sticking to the previous formats for specifying the id:  ./wmgr-client --url http://localhost:9001 --operation --getWorkflowInstMet --id <workflowInstId>  And in return display the values in the format as you suggested above.  "
"positive","Fixed rev 1190423. Thanks Jose! "
"positive","Thank you Jacques for the quick commite !!  Pierre "
"positive","Thanks René  Your patch is in trunk at r1061167 R10.04 at r1061173 R9.04 at r1061174   "
"positive","Done at 946323 and 946322 Thanks Blas !"
"neutral","Done at revs 946320 and 946321   thanks Blas"
"positive","Hi Jacques hi Ankit ... i think i found the reason why we can't call layer recursivly ... i made a patch but i can't sync my trunk today (i'm at our friends house and they have only internet via gps connection ... it's so slow :-D). I will provide the patch on monday morning.  Have a good Weekend Sascha"
"positive","Thank you Ashish Vijaywargiya and Pranay Pandey :)   Thanks and Regards -- Akash Jain"
"positive","Great last enhancements thanks guys!"
"positive","Hi Bilgin  you are right the entitymode.xml can be removed but I when I add it I'm thinking to add a new filed to PosTerminalInternTx  entity to store ""Pos Paid Reason"" instead of store it in the reasonComment field.  I have already created some enumeration into DemoPosData.xml but it is still not been used. There are still a lot of things that has been not implemented or not working so contribution from other people are welcome. Removing the hardcoded value pos-1 into WebPosEvents.java at line 77 is something still to be done. I'm thinking to add a combo box after logged in to choose the posTerminalId but I didn't get the time to do it.  Thanks  Marco"
"positive","Thanks Bruno and Bilgin  You patches are in trunk revision: 691953   Great to see good cooperation at work :) "
"positive","Jacopo  Thank you for your work! I'll test it today and let you know what I find."
"neutral","Yes I have been watching OFBIZ-1453 with interest.  I approve of the issue and implementation and didn't have anything to add so I haven't been involved.  The thing I have been thinking about is that there's some assumptions to be made here for pricing and the type of question.  I.e. multiselect questions should display the absolute price.  I'm also trying to work over some other scenarios.  I'll clean up what I have an submit a patch tomorrow. "
"neutral","This patch solved this issue in a test case."
"neutral","About EPL licenceplease have a look at http://people.apache.org/~rubys/3party.html#category-b. Seems fine with some light constraints"
"neutral","Can't remember how to put the state of this issue to ""In progress"" not a big deal anyway..."
"positive","Hi Daisy  could you please dispatch this review to one of your team? Mingfei did not respond on that and I would like to be certain we got all provided patches with us for 0.7.  Thanks in advance Svante"
"positive","Applied. Thanks!"
"neutral","In revision 1406185 I applied the patch from https://github.com/jukka/jackrabbit-oak/commit/e01558418008e41a94c44ea00494f6a939ed58a2. This fixes the problem."
"positive","+1 thanks"
"positive","Release Candidate 1 of this patch.  This patch contains: + add IP Address to CrawlDatum Version 5 (as byte[4])  + a IpAddress Resolver (map runnable) tool to lookup the IP's multithreaded + add a property to define if the IpAddress Resolver should be started as a part of the crawlDb update tool to update the parseoutput folder (contains CrawlDatum Status Linked) of a segment before updating the crawlDb. + using cached IP during Generation  Please review this patch and give me any improvement suggestion I think this is a very important issue since it helps to do _real_ whole web crawls and not end up in a honey pot after some fetch iterations. Also if you like please vote for this issue. :-) Thanks."
"positive","Patch applied to trunk/ . Thank you!"
"neutral","I didn't know about a Trinidad regex Validator. I've created it from scratch.  Didn't look for any Validator code on the internet because I wanted to make sure it was JSF 2.0 compliant."
"positive","Fixed. Thanks for report (even if I'm not sure empty password is a good idea :-) ). "
"neutral","sure only ""/"" works. if path="""" that's considered as no path defined."
"neutral","Fixed in subversion repository as of r1328492"
"negative","Phil  I must have missed this email. I am sorry. I will get this done and the other changes to support the UpdatingMultipleLinearRegression class.  I updated my source and noticed the changes were missing. I did my detective work and noticed this.  Mea Culpa!!  -Greg   "
"neutral","3.1.0-incubating released!"
"positive","Hi Chris  Thanks for your detailed response.  Thanks"
"positive","#NOME?"
"neutral","Attached another refresh"
"neutral","[~arpitgupta] thanks for helping narrow this down!"
"positive","Thanks Harsh good to know."
"neutral","Could you please share how is it impacting ?"
"neutral","[~acmurthy] did you commit to both branch-1.2 and branch-1?"
"positive","Committed to branch-2 and trunk. Thanks Ahmed!"
"neutral","I just thought of one more thing we should do.  We should make the StringInterner as @Public and @Stable.  The API is simple enough I don't see much of a problem locking it down."
"negative","Sorry to come in late. Some clarifications: # MR1 JT kills all running tasks on a TT when it's deemed 'lost'. # It also kills all completed maps on that TT for 'active' jobs. # The tasks are marked KILLED rather than FAILED and thus don't count towards the job which is correct since it wasn't the job's fault.  Hope this helps."
"positive","+1 looks good to me."
"neutral","Nit-corrected patch. Committing."
"neutral","I just committed this. Thanks Anupam!"
"neutral","Uploaded new patch by addressing review comments from Amar."
"positive","I just committed this to both trunk and MR-279. Thanks Jeffrey!"
"positive","I just committed this. Thanks Patrick!"
"positive","+1 The patch looks good to me."
"neutral","addressed the Cos and Balaji comments. Latest patch for yahoo security branch. "
"positive","The patch looks good now and the tests are all running fine now. +1.  Let's wait for Hudson.."
"positive","I've just committed this. Thanks Aaron!"
"positive","+1  I committed this. Thanks Kay Kay!"
"positive","+1  I committed this. Thanks Jothi!"
"positive","thanks tom....let me see if I can come up with a test case for the LineReader reset. I did forget adding a test case for that.  I probably file that as part of this patch. "
"neutral","yes go ahead.   "
"neutral","Never mind figured it out will be committing patch in the next few days."
"neutral","OK understood. Can you re-create the patch? It's out of sync with head at the moment. "
"neutral","Hi Bianco First of all could you add a apache licence to the file VectorHighlightMapper.cs?  Your work is very good and pass all tests but it is not like just a simple bug fix and there is a divergence from FVH java. This makes life hard while making new versions' ports.  All Lucene.Net community! Any idea about what  we should do?  DIGY  "
"positive","Hi Nick  Can you please re-create this patch as I can't get the code to compile?  For starters I can't get the class AttributeImplItem to compile.  Please use the latest trunk when doing so  Thanks.  -- George"
"positive","Thanks Dawid!"
"neutral","I don't think there is any sense in this who cares?  We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. "
"neutral","Static? Weren't you against that!?   But if we remove back compat from analyzers why do we need Version? Or is this API bw that we remove?"
"neutral","Committed revision 941607."
"positive","Thanks Steve!"
"neutral","{quote} Adriano: Can you summarize all your changes in both issues into a changes.txt entry for both branches? {quote}  Hi Uwe yes I can do it I will need to review the entire code again (3x and trunk). I plan to do this during the weekend. But if you want commit Vinicius's code and I commit the changes to changes.txt later "
"neutral","We still haven't coded in the items on the comments above (Jul 1 and 2). I hope to get to it some time soon though but if you'd like to give those a shot go ahead."
"neutral","Jason  did you get a chanse to try this out? It seems to work fine for me and I plan to pop it in the trunk in a few days. I think I'll have to add a warning of some kind in runtime though as it could slow down the index a bit if the reader is way fragmented."
"neutral","bq. I did hit the error while I did that but I will verify again.  Ugh.  If that's the case then maybe catch the OOM in the read and fallback to the temp buffer read solution?"
"negative","Strange things going on. With Google Chrome uploading patch files corrupts the file. With MSIE it worked. Sorry for the noise. Yesterday it worked normally..."
"neutral","Are there any plans to release a 2.4.1? If yes can this fix be included?"
"neutral","Just curious how did you solve the split packages issues and invalid symbolic names with some Lucene modules? I can't see it in the parent pom."
"neutral","Adds docid Field to the index for EnwikiDocMaker"
"neutral","Brings this patch back up to trunk level."
"neutral","I did nothing special. My understanding was that simply trying to test under JDeveloper caused the problem. Your report says removing xmlparserv2 causes JDeveloper not to start.  Is there something else I need to do to cause the problem?  FYI - I created a Maven project with the code above as the only application. I then imported the application which was a bit frustrating as it didn't seem to accomplish much. I then had to manually add the log4j 2 jars into the classpath along with target/classes and had to make a couple of other changes so that it knew how things were laid out in the project. I then ran the application from JDeveloper and it ran fine."
"positive","Could you see my 2nd patch? :)  Thank you."
"negative","Working: - Bash on Linux  Not Working: - Bash on Solaris - CSH on Solaris - KSH on AIX - Bash on AIX  So you're right. I close this bug as ""work as designed"".  Sorry for the noise :)"
"neutral","Dupe of JUDDI-310."
"neutral","It worked fine in Jetspeed 2.2.0 too"
"positive","The fknames patch looks good!"
"neutral","Ok I'll add these."
"positive","1. My feeling is that ""if (file.lastModified() < now + ACCESS_TIME_RESOLUTION)"" is not necessary since the lastModified value will already be truncated to the system resolution but I do not think it is harmful.  2. I chose to throw exception only if file.canWrite because I was trying to minimise the impact of the change. It's not clear to me whether setLastModified might work when !file.canWrite. However it certainly must work (because of GC) if file.canWrite. I would consider moving the canWrite test outside of the setLastModified call similar to getRecordIfStored it just wasn't necessary to fix the immediate problem.  3. Well not swallowed exactly but caught and converted to failure return code (-1) e.g. see BLOBInDataStore.getSize. In any case the javadoc for Property.getLength/getLengths documents -1 as a possible ""failure"" return code so it had to be tested. I think if Property.getLength/getLengths throws an exception that is already correctly handled.  Thanks for the quick response.  "
"positive","> I've reading the specification and can't find any reference to transient session in Node.lock(). Do you mean that Node.lock() don't modify transient session because it performs a Node.save() internally (there is no need to call save)?  whether an implementation internally calls save() is an implementation detail. ""there's no need to call save"" means that there are no transient modifications which need to be saved by the client.  > My english is a little bad an sometimes perhaps I don't use the correct words and can't express my ideas in the rigth way.  no problem most committers and a lot of people on the list are non-native english speaking  "
"positive","Tnx for the quick fix. Works perfect!"
"positive","Patch applied thank you."
"neutral","I did NOT want to add a ""framework"" but rather *exactly* the opposite. "
"positive","Hi Chris could you add my username as initial developers for the Spark JIRA? Thanks."
"positive","Much obliged! Thank you! :)"
"positive","Thanks Daniel. We will get back on this as soon as we have the correct information. Thank you. "
"negative","Sorry forgot that dev lists were merged before JMeter was made TLP"
"neutral","dist dirs created also. "
"positive","Hey thanks for that I gave it some testing and thought about it over the weekend and it looks perfect thanks!  - Aidan"
"neutral","commits@mina created."
"positive","Oh well. Many thanks anyways  Oleg"
"neutral","Hi Arpana    "
"positive","Oleg  A minor comment.. I don't see why the close() method would throw an IOException..  thanks asankha"
"neutral","Olaf  Please also consider submitting a test case for this issue. This will increase the chances of the patch getting committed sooner rather then later  Oleg"
"neutral","Oleg  I agree it does seem that the presence of the Proxy-Authorization header on the already authenticated connection causes re-authentication.  So for NTLM to work the proxy-auth header must be removed once authenticated.  I don't think either patch 2 or 3 handles this case unless (in the case of patch 2) the host also uses NTLM.  What we really need is a way to remove NTLM headers after the authentication has succeeded.  Mike"
"neutral","Created an attachment (id=6644) SSL Guide (take 1) "
"positive","Committed to trunk. Thanks Sergey!"
"positive","Committed to trunk. Thanks Sushanth!"
"positive","Committed to trunk. Thanks Navis! [~thejas] I will recommend inclusion of this bug fix in 0.12 as well."
"neutral","This patch effectively reverts the HIVE-4688 change. The NPE is fixed in VectorizedRowBatch by HIVE-4758."
"positive","Committed. Thanks Navis"
"positive","Committed. Thanks Jarek"
"positive","Hi  Thanks! Too be honest I haven't looked at noop much. It was just used in the original patch. I'look at your updated patch and see what more work needs to be done. "
"neutral","Dupe of HIVE-3869"
"positive","+1 Thanks Sambavi"
"positive","Committed to trunk. Thanks Prasad!"
"positive","Committed thanks Sambavi."
"positive","Committed. Thanks Tim"
"neutral","Marking as open since looks like it needs some more work."
"positive","Committed thanks Namit."
"positive","Committed to trunk. Thanks Francis!"
"neutral","Hi  Can we bump this please? I just came up against this issue wrote the patch was about to submit it only to find it already here...  Cheers."
"positive","Committed. Thanks Robert!"
"positive","Committed. Thanks Kevin!"
"positive"," ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/898/ -----------------------------------------------------------  (Updated 2011-06-15 20:24:15.631412)   Review request for hive.   Changes -------  address Ning's comments. Did the minimum change and the performance is acceptable. We can try to remove empty path check if in future we see the latency is not good.   Summary -------  speedup addInputPaths   This addresses bug HIVE-2218.     https://issues.apache.org/jira/browse/HIVE-2218   Diffs (updated) -----    trunk/ql/src/java/org/apache/hadoop/hive/ql/exec/ExecDriver.java 1135335    trunk/ql/src/java/org/apache/hadoop/hive/ql/io/CombineHiveInputFormat.java 1135335   Diff: https://reviews.apache.org/r/898/diff   Testing -------  yes.   Thanks  Yongqiang  "
"positive","Committed thanks Jiayan!"
"positive","Committed. Thanks Ning"
"neutral","Made some more progress with kryo plan serialization. Check-pointing WIP patch."
"positive","committed to trunk. thanks Ning. "
"neutral","Maven I am on the fence about it. We actually do not need all the libs I included. Having them in a tarball sounds good but making a maven repo for only this purpose seems to be a lot of work.  {quote} Should we attempt to factor out the HBase commonality immediately or commit the overlapping code and then do refactoring as a followup? I'm fine either way"
"positive","Committed. Thanks Ashish!"
"positive","Committed. Thanks Zheng!"
"positive","Committed. Thanks Namit!"
"positive","+1  looks good - will commit if the tests pass"
"positive","Hi   I’m trying to use hive performance benchmark. I read README file and followed step by step and finally I reached to the  data generation part. Teragen has no problem but I face a problem with htmlgen.  I configured something to my own cluster (40 VMs) and launched generateData.py  but it never finished! I launched it about 10 hours ago..  So I modified UserVisits and Rankings in config.txt to be smaller but it was also failed. Even it consumed very little resources when I saw 'top' information in the ubuntu.  Have you guys ever met this kinds of problems?  And if you have how did you solve this problem?  Thank you so much "
"neutral","the mirror.facebook.com/hive site was already taken offlne."
"positive","Committed. Thanks a lot very much Ashish!!"
"positive","committed! to branch hadoop-eclipse-merge. Thanks Srimanth.  "
"neutral","yes- this is HDFS-4866 releated. I've added reference."
"positive","+1 patch looks good.  This cleans up a lot of code."
"positive","Thanks a lot for the review Todd.  The test failure is unrelated and is already tracked by another JIRA. I'm going to commit this momentarily."
"neutral","Also {noformat} +        NetUtils.getDefaultSocketFactory(conf) +        org.apache.hadoop.ipc.Client.getTimeout(conf) defaultPolicy).getProxy()"
"neutral","critical typo above... should have written:  These *idempotent* calls serve to find the correct active NN and then the following non-idempotent ones succeed"
"neutral","Due to the java compiler bugs Jing mentioned I have reverted the commit."
"positive","Thanks to Todd and Colin for the suggestions this is much cleaner.  I'm still looking for pointers on where to go for my Checksum byte-wrangling (now in FSEditLogOp#getRawChecksum)."
"neutral","This actually depends on HDFS-3863 so not committing until that one is in."
"neutral","Colin the approach and your patch looks good to me.  What's the latest on testing?  Eg you verified a v1 install with hsync files correctly upgraded (eg leases recovered) to v2 or trunk build with this patch?   Nicholas do you have cycles to take a look? I spent a while paging in the relevant code and the patch/testing look good to me but would be good to have another set of eyes. The patch itself is straight-forward so mostly around subtleties. "
"positive","The patch looks good to me. +1 pending Jenkins."
"neutral","- Mind chiming in on the rationale of the setQuota vs setSpaceQuota naming (ie the former for namespace)? - Agree w Nicholas that we should move setQuota from DFS to this admin class let's do that in a follow on change  There's an extra ""/**"" in the setQ"
"positive","+1 looks good. As for the naming: [JIRA].patch stands for trunk patch IMO. Any branch designations can be add as qualifiers. Thanks"
"positive","+1 Thanks Harsh the patch looks good.  > Also might it be reasonable to mark just isInSafeMode @InterfaceStability.Stable?  Since this is a new API we are not sure if want to change it.  Let's leave it as-is for the moment."
"neutral","Reopened for trunk fix."
"positive","Committed to branch thanks Eli"
"neutral","The TestFileConcurrentReader failure seems to be happening on a lot of builds. It's caused by the process running out of file handles. Maybe ulimit needs to be changed on the hudson server."
"neutral","Hi Eli didn't realize you were going to look at TestDatanodeBlockScanner too.  I did extensive mods to it as part of HDFS-1295.  Let's take a look and compare."
"positive","+1  Looks good to me!"
"neutral","Attaching a patch that adds javadoc in the FileSystem class."
"positive","+1 patch looks good. Please submit the patch for verification so it can be committed into the trunk and merged all the way back. Thanks."
"neutral","No this is not the right fix. HDFS can *not* depend on MapReduce. Please remove the dependence completely."
"positive","I've just committed this. Thanks Edwin!"
"negative","Hi Lars. Sorry I wasn't watching this before so I missed your work til you mentioned it on the HBase JIRA. I'll try to take a look at this this week. Feel free to grab me on IRC if you have specific questions."
"neutral","Latest version still needs hudson right?"
"neutral","TestBlockTokenWithDFS fails for the same reason."
"neutral","could you also remove "">>>>>>>>>>>>"" from line 1504 "
"neutral","# In DataStorage.linkAllBlocks() you commented our the {{toDir.mkdir()}} part. You probably wanted to remove it. # I would avoid all spelling formatting commenting empty line changes because they will make merging hard. # Don't think introducing {{FINALIZED_DIR_NAME}} in {{MiniDFSCluster}} is a good idea. It is better than what we have now - a plain string {{current}}. {{DataStorage}} is a public class we should rather add a public static method to it {{getFinalizedDirectoryName()}}. Then ""finalized"" will defined only in one place."
"positive","+1 patch looks good."
"neutral","HBASE-10079 now looks like a race in the tablename caching. Not related to the locking here."
"neutral","@JMS & @stack  Tks for your review and commtents my reply as follows... bq.Have you tried it? Does it works for you? Yes I've tested it in our env. and works well {quote} Is this required? {code} executor = null"
"positive","Jean-Marc can you review it? Thanks."
"neutral","bq.It handles both meta is not assigned and it is double assigned. Yes "
"positive","+1 for 0.95. Thanks."
"positive","trunk and 0.95.  Thanks for the review JD."
"positive","committed to 0.94 0.95 and trunk  Thanks Jerry for the patch and Stack for the review!"
"neutral","Patch attached. "
"neutral","Yes 70x indicates something amiss. "
"negative","Hi Lars sorry about the delay in responding. Good point about the TreeMap always returning result in a deterministic ordering. The patch itself I think is still beneficial because it removes a little bit of redundancy in the existing equality code. IMO the fix makes it easier to understand as well. In addition the tests are beneficial since we were missing coverage there.  I think it'd be better if the fix were in sooner but it's probably not an issue if we moved it to 0.94.7."
"positive","Integrated to trunk.  Thanks for the patch Bryan.  Thanks for the review Chunhui."
"positive","Committed to branch and trunk thanks Gab!"
"neutral","From step 3 do you think the double-splitting is a new phenomenon?  It doesn't sound like something that should happen very often.  Maybe that would explain why i didn't get this error in .94.0.  Also please note I went straight from .94.0 to .94.2 so I don't know if it was present in .94.1."
"positive","Integrated to trunk.  Thanks for the patch Francis. Do you want to address Ram's comment about 0.94 patch ?  Thanks for the review Andy and Ram."
"negative","The patch here seems to be attached to a wrong jira. Sorry about the confusion. I have re-attached the path here."
"neutral","hmm looks like I didn't save all java files after mass-replace of whitespace. I will attach another patch nothing of significance will change"
"neutral","Attaching a patch with the typo fixed. I'm going to try that along HBASE-6550 and HBASE-6165 now."
"neutral","@Marcelo I was thinking these changes:  {code} -    public static AuthResult allow(String reason User user Permission.Action action byte[] table) { -      return new AuthResult(true reason user action table null null)"
"neutral","Looks like this broke imports into Intellij"
"positive","Thanks for the review Andrew!"
"neutral","@Andy Thanks for pointing it out.  We did  not take the latest patch by mistake and thought this change was missing.  Sorry about that. But still i think this JIRA we can use to solve  {code} org.apache.hadoop.hbase.mapreduce.TestImportExport.testSimpleCa"
"positive","Mind taking care of this one Doug?  This looks like a 0.92.0ism so needs dnoting so in the book as for 0.92.0.  Thanks."
"positive","Committed to 92 branch and trunk.  Thanks for review stack."
"neutral","Created recovery mechanism jira at HBASE-4652"
"neutral","Committed by Ted today."
"positive","Committed to TRUNK.  Thanks for the patch Doug."
"positive","Committed branch and trunk.  Thanks for the patch Mikhail."
"neutral","I cannot reproduce this bug on my test machine. Can you produce it reliably? Maybe we should revert HBASE-3899 until the time we can fix it?"
"positive","Applied to TRUNK.  Thank you for the patch Erik."
"neutral","First draft. Refactor code to prepare for work mentioned above. TestLoadIncrementalHFiles passes."
"neutral","Bringing this in the latest 0.89"
"positive","Committed to 0.94 (operability) and to trunk.  Thanks for the patch Jie."
"neutral","So there is another thing here by deferring the evictions to the background thread you increase the chance that the block will be tenured then it must be collected from CMS space thus radically increasing the GC complexity of the cache.  Originally when the LRU block cache came in it made my collections 10x as slow until I disabled the block cache for compactions.  Unfortunately all these micro-optimizations might be falling under the GC wayside.   "
"neutral","er take two uploaded wrong thing."
"positive","Committed to trunk. Thanks for review Stack and Ryan."
"positive","Applied branch.  Resolving.  Thanks for the patch Gary."
"neutral","Add this in once 0.20.2 clears."
"positive","Should the forceSync be volatile?  Otherwise patch looks good (make it volatile on commit?)"
"neutral","Committed a few days ago."
"positive","Looks excellent.  Really sweet.  + Where does the jar come from and whats its license? + The REST API  looks good.  Very RESTy.  There might be little nitpicks later but for it looks great.  How different is it from current REST.  Should the two be the same?  If not how to deprecate the old? + The annotations look interesting.  Could their serializations be used in other contexts the shell say?  Or -- warning -> crazy-thought coming -- somehow producing thrift IDL? + In hadoop/hbase line lengths are < 80 chars (Your new classes are missing apache license classes are missing comments describing what class is about etc). + Is there anything we could do refactoring HTable say so your modeling was easier?  Looks like lots of code in your Cell and Database controllers.   Should our client be taking on this model? + Can you add a note on how you've changed how REST works high-level?  Thats all for now."
"neutral","Just as we did in HBASE-770 need to check our hbaserpc to make sure it has any changes from hadoop included when we move to 0.18 hadoop jars."
"neutral","Yes bytes + comparator would work fine for jaql.  Preferably it would be the same comparators that are already used by the sort code which work on serialized bytes (but also on WritableComparables so that might be a problem).  If these comparators are inconsistent then the sort in map/reduce will not work properly.  I think it is ok to document the transitivity requirement but I don't see how you can enforce it in any way.  Different key types are fine as long as the comparator knows how to handle them.  If you can't reuse the same comparator interface I can always implement my comparisons in another place but I already have two of them (one in the WritableComparable and one in the Comparator).  I don't see how column families and the key comparator are related except that they are both table-level metadata. Yes I agree that a single comparator would be used for the entire table. "
"neutral","What's the status of this issue? Is it still alive? The latest comments seem to indicate it was a DNS misconfiguration problem. Stack could that have been the cause of your experience with the issue?"
"neutral","Patch 003 for removing the getPlatformPath code was applied at repo revision r818803. "
"neutral","Address the issue of extracting runtime library info from asm module. "
"neutral","Committed revision 648214 for IPF fix."
"negative","Stepan  Sorry I didn't see you comment until I'd committed the change - Sian tested it for me.  I've no idea what the msvcr71.dll issue is - but I don't think that is anything to do with my changes.  The fetch-depends/checksum issue for icu-3.4.zip should be fixed with my patch. "
"positive","Thanks Vladimir - the patch was applied to BTI branch 2.0 at r602881. Please check that the patch was applied as you expected."
"positive","Thanks Imran.  Fixed in LUNI module at repo revision r568966.  Please check it was fixed as you expected. "
"neutral","Thanks Sian.  Patch applied in SECURITY modulke and third party notices file at repo revision r543463.  Please check it was applied as you expected. "
"positive","Yes it works ok now thanks."
"negative","Wrong patch sorry."
"negative","Missed 2 new files - sorry !"
"positive","Gregory thanks - the patch is applied as expected. "
"positive","Well the fix looks good enough. Seems there is a lot of dead or half-broken code around st_print_frame() / exn_print_stack_trace() but those deserve good refactoring all in all."
"positive","Good ideas thanks Alexey.  I've updated the test patch. "
"neutral","Attached fix patch. "
"positive","Thanks for finding and fixing. The patch applied at r474719"
"neutral","I created a regression test for HARMONY-1654 and attached it to HARMONY-3522. "
"negative","Mark  Alexey's right the original fix was invalid. Please undo all the patches. Sorry. "
"negative","Sorry I clicked the ""submit"" too quickly the revision number is r501311."
"positive","Thanks Tim Patch was applied as expected!"
"positive","Richard patch applied at revision r430325 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"positive","Andrew patch applied at revision r428265 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
"neutral","Verified by Oliver. "
"positive","Thanks Richard  Patch was applied to LUNI module at repo revision 397522.  Please check that the patch was applied as you expected. (I've got strange commit notification with message: [... 31 lines stripped ...] ) "
"positive","Tim The fix is good. Please close this JIRA. Thanks a lot."
"neutral","Local test passed. Submit to hudson."
"positive","Thanks for the work Haohui! I've committed it to branch-1."
"neutral","This is default for staging in hadoop 1  <property>   <name>mapreduce.jobtracker.staging.root.dir</name>   <value>${hadoop.tmp.dir}/mapred/staging</value>   <description>The root of the staging area for users' job files   In practice this should be the directory where users' home    directories are located (usually /user)   </description> </property> "
"neutral","Bikas -is there any reason to not make the {{close()}} operation in {{unpackEntries()}} part of the try/finally logic? Other than that it looks good to be -the {{Shell.WINDOWS}} checks ensure that the Unix untars will be the existing shell commands and not break anything  "
"negative","We'll get it fixed soon sorry for the inconvenience. I just wanted to point you (and others who may land here) to alternative resources meanwhile :)"
"positive","I have committed this.  Thanks Junping!"
"positive","Committed to branch thanks Eli."
"positive","Thanks Tucu! You are right. I had not thought of that.  I'm on the fence because we are serializing a process which should happen fast (so parallelizing is good). Like you already mentioned  bq. 1* Add a method in the FileSystem to disable its shutdown hook. MRAppMaster would disable it and call closeAll() explicitly (it already does). This is already present (by setting conf.setBoolean(""fs.automatic.close"" false) ) So I'm not sure what problem this JIRA is fixing. Or are we planning for the future? I'm fine with the latter answer being yes. I'm just curious.  The patch looks good for what it intends to do although the latest one doesn't include the fixes you made in response to Nicholas' comments."
"positive","+1 the latest patch looks good to me."
"positive","Committed to trunk.  Thanks Bharath!  And thanks Cos for helping review."
"neutral","I logged a new ticket HADOOP-9280 as this is critical problem for people trying to upgrade from 0.2 to 1.x"
"positive","Please review the submitted patch. Thanks."
"positive","+1 for this patch. Looks good."
"positive","I just committed this. Thanks Amareshwari!"
"positive","We ran gridmix just to be sure that the performance is not hit huge because of the locking business. And the results turned out to be in the same range of 2700-2800 secs of our previous runs of FairScheduler without this patch.  I also had a look at the patch. Looks good. +1."
"positive","I just committed this.  Thanks Jordà!"
"positive","I just committed this to trunk and branch 0.20 as they are test cases and no change to functionality. Thanks Vinod !"
"neutral","Hi. Yes perhaps I got a bit trigger happy. Although I did get a +1 from another committer and I assumed that the ""submit patch to hudson"" wouldn't be able to pick up on the renaming of the test using patch.sh and would fail. Perhaps there is a better way to do this which I am not aware of?  Glad to get feedback though need to properly get the hang of the process"
"positive","+1 Looks good. "
"neutral","+11 Group (including QA) agrees this is not something for 17."
"positive","I committed the patch to trunk. Could you please submit a patch for the 0.16 branch. This one doesn't apply cleanly. Thanks!"
"positive","Oh thank you lohit. Then should we close this issue?"
"positive","I have committed this.  Thanks Michele!"
"negative","Sorry I didn't look at the package thoroughly enough. I now see that it can be used in the non-RPC cases also. "
"positive","I just committed this.  Thanks Sanjay!"
"positive","I just committed this.  Thanks Sanjay!"
"positive","I just committed this.  Thanks Sameer!"
"positive","Awesome works for me. LG committing. Thanks!"
"positive","Hi Jurgen yes that's probably a good idea but not something that can be easily and/or quickly implemented. I'd like to change this JIRA to from a Bug to an Improvement so that it can be looked at in a future release. Thanks for the suggestion....."
"negative","Yes exactly -- sorry to be so unclear. Just really wondering/hoping you'd be interested in working on these ?? I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored. "
"neutral","any progress on this issue?"
"positive","Merged the batch file updates to branches/2.1 (revision 743129). Thanks again! "
"positive","Hi Ivan     As Donald has reassigned this JIRA to you please help to review and commit these patches after I submit the patch for TranQL localization. Thanks. BTW the first patch in the list had already been committed."
"neutral","Changes ported to branches/2.1 in rev 656740."
"neutral","m2 layout"
"neutral","Patches from Phani and Vamsi that need to be applied to ActiveMQ. I verified the patches work with ActiveMQ 3.2.2 and the latest Geronimo branches/1.0 code form late Feb."
"neutral","Adds leading ""/"" to root context of default plan.  "
"negative","Hello   Sure you are right here I didn't make myself clear enough Im sorry.  As you (and RFC959) say when we are sending the file we should transform to NVT-ASCII but not when we are receiving the file. In this second case i think that the expected behaviour is that the text message be written to a file with the default line separator for the platform.          The sender converts the data from an internal character             representation to the standard 8-bit NVT-ASCII             representation (see the Telnet specification).  The receiver             will convert the data from the standard form to his own             internal form.   Actually  according to the spec before a RETR ASCII operation is transformed we should be converting the charset to ASCII  for our machine could be using EBCDIC  to store files and clients are supposed to expect that files are encoded in NVT-ASCII.  So I don't know ... Any way this has little priority for me (until someone using a non-ascii-compatible encoding complains) so we could leave this for the future. Any way I don't like ASCII mode for it breaks  the 'REST' command. My implementation only supports binary mode.      "
"positive","Thanks for applying the images.   Please check and apply the patch I've submitted to FOR-1008 [1]. Since the changes required to resolve this issue involves files modified there it has to be applied first.  [1] https://issues.apache.org/jira/secure/attachment/12363540/valid_xdoc.patch"
"positive"," Patch applied to FOP trunk see r793095.  Thanks for the fix!"
"neutral","change status from ASSIGNED to NEW for consistency"
"neutral","add keyword [PATCH] to description."
"positive","Patch committed rev: 84f4fa61b6607d8699bb28743b568f4a716b4288. Thanks Mike!"
"neutral","patch _1 to fit changes from FLUME-1005"
"neutral","This isn't a bug. These tests are outdated and it was unclear that they were useful. They have Junit @Ignore annotations that cause them to be skipped (on purpose)."
"neutral","There is no mxmlc.exe in the 4.10 release only mxml (for OSX and Linux) and mxml.bat (for windows). How did you install 4.10? "
"neutral","I committed a patch to trunk to make access to bundle state volatile. Please close this issue if you are satisfied."
"positive","Agreed the current behavior is incorrect I just didn't want you disappointed. :-)  If you create your singleton jira patch before this one is applied then just include them together and close this bug.  I agree that commit rights would make this simpler and supplying patches is the primary way to gain commit rights so you are on the right path regardless what happens with Pax Web. :-)"
"neutral","I didn't see anything in subversion?"
"negative","Sorry to close this David but the Messenger component headed over to codehaus where I think it's pretty much dead."
"positive","Ok thanks !  Closing the issue then."
"positive","Thank you for the source code but why don't you also attach a diff file you get by running 'svn diff'?  It will help us figure out which part is changed exactly.  Thanks in advance!  Your idea sounds very good though. :D  "
"positive","Thanks! Looks like a good clean-up to me. I admit I didn't check all the changed lines in detail but the approach gets my +1 :) "
"positive","Thanks for the new patch Kim. +1"
"neutral","Committed revision 1331265."
"neutral","Committed revision 1331262."
"positive","Thanks for the new patch Kristian! The changes look good to me. +1 to commit.  A tiny nit in StatementPoolingTest"
"positive","All the regression tests ran cleanly with the patch. Committed revision 1126468.  Thanks for fix Ed!"
"neutral","Committed revision 1070501."
"neutral","Reopening the issue to merge the changes into 10.3 codeline"
"positive","Thanks Bryan for converting these tests.  In using the DERBY-2152 conversion tool can you double check that it does not omit  the fail assert method after a method call in a try-catch block when the statement is expected to fail.  e.g. instead of   try {   s.execute(command)"
"neutral","I haven't spent enough time thinking about this but I think it is more than just fixing the error message string. It seems that the comparable method in DTD should return int rather than boolean and the return int value will decide if we should throw what we are throwing today (ie something like ERROR 42818: Comparisons between 'VARCHAR' and 'CHAR' are not supported. ) or throw a new message because collations don't match. This is just my initial thought haven't spend enough time to think about a solution "
"positive","These look just fine -- thanks for your hard work on all these fixes Dag! If they are technically correct I say +1 to commit."
"neutral","Committed to trunk with revision 429550."
"neutral","Committed derby-716-10-datatypesCollation-aa.diff at subversion revision 585710."
"negative","Unfortunately I have no Sql Server to test against at the moment. But I wonder does this work when using a table name like 'SomeTable' (note the upper case). If you could verify for me that such mixed case names work with your patch when not in delimited mode then I'll apply it ASAP.  Tom"
"neutral","1) Yea we'll need Java 6 for the future stuff. Wasn't sure what the project's posture on that is. 2) Not a problem... documentation is key.  However I don't think this patch should be accepted as-is :-) There is a LOT of duplicate code in my patch. I did this because I didn't want to mess with the QueryRunner code if everyone thought my idea was stupid. However there are a number of methods in the AsyncQueryRunner are improved from the QueryRunner (see DBUTILS-79).  I propose that we create a base or abstract class which both QueryRunner and AsyncQueryRunner extend. Thoughts? "
"neutral","Duplicate of COUCHDB-1415"
"positive","That looks great thanks! I replicated the database but can't figure out how to start the CouchApp can you help? Cheers Chris."
"positive","Applied to trunk revision 987457.  Thanks Bob."
"neutral","Corrects problems with continuous replication timeouts introduced by r916518 and r916868."
"neutral","By default the auth prompt is suppressed making this a rare issue closing."
"positive","Nobody has started.  If you want to submit a patch that would be great!  Thanks! "
"neutral","Why not just make it the default behavior?  Would an error be a violation of the base64 spec?  I have a hard time imagining a scenario where I'd say ""I'm glad the parsing library ignored that erroneous data and didn't tell me""."
"neutral","Created an attachment (id=12544) mimeInput.eml for this test case "
"neutral","Created an attachment (id=8392) patch "
"neutral","Not commited in cvs."
"neutral","It was looking good for jackrabbit for modeshape there is one more tweak required"
"positive","abhi  can this be assigned to someone  thanks /sudha"
"neutral","Released in ClickIDE 2.2.0.0."
"positive","> Have checked in this change which can be reviewed here: http://fisheye6.atlassian.com/changelog/click/?cs=766349  > Would appreciate any feedback.  I just have the feeling this entire ControlRegistry is growing over our heads. Taking a look at many older applications with older Click releases I can't stop thinking that Click was very good for years without it. I also received a few custom components for maintenance and I don't think this change (nor ControlRegistry) is of any needed in them (or maybe simply I'm not getting the entire concept).  Of course I'm a newbie but my impression is that most of the advantages you list are for ClickClick. Is it possible that the problem is with the ClickClick  approach(and that should be changed) not with Click?  Many parts of Click are simple to understand and nice but this one is not. Making it even more complex is just a guarantee that users like me will understand it even less.  From what I saw one of the most important parts of Click is backward compatibility. For this however Click should remain very simple otherwise it will get big and bloated(and it can't afford ""published"" experiments). Tapestry on the other and can do this since with every new version they throw aboard the entire compatibility so ""experiments"" if go wrong are not that a problem - and history shows that complex things always go wrong sooner or later (latest one: with T5.2 they'll trow maven away now :) )  My wish is when I look at the Click source code to be able to quickly understand what's up there - cause only so I have a good feeling when I use it  in applications (otherwise I have that ""black box feeling"" - and it's not fun ).  I think like this are most users - those who prefer complex thing have a very huge choice of concurrent frameworks :). "
"positive","Hi Victor  Thanks alot for your help testing this issue!  Would be good to know if it works on Centos too.  kind regards  bob"
"positive","Duplicate of  CLK-121 which is already fixed  Thanks Malcolm"
"neutral","Committed revision 1517592."
"neutral","Created an attachment (id=17244) Fix misspelled function names "
"positive","+1 looks good."
"neutral","Created an attachment (id=12961) [chain] CatalogFactoryBase "
"positive","Patches are welcome! "
"neutral","Plugman seems to not honour the npm proxy in fact. That's the problem."
"neutral","THis is now resolved and pushed to npm as 3.0.1. Uses npm's proxy configs in lazy-load module."
"neutral","I can't reproduce this error.  I also can't properly navigate in your example since the UI doesn't properly work on a Nexus 4.  Tried on the Nexus 10 but your splash screen took too long."
"negative","Sorry I missed this since it wasn't tagged iOS. Looking at it now."
"neutral","true."
"positive","I did it works fine with 2.1 and iOS6.  Thanks!  Dominic    "
"neutral","in addition to that DataContext.newObject() shouldn't throw on classes that are not DataObjects."
"positive","Committed thanks"
"neutral","bq. One possibility is that getToken of OPP can return hex value if it fails to encode bytes to UTF-8 instead of throwing error.  I can't think of how it would break anything to accept keys we previously rejected."
"positive","committed to 1.2 and trunk. thanks!"
"neutral","And I notice that the marcuse/4338 line still doesn't have latency metrics if you'd like me to re-run for those stats I can. Just need to rebase off of CASSANDRA-6153 (or rewrite my tool to use a known good cassandra-stress"
"neutral","I can't think of a good reason to snapshot the entire keyspace and doing so can dramatically increase the space needed to enable snapshot_before_compaction."
"neutral","I think I'd rather have a CL option so it can still raise an error if you think (say) just one node is down but a second goes offline briefly as you run the loader.  But --skip-dead-nodes would also be reasonable."
"neutral","The attached patch combined with an `svn rm drivers/' should be enough to call this a Done Deal."
"positive","committed thanks!"
"positive","ah right -- skipping the clear would be buggy.  +1 again. :)"
"neutral","bq. guess we need to supply a tool to rename sstables files if anyone is on longer names?  We probably don't need to do anything. I don't think anyone is really using names long enough for them to it the file system limit the goal of limiting the names is just so to prevent this from happening but there will be no other assumption that the names are short from the code.  I also don't think anything will prevent rolling upgrades do you had something in mind?  Note: I have a long flight ahead of me so I plan to update my last patch with both those changes as I still like the moving of all the directories handling in a dedicated class even if we don't support both layout."
"neutral","Did you get a chance to try a patched build?"
"neutral","Truth is that the sheer size of CFStore (over 2K line) annoys me. I think this prove CFStore has too much things in it and we messed up at encapsulation. So I tried to make DataTracker be about dealing with the memtables and sstables as much as possible. And being able to have View not leak from DataTracker sound like a proof that we do have some encapsulation there. I'm not claiming it's perfect but I really don't think that CFStore is our most beautiful class in there and I do believe that DataTracker improves this a bit.  But there is a good part of subjectivity in all this anyway. And if people really don't like the move of the bits of querying in there fine I'd move them back in CFStore and leak the View from DataTracker. I would however be more reluctant to remove DataTracker altogether and put the AtomicReference in CFStore. Because this would move all the CAS related logic in CFStore and seriously there is already too much stuff in CFStore. My humble opinion though. "
"positive","LGTM +1 (and I think I'm sufficiently convinced that it's OK for 0.7.1 as well).  I think tjake was planning to commit this so I'll leave it here for the time being until he has a chance to look it over.  Thanks Stephen."
"neutral","Hmm I can't apply 0002-V2 on top of either my 0001 + trunk from feb 5 or current trunk + rebased 0001.  And Eclipse generates the diff in a different order from git commandline so I can't tell what's changed by eyeballing the diff either.  I've attached rebased-to-current-trunk versions of my 0001-0003 can you attach your fixes as a 0004 on top of those?"
"negative","okay I'm convinced.  Sorry about the wait.  As an apology I have coded up the URL-based version in v3.  (Haven't actually tested it on non-local files though but it compiles. :)"
"positive","+1 This patch looks good. Let's remove from 0.4 and work on a better implementation on 0.5"
"neutral","Duplicate of CAMEL-6918"
"positive","Applied the patch into trunk with thanks to Luca after minor refactoring. "
"neutral","Hi Willem yes you're right.. I did not realized that I had a explicit dependency on the wrong version... You can close this ticket. "
"negative","Yes sorry I forgot to mention this :-) But a header where this is stored would work great and probably there should be a config item if you want it or not. "
"positive","I'll look into the namespace handler. Thanks.  Yes I should have added the different event handling support to the TODO above. I need to think more about this and look into the camel code a bit more. Using just the endpoint api I couldn't create routes on the fly hence the polling consumer approach.  I'll keep hacking away at in in my toolbox when customer needs dictate.  Am I missing something in your approach how would I do this then in the XML DSL using your approach?  I think virtual routing is a known limitation of Camel when you start to deploy large scale systems. Out of curiosity have you seen camel ever been deployed with 1000's of routes (and/or routes files)? I think this would have FD and thread overkill problems. Everything repeats itself :)  "
"neutral","JB do you expect problems when we upgrade Camel 2.10.0 to Spring 3.1.0 (and deploy it into Karaf 2.2.x)? Because Camel leverage on the Karaf Spring feature it will use Spring 3.0.x when running inside Karaf 3.0x and Spring 3.1.x when running in Karaf 3.0.x.   IMO when we can upgrade to Spring 3.1.0 without any modification it should not a problem..."
"negative","Hi Josh  I'm sorry I didn't check all the path that could effect the http method url. After went through the code and I found a way to verify my change and find a minor issue of http component.  I will commit a better patch shortly.  Willem"
"positive","I agree that's a good idea."
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","The ASF is going to get the document signed this week will keep you posted."
"positive","Xueqiang  I just committed your latest patch. Keep up the good work!  http://svn.apache.org/viewvc?rev=803128&view=rev"
"neutral","Closing all resolved tickets from 2010 or older"
"neutral","Hmm - it seems that the patch cannot be applied on a few files - e.g. the CxfEndpoint.java patch. As it seems your patch is against an old version of the code?  e.g. your patch uses the line  {code}   * @version $Revision$ {code}  when trunk is  {code}  * @version $Revision: 563665 $ {code}  Any chance you could do an 'svn update' to ensure you are using the latest/greatest trunk then create the patch again please? As right now I cant apply it"
"neutral","Somehow it seems that this problem is more on the rubygems side. I didn't have time to investigate it any further but looks like rubygems is using @gems internally sometimes as a hash and sometimes as an array.  You could try doing the following change in rubygems/source_index.rb (line 410):  410c410 <       @gems.replace(new_index.gems) --- >       @gems = Hash[*new_index.flatten]"
"positive","Committed revision 1506513. Thanks Vinay."
"neutral","[~hustlmsp] I've created JIRA BOOKKEEPER-603 for the issue."
"neutral","Committed revision 1343996."
"neutral","yes parseLedgerConfig did throw an IOException.  since the bug is found in hub server topic can't be acquired due to hub server can't closing such kind ledger. if we don't add code in LedgerOpenOp we have to find all such kind ledgers and handle them manually (maybe delete them). throwing IOException here is OK for me. but I am not sure do we need to keep backward compatibility to handle data/metadata produced by old version. what is your opinion?"
"positive","Thanks Rahul!  I will take a look at it this evening.  Aaron"
"positive","Thanks! I have not tried it yet but it looks good to me.  "
"positive","Committed. Thanks Stephen."
"neutral","I did an ubuntu 10.x apt-get install and flume/* downloaded the following unwanted packages: flumotion_0.6.1-1_amd64.deb foomatic-filters_4.0.4-0ubuntu1.1_amd64.deb "
"positive","Closing based on comments from Matt.  Thank you."
"positive","Fixed thanks for the suggestion:  http://svn.apache.org/viewvc?view=rev&revision=498105"
"neutral","Created an attachment (id=12011) LazyDynaClass Test Case "
"neutral","Patch commited"
"positive","Please apply this patch file.  Cheers Kaushalye"
"positive","Thanks Andreas I will check it"
"neutral","Committed revision 644436."
"neutral","Would anybody now if this is fixed in a later release?"
"neutral","hmm... i couldn't run your huge 7.5 MB application. Sorry for asking again but will it be possible to post a ***smaller*** test case? Actually that will also help you to isolate the issue.  - venkat"
"neutral","TestWordCountTether times out.  I suspect the wrong version of Java is used for subprocess."
"negative","Regrettably I do not have a working instance of svn so I can't create a proper patch I have attached the modified source file:  org.apache.tuscany.sca.assembly.builder.impl.CompositeWireBuilderImpl.java  I have commented the place where I modified a single line with:  // FIX FOR JIRA BUG: TUSCANY-1930"
"neutral","Didn't make 1.1"
"neutral","Hi Fuhwei  I was a bit worried by the big override method in your patch so I have taken a good long look at this but as its an area of the code I'm not very familiar with I can't necessarily jump in with an expert comment.  My current analysis of this is that EMF forces an assumption in the two lines of XSDEcoreBuilder's createFeature method      XSDTypeDefinition elementTypeDefinition = getEffectiveTypeDefinition(xsdComponent xsdElementDeclaration)"
"neutral","This is not a major issue"
"positive","patch committed thanks!"
"neutral","The DebugDLL and ReleaseDLL build configurations for vs2005-activemq didn't have the /DEBUG linker flag turned on."
"positive","Thanks Ken!  patch applied to trunk:  r480575"
"neutral"," receive()  and receive(timeout ) now return null on transport failure - so consistent behaviour with a close() on the connection."
"neutral","Can you run: {noformat} yum repolist all {noformat}  and post what you see? "
"positive","+1 looks good - all tests pass."
"negative","guys... this is so stupid..."
"negative","I lost the whole morning cause HBase's RegionServer was dying with no logs no nothing... how Am I supposed to debug the issue if u do not even generate a core dump?"
"negative","{quote}You are messing down deep below hbase in dfs."
"negative","And I think if we're going to do a sweep up of shit we should just kill root."
"negative","@idiot Yeah I was on that idiot-path for a good while but commons-lang is a hairball at least where this hashcode making and equals is concerned."
"negative","Pull it back in if you think different."
"negative","Will still be stuck in the loop though if can't actually close regions."
"negative","Original edited patch was messed up... stupid sed!"
"negative","Well damn."
"negative","This looks reasonable to me... sucks we have to special case handling of "" ""..."
"negative","This way lies metadata hell."
"negative","Damn..."
"neutral","I did try some variations as well and I have to say I only got confused."
"negative","I have stupidly deleted the original test dir but judging from the suite's output files no output was created after 3 1/2 hours."
"negative","damn this was assigned to you since months."
"negative","Inserting timestamps automagically would be bad because it would limit a whole swath of use cases."
"negative","If they do then Suse's cpio works for old ascii but the -c switch is broken."
"negative","My bad I screwed up the assertion -> RuntimeException transition."
"negative","Well that sucks."
"negative","No it's not off the table but it's moot unless we decide we want cqlsh in-tree at all."
"negative","Ok here is a patch that works. I was stupid enough not to see it..."
"negative","It was a pretty stupid idea to use a static array of instances for QuorumOpMonitor."
"negative","Wow it's like Thrift is going out of their way to make life suck for us this month."
"negative"," The samples you gave are different."
"negative","I just noticed your public tweet...  bq. ""@wilhelmbierbaum True. Fuck the Avro C API."" "
"negative","I am currently trying to get it into AJDT dev builds but my git push is timing out (damn thing!"
"negative","Ok. Stupid user Error here."
"neutral","Converted from a single FlatFileItemWriter to a database and flatfileitemwriter and didn't register the flatfile one as a stream."
"negative","This really sucks!"
"negative","I suspect it has nothing to do with the file system connector or Infinispan connectors and is simply a (stupid) mistake in the federated join processor."
"negative","I'm an idiot."
"neutral","The Cenqua licensing section doesn't have a license like this but the Clover licensing section does have a link to one."
"negative","I'm an idiot... there's nothing wrong with the readme.txt."
"negative","Crap forgot to verify that this is inconsistant with MRI it's not."
"negative","Please close as this is just me being stupid."
"negative","Holy hell I think I found one problem with turning a bignum into anything else."
"negative","Damn it seemed it didn't work."
"negative","I don't have to ensure that the classloader knows groovy classes *you* must do that."
"negative","I am an idiot - this was a dupe of GUVNOR-84"
"negative","Swear to god I'm not a total idiot."
"negative","I don't know how the hell my diff program decided to add seemingly random CR chars but I've removed them now."
"negative","durrrh that sucks."
"negative","What the hell I'll give this a shot."
"negative","That sounds like some serious buck passing."
"negative","What the hell?!"
"negative","(Do nothing): Are you serious about that?"
"negative","@Oleg please accept that my ""logical"" is different from your ""logical""."
"negative","This was my bad."
"negative"," We should not invoke the global synced fieldnumbers shit for every element only when the setting actually changes"
"negative","I'm confused."
"negative","> I hated that aspect of working for commercial companies."
"neutral","Of course it is."
"negative","My bad."
"negative","But even if it wasn't it would be totally worthless where it is at."
"negative","Forget what I made(D8067)."
"neutral","I am slightly confused by the above."
"negative","I don't want one-offs like this to become lost and forgotten."
"negative","Holy complicated-as-shit-algorithm Batman!  The complexity of our implementation vs the complexity of what we're actually doing is starting to worry me here."
"negative","Shit my bad. The posted patch is from a completely wrong branch of my git repo - I had not realized I ran the test-patch against a branch not branch-1."
"negative","Maybe only one of us should play lawyer and the other one play engineer."
"negative","Indeed that would be VERY bad design."
"negative","This is pretty trivial."
"negative","This is bad."
"negative","The state stuck at ""Allocated state"" It is a dup of 3788."
"negative","My bad."
"negative","Credit of course goes to Dick."
"negative","+1 for this: my bad."
"negative","If so a test that succeeds with errors is confusing as hell..."
"negative","This is pretty trivial just adds three asserts to TestPath#testNormalize."
"negative","I doubt that Squid is so bad at it."
"negative","ah - my bad."
"negative","Yep my bad."
"negative","Pull it back in if you think different."
"negative","Tabs are evil."
"negative","once per every bad disk)."
"negative","This was very bad documented."
"negative","Pull it back in if you think different."
"negative","My bad."
"negative","Well either you query the database every damn time and your plugin/tool/code will be super slow."
"negative","Damn it."
"negative","The food is very bad."
"negative","Doh."
"negative","Sounds weird to me... Could you package a (totally!)"
"negative","It must be lost somewhere."
"negative","I think the correct resolution is to ensure that the prefix stack mechanism  gets reset each time the XMLReader is used."
"negative","This sucks."
"negative","My bad!"
"negative","I'm a pretty strong -0 on this."
"negative","> We can't let fear of back-compat prevent us from making progress."
"negative","This is weird."
"negative","Gav...(Hoping I'm not teaching you how to suck eggs :) )"
"negative","My bad."
"negative","That is bad."
"negative","Filling diags.log is bad mojo since it's never rotated."
"negative","How bad is it?"
"negative","Bad. "
"negative","Pull it back in if you think different."
"negative","And boy hell broke loose )  So... the biggest issue I'm facing is indeed with Random sharing across threads."
"negative"," Forget the patch for the moment."
"negative","Please forget last comment it is incorrect."
"negative","umm ... call me crazy but why are we making this public?"
"negative","[~cmccabe]: oh hell no!"
"negative","Damn..."
"negative","My bad."
"negative","My Bad."
"negative","That's my bad."
"negative","Doh!"
"negative","Weird."
"negative","Weird."
"negative","It may cause conflicts but if your intent is to break system security you probably don't care."
"negative","In this case data would pretty much just silently be lost."
"neutral","or a log message?"
"neutral","The contribution archive."
"neutral","+1 for the docs in the SRC though."
"neutral","Do you want to recreate every file on the whole planet?"
"neutral","Previously we are mainly focus on trunk failures."
"neutral","Yea I think it would be worth distinguishing between the reasons."
"neutral","Is it by mistake?"
"neutral","We should be assigning atleast 50% of it's capacity."
"neutral","pread I mentioned is FSInputStrea.read(long buf offset len)."
"neutral","multiple pread invocations hitting contiguous byte ranges is quite tricky."
"neutral","Fixed bug of <hr /> the siteinfo is always after the rest of the page now."
"neutral","batch transition to closed for remaining resolved bugs"
"neutral","Hi Vincent  I wasn't aware of that."
"neutral","I wonder why not so many people use Linux?"
"neutral","Will close this as a dup."
"neutral","Why would I want to use XML when i can use the QBC API or HQL (HQL can be embedded in the XML remember) to express this stuff much more naturally?"
"neutral","The more I think about the issue the more I find it critical."
"neutral","If we remove an entry while someone is doing a search the search will fail."
"neutral","What you can do is trying this request with a different browser when the server is suppose to hang and also try to do another request when the serveur is supposed to be hang to see if it's not a pb with the PDU length ( what I suspect is that when trying to decode this request the decoder is waiting for more bytes so wait ad vitam aeternam ...) I gonna try to implement the decoding of this PDU as a test case just to check."
"neutral","I just applied the patch ran tests."
"neutral","However I don't see any failures."
"positive","I think we are very close too."
"neutral",".tmp was empty)."
"neutral","So the original problem appears addressed (as I said the 3 failing tests now pass) but I will investigate these behaviors and run on another type of machine just to be safe."
"neutral","As I knows only punctuation tells where the line can *not* be breaked."
"neutral","This may be well known problem in i18n in typography ...."
"neutral","derbynetmats had no failures."
"neutral","What was the outcome of the discussion?"
"neutral","Afair we settled on not implementing this as logging is hell anyway and we do not like to introduce just another logging framework."
"neutral","Also we would need to handle Serialisation which is _only_ implementable in a performant way if you know the underlying logging framework."
"negative","I almost forgot as I received the email notification on the weekend."
"positive","Holy crap that worked!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!"
"neutral","OK this solution sucks and since people are relying on these scripts instead of using tools like ant we need to give them the ability to upgrade these tools without having to create a new project."
"neutral","Any ideas? "
"neutral","For *all* this protocols/endpoints Camel already offer consumers."
"neutral","I'm very very keen on preserving backwards compatibility."
"neutral","Is there any documentation how to use axis2-wsdl2code-maven-plugin with jibx binding and how on hell you define  xmlns:tns from you binding file"
"neutral","Do you think you can make us a minimal test case which demonstrates the problem?"
"neutral","Please close AXIS-2271 if that patch is taken."
"neutral","I think all properties and permissions should be maintained."
"neutral","In my case I wrote a custom filter fucked around with the configuration getting it to work which means you really have to get into it."
"negative","25 hours gone."
"negative","I'm new to Spring Integration so forgive me for the stupid things I might say."
"neutral","I understand job execution creation needs to be atomic but I don't think it implies the whole logic around creating job execution must be handled by repository."
"neutral","It could be something as stupid as accidentally deleting the output file."
"neutral","I'll copy that into a LICENSE.txt file."
"positive","Thanks."
"negative","Sorry..."
"neutral","This lack of proper documentation on the standard Ruby API drives me mad."
"neutral","Should this be raised to Ruby core folks to get the clarification?"
"neutral","I'm reopening the issue and Graeme will attach a new key which should be an OpenSSH SSH2-DSA key hopefully."
"neutral","Additionally... GroovyShell doesn't care about threading."
"neutral","Logic like that has nothing to do with GroovyShell in my eyes."
"neutral","GroovyClassLoader does not know Groovy classes the parent *must* know them."
"neutral","Throw an exception?"
"neutral","I don't want to put too much magic in the classloader structure because it becomes messy as hell in an instant."
"neutral","I'll make that change and close the issue."
"neutral","Why attach the page?"
"neutral","First there are some backwards compatibility concerns."
"neutral","Clearly you don't understand the goals of Velocity or this is one hell of a humor piece."
"neutral","Of course in the end I'm not the one you need to convince as I'm not a maintainer :)"
"neutral","The ci server does not close issue only comments on them I closed this issue."
"negative","It was my mistake."
"neutral","Fixed in nightly build 20020623."
"neutral","The reason the tests weren't failing is because i was an idiot and hadn't configured the queryResultCache properly in the test configs."
"neutral","now that i've made the tests fail i can finally start trying to figure out why the tests fail."
"neutral","I wonder if we could do some sort of auto-detect  I'll poke -- getStream().mark()/reset() can probably work for XML/JSON but it may break things for javabin "
"neutral","Besides I don't think there should be any expectation of ""it'll just work"" if you copy some arbitrary subset of an old schema into a new example config."
"neutral","{quote} you lost me there ... they can use the exact same configs ??? that's kind of the point: testing the exact example configs as we ship them (with <lib/> declarations that point at dirs which may or may not contain jars depending on what contribs are built and request handler / response writer declarations configured that use lazyloading to dynamic load things as needed."
"neutral","Ah - i jumped the gun on you."
"neutral","But I still try and police it because I think its important."
"negative","In the past I have enjoyed working with everyone here."
"neutral","Didn't we just do this a month ago?"
"neutral","The included things (usually chars or tokens) in the span are represented here as an interval and the end point is excluded."
"neutral","I think this is the third one you created in the same day?"
"positive","HI Anahita  Your patch tested successfully."
"neutral","So now I have convert again all the head3 to h3 and now seams to me better."
"neutral","hi charlie  if you request this feature for myfaces-core (the jsf impl itself) you have to file the issue at https://issues.apache.org/jira/browse/MYFACES  regards gerhard"
"neutral","Its implemented in a normal release."
"neutral","@2."
"neutral","I will make the change for 2.2."
"neutral","If I put my hands in the code to fix stuff myself I will probably introduce something that is illogical for you (e.g."
"neutral","5% seems pretty low."
"neutral","We can use a BlockingQueue to make the patch simpler"
"neutral","I think we should distinguish between the two"
"neutral","More tomorrow."
"neutral","Same for the settings.xml with cleartext password (this caused my initial 401 problem no way in hell im leaving such a thing around on my computer)."
"neutral","Maybe ant could read the password like it does for GPG and handle this for us?"
"neutral","The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course."
"neutral","The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course."
"neutral","It uses a parallel benchmark that roughly models what our real-life benchmark is like."
"neutral","Too bad we don't have the power to do that... -)  Here's what I think should be happening:  Internally absolutely everything should be handled UTF-8 for consistency's sake."
"neutral","should the following be true?"
"neutral","Hi  Could u please change the moderator of this list to Davanum Srinivas : dims@apache.org  Chamikara"
"neutral","{quote} Dear Azuryy Yu  This message acknowledges receipt of your ICLA which has been filed in the Apache Software Foundation records."
"neutral","Marvin I've clogged these lists too often today so I'll just say this to you. "
"neutral","Forgot to close"
"neutral","sigh."
"neutral","Ummm did you forget to annex the patch Toby?"
"neutral","You cannot load classes from a bundle after the framework shuts down."
"neutral","Of course this means that I can't compile/build the code using AxisRC3."
"neutral","Clearly one Visitor interface just can't satisfy everyone."
"neutral","Like skip.jar.loading= true once ---> Proposed behaviour."
"neutral","Is not really needed I guess."
"neutral","Also I find the name ""stillGoodJournals"" confusing because when a journal was found to be bad in the ""// do the sync"" block it isn't removed from the ""stillGoodJournals"" list."
"neutral","With balancer initialy at true: {code} hbase@node3:~/hbase-0.94.3$ bin/graceful_stop.sh --restart --reload --debug node6 Disabling balancer!"
"neutral","@filipe I forgot the case where includes are in include/js (or mozjs)."
"neutral","The latest  patch for SimpleURIResolver and resolver framework."
"neutral","Matt what's the cut-off date for providing a patch?"
"neutral","br Matt"
"neutral","For testing purposes of course...  "
"neutral","True enough...."
"neutral","That is not true."
"neutral","Default is true."
"neutral","Yes that's true."
"neutral","duplication of such a small amount of trivial code is far less evil than yet another dependency."
"neutral","The first step is of course selling us through our site."
"neutral","But in any case please keep things simple and stupid :)  "
"neutral","Matt"
"neutral","Are there other parts of your app that interact with or manipulate the ""course"" bean or its ""labKits"" collection?"
"neutral","The name for all of them was thus pretty obvious except for engine.evaluate(...) and #evaluate(...)."
"neutral","Of course that would be a separate bug..."
"neutral","OK works for me."
"neutral","I must admit I'm a little confused by this one."
"neutral","Otherwise the HTable and the HConnection will get very confused."
"neutral","Of course if you're writing your own serializer it's your responsiblity to deal  with this appropriately."
"neutral","Pretty impressive."
"neutral","I think the ability to hotswap a valve or even an entire pipeline real-time is pretty damn kewl!  "
"neutral","Well your static analysis seems pretty persuasive to me."
"neutral","What mocking framework should be used for the webui?"
"neutral","At least it was intuitive for me and I am pretty new to all this."
"neutral","I'm assuming it's bytes since the variables are named 'buf' as opposed to the 'str' names used in the protocol APIs but want to double-check."
"neutral","I deleted the original attached files because they contain company informations that I'm not allowed to disclose."
"neutral","I'll have to bisect the revision since when it is broken and this could take some time."
"neutral","Yep my bad too - I didn't look and was just guessing at what the problem was."
"neutral","- the computedHashCode() didn't use the a single ""qualifier"" now it does."
"neutral","The memory stream transformation core-dump was the same case (rb_tree - erase)."
"neutral","Wicket 6 now features an experimental module that integrates the Atmosphere framework (wicket-atmosphere)."
"neutral","Then the algorithm gets lost as it did not expect this discontinuity."
"neutral","#2 wontbe so bad... filters are pretty deep and will be just as efficient as hacking scan query Matcher I think."
"neutral","Maybe you want to do shuffle in this way: Firstly copying remote map outputs and store the shuffled segments into memory as usual."
"neutral","The outer read can continue for a much longer period of time."
"neutral","Note that I wouldn't be totally opposed on adding additional support for the dot notation on inserts (provided all fields are indeed given) for symmetry/convenience."
"neutral","If I get to this first I will make the ""frameworks"" fix as well."
"neutral","Show time since declared as dead on the deadnode web UI."
"neutral","just after the event) is the opposite of the sign just before the event."
"neutral","html/ext/HtmlInputHiddenTag.java is pretty simple all of the functionality is in its base class. "
"neutral","Tag is documented and demo'd but does need a Facelets tag."
"neutral","I would rather state that most Java libraries *do* care about Maven."
"neutral","this is IMO a regression since i am pretty sure it used to throw an InvalidItemStateException in the past."
"neutral","I'll take a look at where the framework should call it."
"neutral","Similarly one can use the overview of FD:OCA below and the introductory section of its respective volume and only ** refer to the details of the FD:OCA constructs as needed during implementation."""
"neutral","It's unfortunate that there's a lot of code duplication but it might be best that way."
"neutral","However the NPE in the framework is still an issue even if it happens when there is a ""user error""."
"neutral","Downgrading this as it is probably user error (rather than an explicit bug in the framework)."
"neutral","Nothing stops a slightly evil user to use a NoLock to wreak havoc in the index."
"neutral","I pretty much have this working."
"neutral","It can't have been this way always?"
"neutral","Patrick  I can't manage to reproduce this error."
"neutral","[~jbellis] The weird thing is that although *newSSTables.size() != newSSTablesSize* the assertion doesn't actually cause an error so no stack trace but swapping the assertion (as shown below) yields the stack trace below."
"neutral","I would have checked it in directly but there were some aspects  that I didn't care for but couldn't seem to get around."
"neutral","Please play around with it."
"neutral","click the subversion commits tab."
"neutral","+1 For this new design."
"neutral","I don't know what Lucene's position is on Maven but am interested pursuing whatever makes sense."
"neutral","I think MINA is more of a 'server framework' rather than an 'NIO framework'.. it is so close to being both."
"neutral","filtering hooked up through Solr already and it would be dead simple to bring in here too but it would fit nicely in this framework."
"neutral","It is pretty close to what you are proposing."
"neutral","Oh and not to forget."
"neutral","Pretty much every deserialization error shows up as an IOException."
"neutral","However given the factored out code is pretty trivial I decided to duplicate it in favour of not adding another set of classes along with the additional complexity introduced (e.g."
"neutral","I'll take care of this."
"neutral","Yet now one must care for the relative ordering in between both icons too."
"neutral","And it also will add a lot of complexity to the framework development/maintenance.   "
"neutral","Adding a different patch."
"neutral","Patch that changes progress computation to use position in input stream."
"neutral","Closest example that I can recall were questions about ""The Software shall be used for Good not Evil"" clause from the JSON License."
"neutral","Fixed by updating to the new frameworks bridge 1.0.1-dev."
"neutral",":)  > except at much worse performance."
"neutral","* This is needed since the MappingTool fails if it gets non-persistent capable classes."
"neutral","I'm just throwing it out there."
"neutral","I agree with Sami that this should be contributed to Tika and that we delegate the language identification handling in Nutch to Tika just as we are doing or planning to for the MimeType and the parsing "
"neutral","I have retested it and I figured out that I have posted the wrong parameters in the bug description."
"neutral","Not  ideal but not too bad )"
"neutral","Trunk for patch pretty much."
"neutral","I think that would be the cleanest solution to prevent bad behaviour with wrong codecs?"
"neutral","Perhaps it would be easier to make ClobLocatorInputStream a wrapper around ClobLocatorReader and ClobLocatorOutputStream a wrapper around ClobLocatorWriter?"
"neutral","I like having consistent indenting but now it is really hard to see the diffs and it gets confusing."
"neutral","> Ideally we would move to NIO framework like netty but that would much larger effort."
"neutral","Once all the chunks have been uploaded the Upload Framework can returned a combined file."
"neutral","You don't see '>' replaced because that's not required in this case (though some frameworks do it anyway)."
"neutral","I've reverted this for the moment."
"neutral","Maybe we're stuck with it until log4j fixes its dependencies? "
"neutral","Mladen any progress please?"
"neutral","I'll see if I can arrange for the manifest to contain bundle-manifestVersion. "
"neutral","Thank you for reviewing."
"neutral","Running patch through hudson."
"neutral","Patch committed."
"neutral","Thanks for the patch Kim."
"neutral","I will look at those remaining references to NATIVE::LOCAL in the error messages."
"positive","The patch looks good."
"neutral","It could be that this has been resolved already (elsewhere)."
"neutral","I have committed a fix for this please close if you are satisfied."
"neutral","Thanks."
"positive","Cool cool - thanks stack!"
"neutral","Might want to correct the misspelling: *remvoed* AllFromInodesFromMap :)"
"positive","I've just tested the shiro trunk with karaf-2.2 release and everything works fine :)"
"neutral","I think we should apply it.   "
"positive","Interesting I just replaced my src with the latest in the trunk and did a compleatly clean build and the problem seems to have gone away."
"neutral","I'll close the ticket as it looks like a non-issue."
"neutral","no POM provided here"
"positive","This is awesome - works in a one-liner. "
"neutral","Please tell me if you'd like me to help."
"neutral","Misty  Can you move JBPAPP-7480 to bz and then cross reference the bz number in this Jira and close this one?"
"positive","Awesome!"
"neutral","We just need a possible mentor here... volunteers...?"
"neutral","Resolving this issue as it is covered by JBQA-5191 and JBQA-5192."
"neutral","I am not mandating to use DistributedHashtable directly by plugging it into Castor as it is but as the base for 'distributable' TimeLimited CountLimited et alias cache implementations."
"neutral","I will re-work and submit another patch."
"neutral","{{TrivariateRealFunction}} renamed in r1236932."
"neutral","I move it into 2.1-M1."
"neutral","Attaching patch for review."
"positive","Awesome you rock Drew!"
"positive","Very cool."
"neutral","Resolved by changing the meaning of maxRows to be across all code tables with a default of 200000 introduced maxRowPerTable with a default of 10000 to take the place of maxRows and upped the default for maxCount to 200."
"neutral","I'm not sure if this is actually a bug we had it fixed but then had to revert it."
"positive","Awesome speedup! Finally all this work shows great results!!"
"neutral","Integrated in Cassandra #63 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/63/])     "
"neutral","I think nothing is absolute."
"neutral","Add CRC32C as another DataChecksum implementation."
"neutral","Contributed by Todd Lipcon."
"neutral","Fixed with revision 164512."
"neutral","Also see issues like SOLR-2608 that are ignored i've been running lucene tests in a loop on and off for periods and basically gave up on solr tests aswel they randomly fail all the time"
"neutral","This one... Really."
"neutral","[~maxandersen] please review"
"neutral","Corrected error in comment - please use this one."
"neutral","hbase org.apache.hadoop.hbase.PerformanceEvaluation --nomapred --rows=250000 randomRead 16  10k regions 5 RS."
"neutral","Bozhidar: I agree with your assessment."
"neutral","Thanks for the report !"
"neutral","This patch should do the trick."
"neutral","A test case is needed too"
"neutral","Assume closed as resolved and released"
"neutral","I committed patch _c with revision 697897."
"neutral","Committed to trunk and 0.21 branch."
"neutral","I tested it and it works fine."
"neutral","Chris This might be a useful technique to add to the documentation or to a HOWTO on the SJC wiki (when / if there is one)  Thanks all."
"neutral","One minor point - can you make result a member variable of GenericUDFArrayContains?"
"neutral","updating minor errors in pdf doc"
"neutral","I have committed this."
"neutral","Yup I'll get it in today."
"neutral","Missfire"
"neutral","Abandoned no longer necessary."
"positive","Took me a few seconds to get it but then I realized how awesome it is.  "
"neutral","Do you need any help?"
"neutral","Hi Matt  Thank you for fixing this issue."
"neutral","I will use it when it will be included in a future release."
"neutral","Committed the addendum in revision 1414868."
"positive","Awesome stuff Stephen! "
"neutral","Looks like we have already taken care of this."
"neutral","are any changes needed to dd2spring for this?"
"neutral","Can you expand on the difference between a Prepared Statement and a Logical Prepared Statement?"
"neutral","And also on the difference between a Connection and a Logical Connection?"
"neutral","I think Jason has done this already?"
"neutral","We'll take a look for 1.21."
"neutral","Thanks Matt Todd and Cos!"
"neutral","Sangwon Seo Thanks for your review."
"neutral","Could you give me more comments? "
"neutral","This obsoletes ~/.m2/maven.properties"
"neutral","However this bug mentions that we were upgrading from 1.8.0.2 to 1.8.0.7."
"neutral","And many thanks to you Olivier for applying this so quickly!"
"neutral","For _ExternalSpecifications there is already an issue in the JIRA: MYFACES-2582"
"neutral","Thank you."
"neutral","Issue has been resolved."
"neutral","Used the new attribute to move ObjectStoreDir from bin to server/xxx/data/tx-object-store"
"neutral","Thanks Sijie."
"neutral","Never mind found it."
"neutral","Monitor no longer based on protobuf."
"neutral","It's working like a charm."
"positive","Sounds good."
"neutral","I too have been busy on other projects."
"neutral","fancy applying this patch before 1.3.0?"
"neutral","applied."
"neutral","Thanks Jacopo."
"neutral","Contributed by He Yongqiang "
"neutral","Applied Rodrigo's suggestions"
"neutral","Hullo?"
"neutral","Hi Thomas it's here:  https://svn.jboss.org/repos/common/common-old/branches/Branch_1_0/"
"neutral","fixed style"
"neutral","(Revision 1450575) HADOOP-8917."
"neutral","Contributed by Arpit Agarwal."
"neutral","However I cannot see errors in lucli can you make a patch for those cases too? "
"neutral","Look forward to seeing it resolved in 3.3.2.GA!"
"neutral","Since an approach to put back two such HRegionInterface level measurements with a query/mutate distinction has been +1ed on this issue I'm going to put them back on trunk and port back the changes to 0.94."
"neutral","This blog post speaks briefly about colocation and how this can be achieved using AtomicMaps."
"neutral","I just committed this."
"positive","Thanks Sanjay!"
"neutral","Thanks Claus."
"positive","Cool thanks Daniel we're actually cool with either updating it to e9ff8c4928 or flipping the write bit and we'll push the delta ourselves - whatever's the fastest to get to writeable:)  Thanks --tim"
"neutral","On the other hand the BundleActivator should not be exported and can as well be moved to the osgi.impl package."
"neutral","Reopen if I'm mistaken."
"neutral","jBPM already works this way."
"neutral","seen from my chair this is a very elegant solution until we can really split our distribution into smaller files (exe + langauge packs) and have a meta installer that combines what the user want. "
"neutral","Regenerated patch with trunk and with an indentation change."
"neutral","This adds testing of the RegionSplitsTracker."
"neutral","If possible let's schedule to 0.4"
"neutral","Agreed wildcards (* ?)"
"neutral","RB at https://reviews.apache.org/r/15607/"
"neutral","I just committed this."
"neutral","Thanks Scott!"
"neutral","I also tried to resolve merge conflicts and ended up with pretty much the same patch as yours."
"neutral","Same in problem in SQLServer solved with catalog=null and schema=""%"""
"neutral","Per Do??acan's comment we need to reopen this and test out his new patch for it."
"neutral","latest from RB"
"neutral","reviewed and committed patch."
"neutral","Yeah classloading in JBoss is a bit tricky :)"
"neutral","Applied slightly modified patch in [r18180|http://fisheye.codehaus.org/changelog/mojo/?cs=18180]."
"neutral","[~ashutoshc] Thanks."
"neutral","The rpc changes look good to me in the patch (smile)"
"neutral","We decided not to support jdk13 jvms with 10.3 so there's no point in attempting to change anything at this point."
"neutral","OK thanks for the review guys!"
"neutral","Ping?"
"neutral","Did you manage to create a test program?"
"positive","cool no worries."
"neutral","I just committed this."
"neutral","In few words onchange event is not published until the checkbox lost focus."
"neutral","Extra javadoc added"
"positive","Thanks Ram  That seems like a definite improvement."
"neutral","both patches applied looks good."
"neutral","Applied patch with thanks to Oliver."
"neutral","Bulk close for Solr 1.4"
"neutral","Hi Oleg  Would you be able to review this one?"
"neutral","Postponed to 2.0.0-RC1"
"neutral","fixed by Shane."
"neutral","I'm not seeing how including a dependency would alter the fundamental behavior of createLink() and createLinkTo() requiring a request object."
"neutral","Here are my thoughts about how it can be approached."
"neutral","Please review."
"neutral","I will be working to integrate this when I am back in CA."
"neutral","Thanks Andy."
"neutral","Clocked asyncs are fixed in r19148."
"neutral","Attaching patch which incorporates Hemanth's comments."
"neutral","Unit test: org.jboss.test.remoting.transport.rmi.timeout.RMIPerInvocationTimeoutTestCase."
"neutral","Thanks for the answer Mohammad wrk."
"neutral","I'm envisioning something like `hdfs dfsadmin -fetchimage <local path>' which would use the existing GetImageServlet to download the fsimage over HTTP saving it at <local path>."
"neutral","applied Marnix's patch to trunk."
"neutral","Koji Noguchi I think this was fixed."
"neutral","Can you show me which jira fixed this?"
"neutral","Can you provide a little more context on this please...   1."
"neutral","Verified."
"neutral","The -branch-18 patch does not apply to Hadoop 0.18.3."
"neutral","Raghu am I correct here?"
"neutral","This is what I understand."
"neutral","2"
"neutral","But it may not be appropriate to add this in NativeFileSystem classes."
"neutral","This issue has been fixed by the Harmony-5834."
"neutral","The testcase is helpful for ArrayList."
"neutral","patch applied with slight changes thanks for the report and thanks for the patch"
"neutral","Some property which points to a ""DDL file""."
"neutral","It might have meant to create a DB schema but perhaps you can just use it to do whatever migration activity that you are looking for? "
"neutral","Please apply the attached patch by doing the following:  1."
"neutral","It also includes a corresponding change in java2wsdl to handle the two-way void return case correctly."
"neutral","One final note the error handling should have its own JIRA so that it is addressed one day?"
"neutral","I only needed to let MarkupResourceStream also implement it."
"neutral","It seems to work fine for me when i test locally the markup is only created once per fixed location and then access through  cachekey -> locationstring -> markup  So if locationString doesn't work we get this:  cachekey -> cachekey -> markup  But i guess that is a very small percentage if there is even 1 on this planet...  should we include this into 1.3.2?"
"neutral","Please check that the patch was applied as you expected and close the issue if everything is OK for you."
"neutral","Until the patch gets applied you might want to use Emma as coverage engine with the Sonar Emma Plugin (or Clover but it is free only for a month)"
"neutral","Hi Matt  Encrypting the serialized component tree will not solve the problem of stale view state."
"neutral","It will be available in 1.2_05."
"neutral","the configuration in the POM works fine with 2.4.3."
"neutral","I have some comments on the new patch:  PermDescriptor  o You should remove the permUUID field from this class since it shadows the oid field in the superclass."
"neutral","I think you are right to follow the existing patterns."
"neutral","This is something we can revisit when we collapse all of the permissions catalogs into the master catalog which you are creating."
"neutral","This will speed up the check in DataDictionaryImpl.isSchemaEmpty()."
"neutral","If so then I would recommend adding a third index."
"neutral","Note that if you swap the key order then you will need to make a corresponding change to DataDictionaryImpl.getSequenceDescriptor(String SchemaDescriptor)   o I think that buildColumnList() should return an array of 10 column descriptors one for each column in the table."
"neutral","See for instance the corresponding method in SYSALIASESRowFactory."
"neutral","EmptyDictionary  o I think that you can remove the stub for dropSequenceDescriptor(String TransactionController) because you have removed this method from the DataDictionary interface."
"neutral","DataDictionaryImpl  o The header comments on getUncachedPermDescriptor() getPermDescriptor() and dropAllPermDescriptors() look like they were copied from pre-existing methods so they should be revised to describe the new methods."
"neutral","See previous comments for earlier commit."
"neutral","Thanks Greg! "
"neutral","Vinicus patch only includes a single file (the failing junit) all Uwe need to do is to apply the patch to the moved file is that correct?"
"neutral","The behaviour still occurs in the last snapshot using both Mojarra 2.1 or MyFaces."
"positive","Nice feature lars!!"
"neutral","Are there any (future?)"
"neutral","plans to have a multi- version of the atomicMutation?"
"neutral","This causes pretty big data structures as many of our CMaps cover 65k possible mappings!"
"neutral","We should use a more efficient in-memory representation for such range mappings."
"neutral","I have added some buttons to help put variables and patterns."
"neutral","applies to trunk too"
"neutral","Also #3 seems to be fairly simple with a single ""around"" advice in aspectj and a couple of lines for ajc target in build.xml."
"neutral","There are no extra lines of code or maintenance it is the simplest solution."
"neutral","As long as the change is applied at build time I don't see any real drawback.  "
"neutral","There's a note on the main page about these scripts but you're right: nothing obvious in some of hte ""sub pages""  I'll take a stab at clarifying."
"neutral","I've added a Theme class and a ComponentAppearance class which takes defaults from the theme and allows them to be over-ridden."
"neutral","Apply isn't the best name but we're already using update() so suggestions welcome."
"neutral","These are all svn file deletions which will need to be done by hand when applying the hand."
"neutral","Applied patch"
"neutral","Would anyone have time to put together a pull request?"
"neutral","Hi Preben  I just applied the your patch with a minor modification on FtpConsumerWithCharsetTest.testConsumerWithCharset to use UTF_8 charset by default."
"neutral","936-2 wasn't patching correctly against the latest flume-728 so here's an updated patchfile now that 935 is available."
"neutral","I have applied it in Rev."
"neutral","Applied Patch.."
"neutral","This patch has been around for a while."
"neutral","patch committed in rev 942983 thanks!"
"neutral","Committed revision 816738. "
"neutral","Such a class does not really need an {{apply}} method."
"neutral","However as a tactical decision imposed by the implementation of the typechecker we will require a matching {{apply}} method for every {{set}} method and will reassess this issue later in the context of a possible typechecker redesign."
"positive","I've tested them out and everything is fine."
"neutral","I discovered that it works fine with command line."
"neutral","Thanks for the patch Andr?ö!"
"neutral","+1 the branch-1 patch looks good."
"neutral","This reviewable and I think also committable."
"neutral","Thanks for the patch."
"neutral","Committed to 0.8 after reverting the change in system_test/ (the consumer property file there is used for an 0.7 consumer)."
"neutral","I have made a new patch derby-2108-v4.diff which have incorporated (most of) your commets."
"neutral","I think I'm ready for commit soon."
"neutral","For my larger suppliers I will often have a 100 or more requirements built up."
"neutral","Since the ""Approved Requirements"" screen paginates the requirements I'll end up generating multiple orders for the same (large) supplier simply because the application operates a page at a time."
"neutral","This annoys my suppliers a bit."
"neutral","I guess the obvious thing to do is to go in and reconfigure the pagination so it doesn't (paginate) but if we had the ability to add items to existing POs then you could still use the pagination mechanism and build up the PO page-by-page (quite handy if your working through  your POs during less busy times of the day).  "
"neutral","I did that first but then remembered that when I did that in the past people were unable to apply my patches w/o doing the svn move themselves."
"positive","Is that ok for this file (b/c I have no idea how to do the svn move now ... after I've made all the changes already) :)"
"neutral","+1 on patch."
"neutral","@Andrei: Please re-attach patch using --no-prefix option."
"neutral","HadoopQA uses -p0 to apply patches."
"neutral","But yeah that's for another JIRA."
"neutral","Zdenek  Thank you for working with these components."
"neutral","Do you think you could submit a new patch in a single file (perhaps named with the current date) based on the current SVN head ?"
"neutral","Rest of Ender's patch was applied."
"neutral","Do the same tests work fine on 1.5.0dev?"
"neutral","Awesome. Thats great to hear!"
"positive","Great! Awesome!  thanks Dims"
"neutral","Oversight?"
"neutral","{quote} Yes was an oversight."
"neutral","1: The skipBloomFilters gets called on the index file in RowIndexEntry line 104."
"neutral","- This fix works if I run a ""mahout"" from command line against a Hadoop cluster."
"neutral","A unit test case doesn't work -Dkey=value is not parsed in ToolRunner but passed through to SparseVectorsFromSequenceFiles resulting in a parse error."
"neutral","Did I make any mistake?"
"neutral","IMHO Configuration should be the first or the the last arguments."
"neutral","Looking forward to using it."
"neutral","Please submit new issues for the other aspects of this that remain unfixed."
"positive","Thanks Jeff!"
"neutral","Please open using the JIra workflow and fill in the details."
"neutral","we improved hash handling in Railo but we get not the same result with non ascii characters as ACF (with ascii characters everything is fine)."
"neutral","new version of 01 ""minifies"" type classnames for the standard o.a.c.db.marshal types"
"neutral","Ok thanks."
"neutral","Closing issue as per Luis."
"neutral","Or do we act like we always had it?"
"neutral","Thanks for the feedback and thanks for taking a stab at this."
"neutral","won't fix."
"neutral","<danielsh> dns done (thanks for the hostname) tb build underway "
"positive","Thanks!"
"neutral","Thanks  Kevin"
"neutral","Committed to trunk (0.12)."
"neutral","Thanks!"
"neutral","How about a slightly different take?"
"neutral","Please take a look at the patch and let me know if it fixes the problem for you."
"neutral","What are the disadvantages to adding -fPIC (a) for amd64 only (b) for all platforms?"
"neutral","Closing"
"neutral","Thanks Sanjay for the review."
"neutral","(My 0.8 checkout was on the 0.8.6 tag when I reported that CliTest worked completely.)"
"neutral","I committed this."
"positive","Thanks Ashish!"
"positive","Many thanks Neeme."
"neutral","I'll commit this soon unless there are objections."
"neutral","Resolved fixed!"
"positive","Thanks!"
"neutral","Thanks!"
"neutral","(looks like these were introduced in CASSANDRA-1714 fwiw so i'm going to tag affects-version to 0.7.1)"
"neutral","Untar this to populate the position_hints table."
"neutral","Edison can you check on this issue looks like the fix is not working"
"neutral","I just committed this."
"neutral","Resolved in 1.0.1-SNAPSHOT."
"positive","Long Life MyFacesssssssssss!"
"positive","Looks good thanks Laura!"
"neutral","Committed to trunk with revision 447502."
"neutral","Will leave open until merged to 10.2"
"positive","Thanks Ashutosh and Gunther for your help!"
"neutral","This patch has been improved a lot."
"neutral","My testing turns up not issues so  once again thanks for finding this Rick I'd gone blind to the problem and it was driving me mad!"
"neutral","Thanks."
"neutral","Or at least has some relation to above problem?"
"neutral","The fix for test_no_extension was merged in PIG-2505."
"neutral","This is now resolved in ActiveMQ 4.0 as we have a DemandBasedForwardingBridge which only forwards messages to another broker when there is a consumer for it"
"neutral","Jacques  Why concatenate the patches?"
"neutral","Thanks guys  Bharat your patch is in trunk at revision: 754834 ."
"neutral","I only review as Pranay tested successfully."
"positive","Thanks to both of you and to Deepesh for the initiative. "
"neutral","Thanks for the clarification."
"positive","Looks pretty cool. Fresh and minimalist. Love it :-) Good work."
"positive","This looks good to me."
"positive"," Automatic location selection is very cool."
"positive","Thanks Tony."
"positive","Thanks for providing the patch."
"neutral","I think allUserRegionsOffline should be declared inside {code} } else if (this.stopping) { {code} block."
"neutral","Please look at this patch (d962_javadoc.2.diff.txt)   I ran javadoc and  did clobber and ant all ok."
"positive","Super I'll commit shortly -- thanks Yonik!"
"neutral","Thanks patch applied"
"neutral","Added comment before ""Path getPath()"" to address Todd's comment. "
"neutral","Actually I thought to take a look on this weekend."
"positive","Thanks Sravya!"
"neutral","Vote is here: http://markmail.org/thread/yg6n646zurlpdmvy"
"neutral","Thanks is that everyone has to create an account and then you will link them to Pig Confluence?"
"neutral","The patch looks fine."
"positive","Thanks Adrian!"
"neutral","that what WebRenederendingServices are for not sure WebDescriptionProvider could be declared to be a WebRenderingService."
"positive","thanks again Uwe"
"positive","Thanks Alexei!"
"neutral","Now it works as expected."
"neutral","Hi Mario Ivankovits    Pls give some suggestion on above comment"
"neutral","HI Harry  I am new to JSPWIKI and based on the error I chose the Security issue."
"neutral","I am still not able to run JSPWiki in Oracle Jdeveloper 10.1.3.3.0."
"positive","Thank you + Harit Himanshu   "
"neutral","Hi Subramanyam  Any updates on this issue yet?"
"positive","Committed a slightly cleaned up version of the patch in revision: 1464605  Thanks for your help Todd."
"neutral","Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=707319 Many thanks to Ulhas for providing the patch!"
"neutral","Consolidate all error handling in KafkaServerStarble."
"neutral","The patch looks fine ."
"neutral","I was sure It's in CVS already."
"neutral","@Stack @Ted  Can u people have a look at the patch pls?"
"neutral","There is a test udf_divider.q in the patch."
"neutral","Thanks!"
"neutral","It works perfectly with the latest 2.7.8-SNAPSHOT thanks !"
"neutral","The latest patch looks good to me."
"positive","Thanks Andrew committed in rev."
"positive","thanks edgar for finding this one!"
"neutral","Patch applied to TEXT module at repo revision r450026."
"neutral","Please check that it was applied as you expected. "
"neutral","Trying to keep the test suite at under 24 hours :)"
"positive","Thank you Jing for the review."
"neutral","+1  I committed this."
"neutral","Leaks file handles via IW.getReader()"
"neutral","Yes we could enable junit's fork mode."
"neutral","I will have a look at this."
"neutral","But it would be better if you could provide a patch -) Thanks again."
"neutral","I committed the patch to branch-1 as well."
"positive","Thank you."
"positive","Forgot to mention:  Thanks to Alejandro and his team for pointing this one..."
"neutral","Okay."
"neutral","Anyone else want to chime in?"
"neutral","If no other objections let's commit Clint's patch since it works for him."
"neutral","I polished and fixed CS as well."
"positive","Thanks Karl."
"neutral","Thanks."
"neutral","This behaviour is correct as this is a test for pluto and not a generic JSR 168 test. "
"neutral","i've attached a libs.zip that contains bookkeeper and zookeeper libraries."
"neutral","I will try your suggestions"
"neutral","Thanks!"
"neutral","Sounds like JavaScript samples are now being done in TUSCANY-287"
"neutral","I'd say last Sun JDK 1.5 as it's still the one recommended for OFBiz (even if I guess most of us use 1.6)"
"positive","Adrian  thanks for the patch: rev."
"neutral","Just updated and ran through a few test runs -- haven't seen this since."
"neutral","Yes it seems that in some cases the exceptions are swallowed and e.printStackTrace() is heavily used."
"neutral","Yes You are right [~jiannan] If the {{bkActiveLedgersSnapshot}} contains ledgers which are > {{lRange.end()}} then there is no chance of being gc'ed in the current gc call."
"neutral","Yes that makes perfect sense to me."
"neutral","Committed."
"positive","Thanks Suresh."
"neutral","1"
"neutral","@Jon  +1 the patch looks good."
"positive","Thanks for your patience."
"positive","Hi Atul that looks good at a first glace."
"neutral","I committed the patch."
"neutral","Thanks for the patch!"
"neutral","It looks like what was applied to trunk."
"neutral","some tests are still problematic at least on windows..."
"neutral","I think perhaps some of the crazier ones like DiskFull TestCrash anything that has to disable MockDirectoryWrappers's checks because they must create corrupt indexes or other scary things. "
"neutral","Looks fine to me."
"neutral","Applied thanks!"
"neutral","Should be a quick review."
"neutral","Jan  I looked that the logic again I think your are right."
"neutral","(review board is helpful)."
"neutral","Mind adding some comments explaining why this is ok to retry?"
"neutral","ok... i will change it then and keep in mind in case we run into odd issues permission wise."
"positive","Thanks Joseph!"
"neutral","Patch committed to trunk."
"positive","Thanks again for this really great patch Andrew."
"neutral","You've knocked out a really ambitious bit of work here."
"neutral","Committed to master."
"neutral","Everything is ok."
"neutral","h2108_20110727b.patch: fixed DatanodeManager constructor and activate(..)."
"neutral","Patch applied in revision 889133."
"positive","Thanks for taking care of this Alejandro."
"neutral","Let me test it."
"neutral","I found the same issue about unparkSuccessor with the latest snapshot also."
"positive","Thanks a lot for your help!"
"neutral","+1 the latest patch looks good to me."
"neutral","The patch looks good."
"neutral","1"
"neutral","I will check-in this version..."
"positive","Thanks for taking a look Jiannan "
"neutral","This makes the test do the same where it matters."
"neutral","This issue is fixed."
"neutral","(will commit after Hudson +1s that is)"
"neutral","HI Christian  I've applied your patches to trunk."
"neutral","@Ivan could you please add your comments?"
"positive","Thanks Mayank"
"neutral","I misunderstood your comments."
"positive","Thanks Mayank"
"neutral","Can you attach the WSDL /XSD files that created the problem ?"
"neutral","Wow that was quick!"
"neutral","No problemo Close is fine for me."
"neutral","Attaching the patch for branch-0.23."
"positive","Hi Henry Thanks for checking it out.  "
"neutral","Applied the patch with revision 169493 -- thanks."
"positive","That sounds like a plan. I love peer-reviews... :-)"
"neutral","I will apply and verify it."
"positive","Thanks for the very clear explanation of the needed change Dag."
"positive","Thanks JinJie!"
"neutral","Pat and myself are taking a look at it ."
"neutral","thanks"
"positive","Thanks Thomas!"
"positive","Thanks Divesh  Your patch is commited at revision: 762863   "
"neutral","Thanks -Suresh "
"neutral","I think that the problems are not related."
"neutral","Fix for the gererate-id() problem seems to be correct. "
"neutral","Patch applied to PACK200 module at repo revision r611862."
"positive","I would love to have it right now for storm too. If you want me to sign up as a use case I am happy to."
"neutral","re: ""should remain"" - yes I vote it should remain but be more flexible"
"neutral","+1 to what Esteban said."
"positive","Thanks for the patch Erik (and Jon)"
"neutral","Thanks Edward"
"positive","Thanks for figuring this one out and providing the patch Jamie!"
"neutral","updated patch submitted at: https://reviews.facebook.net/D4455"
"neutral","Hi Yuval could you please attach a sample project showing the error?"
"neutral","Best regards Jimmy"
"neutral","Thanks for Confluence update Francis"
"neutral","@Matt It would if I submitted the patch... Ugh  Lets see."
"positive","Thanks senaka for the patch."
"positive","Thank you very much Richard."
"neutral","The patch looks fine."
"neutral","Thank you"
"neutral","Patch applied in revision 885311."
"positive","Thanks for the patch Niall +1"
"positive","thanks henry!"
"neutral","my xsltmark tests now run the docbook test without a problem."
"neutral","Please check that it was applied as expected."
"neutral","could we get rid of normal?"
"neutral","The rest of the TODO has been postponed to Camel 2.0 in CAMEL-971."
"neutral","If tablet unloads were to use the normal compaction queue may want to prioritize unload related compactions on the queue.  "
"positive","Taking it over  Thanks Mayank"
"neutral","I agree."
"neutral","Thanks for looking."
"positive","Thanks Hari!"
"neutral","Thanks for the patch Ferdy."
"neutral","Please verify this issue is fixed as you expected."
"neutral","So i'm going to make a patch that does 1G regions and 128M flushes (with the multiplier still of x2 so we'll grow to 256M before the barrier comes down)."
"neutral","Updated patch so that the needed values from uiLabelMap can be accessible in ftls too."
"neutral","I committed the patch."
"neutral","Ilene Seeleman has agreed to review patch."
"neutral","It is just taking more time than I thought it would."
"neutral","Fixed in LUNI module at repo revision r598681."
"neutral","Looks good."
"positive","Thanks Stepan."
"neutral","However it may leads to significant performance degradation"
"neutral","The shadow maven build knows..."
"neutral","Personally I'm more concerned with (1) than (2)."
"neutral","Thanks"
"neutral","I tend to doubt there's anything we can do about this if the problem is at a lower level."
"positive","Thanks for your patience. "
"neutral","This file demonstrates the problem described in this bug."
"neutral","I respectfully disagree with your interpretation even though in most of the cases it corresponds to what the majority of users may expect to see (including myself)."
"neutral","The spec states that an HTTP agent should avoid infinite loops which is not the same thing as circular redirects in my opinion."
"positive","Thanks Ivan."
"neutral","Looks fine thanks."
"neutral","Do you want me to tweak the patch to rename the alternate body header tag andif  move it to the MailConstants?"
"neutral","Makes sense to me."
"neutral","I would just need to retrieve the backgroundAlpha style before calling drawRect in its updateDisplayList."
"neutral","The problem is that we use this draw call to also draw the thin divider."
"neutral","The patch is fine. "
"neutral","I'm almost done w/ a conversion."
"neutral","[~ikelly] are you trying the right patch?"
"neutral","I addressed all of them in a new version of the patch."
"neutral","export with no args prints all the current settings."
"neutral","This should have been fixed already."
"neutral","Only peerProviders and some tutorial left to do."
"neutral","At the very least the exception could explain what the problem is rather than what the state of an obscure private variable is."
"neutral","Checked in the patch (see revision 1295288)."
"neutral","+1 thanks Henry Committed revision 779716."
"positive","looks fine thank you."
"positive","Thanks for spotting this fixed at r487519"
"neutral","Do more modern version of the Flash player work 11.3- 11.6?"
"neutral","I still find the difference puzzling -- I can't justify your version being 3x faster."
"neutral","But we know a lot about docids and extra hashing should just lead to an average-case slowdown."
"neutral","Hi Jamie  I can not access the mirror get a 404 have you moved/removed it do you still want it adding ?"
"neutral","blindly changing the oak security provider to   private SecurityProvider securityProvider = new SecurityProviderImpl()  gives Tests run: 706 Failures: 0 Errors: 122 Skipped: 13 "
"neutral","Have you got a link regarding the classpath exception and ASL2 compatibliity?"
"neutral","For the authentication issue it's recorded in JAMES-1418 (I will try to look at it this weekend)."
"neutral","The biggest 90% data volume comes comes from less then 10% of connections.)"
"neutral","In this case we have extremely wide spread __important__ values with only ___single_ occurrences."
"neutral","If we want to generate similar variable (for ex."
"neutral","larger sample) we'll get fixed values for all this bins in the long tail."
"neutral","Last Issue: I would question usage of Gaussian Kernel at all."
"neutral","Without having a mathematical prove I nevertheless suppose it could disturb parameters of generation if we have non Gaussian empirical data."
"neutral","(for ex."
"neutral","The apache vhost has been setup but still needs some work."
"neutral","Does it care at all?"
"neutral","The patch is horribly out-of-date."
"neutral","Not sure if it is reasonable - is it possible to use the classes from HDFS-4979 here."
"neutral","An email snafooey caused us to update our JIRA instance to 6.1 before we had a chance to test the import on our test instance (it didn't work properly for those who tried to whack at it)."
"neutral","I hope you can figure out how to upgrade and if you have any questions or need help feel free to reach out to us."
"neutral","However if that schedule does not work for you please feel free to take this issue into your queue and go ahead."
"positive","It will be great if you could confirm it either way first."
"neutral","If regionnames were made of tablename+endrow instead of tablename+startrow then in the metatables doing a search for the region that contains the wanted row we'd just have to open a scanner using passed row and the first row found by the scan would be that of the region we need (If offlined parent we'd have to scan to the next row)."
"neutral","If we were using scans prewarming client cache would be near costless (as opposed to what we'll currently have to do which is first a getClosestRowBefore and then a scan from the closestrowbefore forward)."
"neutral","can we apply the jarjar solution only to commons-csv?"
"neutral","If it was not was the attempt Id 1 killed explicitly?"
"neutral","Could you let us know if speculative execution was turned on?"
"neutral","If by any chance you have the logs for the task attempts attempt_200905051023_1155_m_000036_0 and attempt_200905051023_1155_m_000036_1 could you attach them to this Jira? "
"positive","Sweet I will review and apply."
"neutral","Probably makes sense to do these like HDFS-4014 sensitive changes get their own patch and the general new classes of warning can be handled in bulk in a small set of patches."
"neutral","-1 overall."
"neutral","-1 tests included."
"neutral","I believe the notifications are now scheduled properly."
"neutral","Am I missing the connection or is this a distinct issue?"
"neutral","More variations add significant long-term compatibility burdens to the project."
"neutral","We badly need to add support for a higher-level object serialization system than Writable."
"neutral","So I'm all for a more generic serialization API that can be used by MapReduce applications."
"neutral","Historically that's been Writable and SequenceFile."
"neutral","Our APIs should be of course be general enough that it's possible to incorporate different serialization systems and different file formats but we needn't provide implementations of all combinations of these but should rather direct folks towards a primary implementation."
"neutral","The Dremel paper (http://sergey.melnix.com/pub/melnik_VLDB10.pdf) argues that this is an essential enabler of their wide variety of interoperable systems."
"neutral","We should provide a clear path forward from Writable+SequenceFile to a new system that's easier to use less fragile and language-independent to better facilitate a rich ecosystem of tools."
"positive","I'm glad we were able to resolve this issue."
"neutral","May be i have the current PUT with me and from which i form the new PUTs to be added thro coprocessor hooks to a new region."
"neutral",""
"neutral","Please provide your suggestions"
"neutral","+1 in my mind the -ROOT- table is very important of routing the right RegionServer of .META."
"neutral","Thus i quite agree that we put the .META."
"neutral","Note: the attached patch does not break the existing API"
"neutral","What would you think of just exposing incRef() & decRef() as expert public methods?"
"neutral","#NAME?"
"neutral","We would just add ensureOpen() to those methods and make them public."
"neutral","The zip is already large and contains all code."
"neutral","Using maven you can easily generate the docs yourself."
"neutral","Or even better: use the maven repository to automatically attach the sources-jar to your eclipse/idea/netbeans project."
"neutral","The comparison with 1.2.6 is not valid as we use a different setup now and ship everyting in one zip instead of a zip per project.."
"neutral","With this client project i can't get connect with the webservice published in a Apache-tomcat-5.5.25."
"neutral","The client stubs were generated with wsdl2java command of CXF distribution."
"neutral","If it's never ok to pass null for the path (ie a bug in the code) then you can assert path != null or throw an AssertionError."
"neutral","I learned much the issue progress of hadoop here."
"neutral","Cleanup MR staging directory on completion."
"neutral","Contributed by Mahadev Konar."
"neutral","Created an attachment (id=10304) test.xml "
"neutral","I would appreciate if any commiter review the patch."
"neutral","As i wrote to the list it does not work for me."
"neutral","I've checked the repository myself and everything seems fine to me."
"positive","Thank you very much for your effort David."
"neutral","I've pinged PMC group to have another eyes look around to be sure that everything is fine."
"neutral","Modified YarnRemoteException to be not backed by PB and introduced a separate SerializedException record."
"neutral","Contributed by Siddharth Seth."
"neutral","Er sorry paste didn't work -- here's the full bug text:  =====  The following dependency relies on the sun."
"neutral","org/apache/xml/serialize/EncodingInfo.java:0: error: cannot find file for class  sun.io.CharToByteConverter "
"neutral","Fixed classpath for chukwa core jar file."
"neutral","Is it just a note in the CHANGES.txt?"
"neutral","I think the licensing on that one might be complicated."
"neutral","The source files appear to have various licenses including GPL. "
"neutral","The patch went in a few days ago:  http://svn.apache.org/viewvc?view=rev&revision=499521  "
"neutral","Test code added as part of HDFS-2131"
"neutral","If I commit it as-is we could miss some help."
"neutral","Patch to address the issue."
"neutral","I have found the source of the problem - yet I completely don't understand why such an unrelated thing breaks navigation."
"neutral","As soon as I remove wicket enclosure or add some text node inside - the navigation toolbar starts properly counting pages (it was showing 0 of 0 before because it thinks it is not visible in hierarchy)."
"neutral","Also adds the tests to the _Suite class."
"neutral","I've modified the patch to name the function rep.normalize  If you think that my proposal is actually not enough ambitious for being called ""normalization"" do you prefer something like rep:toASCII which may seem less universal ?"
"neutral","The build seems to have broken on 10.9 when the test was backported."
"neutral","It only breaks if j14lib is not set."
"neutral","The problem is that I changed the build script to use java14compile.classpath instead of java15compile.classpath for the new test when I backported it from 10.10."
"neutral","I attached our resolvers sadly we have no file system resolvers because our repository is hosted on a central server."
"neutral","[ext]"" so we should fullfil the requirements for the atomic operation."
"neutral","Is it planned to add the atomic feature to all resolvers?"
"neutral","I deleted the local hbase directory and the problem went away."
"neutral","Does this mean the migrate tool is busted for this version?"
"neutral","Applying both patches results in clean tests (jdbc4 tests and derbyall modulo wisconsin noise)."
"positive","Aha thanks for the information. That makes sense. Glad to hear that it helped! :)"
"neutral","Yeah that one (TestAtomicOperation) has me worried a bit."
"neutral","And new we've had two failures within a few days."
"neutral","Patch integrated to trunk."
"neutral","Doc update to correct FQCN."
"neutral","Note: also change the use/effect of network connector dynamicOnly  - this flag had little effect but is now re-commissioned to indicate whether durable subs should be auto bridged (default) or whether they should be dynamic only."
"neutral","if you want to view online there is a refreshed version here: wicketstuff.org/wicket13doc  for fragment see here  http://wicketstuff.org/wicket13doc/org/apache/wicket/markup/html/panel/Fragment.html"
"neutral","There are still some debugging prints that will go away in the final submission."
"neutral","Please justify why no new tests are needed for this patch."
"neutral","Also please list what manual steps were performed to verify this patch."
"neutral","The applied patch does not increase the total number of javac compiler warnings."
"neutral","The applied patch does not increase the total number of release audit warnings."
"neutral","Has anyone opened an issue at http://bugs.sun.com yet?"
"neutral","But it'd still be nice to get the actual hotspot bug fixed."
"neutral","How about following the naming from Math.min() and Math.max(): public static Date min(Date date1 Date date2) public static Date max(Date date1 Date date2)  Alternatively when I read 'Returnes [sic] the least recent (oldest)"" why not call the methods oldest() and newest()"
"neutral","And compatibility test also ...."
"neutral","Murray that is exactly what I am proposing - having a separate org.apache.jspwiki.api -package and placing a number of existing manager classes into it as interfaces."
"neutral","Or to be precise a mostly equivalent set of APIs JCR requires some modifications which would make it complicated to support the existing set of APIs - mainly because we need to carry state information in a WikiContext which the old API signatures do not mostly support."
"neutral","I would also like us to start using WikiNames wherever useful."
"neutral","We have so many people contributing in the code that API incompatibilities can creep in without anyone noticing."
"neutral","(There is no PageManager at all there is a ContentManager which will have a very similar API but it will manage both pages and attachments."
"neutral","to the end of the message."
"neutral","Frank "
"neutral","Please have a look at the latest patch FELIX-3339_threaddump-as-inventoryprinter_FIXED.patch which correctly provides an InventoryPrinter implementation of Thread Dumper have a look at the attached Screen Shot 2013-05-23 at 3.02.24 PM.pdf to see it in action embedded in the WebConsole."
"neutral","I hope you'll like it!"
"neutral","The patch looks good and the tests pass +1."
"neutral","I agree there's a bug I just want to ensure any change still works correctly when CURRENT_USER name is passed in."
"neutral","My assertion is that the username passed into these routines (without any modification) is equivalent to value of an username identifier in the SQL language after it has been parsed by the SQL engine."
"neutral","Note that though how users names are represented in the derby."
"neutral","* properties may or may not match how a SQL engine would store them."
"neutral","in a CREATE USER statement."
"neutral","They are created by setting properties and are thus not ""stored in the SQL engine""."
"neutral","These blockers and critical issues are resolved but not verified."
"neutral","So I took the liberty of updating the patch to use requiredX/optionalX methods like in your code."
"neutral","Sounds good."
"neutral","A workaround for this issue is to use entity resolver."
"neutral","You may close this issue."
"neutral","We do not have to block this jira on the unit tests but we should probably try and get that in sooner than later."
"positive","Brilliant feedback thanks! I'm glad you found the issue and the solution!"
"positive","bq. First of welcome :) Thank you. "
"positive","Excellent work Do??acan - thank you."
"neutral","To me this is intersection."
"neutral","JUnit test and Patch provided"
"neutral","Let's be vague about what that entails right now."
"neutral","3) If you do opt-in then you get the SQL standard behavior:     3a) Jar ids are mandatory."
"neutral","Note also that an implementation goal is to not spawn threads to do writes to the underlying transport (like TFileTransport does now). "
"neutral","Thanks."
"neutral","In the wiki next to each one of these parameters it explicitly says that reducing this parameter will decrease memory usage this is why we reduced these parameters (it did not mention the filterCache at all)."
"neutral","Also the savings are largely index side - not likely a huge part of your RAM concerns which are search side."
"neutral","My filterCache stats are great- you know it's set to 64K but right now with almost all the RAM used up (we're at 71.9% now) but it's only using 36290 entries at the moment and it's holding pretty steady there(even as RAM usage increased by 10%)."
"neutral","We have no cache evictions at all but a 99% hit ratio."
"neutral","The sizes may be higher than you need then."
"neutral","I was originally suggesting you might sacrifice speed with the caches for RAM - but its always best to use the best settings and have the necessary RAM."
"neutral","I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored."
"neutral","Some amount of searching later..."
"neutral","The reason for null pointer exception was  that database context was not loaded yet during database recovery."
"negative","Currently the user passwords are too insecure."
"positive","dc36d49eb3e240b3d8fd8b89ab178a7b1ec17d8b TS-1513: SPDY plugin crashes on connection close  Thanks for testing!"
"neutral","Please review."
"positive","I tested a couple of projects with IDEA 7 and 8 and some more with IDEA 7 and everything is working."
"neutral","Obviously I was testing artifacts:sources as well."
"neutral","buildr idea still produces the ""old"" format files (IDEA 6 maybe?)"
"neutral","For example: EdgeNGramTokenFilter ThaiWordFilter SmartChineseAnalyzer's WordTokenFilter etc?"
"neutral","Kind of odd behavior although I guess it's technically within-spec.)"
"neutral","2"
"neutral","ObjectIdentity disallows comparison "
"neutral","Removed a printPlan use in TestLogicalPlanBuilder.java  The unit tests that still fail are:      [junit] Running org.apache.pig.test.TestEvalPipeline     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 141.926 sec     [junit] Test org.apache.pig.test.TestEvalPipeline FAILED      [junit] Running org.apache.pig.test.TestFilterOpNumeric     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 56.446 sec     [junit] Test org.apache.pig.test.TestFilterOpNumeric FAILED      [junit] Running org.apache.pig.test.TestStoreOld     [junit] Tests run: 3 Failures: 0 Errors: 2 Time elapsed: 39.782 sec     [junit] Test org.apache.pig.test.TestStoreOld FAILED "
"negative","I don't have very much experience on branch-1 would you like to take a shot at the port?"
"neutral","ISOLatinAccentFilter.java again now with Unicode Latin Extended B as well."
"neutral","It just depends if the code is inside the connectionPool (uses this) or inside MTHCM (uses connectionPool)."
"negative","sorry unassigning myself from this backport."
"positive","Thanks Ashish For committing the patch."
"positive","Thanks Chandan Khandelwal  "
"neutral","Cancelling current patch to upload new patch"
"neutral","To answer your questions in order: This problem only happens with the embedded driver because the Database is created inside the JVM and locked to prevent other processes to connect to it."
"neutral","But in reviewing the patch I've come up with a number of ideas for how LeaseManager#changeLease and FSNamesystem#unprotectedChangeLease can be improved."
"neutral","I've filed them in this JIRA: HDFS-2875."
"neutral","As KeywordTokenizer does the same thing I'll close this issue."
"negative","(I could not get what KEYWORD means.)"
"negative","I am checking out the dojo fixes and patching them in sorry for the delay it has been a long time "
"neutral","Added Maven Remote Resources Plugin version 1.0-alpha-5."
"neutral","In general one should thus rely on the buffer cache and read-ahead and make input buffers only big enough so that system call overhead is insignificant."
"neutral","So back to your statement a 1k buffer doesn't save physical i/o but nor should it incur extra physical i/o."
"neutral","It does incur extra system calls but uses less memory which is a tradeoff."
"neutral","There are some changes about ServerName in the past few weeks so v5.patch changed this one-line {code}       return ServerName.valueOf(hostname 1234 1L) {code}"
"negative","Seems to be failing for a different reason now  testContainerLaunch(org.apache.hadoop.yarn.server.nodemanager.TestLinuxContainerExecutorWithMocks)  Time elapsed: 0.523 sec  <<< FAILURE!"
"neutral","//OdfDocument embedDoc = doc.getEmbeddedDocument(""Object 7"") //embedDoc.save(ResourceUtilities.newTestOutputFile(TEST_FILE_EMBEDDED_SAVE_OUT)) //embedDoc = OdfDocument.loadDocument(ResourceUtilities.getTestResourceAsStream(TEST_FILE_EMBEDDED_SAVE_OUT)) //Assert.assertEquals(embedDoc.getMediaType() OdfMediaType.TEXT.toString())  Svante"
"negative","I'm very sorry."
"neutral","Otherwise I will try to look at it when I return to some JSF development at work later this month."
"neutral","NPE is fixed."
"neutral","A quick and simple fix."
"neutral","I changed the issue title because this issue includes the implementation of non-standard math functions."
"negative","*sorry*"
"positive","great idea those are lost to the ages but I'll try to reproduce."
"neutral","+1 for making test behaves predictable."
"neutral","This patch fixes bug for ia32."
"neutral","Here's another whack at splitting the patch."
"positive","Patch looks good to me."
"neutral","Ill go ahead and push it."
"positive","Thanks."
"positive","indeed good catch!"
"neutral","Thanks for patch v2."
"neutral","22.2 close(): Could we rename it to shutdown to map startup()?"
"neutral","This looks good but I wish there was a good way to set up a test case."
"neutral","I guess the best way would be to create a JobTracker and call the heartbeat method and observe the requested heartbeat interval."
"neutral","I included the gen stamp and length in the {{cacheReport}} to handle caching newly appended data."
"neutral","I also agree that jittering doesn't matter as much if it's ticking on such a short time scale."
"neutral","However since we want to eventually have both incremental and full reports let's just ape how block reports work don't jitter the incremental reports but do jitter the start time for the full reports and afterwards tick at a regular interval."
"neutral","Let's clean up all these issues in the incremental cache report JIRA (HDFS-5092) if this sounds good I'll edit the JIRA description with these todo items."
"neutral","Stopping' gets us closer to classic Lifecycle."
"negative","You are going to kill me when I say this but it seems like we should just commit your first patch."
"neutral","The original reason why i asked this is so that clients can seamlessly cross over like in MR between RM and AHS."
"neutral","But it seems like clients have to know which protocol they are talking to."
"neutral","Hi Nicholas did you solve the issue?"
"negative","I don't think there is any sense in this who cares?"
"neutral","Thank you for the patch Shawn can you also tell us what behavior you are seeing that is wrong?"
"neutral","Commit cf6045f1aa37674f0225144ae0a1f662f955f153 in branch refs/heads/pvlan from [~jessicawang] [ https://git-wip-us.apache.org/repos/asf?p=cloudstack.gith=cf6045f ]  CLOUDSTACK-747: internalLb in VPC - UI - create network offering - system offering dropdown is for router only."
"neutral","Marking as dup of HBASE-5861 (You saw it first Andrew but Jon is going to work on this over in 5861..)"
"neutral","Patch applied Thank to Clay Leeds."
"neutral","(BTW - The Idea to retrieve the Document Title is the best solution on my opinion.)"
"neutral","Only the first of these is a failure."
"neutral","ill upload a patch for 3.1 and 3.2 branch as soon as ZOOKEEPER-597 gets committed to those branches."
"neutral","Hi Zeid  I'll go ahead and commit your changes but this one doesn't look right...I think it's a hold over  from the Mac files."
"neutral","There will  probably be some additional file checks so you'll need to patch the projects yet again."
"neutral","The reason of such big number of ""ByteArrayOutputStream.write"" invokes is signed ext/bcprov.jar - it's manifest is read by byte."
"neutral","Ok all done  https://issues.apache.org/jira/browse/KATO  I found sgoyal jira username to be shubham so hope thats right if so good to go!"
"neutral","So either new-style hints are being written without versionColumn by RowMutation.hintFor or old style hints did not get cleaned out properly by SystemTable.purgeIncompatibleHints."
"neutral","Please check it now."
"neutral","Regards Softaculous Team   "
"neutral","Is it possible to do this when closing the input/outputstream aswell?"
"negative","This is a silly one."
"neutral","Anoop reminded me about this."
"neutral","Patch applied at 514264."
"negative","The patch should be relatively trivial but like I said I have no idea if there is other important stuff going on there or not."
"neutral","32 bit ubuntu 12.10"
"neutral","Marking this for 0.18.4 and above since it's a deadlock."
"neutral","The patch should work on all fair scheduler versions."
"neutral","This blocker/ critcal was created before July please review and resolve we are approaching 4.2 code freeze in 7 days "
"neutral","Was fixed to behave as it used to."
"negative","Hey sorry I did not get back to you sooner."
"neutral","I recently stumbled upon a C++ey STLey impl -> http://code.google.com/p/patl/  bq."
"neutral","Go ahead commit Nitay."
"negative","Yes it is a dup thanks Mike for taking care of this (I planned to do this yesterday but didn't make it)"
"neutral","I dumped the txnlog from zookeeper2 here is the section of interest."
"neutral","Fixed a typo in the oritinal patch."
"neutral","toString() method added."
"neutral","+1 let's rip it out and redo it if we need it."
"negative","Forgot to add that I also tried this with and without HBASE-5864"
"negative","App developers never do what they should :)"
"negative","problem - the bit to sign the source-release is being called when the source-release isn't being built because the source-release is only built at the ""executionroot"".  "
"neutral","I was talking that the first three months of becoming a TLP we have to report monthly. "
"neutral","Kevin we already have that -- the jobs are named after the file (if you run pig myfile.pig) but you can override the name with ""set job.name myname""  With this ticket that job name would essentially become a prefix."
"neutral","I've rework almost all needed messages in Preconditions.checkArgument."
"neutral","And I did it according the style of each class."
"neutral","Example for case: Preconditions.checkArgument(size >= 0 ""size must be at least 0"") we can do like Preconditions.checkArgument(size >= 0 ""Wrong size: "" + size + ""."
"neutral","@Joy: I agree that not losing heartbeats is the best scenario."
"neutral","In the case I mentioned in my above comment we would not lose datanode heartbeats if we implement HDFS-1392."
"neutral","On the other hand if there is a true network partition then NN will ""lose heartbeats"" from datanodes because the datanodes cannot send messages to the NN."
"neutral","So the heuristic that I listed above to detect a network partition should still be applicable isn't it?"
"neutral","#NAME?"
"neutral","After applied patch the output format just like this :  [root@infra1 bin]# ./hdfs dfs -count -header / DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME            7        10002           10292583 / [root@infra1 bin]# ./hdfs dfs -count -q -header / QUOTA REMAINING_QUATA SPACE_QUOTA REMAINING_SPACE_QUOTA DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME   2147483647      2147473638            none             inf            7        10002           10292583 /"
"negative","Sorry if this was not clear and yes by <blank> I meant an empty string."
"neutral","The unit test code is for a sleep job where splits need not be different since they are empty."
"negative","Sorry should have commented on this much sooner."
"neutral","The preliminary patch is attached."
"negative","Secondly reading this code I can see why this bug is happening after completing stage 2 above when adding the new item the code does ""ordered - cancelled = quantity"" which equates to ""1 - 1 = 0""."
"neutral","If any execution of the task encounters an exception subsequent executions are suppressed...""  so get() shouldn't be causing a cancel but if an exception is found then we need to re-schedule it manually."
"neutral","sling6.thread_dump.02.txt was taken a couple minutes later."
"negative","Please ignore attachment (id=6938)."
"neutral","According to https://issues.apache.org/jira/browse/INFRA-6336 we can't use git for websites."
"neutral","If you do you'd stand a better chance of making a proper fix..."
"neutral","I don't have the cycles today."
"neutral","Thanks."
"neutral","As mentioned there to fix the issues blueprint code that calls out to any kind of client code (reference listeners service listeners initialiser methods) should not hold the full BlueprintRepository lock which allows deadlocks like the two observed."
"neutral","Yeah I had a hunch it was a shutdown hook kicking in at the same time."
"neutral","The patch should be licensed to ASF for inclusion in ASF works."
"neutral","Though we have to review that usage in general."
"neutral","Thanks for the reviews Bikas and Aaron."
"neutral","Anyway the ""-2"" patches include all the changes in the first patch files."
"neutral","The demo looks like it will be very useful."
"neutral","Form#maxSize is ignored now too."
"negative","Sorry again!"
"negative","Oh I'm sorry I was unclear."
"negative","Sorry Jacques I'll upload another file."
"neutral","1"
"negative","Incidentally if we all nag Joe Walnes enough we might be able to persuade him to release a new qdox which can ignore annotations etc (though it will still struggle with generics I think)"
"neutral","Everything timed out."
"neutral","Do you mind rebasing Vijay?"
"negative","I don't have strong opinions about it either way."
"negative","SnappyCodec check for Hadoop native lib is wrong."
"neutral","Wouldn't it make sense if getFile() always checked whether the passed in fileName is an absolute file no matter of the protocol?"
"neutral","Here is the Review Board for local.py."
"neutral","If we need to specify a different minSize later we can add a {{setMinSize}} function."
"neutral","[~thejas] could you please have a look at this patch?"
"neutral","Commit 7a977b5eaffb411cb3f1409336cdf42f6b46b18c in branch refs/heads/1.6.x from [~zack-s] [ https://git-wip-us.apache.org/repos/asf?p=incubator-jclouds.gith=7a977b5 ]  Reauthenticate on Keystone HTTP 401 (JCLOUDS-178)  The number of retries here is not the same as for 500 errors expected behavior is a quick fail while retaining some robustness."
"neutral","here i have read that it is because of active passive mode.i will try maybe it can solve my problem but i afraid that it will produce problem with multithread application"
"neutral","Test case and fix."
"neutral","mail.phnx.uswest.net has address 63.231.195.31 host -t ptr 31.195.231.63.in-addr.arpa."
"negative","And with a network that tolerates almost everything to get a mail somehow in the right place it is only seldom noticed (or when it is it is blamed on Microsoft."
"neutral","Haven't explicitly tested it myself."
"neutral","I reproduced the bug using Snitter."
"neutral","yes they should all be using RWLock absolutely."
"negative","Mac looks like the tests are failing (especially TestHarFileSystem)."
"neutral","Is there any particular reason on using an _ in front of the following variables?"
"neutral","@Roger: huh this is bad as a partial integration will seg fault see BoostMonitor.cpp which does a cast of a boost::mutex."
"positive","That's a very promising idea !"
"neutral","{code}           ByteBuffer appAttemptTokens = attemptState.getAppAttemptTokens()           if(appAttemptTokens != null){             attemptStateData.setAppAttemptTokens(appAttemptTokens)           } {code}  New public method necessary?"
"neutral","{code} +      DataOutputBuffer buf = new DataOutputBuffer(size) {code}"
"negative","Sorry we are no longer using Xerces."
"neutral","GenericData.getSchemaName instead throws an AvroRuntimeException so the special handling of UnresolvedUnionException in Responder.respond is skipped and the nested exception text is the result."
"neutral","Another option is to create a new type for HdfsLocatedFileStatus as {code} HdfsLocatedFileStatusProto {   HdfsFileStatusProto fs = 1   LocatedBlocksProto locations = 2 } {code}   "
"negative","I have this issue where my server and client is creating a lot of loopback threads that I believe must be related to this issue."
"positive","Good idea especially if you have a use case for that."
"neutral","You might also want to consider the induced latency though depending on the checkpoint size and frequency."
"neutral","> I don't see where this is limited to user-facing pages."
"neutral","I need to list out all the jsp/servlet paths and check whether they are user facing or not."
"negative","I did not have time to do it yesterday."
"neutral","the java concurrent implementation of the queue."
"neutral","The token selector is used in ipc.Client which has InetSocketAddress of the remote server."
"neutral","How do we make sure we are matching the right hostnames?"
"neutral","most recently computed K partitions) but I switched to the model with K-1 partitions always in memory and 1 slot for loading out-of-core partitions because it made the logic slightly simpler."
"neutral","I would keep the hasActive field in memory (in the PartitionStore)."
"neutral","We start with any K in-memory partitions skip on-disk partitions that have no active vertices or incoming messages and prioritize spilling partitions that have no active vertices."
"neutral","Yes I will open a new jira for this sometimes :)"
"neutral","(HDFS-2426) - fixed bugs in getBlockLocations."
"negative","Phabricator is being a little buggy."
"neutral","Working with Marek to diagnose the problem."
"neutral","We overrode readObject(ObjectInputStream) so that we could  create a new TransformerFactory in the case of reading in a serialized translet."
"neutral","FileInputStream fin  = new FileInputStream(""MyTemplates.ser"")             ObjectInput in = new ObjectInputStream(fin)             Templates templates2 = (Templates)in.readObject()             in.close()             transformer = templates2.newTransformer()             transformer.transform(new StreamSource(inputFilename)                                   new StreamResult(System.out))         }         catch (ClassCastException e) {             System.err.println(""CAST EXC: "" + e)             e.printStackTrace()         }         catch (Exception e) {             System.err.println(""ERROR: "" + e)             e.printStackTrace()         }         System.exit(0)    }    public void usage() {         System.err.println(             ""Usage: run <xml_file> <xsl_file>"")         System.exit(1)    } } "
"neutral","Robin is fixing some other things w/ NB so he's going to take this."
"neutral","Could we remove the setProperty() implementation in HierarchicalConfiguration and use the default implementation in AbstractConfiguration ?"
"neutral","that we have an overridable method is not by accident We want that so that we dont keep the state in the component."
"negative","Forgot about these sorry."
"negative","Sorry about that..."
"negative","Grumble grumble..."
"neutral","I'll get it right this time :)"
"neutral","16-byte BigInteger is overkill all we need is a reasonable distribution (now that Tokens don't need to be unique) and 64 or even 32 bits is plenty for that."
"negative","I really don't know how to solve this problem."
"neutral","Did you forget to commit {{InvertibleRealLinearOperator}} ?"
"negative","Sorry for letting you guys wait."
"neutral","I change the way to draw the bacground with code like this one :  "
"neutral","In the 1410e patch here are test cases that have not made into the bulkpostings branch."
"neutral","I'll try and revive these first."
"negative","Sorry about that."
"negative","(sorry if that was confusing)"
"negative","Wow that was some bad copy/paste work."
"negative","sorry."
"negative","huh ... i thought i did resolve this."
"negative","Thanks Jukka for fixing this :) (sorry)"
"negative","Didn't got the time to try it yet."
"neutral","Thanks Rashko  I have committed your patch in trunk revision 664697."
"negative","Sorry to have not spotted this one and thanks for your care."
"negative","This might be a bug indeed."
"neutral","I'll take a closer look."
"neutral","Killed it with fire."
"negative","sorry for misleading attachment name."
"negative","Hey Vikram-- sorry about that I haven't paid much attention to this issue."
"negative","Sorry should ask first."
"negative","Thanks to Mathias Werlitz - sorry for the delay."
"negative","Um sorry i thought this ticket was about something else - patch attached David would you give a try?"
"negative","Sorry for the noise."
"neutral","Thanks!"
"negative","Sorry I missed some of this the first time."
"negative","Sorry -)  "
"negative","Sorry in rushing to commit I forgot to add author during the commit."
"negative","I'm sorry Mark  I came back here to remove my comment as after building the app from scratch I have found that by default it used  WhenExhaustedAction = GROW and not BLOCK!"
"negative","Sorry  about that tiredness."
"positive","It works fine now!"
"negative","Yes sorry."
"negative","Resolving again...."
"neutral","[~ashutoshc] Yeah you are right."
"negative","Sorry for the confusion :)"
"negative","I will try to do more research on it."
"negative","Oh sorry."
"negative","Oh signed shift!"
"negative","sorry :)"
"neutral","Please read the README.txt in   depends/libs/build  It should work after that."
"negative","if someone wants to work on this please go ahead I still plan to just no time yet."
"negative","Sorry."
"negative","sorry should have been getDataModel not getDataTable."
"negative","Sorry I'm wrong about #2."
"negative","Brain fart."
"negative","No unit test sorry (but there's not much deltaQuery coverage anyway)."
"negative","Ah sorry I misunderstood you."
"negative","Sorry missed this."
"negative","Sorry - I just didn't read the issues carefull enough."
"negative","My error."
"neutral","Verified this with trunk."
"negative","Sorry for the trouble."
"neutral","This has been riding in 0.94 for too long."
"negative","Sorry [~kumarr] let's just do this in 0.96."
"negative","Well it's me that didn't get the whole point now i got more sorry for the noise."
"neutral","One question if you need to override the decorated service why you need it?"
"neutral","Thanks Willem."
"negative","Sorry I was trying to get to the wiki but it's been a busy week. "
"negative","Sorry grabbed the wrong ticket."
"neutral","# Methods deprecation."
"neutral","# New TestTopDocsCollector as well as test cases in TestSort."
"neutral","sync'ed to trunk"
"neutral","Since we know meta splitting doesn't work can we put in some code that allows META's one region to grow without bound regardless of its size?"
"negative","Unless we switch to Antlr 3.0 ( and even though I'm not sure this would fix the problem) there is nothing we can do."
"neutral","Attached is the patch running derbyall right now."
"neutral","Jimmy this ready for review/commit? If so please 'submit'. Thanks."

==> datasets/jira_binary.csv <==
"Text","Polarity"
"guys... this is so stupid...","Negative"
"I lost the whole morning cause HBase's RegionServer was dying with no logs, no nothing... how Am I supposed to debug the issue if u do not even generate a core dump?","Negative"
"{quote}You are messing down deep below hbase in dfs.","Negative"
"And I think if we're going to do a sweep up of shit, we should just kill root.","Negative"
"@idiot Yeah, I was on that idiot-path for a good while but commons-lang is a hairball, at least where this hashcode making and equals is concerned.","Negative"
"Pull it back in if you think different.","Negative"
"i suck.","Negative"
"Will still be stuck in the loop though if can't actually close regions.","Negative"
"Original edited patch was messed up... stupid sed!","Negative"
"Who made this stupid rule?","Negative"
"Sorry but this is just stupid.","Negative"
"But I will quit committing to Hama then, because I'm not going to support ONLY a binary format.","Negative"
"This is not what I build a framework for.","Negative"
"Well, damn.","Negative"
"Blooper after blooper - I hate SVN.","Negative"
"This looks reasonable to me... sucks we have to special case handling of "" ""...","Negative"
"You may want to carefully examine your assumption about this.","Negative"
"Ok, wow, welcome to Linux hell...","Negative"
"If I get a chance I may even roll it into our dev environment but I am currently in the middle of mem leak hell.","Negative"
"Both equally bad.","Negative"
"Negative, I am against fetch groups in principle.","Negative"
"This way lies metadata hell.","Negative"
"Shit, there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".","Negative"
"Damn...","Negative"
"Damn...","Negative"
"Damn !","Negative"
"The evil NPE strik back !!","Negative"
"Bloody hell !!!","Negative"
"Damn time has flown...","Negative"
"Damn it !","Negative"
"This was a very bad bug, introduced by me being an idiot.","Negative"
"I have stupidly deleted the original test dir, but judging from the suite's output files, no output was created after 3 Positive/2 hours.","Negative"
"damn this was assigned to you since months.","Negative"
"Imo all this just doesn't make sense from a pure performance aspect.","Negative"
"Inserting timestamps automagically would be bad because it would limit a whole swath of use cases.","Negative"
"If they do then Suse's cpio works for old ascii but the -c switch is broken.","Negative"
"This is pretty embarassing!","Negative"
"When you install a node module globally it goes into /usr/local where you don't have permissions to move shit into unless you sudo.","Negative"
"That being said, I'm not totally opposed to making the limit configurable.","Negative"
"My bad, I screwed up the assertion -> RuntimeException transition.","Negative"
"Well, that sucks.","Negative"
"No, it's not off the table, but it's moot unless we decide we want cqlsh in-tree at all.","Negative"
"Ok here is a patch that works. I was stupid enough not to see it...","Negative"
"It was a pretty stupid idea to use a static array of instances for QuorumOpMonitor.","Negative"
"All I'm trying to say is that it's pretty easy to end up in propagation failure hell here or change something else that blows things up for use cases that are not foreseen.","Negative"
"Just to clarify... you made the DTPE handle exceptions the same way as CassandraDaemon by updating it to use NBHS instead of CSLS... 

Did you just tell me to go fuck myself?","Negative"
"+Positive (damn intellij, it's not like patch format hasn't been standard for years)","Negative"
"Wow, it's like Thrift is going out of their way to make life suck for us this month.","Negative"
"Here is quite bad.","Negative"
"
The samples you gave are different.","Negative"
"I just noticed your public tweet...

bq. ""@wilhelmbierbaum True. Fuck the Avro C API.""
","Negative"
"if so, can you see if you can git bisect this bad boy?","Negative"
"It seems some of the wrappers in ink_hrtime.h() might no longer be used either, e.g. ink_gettimeofday() is never used, so lets get rid of that shit.","Negative"
"Heh, that's one hell of a bug, 275 bytes exactly, eh?","Negative"
"What a stupid name I chose for that object... )-:","Negative"
"I think it's time to just close this issue.","Negative"
"I'm not entering bogus reports for the hell of it ;)

Matt","Negative"
"I am currently trying to get it into AJDT dev builds but my git push is timing out (damn thing!","Negative"
"Stupid Maven","Negative"
"Ok. Stupid user Error here.","Negative"
"Why the hell do they deliver Duration, if they cannot instantiate it :-/","Negative"
"The defect  from hell 666, be scared..","Negative"
"This really sucks!","Negative"
"Why the hell is this not a bug?","Negative"
"What the hell are you waiting for ?","Negative"
"I suspect it has nothing to do with the file system connector or Infinispan connectors, and is simply a (stupid) mistake in the federated join processor.","Negative"
"I'm an idiot.","Negative"
"It really sucks that there is now way currently to include transitive dependencies.","Negative"
"I'm an idiot... there's nothing wrong with the readme.txt.","Negative"
"Crap, forgot to verify that this is inconsistant with MRI, it's not.","Negative"
"Please close as this is just me being stupid.","Negative"
"Holy hell, I think I found one problem with turning a bignum into anything else.","Negative"
"This sucks *so much*...","Negative"
"Damn, I would close this out from the fix to JBSEAM-3742, except the quartz and seampay examples use a custom XML namespace and the XML schema validator is not happy with that.","Negative"
"*Damn*, I forgot.","Negative"
"Also, your username was stupidly named and confusing, so I deleted it and created a new one more appropriate.","Negative"
"Damn, it seemed it didn't work.","Negative"
"It sucks to lose the code readability, but it seems like a reasonable price to pay.","Negative"
"I don't have to ensure that the classloader knows groovy classes, *you* must do that.","Negative"
"And debugging is hell, because the test environment needs to have the exact same loader setup.","Negative"
"who the hell starts using our jira for typing lessons ?!?","Negative"
"fuck u","Negative"
"Hell, this is gonna take me a lot of work to raise.","Negative"
"That irritated the hell out of me too, but I didn't realise it was configurable in the .launch file.","Negative"
"This sucks badly.","Negative"
"Why on earth does createLink() need a request?","Negative"
"Finally closing this bug from hell.","Negative"
"I sure as hell don't want to start attaching models for the sake of detaching them directly afterwards.","Negative"
"That sucks, why isn't the escape mechanism working?","Negative"
"I am an idiot - this was a dupe of GUVNOR-84","Negative"
"Sun RI sucks, why the hell is saveState() and restoreState() not called with with javax.faces.STATE_SAVING_METHOD = server???","Negative"
"Swear to god, I'm not a total idiot.","Negative"
"I don't know how the hell my diff program decided to add seemingly random CR chars, but I've removed them now.","Negative"
"durrrh, that sucks.","Negative"
"Im stuck with IE6 unfortunately.","Negative"
"What the hell, I'll give this a shot.","Negative"
"{quote}
searcher.getAtomicReader().getSortedDocValues(uniqueKey);
{quote}

This is a performance killer.","Negative"
"As far as the query shit, i have no idea if solrdispatchfilter or whatever could/should do Thread.currentThread().setName(x) or whatever (and maybe restore after)","Negative"
"BTW: This is one reason why I hate this autoboxing shit since Java 5. I would love to have a way to prevent it in code (forbidden checks should detect this somehow).
","Negative"
"Hmm, that sucks.","Negative"
"tricky shit man! I think I found the issue!","Negative"
"Oh man ... it's a fucking precendence problem.
","Negative"
"Ugh, well that sucks.","Negative"
"I didn't know we needed to retain backwards config capability across 3.x to 4.x  :-(  That sucks and it'll make old code stick around longer.","Negative"
"bq. this is solr's fault by having a getter that does some heavy duty xml shit.","Negative"
"That sounds like some serious buck passing.","Negative"
"This whole thing is very distressing to me.","Negative"
"I think we all know it just sucks.","Negative"
"though I disagree with a signficant amount of statements you made,I don't think we would ever come to agreement anyway.","Negative"
"
that's some freaky shit ...","Negative"
"I think you made mistakes in ivy.xml.","Negative"
"This is where it gets confusing.","Negative"
"If I can give you one advice on this one, I'd say this: fuck Derby, use H2 instead as the default embedded database.","Negative"
"What the hell?!","Negative"
"(Do nothing): Are you serious about that?","Negative"
"@Oleg, please accept that my ""logical"" is different from your ""logical"".","Negative"
"So, I'm fine with your logic, but given that I don't understand it please don't get upset when I ask questions on how I have to use it.","Negative"
"This was my bad.","Negative"
"The rest are *totally* unrelated.","Negative"
"Oh fuck :-) Sorry. Not my day, more beer needed!","Negative"
"Sorry, I guess I'm against ""never computing this shit""... because you guys think returning NaN is ok.
","Negative"
" if you want to make these optimizations, fix the APIs so its intuitive, otherwise, no way.","Negative"
"who the fuck is asking for scores, but not the max score, and why does their insanely specialized use case justify all these booleans on a central lucene class.
","Negative"
"I don't care about code duplication here.","Negative"
" We should not invoke the global synced fieldnumbers shit for every element, only when the setting actually changes","Negative"
"I disagree... and I guess I'm willing to go to bat for this.","Negative"
"HOLY SHIT!","Negative"
" I think the comments here are a bad sign... I sent us down an unfortunate slippery slope

we are a search engine library!

don't put shit in the index directory! or we will delete your shit. dead simple.","Negative"
"I wholeheartedly agree this API is confusing as hell.","Negative"
"Not only it's the first one in my life I'm seeing multiple ways of closing the same thing, it also conceals programming errors.","Negative"
"Sucks to rush a commit when an issue is under discussion.","Negative"
"I'm against such heavy committing myself, without some consensus to do so.","Negative"
"I'm confused.","Negative"
"> I hated that aspect of working for commercial companies.","Negative"
"My bad.","Negative"
"My bad.","Negative"
"Igor is an idiot, and we *do* need gmake.","Negative"
"Shit, I missed a cast.","Negative"
"But, even if it wasn't it would be totally worthless where it is at.","Negative"
"This is clearly bad webserver behaviour.","Negative"
"Forget what I made(D8067).","Negative"
"PreCommit-HDFS-Build is stuck.","Negative"
"So, it is stuck somewhere.","Negative"
"I don't want one-offs like this to become lost and forgotten.","Negative"
"But now that I think about it, it may crap out when coming back to read even on a recovered file.","Negative"
"@Matt... I'm an idiot, I used the wrong patch. Sigh.","Negative"
"I'm however very interested in this feature as it is essential to me.","Negative"
"bq. this is solr's fault by having a getter that does some heavy duty xml shit.","Negative"
"Holy complicated-as-shit-algorithm, Batman!

The complexity of our implementation vs the complexity of what we're actually doing is starting to worry me here.","Negative"
"It also happens at the very startup after he has loaded only 3 sstables (hence DataTracker likely have 3 sstables, not a shit load).","Negative"
"Shit, my bad. The posted patch is from a completely wrong branch of my git repo - I had not realized I ran the test-patch against a branch not branch-Positive.","Negative"
" (In this particular case, Hoss clearly intended to use the no-no word as an intensifier, and not to stir shit.)","Negative"
"Maybe only one of us should play lawyer and the other one play engineer.","Negative"
" I used to be the latter, but then I went to law school and got a degree in this shit. ","Negative"
"Then, to make matters worse, since the mid-Positive990's I've been offering pro bono advice to non-profit foundations whose members insult me regularly and assume I'm an amateur.  ","Negative"
"Someone, but I'm not sure who, owes me a public apology here.  /Larry  ","Negative"
"Shit, there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".","Negative"
"that's bad Content-Type from gSOAP.","Negative"
"Pull it back in if you think different.","Negative"
"Hmm ... this is quite bad.","Negative"
"You are messing down deep below hbase in dfs.","Negative"
"Damn it, sry lost the orientation.","Negative"
"Oh, my stupid:)","Negative"
"oh ...geez I'm an idiot.","Negative"
"@jira - I wish you didn't suck so much.","Negative"
"Indeed that would be VERY bad design.","Negative"
"My bad.","Negative"
"(How bad is this?","Negative"
"I'm confused.","Negative"
"This is pretty trivial.","Negative"
"Of course, it could...  :-)  DOH!","Negative"
"Then you're pretty well screwed.
","Negative"
"Damn, Chuck is scary.","Negative"
"This is bad.","Negative"
"Well, that sucks.","Negative"
"Bad memory.","Negative"
"The state stuck at ""Allocated state"", It is a dup of 3788.","Negative"
"This is a pretty awful bug.","Negative"
"Replaced patch with fix to catch more bad variables","Negative"
"Does this suck?","Negative"
"Of course, StrFieldSource is a private class

No it's not.","Negative"
"CSS is really confusing sometimes.","Negative"
"Django is a fullstack framework, Click is not.","Negative"
"My bad.","Negative"
"Credit, of course, goes to Dick.","Negative"
"It seems really confusing.","Negative"
"+Positive for this: my bad.","Negative"
"Hell or high water.","Negative"
"-Positive to jar hell.","Negative"
"That would suck.","Negative"
"If so, a test that succeeds with errors is confusing as hell...","Negative"
"If the different segments are somewhat homogeneous then these stats should pretty much be very close anyway.","Negative"
"This is pretty trivial, just adds three asserts to TestPath#testNormalize.","Negative"
"I doubt that Squid is so
bad at it.","Negative"
"It's not too bad once CacheConfig is in.","Negative"
"Not too bad though, since clearing out commitlog segments is easily done.","Negative"
"ah - my bad.","Negative"
"My bad, had a typo in the subscription e-mail.","Negative"
"My bad.","Negative"
"Yep, my bad.","Negative"
"Pull it back in if you think different.","Negative"
"Tabs are evil.","Negative"
"I looked at our distributed pom.xml and they're pretty obscure.","Negative"
"once per every bad disk).","Negative"
"Hell, UnaryFunction might even be faster than all of these calls in a row.
","Negative"
"This was very bad documented.","Negative"
"Damn.","Negative"
"Pull it back in if you think different.","Negative"
"Ie, both at are bad.","Negative"
"durrrh, that sucks.","Negative"
"My bad.","Negative"
"I'm an idiot.","Negative"
"Splitting an existing sub-shard gets stuck up.","Negative"
"This is bad.","Negative"
"Oopps, bad move !","Negative"
"the recommendation in the wiki is bad.","Negative"
"My bad.","Negative"
"I'm starting to think of ""DLL Hell.""","Negative"
"- there were a hell of a bigger problem, though : as we were blocked in the executor until the SearchRequest was totally processed, all the responses were enqueued.","Negative"
"Fix bad patch","Negative"
"Logger on top of Log4J and its abstract base class for supporting other frameworks.","Negative"
"My bad.","Negative"
"Well, either you query the database every damn time, and your plugin/tool/code will be super slow.","Negative"
"Damn it.","Negative"
"Hudson seems to be stuck on this. ","Negative"
"My bad...","Negative"
"which is silly -- bad package encapsulation).","Negative"
"My bad.","Negative"
"Oops, had a bad comparator in the TestCLI config.","Negative"
"My bad.","Negative"
"The food is very bad.","Negative"
"<gmcdonald> , my bad
","Negative"
"My bad.","Negative"
"My bad.","Negative"
"Pull it back in if you think different.","Negative"
"Aaarrggh, how stupid of mine  to have a System.out, again!","Negative"
"Hell, UnaryFunction might even be faster than all of these calls in a row.
","Negative"
"I always get the same stupid error.","Negative"
"Damn maven!","Negative"
"I don't care if everything is pretty or not, but we should at least support basic admin functionality in IE IMO (though I have not used it for years for just about anything).","Negative"
"I've looked at what can be done within the NSIS framework we use to build the Windows installer.","Negative"
"A feature with wrong functionality is as bad as, if not worse than, a bad performance.","Negative"
"Doh!","Negative"
"Doh.","Negative"
"Sounds weird to me...
Could you package a (totally!)","Negative"
"Am I doing something stupid here?","Negative"
"* Replaced TreeMap with an Array of final 'Segment' objects
** (now very slightly faster than trunk)
* Rebased for trunk
* Removed the patch renaming SSTableReaderTest to SegmentedFileTest

I didn't remove the builder pattern, because the alternative seems pretty ugly (copying the segments array for every append).","Negative"
"HADOOP-2949:
 - If tarball is specified, HOD no longer validates for the pkgs directory in gridservice-hdfs or mapred sections as these are not going to be used anyway.","Negative"
"It must be lost somewhere.","Negative"
"Too bad we can't use position:fixed in IE6.","Negative"
"I think the correct resolution is to ensure that the prefix stack mechanism 
gets reset each time the XMLReader is used.","Negative"
"This is always a really bad way to design software.","Negative"
"It may suck, but at least *I* won't be the one bringing in a dumb dependency to a logging library.","Negative"
"How on earth is it buggy?","Negative"
"I didn't do that because that seems bad in hive, so I returned ""null"" from the operation.","Negative"
"This sucks.","Negative"
"They don't vote, they
whine that something (or everything) sucks.","Negative"
"Damn dyslexia!","Negative"
"Damn it !","Negative"
"Doing it at the hackathon you'd have a few fellas at your shoulder to give you pointers should you get stuck.","Negative"
"Ah, that was my bad.","Negative"
"My bad.","Negative"
"it's my bad.","Negative"
"My bad!","Negative"
"Ah, too bad.","Negative"
"Damn, Chuck is scary.","Negative"
"Here is quite bad.","Negative"
"This name gets confusing with all of our prenamed *Worker* and *Master* classes.","Negative"
"* release of the framework.","Negative"
"I'm a pretty strong -0 on this.","Negative"
"Not pretty. ","Negative"
"That's pretty unlikely.","Negative"
"Pretty much everything that FSNamesystem (ie.","Negative"
"Kind of sucks.","Negative"
"Since this patch is so damn large already I won't be making anymore changes to this other than critical/blocker bug fixes.","Negative"
"But please don't say that my reasoning is bad - because it is not.","Negative"
"> We can't let fear of back-compat prevent us from making progress.","Negative"
"I really don't care.","Negative"
"I am planning to use this framework for some new RPCs I am adding.","Negative"
"Don't hate me, just throwing this out there.","Negative"
"Weird.","Negative"
"This is weird.","Negative"
"Gav...(Hoping I'm not teaching you how to suck eggs :) )","Negative"
"For those of us who don't care about ivy in fact lose something - a easy to build hbase.","Negative"
"Where on earth are you anyway?","Negative"
"My bad.","Negative"
"My bad, this is already done.","Negative"
"That is bad.","Negative"
"Filling diags.log is bad mojo, since it's never rotated.","Negative"
"How bad is it?","Negative"
"My bad.","Negative"
"My bad.","Negative"
"Bad IE.","Negative"
"Bad.
","Negative"
"Pull it back in if you think different.","Negative"
"Stupid user error :)","Negative"
"Weird.","Negative"
"That's weird.","Negative"
"Actually I don't want to specify the encoding, because I don't care how the data is transported to me.","Negative"
"And boy, hell broke loose ;)

So... the biggest issue I'm facing is indeed with Random sharing across threads.","Negative"
"I don't care what we do as long as we don't change the attributes in JSP significantly.","Negative"
"The Async API in http client 4.x really sucks.","Negative"
"
Forget the patch for the moment.","Negative"
"I'll just put fix in under this issue.","Negative"
"Please forget last comment, it is incorrect.","Negative"
"umm ... call me crazy, but why are we making this public?","Negative"
"[~cmccabe]: oh, hell no!","Negative"
"Damn...","Negative"
"I'd say to hell with windows minority :)","Negative"
"Because, we don't care for this in cases where we there is no node that is down.","Negative"
"The eclipse ui was completly stuck, which was similiar to the other experinces.","Negative"
"My bad.","Negative"
"Juhani..my bad, i was mistaken.","Negative"
"My Bad.","Negative"
"That's my bad.","Negative"
"Seeking back is pretty inefficient in DFS.","Negative"
"Doh!","Negative"
"Hudson is stuck.","Negative"
"Weird.","Negative"
"Weird.","Negative"
"That's weird.","Negative"
"If that would be the case, this would be bad design.","Negative"
"This just seems really evil.","Negative"
"It may cause conflicts, but if your intent is to break system security, you probably don't care.","Negative"
"My bad, uploaded the wrong patch.","Negative"
"I just hate having no clue what a file is really depending on ;)
","Negative"
"Ah, damn, I thought it was fixed :/

Guillaume ?","Negative"
"I abbreviated the heck out of my arguments and thinking, but damn it thats what I think :)","Negative"
"A stupid bug in a patch that is already applied.","Negative"
"In this case, data would pretty much just silently be lost.","Negative"
"This whole thing is really pretty trivial.","Negative"
"An output connector should also have a say in what URLs it will accept.","Negative"
"Turning off hints is basically intended as a ""oh shit, something is broken with hints, let's turn it off"" switch.","Negative"
"why on earth would it match anything, you have not even touched the Apache install.","Negative"
"> - FOUserAgent.getStream() is cool and very easy to use (now that it's properly
> documented).","Positive"
"i kinda like the black acctually .. but that may largely be due to my prefering the ""fire"" solr logo over the futuristic magnifying glass (the red/orange contrasts nicely with the black/grey.

to my mind, the ""Solr"" ""Sun"" connection has allways been really cool ... ","Positive"
"Awesome discussion.","Positive"
"Got it, thanks for the explanation.","Positive"
"The patch looks good.","Positive"
"Cool cool - thanks stack!","Positive"
"Awesome! This tool is cool.","Positive"
"Thanks guys for saving mankind!","Positive"
"This looks safe also","Positive"
"I've just tested the shiro trunk with karaf-2.2 release and everything works fine :)","Positive"
"Pretty sure this was fixed by the time we released JRuby Positive.6.","Positive"
"Interesting, I just replaced my src with the latest in the trunk and did a compleatly clean build and the problem seems to have gone away.","Positive"
"This is Awesome Stefan - thanks a million!","Positive"
"This is awesome - works in a one-liner. ","Positive"
"Awesome!","Positive"
"Nice, I did not think about using the system tables.","Positive"
"You're results are awesome Paul. Great work :)
Looking forward to see your new JSON parser in trunk whenever you think is ready.","Positive"
"Awesome, you rock, Drew!","Positive"
"Very cool.","Positive"
"Awesome speedup! Finally all this work shows great results!!","Positive"
"@Subbu:
Glad I was able to help.","Positive"
"I believe in relativity :-)","Positive"
"Great! It's been good to be able to contribute and I hope to be able to more for this awesome project when I have the spare time.","Positive"
"Thanks Uwe!","Positive"
"Code looks cool.","Positive"
"Cool - good information to have.  Thanks Lance!","Positive"
"Hey very cool. ","Positive"
"Hi, very cool!","Positive"
" I like the elegant parser!  ","Positive"
"Thanks for fixing it so quickly!","Positive"
"Jonathan: over to you :)","Positive"
"Cool, looks good.","Positive"
"Cool. sounds good to me.","Positive"
"Hi Carlos, This looks awesome! Lots of cool stuff.","Positive"
"Waaaaay cool! I especially like the ""upload file"" option.","Positive"
"cool stuff! a good candidate to put on myfaces-commons-utils, so the user can just add the resource handler on its webapp faces-config.","Positive"
"Thanks, Daryn!","Positive"
"Thanks for the reviews..","Positive"
"Wow, thanks Raghu, that's awesome and will save me a ton of time. ","Positive"
"So very cool, and so very committed-- thanks Matthias, this is awesome.","Positive"
"Took me a few seconds to get it, but then I realized how awesome it is.  ","Positive"
"I'm happy to use it as the standard logo (i.e. website, etc.).","Positive"
"http://svn.apache.org/viewvc?view=rev&revision=468444

Deepal,
Thanks!","Positive"
"Awesome stuff Stephen! ","Positive"
"Thanks Alexei, the patch is fine.
","Positive"
"Awesome co-op. Thanks, Robert & Mike, for picking this up.","Positive"
"Cheers!","Positive"
"Thanks Galder:)","Positive"
"Daryn, the current patch looks good.","Positive"
"Sounds good.","Positive"
"This is awesome!","Positive"
"v2 Looks good to me.","Positive"
"Hey, you're right, that idea was probably not the best approach to the problem - 0.6 looks really nice, looking forward to it :)","Positive"
"Thanks for moving so quickly on this guys.","Positive"
"Thanks, Sanjay!","Positive"
"Cool, thanks Daniel, we're actually cool with either updating it to e9ff8c4928 or flipping the write bit and we'll push the delta ourselves - whatever's the fastest to get to writeable:)

Thanks,
--tim","Positive"
"This is a great suggestion.","Positive"
"great, thanks Joel.","Positive"
"Thanks for reporting, solved!","Positive"
"it belongs to faces Positive.2 :)","Positive"
"Ok cool, this is just a matter of adding strings to the various [NotFound()|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#LPositive60] returns in files.cpp

There are a number of error cases in the [browse|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#L204] and [read|https://github.com/apache/mesos/blob/0.Positive5.0-rc4/src/files/files.cpp#L204] endpoints, I'd imagine one could change the javascript to generate bad requests which should be sufficient to test this :)","Positive"
"cool, no worries.","Positive"
"Cool feature!

Performance:
 - It looks like scripts are read from the resource loader and parsed again (eval) for every update request.","Positive"
"Thanks Ram,

That seems like a definite improvement.","Positive"
"Interesting that you decided not to detect the error based on finding two similarly-named operations.","Positive"
"It's OK.","Positive"
"Hi Suran,

The new catalogs_b.patch looks very good.","Positive"
"Nice feature, lars!!","Positive"
":)

I've renamed ComponentColorProperty to be ComponentColorElement and RelationshipAggregation to TwistieAggregation.","Positive"
"Looks like this is fixed :)","Positive"
"Version 2.2.0RC3 is fine.","Positive"
"Sounds like a good idea.","Positive"
"Many thanks for your help.","Positive"
"Thank you!","Positive"
"I've tested them out and everything is fine.","Positive"
"Is that ok for this file (b/c I have no idea how to do the svn move now ... after I've made all the changes already) :)","Positive"
"Thanks once again.","Positive"
"bq. OK w/ the latest patch all tests pass for me! Great 
Awesome! :)","Positive"
"Great! Awesome!

thanks,
Dims","Positive"
"Great! Awesome work, Nick, and thanks for the clarification, Bill. ","Positive"
"Great work...this is awesome stuff.
","Positive"
"great. awesome job sergey!","Positive"
"Awesome - great stuff Maria.  Thanks!","Positive"
"Thanks for doing that Uma.","Positive"
"Wow!","Positive"
"Thanks Bryan!","Positive"
"Patch looks good to me.","Positive"
"Thanks, Jeff!","Positive"
"It is good to have the test.","Positive"
"Thanks, Owen!","Positive"
"Thanks!","Positive"
"Thanks, Dhruba!","Positive"
"Patch applied with thanks!","Positive"
"Looks quite perfect after solving PDFBOX-490.","Positive"
"Thanks, Ashish!","Positive"
"Many thanks, Neeme.","Positive"
"Thanks for the help BJ!","Positive"
"thanks Tomas!","Positive"
"Thanks!","Positive"
"Applied patch with thanks to Scott.","Positive"
"Enjoy!","Positive"
"thanks to Ernst Fastl for adding this.","Positive"
"Thanks for the patch Mubarak.","Positive"
"Thanks Koji!","Positive"
"Long Life MyFacesssssssssss!","Positive"
"Looks good, thanks Laura!","Positive"
"Thanks Ashish!","Positive"
"Thank you, guys!","Positive"
"Thanks Ashutosh and Gunther for your help!","Positive"
"I really appreciate your comments and I really enjoy our discussions:)","Positive"
"Awesome work: this is a great first cut!
","Positive"
"Thanks to Edward and Brock for the reviews.","Positive"
"Looks good.","Positive"
"Thank you, Ivan!","Positive"
":D","Positive"
"Thanks to both of you, and to Deepesh for the initiative.
","Positive"
"Cool.","Positive"
"Sounds like a good idea. ","Positive"
"Cool, that's all good news too! Thanks guys. One less on my radar.","Positive"
"cool man it looks good. we need a changes entry but from my side this looks good. we can tackle the todos on trunk","Positive"
"Looks pretty cool. Fresh and minimalist. Love it :-)
Good work.","Positive"
"Cool, will do!  Thanks for the review and good questions... and the whole idea! :)","Positive"
"This looks good to me.","Positive"
" Automatic location selection is very cool.","Positive"
"Thanks Tony.","Positive"
"Thanks for providing the patch.","Positive"
"Thank you!","Positive"
"Thanks Laura.","Positive"
"Thanks Kathey.","Positive"
"Thanks Adrien for looking into this, nice explanation!","Positive"
"Super, I'll commit shortly -- thanks Yonik!","Positive"
"Thanks a lot, Jon for signing up this.","Positive"
"Thanks, Sravya!","Positive"
"I like Richards update as well :) What I did was out of pure anger so it may not have been the sexiest.","Positive"
"Thanks [~cnauroth] & [~tomwhite] for the reviews!","Positive"
"Thanks for being patient Devaraj!","Positive"
"Hi Bruno,

I like it, seems to work well at Positivest glance

Thanks!","Positive"
"Thanks, Adrian!","Positive"
"Thanks Bob your patch is in trunk at r9323Positive7","Positive"
"thanks again Uwe","Positive"
"Best regards,
Andrew","Positive"
"Thanks, Alexei!","Positive"
"Thanks, Myrna.","Positive"
"Thanks Tom!","Positive"
"Thank you,
+ Harit Himanshu


","Positive"
"Thanks,
Arvind","Positive"
"Committed a slightly cleaned up version of the patch in revision: Positive464605

Thanks for your help Todd.","Positive"
"897392
Thanks Sharan !
","Positive"
"Thanks Karthik.","Positive"
"Thanks Andrew, committed in rev.","Positive"
"thanks edgar for finding this one!","Positive"
"Thanks Ilya.","Positive"
"Thanks Jimmy.","Positive"
"Thank you Jing for the review.","Positive"
"Thanks, Ravi!","Positive"
"Thanks Sandy.","Positive"
"Hello Leo

The patch has been applied at revision r479576, thanks a lot for this enhancement, please verify that the problem is fully fixed as you expected.","Positive"
"Best regards,
Richard","Positive"
"Thank you Jing.","Positive"
"Thanks for your work on this Allen!","Positive"
"Thank you.","Positive"
"Forgot to mention:

Thanks to Alejandro and his team for pointing this one...","Positive"
"Thanks Karl.","Positive"
"Please contact me if you need any clarifications.","Positive"
"Thanks Tom!","Positive"
"thanks for the explanation.","Positive"
"Thanks Oliver, that's fixed it. ","Positive"
"Thanks a lot!

","Positive"
"Adrian,

thanks for the patch: rev.","Positive"
"thanks,
nandana","Positive"
"Thanks for review and test case, Knut.","Positive"
"Thanks Suresh.","Positive"
"Thanks for your patience.","Positive"
"Hi Atul,
that looks good at a first glace.","Positive"
"Thank you Ravi.","Positive"
"+Positive, thanks Tom!","Positive"
"Thanks, Joseph!","Positive"
"Thanks again for this really great patch, Andrew.","Positive"
"Hi Edward

Thanks for spotting it.","Positive"
"Thanks Andrew - the patch was applied to SQL module at r5250Positive9.","Positive"
"Thanks for taking care of this, Alejandro.","Positive"
"Fixed in svn revision 5339Positive6.

thanks,
dims","Positive"
"Thanks Oliver.","Positive"
"Thanks a lot for your help!","Positive"
"Cheers,

Ashwin...","Positive"
"Thanks Martina.","Positive"
"Thanks Christian.","Positive"
"Thanks for taking a look, Jiannan
","Positive"
"@mahadev - I would love to help test a patch :) I'm currently using 3.3.Positive + ZOOKEEPER-744 + ZOOKEEPER-790, applied in that order.","Positive"
"Thanks Atul,

Your patch is in trunk at r933Positive69

I just added some ""mod for OFBiz layered lookups"" comments around changes as suggested Sascha","Positive"
"Thanks for you work on this Jayachandra.","Positive"
"Thanks Areek, new patch looks great; I'll commit shortly.","Positive"
"Thanks a lot, Kiran for the patch.","Positive"
"Thanks,
Mayank","Positive"
"Thank you Thejas for the patch and Ivan for the review.","Positive"
"Thanks Alejandro .","Positive"
"Thanks,
Mayank","Positive"
"I would love it in 3.3.2, will upload a patch for that version.","Positive"
"Thanks, Mike!","Positive"
"Thanks Ravi.","Positive"
"Sweet! Git, I love git! :)","Positive"
"Thanks Sijie.","Positive"
"Thank you for the patch Sergey. ","Positive"
"I love a solution that's simpler and easier to understand than the original.","Positive"
"Hi Henry, Thanks for checking it out. 
","Positive"
"In fact, if you happen to know why ObserverHammerQuorumTest is failing with this latest patch, I'd love to hear.","Positive"
"Thanks, Jing!","Positive"
"That sounds like a plan. I love peer-reviews... :-)","Positive"
"Thanks for the very clear explanation of the needed change, Dag.","Positive"
"Thanks for reminding me; I agree, I'll do it.

","Positive"
"Thanks, JinJie!","Positive"
"Thanks Brock!","Positive"
"Thanks Thomas!","Positive"
"Thanks Divesh,

Your patch is commited at revision: 762863  
","Positive"
"Hi Sagara,

Thank you very much for looking into this.","Positive"
"A pleasure :>.","Positive"
"Thanks Tom.","Positive"
"I would love to have it right now for storm too. If you want me to sign up as a use case I am happy to.","Positive"
"Thanks for the patch Erik (and Jon)","Positive"
"Thanks for figuring this one out and providing the patch, Jamie!","Positive"
"@Ashutosh: thanks a lot for the comments.","Positive"
"Thanks for the quick patching Donald!","Positive"
"Thanks Bilgin,  it is working fine now.","Positive"
"Thanks henry and pat... we'll have to re submit all the PA's so trigger hudson.","Positive"
"Thanks senaka for the patch.","Positive"
"Thank you very much, Richard.","Positive"
"Thanks for the patch Niall, +Positive","Positive"
"thanks henry!","Positive"
"Taking it over

Thanks,
Mayank","Positive"
":)

Best regards,
Fabian.","Positive"
"Thanks  Rishi Solanki  to review the patch.","Positive"
"Thanks Hari!","Positive"
"Best regards,
Richard","Positive"
"Hello George,

The fix looks fine, many thanks!","Positive"
"Best regards,

Andrew","Positive"
"Thank you Brandon.","Positive"
"I really like what I am seeing so far.","Positive"
"This is quality work.","Positive"
"Thanks Dianne!","Positive"
"Thanks Elena.","Positive"
"Thanks Suresh","Positive"
"Thanks to both for these usability enhancements !","Positive"
"Thanks a lot for the reviews, Todd.","Positive"
"Thanks Stepan.","Positive"
"Thanks Doug for the change.","Positive"
"Great investigations Doron!","Positive"
"Thanks for your patience.
","Positive"
"Thanks Ivan.","Positive"
"Hi Sandy,
Thanks so much to give me such comments, that's really helpful, I will update this later.","Positive"
"ahhh sweet, i'm guessing you have an IDE that does this? If the tests pass commit, this kinda crap goes out of date too fast!","Positive"
"I want to integrate the sweet sweet logo Andrew crafted.","Positive"
"Thanks, Oliver!","Positive"
"Thanks to Fabrizio for the patch.","Positive"
"Regex is your friend.","Positive"
"Thanks Awdesh - Done at r82Positive748.","Positive"
"Thanks Richard,

Patch applied to NIO_CHAR module java.nio.CharsetEncoder at repo revision 389784.","Positive"
"Thanks, Tom","Positive"
"Thanks for your comments, Konstantin.","Positive"
"Marcelo, thanks for pointing out this; it is now fixed in rev.","Positive"
"looks fine, thank you.","Positive"
"Thanks for spotting this, fixed at r4875Positive9","Positive"
"Thanks Areek, patch looks good!","Positive"
"Hi James,

This patch has been applied by chirino in the revision 576522  at Sep Positive7.","Positive"
"This patch really helped.","Positive"
"It will be great if you could confirm it either way first.","Positive"
"Thanks Todd, glad to be on board!","Positive"
"Sweet, I will review and apply.","Positive"
"Thanks, Amar!","Positive"
"Thanks for sweet patch Erik.","Positive"
"Owen, thanks for the slides.","Positive"
"I'm glad we were able to resolve this issue.","Positive"
"Megan, Glad to be of service : )","Positive"
"Thanks Andi.","Positive"
"Hi Daniel, thanks in advance for your support.","Positive"
"Thanks Hairong!","Positive"
"Thank you very much for your effort David.","Positive"
"Thanks in advance
Jens
","Positive"
"Aha,, thanks for the information. That makes sense. Glad to hear that it helped! :)","Positive"
"Thanks for looking into this Suresh.","Positive"
"Thanks a lot for sharing that, Josh!","Positive"
"Thanks a lot Subin.","Positive"
"Brilliant feedback, thanks! I'm glad you found the issue, and the solution!","Positive"
"Sweet :) You got there before me","Positive"
"bq. First of welcome :) Thank you. ","Positive"
"Thats sweet that you have the prior experience hacking this on top of a store already.","Positive"
"Excellent work, Doğacan - thank you.","Positive"
"This looks simple and sweet to me.","Positive"
"Sweet kickstart for our new wiki!","Positive"
"Hello,

Thanks a lot!

It works.

Lisa
","Positive"
"Yes please - pull request away, my friend!","Positive"
"If someone wants to take this over, that's cool - I'm unlikely to have time in the next week and a half, though.","Negative"
"It is a nasty bug that I've seen in real life, though.","Negative"
"Yes exactly -- sorry to be so unclear.","Negative"
"I'm not sure what the problem is, but the behavior (at least in 0.Positive.4) is that the _isClosed AtomicBoolean is not being set to closed in a timely manner.","Negative"
"Sorry for the delay and thanks for the good work, works like a charm!","Negative"
"Sorry I thought submit patch was the way to attach a patch.","Negative"
"I don't have very much experience on branch-Positive, would you like to take a shot at the port?","Negative"
"Especially I don't know very much about the test framework differences.","Negative"
"I will figure out the details and do the port later this week if you don't get to it first.","Negative"
"sorry, unassigning myself from this backport.","Negative"
"Another backport (for a different jira) of mine is failing and I want to see if I can figure out what might be wrong there before doing a new backport.","Negative"
"To upgrade to a recent version of Jackrabbit, see http://wiki.apache.org/jackrabbit/BackupAndMigration
I'm afraid I can't say much about the risk.

","Negative"
"I've tried something similar (I removed the handlers and kept the readers), but the performance was not visible.","Negative"
"The responder seemed to be a bottleneck.","Negative"
"But it was not the only issue: we also want to manage priorities between the tasks, but we need to read them to get enough information to make the right priorities.
","Negative"
"While creating the DerbyTest I did notice that this problem is caused by the Database pool because it tries to connect to the database in the background.","Negative"
"Sorry [~fiberlijun] - havent had a chance to look at it yet.","Negative"
"(I could not get what KEYWORD means.)","Negative"
"I am checking out the dojo fixes and patching them in, sorry for the delay, it has been a long time
","Negative"
"> then we don't save IO by limiting the buffer size to Positive KB

I'm confused by this.","Negative"
"Seems to be failing for a different reason now

testContainerLaunch(org.apache.hadoop.yarn.server.nodemanager.TestLinuxContainerExecutorWithMocks)  Time elapsed: 0.523 sec  <<< FAILURE!","Negative"
"Sorry, for all the issue mails, I forgot to mention the second:

2) There is commented source in the test, should it be enabled or removed?","Negative"
"I'm very sorry.","Negative"
"Sorry guys... :(
I was the reason for this trouble.","Negative"
"I should have been very careful before doing this.","Negative"
"My bad, forgot to include the test file in the patch... Resubmitting in a second. ","Negative"
"*sorry*","Negative"
"Damn.","Negative"
"Git is tricky that way.","Negative"
"Sigh, I don't like this overall if can't reuse everywhere.","Negative"
"Sorry to let you lose a wild goose chase.","Negative"
"You are going to kill me when I say this, but it seems like we should just commit your first patch.","Negative"
"This half-reuse is more confusing for new devs who see this code for the first time.","Negative"
"Sorry, probably a misunderstanding from my side....","Negative"
"I meet the same problem on Eclipse recently but haven't figured out how to get through.","Negative"
"Sorry Chris,

I missed it, done !","Negative"
"One of the error is that hiddenActivations cannot be resolved.","Negative"
"I'm very busy for the moment so I didn't know when I 'd be able to the change myself, so if you can, your contribution would be one more time really appreciated.","Negative"
"Oh, I didn't consider one flow like after the edit log conversion, immediately #store failed.","Negative"
"I misunderstood the case and sorry for the confusion.","Negative"
"Aside from the job succeeding (it doesn't), what effect should I be able to measure (in order to see if this is doing anything)?","Negative"
"You misunderstood the response: StopFilter indeed did not change.","Negative"
"You would need to implement session resume.  that's a whole new can of worms.","Negative"
"Sorry for a mess in uploaded files, my connection got broken during first upload.","Negative"
"Here are 2 patches ... one for adjustExamplePaths.bat & .sh
and the other a new file holding 2 User Libraries ... UIMA_LIB & UIMA_AS_LIB
Not sure where this should go ...","Negative"
"i found the class - so there is no bug - sorry","Negative"
"I was not aware of being required to call that method.","Negative"
"This is a silly one.","Negative"
"Seems we didn't enforce an exec for sh, but we did for fs.","Negative"
"The patch should be relatively trivial, but like I said, I have no idea if there is other important stuff going on there or not.","Negative"
"Igor, sorry it took me so long to get back to this.","Negative"
"Hey, sorry I did not get back to you sooner.","Negative"
"I found the (sad) attempt at a script you asked about and uploaded it to MAPREDUCE-4282.","Negative"
"Sorry for the delay.","Negative"
"I don't have resources to hand to test this at mo.","Negative"
"Yes it is a dup, thanks Mike for taking care of this (I planned to do this yesterday but didn't make it)","Negative"
"Forgot to add that I also tried this with and without HBASE-5864","Negative"
"but app developers should always explicitly set it based on their application

My guess is that a large enough group of people take the defaults that it matters.","Negative"
"App developers never do what they should :)","Negative"
"problem - the bit to sign the source-release is being called when the source-release isn't being built because the source-release is only built at the ""executionroot"".  ","Negative"
"Excuse me for stolen assignement.","Negative"
"In current version the same error cause different messages because there are many commiters.","Negative"
"Sorry for the missing class src/java/org/apache/jdo/tck/lifecycle/StateTransitionsReturnedObjects.java.","Negative"
"Sorry if this was not clear, and yes, by <blank> I meant an empty string.","Negative"
"Qianshi is working on the SSL session reuse, but this buggy Bug system does not allow him assign this ticket, sigh","Negative"
"Hi Guillaume,

I did not have an answer right away, so I sent you question to Leonard Rosenthol.","Negative"
"Sorry, should have commented on this much sooner.","Negative"
"It is not yet tested - I ran into strange build problems with APR.
","Negative"
"Done, sorry for all the mess on a simple patch.","Negative"
"Secondly reading this code I can see why this bug is happening, after completing stage 2 above when adding the new item the code does ""ordered - cancelled = quantity"" which equates to ""Positive - Positive = 0"".","Negative"
"Keep repeating this and the problem just gets worse.
","Negative"
"Please ignore attachment (id=6938).","Negative"
"It was attached to the wrong bug.","Negative"
"(back from holidays, so a bit delayed, but) I confirm Andrzej's suggestion -- a plain-text only summarized is ideal for clustering for example.","Negative"
"HTML is quite uncomfortable to work with.","Negative"
"Hi Marco,

I changed the name of patch because it was made in Java earliar, sorry for inconvenience.","Negative"
"Sorry for the mistake.","Negative"
"Not sure I want the transient inability to clean up some local log or other trivial task to kill a whole pig job?","Negative"
"First guess: something's getting confused about reversed-ness.","Negative"
"Sorry, I took Martin's comment to mean the patch was committed and issue closed, which certainly discarded all the patches the first time around.","Negative"
"I don't know what just happened.","Negative"
"The patch went to the wrong bug.","Negative"
"Sorry again!","Negative"
"Our caller may not notice what happend right now.","Negative"
"Sorry for my poor review, didn't notice try/catch :(","Negative"
"It does not look very useful.","Negative"
"Oh, I'm sorry, I was unclear.","Negative"
"Sorry Jacques, I'll upload another file.","Negative"
"I did it wrong this time.","Negative"
"Sorry, I had attached an older version... let's try this one.","Negative"
"However, I figured it was better to get it in the public domain sooner and let the iterative process do it's work.","Negative"
"This is only a problem with exceptions from java.","Negative"
"Incidentally if we all nag Joe Walnes enough we might be able to persuade him to release a new qdox which can ignore annotations etc (though it will still struggle with generics I think)","Negative"
"Sorry, I kind of forget about this one.","Negative"
"I don't have strong opinions about it either way.","Negative"
"Bugs like this make me sad.","Negative"
"SnappyCodec check for Hadoop native lib is wrong.","Negative"
"Sorry for the delay, I'm recreating the mirror now.","Negative"
"Brandon, sorry.","Negative"
"I misread.","Negative"
"Ignore comment.

","Negative"
"Seems to be a faulty mailserver setup at laguna-industries.com.","Negative"
"Unfortunately, in these days where everyone that can put a CD
the right way up in a drive is a Linux/Unix/Windows/Internet Expert, this has become pretty common.","Negative"
"And with a network that
tolerates almost everything to get a mail somehow in the right place, it is only seldom noticed (or when it is, it is blamed on
Microsoft.","Negative"
"Mac, looks like the tests are failing (especially TestHarFileSystem).","Negative"
"@Luke, Sorry for the late, attaching latest version patch","Negative"
"RMAppAttemptImpl.recoverAppAttemptTokens()

Looks like all changes in RMAppImpl are unnecessary.","Negative"
"Bug in existing testDelegationTokenRestoredOnRMrestart().","Negative"
"Sorry, we are no longer using Xerces.","Negative"
"That is a bit too lax I think.","Negative"
"The cause is that the call to SpecificResponder.writeError in Responder.respond ultimately calls GenericData.resolveUnion which in turn calls GenericData.getSchemaName before the line where the UnresolvedUnionException gets thrown.","Negative"
"I am new to Mina and the whole environment.","Negative"
"I have this issue, where my server and client is creating a lot of loopback threads, that I believe must be related to this issue.","Negative"
"Any word on whether it will be fixed?","Negative"
"I did not have time to do it yesterday.","Negative"
"Sorry for being confusing.","Negative"
"I am not really sure what does the receive payment do before the shipment, it doesn't sound as if it is doing what we expect it to do.","Negative"
"Unable to reproduce issue.","Negative"
"Oh, ok.","Negative"
"Sorry, this affects 0.9.3 version too.","Negative"
"Phabricator is being a little buggy.","Negative"
"Tests no longer sleep","Negative"
"Sorry, this should be YARN JIRA - filed YARN-350 instead","Negative"
"Sorry if this spam's things, however it's unlikely that I'll work on these.","Negative"
"Forgot about these, sorry.","Negative"
"Maurice I don't have such option or maybe I don't know where it is.","Negative"
":)
Sorry about that.","Negative"
"Sorry about the noise, was trying out the precommit job.","Negative"
"Sorry about that...","Negative"
"Grumble, grumble...","Negative"
"I was in too much of a hurry, sorry hold on a sec.","Negative"
"Sorry, I see that you say the same, Mike :)","Negative"
"Sorry for the huge delay Fabio.","Negative"
"yup sorry just fixed.","Negative"
"I screwed up the encoding of the stopwords file (sorry).","Negative"
"So I also changed a test to test a non-ascii stopword :)
","Negative"
"Sorry about the confusion before","Negative"
"Sorry.","Negative"
"Sorry folks, the full fix was committed in rather a messy manner due to some platform specific issues.","Negative"
"Sorry, didn't look at the code until commit...

Can you test making it hash to a Long or a 8-byte ByteBuffer?","Negative"
"Sorry - the above comes across as terse.","Negative"
"I really don't know how to solve this problem.","Negative"
"If you know of a way, please describe it.","Negative"
"Sorry.","Negative"
"Ha sorry Varun, thanks for the reminder, I will have a look at it soon...","Negative"
"Sorry.","Negative"
"Sorry for the wild goose chase!","Negative"
"Sorry, db name is TPCDB, user name TPC, pwd whatever...","Negative"
"Sorry, my code base is a little old, looks like HADOOP-9Positive47 add some new test in TestFileStatus. ","Negative"
"I'm sorry.","Negative"
"Sorry. I hit close by accident.","Negative"
"Sorry I've been MIA on this issue.","Negative"
"I haven't had any time to try re-upgrading after having to back out 2.0.8, but I will be sure to let you know how it works out as soon as I get the opportunity.","Negative"
"Sorry for that.","Negative"
"Sorry, missed that select-box.","Negative"
"Sorry for letting you guys wait.","Negative"
"[~shazron]Sorry, that was weird.","Negative"
"Missed 2 new files - sorry !","Negative"
"Sorry, no longer working on this","Negative"
"Sorry, patch is attached ","Negative"
"On 2008-Positive0-20 PositivePositive:43:52.354 woflexair commented:
Joan,

sorry for the noise in the bugbase but it's not a bug.","Negative"
"Sorry once again for the wrong report,
Stephane","Negative"
"Sorry, I forgot to change the priority of this one.","Negative"
"sorry.","Negative"
"Sorry, that should have said fixed via HADOOP-4980, not 6980.","Negative"
"Sorry about the report.","Negative"
"Ugh, sorry :(  Thanks!","Negative"
"Sorry about that.","Negative"
"Sorry I didn't use your patch, but I think you'll like the end result.","Negative"
"Some file were missing in the last patch, sorry.","Negative"
"The biggest problem is that we've had too many committers over the years and we'd have to get all of their permission to change it.","Negative"
"So, sorry I can't be more obliging.","Negative"
"Last try.","Negative"
"Sorry.","Negative"
"sorry.. redeploy patch","Negative"
"Sorry for the trouble Vikram!","Negative"
"Sorry for the misspelling ","Negative"
"(sorry if that was confusing)","Negative"
"sorry for your time.","Negative"
"I must have looked at this before my morning coffee..","Negative"
"Sorry ;-) +Positive
","Negative"
"Wow, that was some bad copy/paste work.","Negative"
"sorry.","Negative"
"sorry....","Negative"
"Sorry about that...

http://bit.ly/Positive2UiaS","Negative"
"Sorry, Thiru, I hope you haven't already started working on this!","Negative"
"huh ... i thought i did resolve this.","Negative"
"sorry.","Negative"
"Sorry, misunderstood the issue!","Negative"
"Sorry for the delay.","Negative"
"sorry for delay","Negative"
"Sorry for the delay, was away.","Negative"
"Sorry.","Negative"
"This was my bad.","Negative"
"Sorry, it seems I forgot a few references to 2.0.2 in ./deps/cxf-all
I'm attaching a new patch to fix these references.","Negative"
"Thanks Jukka for fixing this :) (sorry)","Negative"
"Sorry, that should be

FileChannel inputChannel = input.getChannel();
FileChannel outputChannel = output.getChannel();

in the try block.
","Negative"
"Sorry [~svenkat], I just committed this.","Negative"
"No sorry.","Negative"
"Didn't got the time to try it yet.","Negative"
"Sorry to have not spotted this one, and thanks for your care.","Negative"
"Sorry I missed the ""overwrite"" keyword.","Negative"
"This might be a bug indeed.","Negative"
"Sorry everyone.","Negative"
"sorry, last patch was missing new files","Negative"
"sorry for misleading attachment name.","Negative"
"Sorry Avdhesh, I forgot to add these two files to the patch, here is the new patch containing the missing files","Negative"
"Hey Vikram-- sorry about that, I haven't paid much attention to this issue.","Negative"
"Sorry, should ask first.","Negative"
"Thanks to Mathias Werlitz - sorry for the delay.","Negative"
"Sorry.","Negative"
"The problems I was talking about are mostly fixed by [HADOOP-3575] and [HADOOP-3480].","Negative"
"I opened [HADOOP-3607] to fix a wrong URL, but appart from that I don't there's still references to the old structure.","Negative"
"no, sorry - priorities have been shifted around...","Negative"
"Um sorry, i thought this ticket was about something else - patch attached, David would you give a try?","Negative"
"Sorry for the noise.","Negative"
"Sorry about that.","Negative"
"Sorry I missed some of this the first time.","Negative"
"Sorry , fixed.","Negative"
"Sorry Gav
DONE
Committed @revision 2487.","Negative"
"Sorry, but look at mapSubtract and further down in the source you will find plenty.","Negative"
"Sorry ;-)

","Negative"
"Thanks for the report, and sorry its taken so long to fix it.","Negative"
"well sorry, i didn't upload the right files","Negative"
"Whoops, sorry.","Negative"
"Sorry about the trouble.","Negative"
"Sorry, in rushing to commit I forgot to add author during the commit.","Negative"
"Actually that's what this change did, sorry for the noise.","Negative"
"Sorry for the noise..","Negative"
"Completely missed issue 6Positive4..","Negative"
"Sorry typo:  ""our part"" in place of  ""one part"" above.","Negative"
"Sorry, I thought issue (and provided patch) were about cocoon-servlet-service-impl, used by either C2.2 and C3 but only now I see that instead they are related to cocoon-servlet-service-components (C2.2 only).","Negative"
"I'm sorry Mark,

I came back here to remove my comment as after building the app from scratch I have found that by default it used 
WhenExhaustedAction = GROW and not BLOCK!","Negative"
"Sorry  about that, tiredness.","Negative"
"Sorry about the error guys.","Negative"
"Yes, sorry.","Negative"
"sorry, this bug is *not* fixed.","Negative"
"Sorry.","Negative"
"Resolving again....","Negative"
"Sorry, yes I believe this has been resolved.","Negative"
"Sorry for the spam - but which test method - can't find any related to the SnapPuller on trunk.","Negative"
"Sorry about that.","Negative"
"Yes, the patch is badly named - sorry!","Negative"
"Sorry, attached the file to the wrong issue.","Negative"
"Sorry about that.","Negative"
"I have a really bad habit of not reading thru all the bug comments before asking questions.","Negative"
"Sorry,
I tought I could commit this patch but I did not realize that one of the files is in the framework (and I have not access to it).
","Negative"
"Sorry, on holiday last week and just catching up.","Negative"
"Thanks so much, sorry that this isn't in the appropriate place.","Negative"
"Sorry guys, I've been pretty busy @ work but I have been watching this.","Negative"
"Sorry for the confusion :)","Negative"
"Sorry, https://bugzilla.mozilla.org/show_bug.cgi?id=5Positive4760 is related but not same.","Negative"
"Sorry,I haven't tried you patch.","Negative"
"Sorry for the noise.","Negative"
"I will try to do more research on it.","Negative"
"Sorry, I meant to have this patch in sooner but got quite busy, I expect to have it soon.","Negative"
"Oh, sorry.","Negative"
"I missed the context.","Negative"
"For some reason, I couldn't upload the straight patch.","Negative"
"Sorry guys","Negative"
"Oh, signed shift!","Negative"
"sorry :)","Negative"
"Sorry - the federated build is still working out kinks...","Negative"
"The problem is that it builds awt, and that requires some dependencies.","Negative"
"if someone wants to work on this please go ahead, I still plan to, just no time yet.","Negative"
"Sorry.","Negative"
"Sorry for the hassle.","Negative"
"WOW....you are right...I'm deeply sorry to bother you guys (and I'm also a bit embarrassed).","Negative"
"Sorry to nag.","Negative"
"sorry, should have been getDataModel not getDataTable.","Negative"
"Sorry I'm wrong about #2.","Negative"
"Brain fart.","Negative"
"No unit test, sorry (but there's not much deltaQuery coverage anyway).","Negative"
"Sorry for that.","Negative"
"Ah, sorry I misunderstood you.","Negative"
"Sorry for the noise.","Negative"
"Aaron, sorry about this.","Negative"
"The guy on our team that was going to do this was swamped, so I re-assigned this to you.","Negative"
"Sorry, missed this.","Negative"
"Sorry for the noise.","Negative"
"My patch wouldn't compile.","Negative"
"Here is addendum to fix (Sorry about build breakage)","Negative"
"Sorry, you're right.","Negative"
"Line Positive664 (sorry, the 0.94 codeline)","Negative"
"Sorry - I just didn't read the issues carefull enough.","Negative"
"Sorry about that, fixed now.","Negative"
"sorry about this.","Negative"
"My error.","Negative"
"Tried some more stuff and realized I was doing it wrong.","Negative"
"Sorry.","Negative"
"Sorry, here's the test that reproduces the issue.","Negative"
"Sorry if this spam's things, however it's unlikely that I'll work on these.","Negative"
"Sorry for the trouble.","Negative"
"sorry old xml here is the used one:

<?xml version=""Positive.0"" encoding=""UTF-8""?>
<root><value>?¤?¶?¼ und ??????","Negative"
"Sorry [~kumarr], let's just do this in 0.96.","Negative"
"Sorry for the super-slow uptake on this, the new job is using up all of my limited brain resources. ","Negative"
"Well it's me that didn't get the whole point, now i got more, sorry for the noise.","Negative"
"Sorry, I was trying to get to the wiki but it's been a busy week.
","Negative"
"s/[~apurtell]/[~lhofhansl]/

Sorry guys.","Negative"
"Sorry, grabbed the wrong ticket.","Negative"
"Sorry that I think I missed some discussion in the mailing list.","Negative"
"Unless we switch to Antlr 3.0 ( and even though, I'm not sure this would fix the problem), there is nothing we can do.","Negative"

==> datasets/jira_vertex.csv <==
"Text","Label"
"I'm backporting this to 3.4 and 3.3 branches. --Michi","neutral"
"+1 overall. Here are the results of testing the latest attachment http://issues.apache.org/jira/secure/attachment/12508207/ZOOKEEPER-1263.patch against trunk revision 1214571. +1 @author. The patch does not contain any @author tags. +1 tests included. The","neutral"
"Bug Flavio more? Seriously","negative"
"Integrated in ZooKeeper-trunk #1266 (See https://builds.apache.org/job/ZooKeeper-trunk/1266/) ZOOKEEPER-1104. CLONE - In QuorumTest","neutral"
"The patch no longer applies. Abmar","neutral"
"Integrated in ZooKeeper-trunk #271 (See http://hudson.zones.apache.org/hudson/job/ZooKeeper-trunk/271/)","neutral"
"3.0.0 has been released","neutral"
"That is my understanding. Looking at the dtd","neutral"
"No reply","neutral"
"Updated in 1.2 branch. David","neutral"
"As Wing Yew said","neutral"
"See comments above","neutral"
"After re-compiling the applcation and re-deploying everything worked properly","positive"
"I mailed jsr-206-comments@jcp.org and got the following response from Jeff Suttor: 'hi Daniel","neutral"
"reg_name has been accepted as valid URI syntax since Xerces 2.6.0. This may change in the future if XML Schema 1.0 moves up to the RFC 3986 syntax which excludes this production. Xerces CVS currently supports the XML Schema 1.0","neutral"
"Venu committed your patch for Xerces 2.6.0. Please verify.","neutral"
"This bug is 3 years old. Anybody looking to fix it?","neutral"
"The problem is not in the SAX parser. The problem occurs if you give the -server flag to the jvm (jdk 1.4/1.3) e.g. java -server <sax parser class> on a really big file. Will cause a stackOverflow. Greg Meagher","neutral"
"See bug 5694 for the DOMException problem.","neutral"
"Hi George","positive"
"I verified the fix using the xml-xerces_20040107172932.tar.gz CVS snapshot. Thanks!","positive"
"I tried using your testcase on Win95/IE4","neutral"
"checked in","neutral"
"Added 'onRowInserted' callback to TreeTable","neutral"
"This appears to be a duplicate of XALANJ-2301. That bug report contains a one-line patch (supplied inline in the text of the bug report).","neutral"
"closing this issue.","neutral"
"Xalan-Java appears to be operating correctly.","neutral"
"First I want to verify that Gretchen's fix >Additional Comments From Gretchen Chiaramonte 2003-09-22 20:04 ------- for this bug works for me as well using Xalan 2.6.0. Second","neutral"
"This bug has been fixed in Xalan Java 2.5.2. Please verify.","neutral"
"Original reporter is not available. This report has now 'timed out'.","neutral"
"*** This bug has been marked as a duplicate of 6155 ***","neutral"
"Still happens to me. Steps to duplicate: 1. Start IE5.5 on Win2k - open java console from the 'view' menu. 2. Download xalan-j_2_2_D11.tar.gz to server. 3. tar xzf xalan-j_2_2_D11.tar.gz (extract to location on a webserver - for me this was /home/httpd/html) 4. navigate to http://SERVER/xalan- j_2_2_D11/samples/AppletXMLtoHTML/appletXMLtoHTML.html","neutral"
"AFAIK","neutral"
"Unfortunatly","negative"
"Integrated in Struts2 #551 (See https://builds.apache.org/job/Struts2/551/) WW-3914 solves problem with returning always system implementation of FileManager (Revision 1405930) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/xwork-core/src/main/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactory.java /struts/struts2/trunk/xwork-core/src/test/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactoryTest.java","neutral"
"Already resolved with WW-3414","neutral"
"I am also having the same issue with a java.sql.Timestamp based attribute. The date I entered into the field was 'not a date'. Of course","neutral"
"> Would it have an impact to remove this 'name' attribute from the generated 'form' tag ? YES! If you need XHTML strict compliance","neutral"
"Assigning this to future until the dependent XWork enhancement is made.","neutral"
"Integrated in Struts2-JDK6 #573 (See https://builds.apache.org/job/Struts2-JDK6/573/) WW-3928 Rollbacks changes introduced with WW-2749 to allow work with mod_jk and so on (Revision 1415770) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/plugins/tiles/src/main/java/org/apache/struts2/tiles/StrutsTilesRequestContext.java","neutral"
"Ported the solution of WW-2551 to the Struts 2.0 branch.","neutral"
"Resolving this issue as the original problem has been fixed. Please open a new ticket if you feel session invalidation should also be addressed.","neutral"
"This is by design","neutral"
"we're moving away from dojo integration in struts2","neutral"
"yay! it should be really really easy (not including the test","positive"
"This has been committed in XWork and will be part of the XWork 2.1 release. See: http://jira.opensymphony.com/browse/XW-541","neutral"
"Reporter asked for this to be closed.","neutral"
"Makes sense to me.","neutral"
"duplicate of WW-1598","neutral"
"Hellow","neutral"
"As of r438174 ","neutral"
"I believe this is an issue. I have an action saveAction which I want to chain to editAction whenever there is a validation error. This is often necessary because a JSP will be displayed which has dynamic content such as a selectable list of items. However","neutral"
"This has been fixed in CVS. You can get the latest xwork.jar (which fixes the problem) from http://ivyrep.opensymphony.com","neutral"
"Given the dependencies","negative"
"You are only flushing the writer","neutral"
"This was fixed by having all the items in the action chain having their properties copied over to the new action.","neutral"
"Property editors may throw a PropertyException with a bundle key and this will then be localized in ActionSupport.","neutral"
"Thanks. The problem is with deferred node expansion","positive"
"Marking this issue as resolved. Reasons: - Not reproducible. - No feedback from reporter. - If there was a dependency issue","neutral"
"Verified. I added the info to the RELEASE_NOTES file.","neutral"
"Verified. I added the info to the RELEASE_NOTES file.","neutral"
"Fixed.","neutral"
"r563181 pom.xml","neutral"
"r499213. The API changed as described in previous comments","neutral"
"This was probably fixed by WODEN-86 which introduced support for the curly brace syntax in the http location template. This JIRA can now be closed.","neutral"
"Resolved with no further action","neutral"
"Issue is resolved. Closing per Bryant's approval to do so.","neutral"
"Ah","neutral"
"Thanks Sven!","positive"
"Attached QuickStart. Access URL is https://localhost:8443/test/ajaxtest - click on the buttons several times - refresh page: the counters should now reflect the clicks - click on the buttons more times - refresh page: the counters do not reflect click after first refresh","neutral"
"Just an idea: how about treating a jar as versioned resource? For example in my case that would work beautifully: my star rating component was in its own jar file","neutral"
"Bummer! -- The solution too this problem was that my JVM had too little memory (64MB) for allocating all the byte buffers required for writing / reading serialized pages.","negative"
"Is there any documentation such as 'getting started with swarm' available? If there is","neutral"
"Fixed with r1097472.","neutral"
"By the way","neutral"
"Integrated in Apache Wicket 1.4.x #200 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/200/]) ?•?ä?•?ä?•?ä?•?ä","neutral"
"Integrated in Apache Wicket 1.4.x #58 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.4.x/58/]) ?•?ä?•?ä?•?ä?•?ä","neutral"
"woops","neutral"
"Integrated in Apache Wicket 1.5.x #54 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.5.x/54/]) ?•?ä?•?ä?•?ä?•?ä","neutral"
"thanks","positive"
"How about my comment at the end? 'Also","neutral"
"Fixed and I've tested it.","neutral"
"It is just resolved in 2.0 and the changes for 1.x have been committed at the same moment. The dot: you'll find that the xml parser is not a general purpose xml parser complying to all details of xml. It doesn't have to. It just implements what is sufficient for Wicket. If only if there is a real need to implement an additional detail","neutral"
"Rolled back the change to Resource and included a FIXME that notes we don't cover all cases. But that doesn't lead to very serious problems anymore as it least the exception isn't thrown up in ComponentResourceRequestTarget anymore.","neutral"
"I just put this in branch-0.8 too. In fact","neutral"
"Closing since Whirr was updated to jclouds 1.5.0 in WHIRR-659.","neutral"
"Changed the site to include the incubator disclaimer and incubator logo.","neutral"
"Committed in rev 983396","neutral"
"Sorry for the link 'block'","negative"
"patch applied.","neutral"
"Close all resolved issues for Engine 1.5 release.","neutral"
"Closing as FIXED","neutral"
"Code delivered to SVN.","neutral"
"Change the element type of 'attributes' to FSAttribute.","neutral"
"Thanks for that comment Richard! I was laboring under the (false) impression that I could not change the docs that went with our previous releases","positive"
"added fixVersion","neutral"
"documentation needs updating","neutral"
"Fixed a prompt that asks user to enter either 's' or 'q'.","neutral"
"applied patch","positive"
"I think this should be fixed/changed for uima-base too. Is there a reason it wasn't?","neutral"
"Patch applied Eric.","neutral"
"Closing resolved issues","neutral"
"Dave has let me know that this has resoved the issue","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"This change is now in trunk as part of r679774.","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"This is now fixed!","positive"
"Assign to 1.0 during tidy up prior to 1.1","neutral"
"Closing because this has been in RESOLVED state for over one year","neutral"
"Here is a complete patch removing Composite* from the getImplementation() calls","neutral"
"Assign to 1.0 during tidy up prior to 1.1","neutral"
"Fixed in revision 406707.","neutral"
"Lazy session associated has been implemented in the TuscanyValve The spec people are still discussing Scope so I am going to close this and we can open a new issue when the spec clearly defines how scopes operate.","neutral"
"Right now ET_CALL","neutral"
"Moving these all to a 'Doc 3.x' release version.","neutral"
"UIXListView also provides selection functionality through 'selectedRowKeys'","neutral"
"Patch over 1.2.12.3 branch.","neutral"
"This issue is already comitted","neutral"
"More done: -absolute-ordering faces-config/factory/view-declaration-language-factory faces-config/render-kit/renderer/client-behavior-renderer faces-config/application/partial-traversal","neutral"
"The call to launchDialog must supply a component for delivery of the returnListener event. This bug is invalid.","neutral"
"Attention: - Please refer https://issues.apache.org/jira/browse/TRINIDAD-1145 for a possible fix","neutral"
"The issue as described by (resolved) issue TRINIDAD-1171 occurs consistently in our environment using 1.2.10","neutral"
"home page fixed in svn.","neutral"
"I've re-worked my code and the problem has now 'gone away'. The original code","positive"
"Reopening issues to set version.","neutral"
"Looks like a user issue to me","neutral"
"Thanks to Hazem Saleh for provide us this enhancement fixed at revision 655653","positive"
"I have fixed that issue by checking for a null before the line 95 of HtmlInputTextRenderer: writer.writeAttribute(HTML.VALUE_ATTR","neutral"
"Thanks to Simon Kitching.","positive"
"add separate handling for webkit browser","neutral"
"I think you have enable ajax. f:loadBundle has only request scope. If you request the table sort the ajax response didn't know anything about the resource bundle. Please use tc:loadBundle it has session scope. But tc:loadBundle has a different semantic. Please consult the demo or other examples how to use it.","neutral"
"Closed due to the release of Tiles 2.1.1","neutral"
"Closed due to the release of Tiles 2.1.0.","neutral"
"As suggested above","positive"
"Actually I think I already applied similar changes when doing the POI 3.6 upgrade in TIKA-353. Resolving as fixed.","neutral"
"Integrated in Thrift #633 (See https://builds.apache.org/job/Thrift/633/) THRIFT-1879 Add support for GObject-Introspection (Revision a51186b7f2bd388d95485404017f05eb3b861074) Result = ABORTED roger : https://git-wip-us.apache.org/repos/asf?p=thrift.git&a=commit&h=a51186b7f2bd388d95485404017f05eb3b861074 Files : lib/c_glib/src/thrift/c_glib/transport/thrift_transport.h lib/c_glib/src/thrift/c_glib/server/thrift_simple_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_buffered_transport.h lib/c_glib/src/thrift/c_glib/transport/thrift_framed_transport.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol_factory.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol.h lib/c_glib/src/thrift/c_glib/server/thrift_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_transport_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_transport.h lib/c_glib/src/thrift/c_glib/thrift_application_exception.h lib/c_glib/src/thrift/c_glib/transport/thrift_memory_buffer.h lib/c_glib/src/thrift/c_glib/transport/thrift_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol.h lib/c_glib/src/thrift/c_glib/thrift_struct.h","neutral"
"Integrated in Thrift #533 (See https://builds.apache.org/job/Thrift/533/) Thrift-1701:node.js TBufferedTransport buffer corruption Patch: Marshall Roch fix buffer copy method calls (Revision 1389517) Result = SUCCESS","neutral"
"Integrated in Thrift #407 (See https://builds.apache.org/job/Thrift/407/) THRIFT-1517 TTransport.ReadAll() should set exception type to EndOfFile Patch: Stefan Gmeiner (Revision 1291039) Result = SUCCESS roger : http://svn.apache.org/viewvc/?view=rev&rev=1291039 Files : /thrift/trunk/lib/csharp/src/Transport/TTransport.cs","neutral"
"Integrated in Thrift #230 (See https://builds.apache.org/job/Thrift/230/) THRIFT-1284. cpp: fix processor inheritance Don't make processors that have a proper parent class also inherit from TProcessor. Patch: Adam Simpkins bryanduxbury : http://svn.apache.org/viewvc/?view=rev&rev=1160933 Files : /thrift/trunk/compiler/cpp/src/generate/t_cpp_generator.cc","neutral"
"#NOME?","neutral"
"was introduced with THRIFT-1267","neutral"
"committed","neutral"
"Bryan","neutral"
"Second shot at this one","neutral"
"In r681863","neutral"
"Very curious as to where you saw that exception. Because digging through my log files","neutral"
"Much cleared exception now .... org.apache.hivemind.ApplicationRuntimeException Component BadInjectComponent/border is not assignable to type org.apache.tapestry.html.Body. location: Annotation @org.apache.tapestry.annotations.InjectComponent(value=border) of public abstract org.apache.tapestry.html.Body pages.BadInjectComponent.getBorder() Stack Trace: ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.TapestryUtils.getComponent(TapestryUtils.java:301) ?•?ä?•?ä?•?ä?•?ä* $BadInjectComponent_0.finishLoad($BadInjectComponent_0.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.constructComponent(PageLoader.java:470) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.loadPage(PageLoader.java:639) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_1066542252f.loadPage($IPageLoader_1066542252f.java) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_10665422530.loadPage($IPageLoader_10665422530.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageSource.getPage(PageSource.java:118)","neutral"
"It's actually been in there (in jakarta.apache.org/tapestry/current and in CVS) for a while.","neutral"
"Fixed - thanks!","positive"
"Does not occurs on Firefox or Curl. Probably a Chrome problem.","neutral"
"Integrated in tapestry-trunk-freestyle #515 (See [https://builds.apache.org/job/tapestry-trunk-freestyle/515/]) ?•?ä?•?ä?•?ä?•?äTAP5-1621 - Fixed test joshcanfield : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1167447 Files : * /tapestry/tapestry5/trunk/tapestry-ioc/src/test/java/org/apache/tapestry5/ioc/internal/services/TypeCoercerImplTest.java","neutral"
"Seems like this has all been done.","neutral"
"Thanks for the sample app","positive"
"Integrated in Syncope-ROLE_PROVISIONING #4 (See [https://builds.apache.org/job/Syncope-ROLE_PROVISIONING/4/]) ?•?ä?•?ä?•?ä?•?ä[SYNCOPE-173][SYNCOPE-219] (Additional) Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408258) [SYNCOPE-173][SYNCOPE-219] Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408249) ?•?ä?•?ä?•?ä?•?ä?•?äResult = SUCCESS ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ContentLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/role * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeEntitiesVariableType.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSession.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSessionFactory.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AbstractActivitiDelegate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AutoActivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Create.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Delete.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/GenerateToken.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Reactivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Suspend.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Update.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/userWorkflow.bpmn20.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties","neutral"
"thanks Malith for your contribution...patch committed under rev. 1326522","positive"
"Thanks for the patch","positive"
"Resolved in Version 1.2_QA_B1 . Therefore will be closing the issue","neutral"
"Fixed in both the current trunk and 1.2.x branch","positive"
"Fixed.","neutral"
"Closing as fixed.","neutral"
"The tests have been added","neutral"
"Fixed with the referenced change.","neutral"
"Marking as Resolved in 4.2.0 _x0089_?õ?í I couldn't reproduce it even there. Will close once we create a regression test","neutral"
"rules/","neutral"
"Build on Windows looks also okay but there are still other problem loading the model data for the entity hub.","neutral"
"Example RequestDocumentor output for the StatelessEngineTest","neutral"
"The aborted build for hadoop 100 profile seems to be some sort of Jenkins issue.","neutral"
"Failure on profile 200 is expected and will be handled by SQOOP-731.","neutral"
"[branch_4x commit] Mark Robert Miller http://svn.apache.org/viewvc?view=revision&revision=1427873 SOLR-4254: Harden the 'leader requests replica to recover' code path.","neutral"
"The commit tag bot is neat!","positive"
"Fix committed as part of SOLR-4134.","neutral"
"[branch_4x commit] Michael McCandless http://svn.apache.org/viewvc?view=revision&revision=1390137 SOLR-3879: don't ship servlet-api*.jar","neutral"
"committed to 4.x and 5.x","neutral"
"build.xml cleanup... Committed revision 1368286. - trunk Committed revision 1368287. - 4x","neutral"
"Hoss","neutral"
"I hope someone can fix this","negative"
"I do have some interest in working on this","neutral"
"Thanks Alexey","positive"
"Variables specified in data config are also resolved with system properties so there is no reason anymore to configure DIH via solrconfig. Hence","neutral"
"bulk close for 3.4","neutral"
"Ah","positive"
"This bug was modified as part of a bulk update using the criteria... Marked 'Resolved' and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.3 as of today 2008-03-15 The Fix Version for all 29 issues found was set to 1.3","neutral"
"closing.","neutral"
"This bug was modified as part of a bulk update using the criteria... Marked ('Resolved' or 'Closed') and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.1 The Fix Version for all 38 issues found was set to 1.1","neutral"
"Thanks for the patch J?å_rgen. Revision 1028760.","positive"
"The fix for SMXCOMP-759 also resolve this issue","neutral"
"please apply these two patches in the $SMX4.0/runtime/trunk & $SMX4.0/nmr/trunk respectively. As Guillaume's mentioned above: Define a deploymentListener in the filemonitor module. Define a JBI artifactDeployment Listener for dealing with JBI artifact","neutral"
"resolved","neutral"
"Very nice","positive"
"Committed to the 3.2 branch via revision 634707 and to the trunk (3.3) via revision 634714.","neutral"
"I forgot servicemix-soap on the 3.2 branch: http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657762 And also added it to the trunk http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657764 http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657765","neutral"
"Updated the binding components' parent pom.xml http://svn.apache.org/viewvc?view=rev&revision=557983","neutral"
"Please be informed that I am no longer accessible through this email address. Pls refrain from sending further messages. I will just personally contact you with my new email address. For any concerns / issues / inputs relating to your transactions with Exist","neutral"
"I really meant to remove this functionality: What is the use for it anyway ? It doesn't hurt today (except for a few bytes eaten) but it may be confusing. So","negative"
"If I see it correctly","negative"
"Additional fixes in Rev. 737663 and fixing the jcrapp module in Rev. 737664 completes this issue.","neutral"
"Tested this fix with two servlet containers (Jetty and Day Servlet Engine) as well as with Firefox 2 on Linux and Windows and Firefox 3 (Windows)","neutral"
"Closing all resolved issues due to a successful 1.0.0-incubating release","neutral"
"resolved.","neutral"
"Looks good","positive"
"Applied in r648154. Thanks!","positive"
"Closing this one since it doesn't fit in with the current caja integration anymore.","neutral"
"Chain 1.2 is now available in the m2 repo. Updated patches to include logging 1.1.1 and scxml 0.8","neutral"
"[[ Old comment","neutral"
"Hi Dave","negative"
"Refactoring out common code into a parent processing class for ack request/close/terminate","neutral"
"merged into piper commit d5b96f571c6c43c9e42dfdc78fd906b6b5254e67","neutral"
"This was done long ago and is now in trunk and ready for release","neutral"
"Closed issues related to Roller 5.0 release.","neutral"
"Closed issues related to Roller 5.0 release.","neutral"
"Closing all resolved/fixed issues of already released versions of Roller.","neutral"
"The macro is also deprecated now","neutral"
"Closing resolved but not fixed (i.e.","neutral"
"Also fixed in main 0.9.7 branch","neutral"
"Issue fixed.","neutral"
"Thanks Marijan","neutral"
"Closing old resolved issues","neutral"
"Test log","neutral"
"Rejected for 0.20. Allow me to clarify my position. I was prepared to accept this for 0.20. Right or wrong","negative"
"Now merged to the 0.20 release branch.","neutral"
"The above commits were approved by Justin on the dev list","neutral"
"Changes merged to the 0.16 branch","neutral"
"Looks like patch failed QA due to lack of tests. Are there existing tests for the shell? At a glance I couldn't find any.","neutral"
"This patch just removes the lines of code that send the second NEWLEADER quorum packet. The first packet is sent with: leaderLastZxid = leader.startForwarding(this updates)","neutral"
"Committed to trunk. Thanks Edward.","positive"
"Rakesh  The patch looks good to me. Ill wait for hudson to check this in. We are good to go for 3.4 RC now! Thanks Rakesh!","positive"
"Just committed this to trunk and 3.4 branch. Thanks Rakesh!","positive"
"Sorry I meant ZOOKEEPER-1239.","negative"
"Added license headers.","neutral"
"No this was on 3.3.3 (sorry I should have mentioned that before).  That's great to know thanks!","positive"
"Vishal Kher to Benjamin Camille  9:38 AM (54 minutes ago) ","positive"
"I am not sure how the build system check for ant tar failed.  It appears to be working from the console output.","neutral"
"Thanks for the clarification. I will reintroduce separate data structure for LEADING/FOLLOWING notifications. ","positive"
"same path as ZOOKEEPER-794_4.patch.txt but strip the path prefix added by Git.","neutral"
"You're right I didn't check what the warning was about and assumed it was due to your patch. Resubmitting it.  And yes I'll create a jira for the findbugs warning.","neutral"
"Henry you do need an instance of QCM to get the listener but you don't need the listener because you're using LE.   I'm uploading a patch in which I have commented out some lines of the new test you wrote. This is how I think it should look like. If you agree please remove those lines and submit a new patch.  Note that I have also changed the leader election parameter in the new instance of QuorumPeer in mockServer to 0.","neutral"
"I just committed this. thanks steven!","positive"
"Hi Benjamin. Did you actually take a look at the attached MANIFEST.MF? Are the import and export statements in there correct? What is in the XML above is just the maven-bundle-plugin/BND instructions to create the exact list by introspection :) If you think it would be better to explicitly list everything when creating the manifest please state what you would like to see in there.","positive"
"Committed revision 777662.","neutral"
"I just committed this. thanks flavio.  ","positive"
"I just committed this. Thanks pat.","positive"
"Patch looks good to me. Reuploading patch with one corrected code-comment.","positive"
"Looks good. +1. Checking this in.","positive"
"+1 looks good. Will check this in once Jenkins gives its blessings.","positive"
"Thanks Omkar!  I committed this to branch-0.23 as well.","positive"
"planning to fix this.. I am planning to remember completed containers (only id) at node manager for predefined time (10min). Does that time sounds reasonable or we should make it configurable? ... I don't really think adding a new configuration parameter will be a good idea but I am open for any different approach / adding conf .. thoughts? This will have a similar implementation like YARN-62 but only difference is that YARN-62 only tracks container for a time after it starts to avoid duplicate launch..where as this tries to avoid logging errors for valid stop attempts...","neutral"
"Make patch against the latest trunk and add the comment suggested by Bikas.","neutral"
"I am perfectly fine with that.  It seems like more overhead but I am fine either way.","neutral"
"Why not use getSystemLoadAvg() to make it portable?","neutral"
"Jaigak - Its nice to see another application on top of Yarn.  Since its a lot of new code could you please add some notes on the high level components and suggest some pointers on navigating the code. It will help review the changes. Thanks!","positive"
"Looks good to me.","positive"
"+1 23 patch changes look trivial.  Thanks!","positive"
"Will review by EOD today. Thanks for the tip.","positive"
"Thanks for the patch applied for 2.0.1/2.1","positive"
"Gabe yes this (<param name=""blocked"">p1p2</param> ) would be the way I would expect it to work but perhaps we can add OGNL expression evaluation as well. This could be usefull in other cases as stated in XW-340.  What do you think?","neutral"
"Hi Jochen  It's not about building successfully (which I have no issue with that as well) it's about resolving the right dependencies of the dependency. Use mvn dependency:tree to see if you really have them all correctly if you are getting them right too:  mvn dependency:tree -Dxmlrpc.version=3.1.1  (Yeap apparently I uploaded the pom after testing it against 3.1 not 3.1.1)  yc ","neutral"
"Closing issues which have been released. ","neutral"
"Hi Thiwanka  I assume you're referring to this code which checks the character offset and produces progress events if the XMLLocator has advanced at least 2K:      public void startElement (QName element XMLAttributes attributes Augmentations augs) throws XNIException {         if(locator.getCharacterOffset() == 0) {             reportProgressEvents()","positive"
"Created an attachment (id=7238) 2nd repro. ","neutral"
"If and when Xerces moves to SAX 2.0.1 this patch will satisfy the behaviour of  SAX1 and SAX2.","neutral"
"Duplicate of XERCESC-1810","neutral"
"Hi Neil Thanks for the advice ...  > On the other hand if you can design a handler that knows how to > make appropriate calls to the scanner's sendChars() method so that > the buffer gets flushed when a maximum buffer size is reached then > perhaps a pluggable handler wouldn't be necessary since the default > behaviour would always work when an application has chosen to set > this limit.  The code I have as written does have the pluggable handler notion since I didn't want to arbitrarily couple the XMLBuffer class implementation (or worse it's interface) to the scanner. I didn't go so overboard as to allow multiple registered handlers or anything like that","positive"
"As of 05/25/07 no error is thrown in IE7 when title bar is clicked in window.xal example.","neutral"
"On 2008/Apr/08 04:09 pm Brian Minchau wrote: > > Hi Helge. > > I'm afraid you can't assign someone to review.  However I will have a look > at your patch.  Any progress in reviewing my patch?  -- Helge Schulz - http://OpenSHORE.org","neutral"
"This task was done before the 2.7.1 branch was created.  This task is now resolved.","neutral"
"This bug is fixed in 2.7 closing it down per the request by the reporter Anuj Gupta.","neutral"
"Created an attachment (id=8670) javadoc patch to org.apache.xalan.lib and org.apache.xalan.lib.sql ","neutral"
"Created an attachment (id=2473) Patch to MANIFEST.MF ","neutral"
"Created an attachment (id=1333) xml/xsl testcase for normalize-space-bug ","neutral"
"Created an attachment (id=356) XML parsing tool. ","neutral"
"Created an attachment (id=228) XML source with one entry that can trigger error ","neutral"
"I just did an AMD Linux build and all I did was remove /usr/lib from the list  of libraries.  Since we don't really need /usr/lib at all don't you think a  better patch would be to remove that directory all together?","neutral"
"John it would be great!","positive"
"Thanks it works fine!","positive"
"this looks good but a bunch of tests are now broken because of the new hidden input I will fix the tests do some more testing and commit in the next few days. thanks for the patch!","positive"
"Did you set:  struts.devMode=false struts.configuration.xml.reload=false   This did the trick for me :) ","positive"
"Completed: At revision: 614842  -- Thanks Maja! ","positive"
"If you ment this  <s:div id=""t4"" showLoadingText=""false""> <s:form id=""form"" action=""AjaxTest"">   <input type=textbox name=""data"">   <s:submit type=""button"" theme=""ajax"" label=""Update Content"" targets=""t4"" id=""ajaxbtn""/> </s:form> </s:div>  it still doesn't post the form values in IE but works fine in FF  Thanks a lot for your quick response. I really really appreciate  -ravi      --  Ravi Mangalagiri www.bluepitch.org (My personal website. Coming soon!) 703-505-4240 (c) ","positive"
"It still need a lot of work but there's an initial version checked into the sandbox now.    * http://svn.apache.org/viewvc/struts/sandbox/trunk/jpa-mailreader/  See STATUS.txt for design notes and such.   ","neutral"
"DWR validation is working fine for me with FF 1.5 but the submit action for lesson1 is still not working. IE 5.5/6.0 still throws some really disturbing error messages which I could not yet resolve. ","neutral"
"I won't get to it so let's go ahead. In general we should push things to a ""2.0.x"" version if we want to get it out in time for 2.0 GA.","neutral"
"Sorry clicked the wrong button. Its intended for inclusion.","negative"
"well if the user uploaded a file in the first FileUploadField then it should be handled by the first nested Form and if he uploaded a file in the second then it should be handled by the second and if both ... then both !  If only outer Form process all the submit then I understand that it can be difficult to implement what I expect are nested Form informed of the submition or not ? In fact FileUploadException is raised only for size limit exceeded can't we handle this thru an IFormValidator instead of a hardcoded check ?","neutral"
"I didn't have time to work on this yet ...","negative"
"Sorry forgot to mention this. Try to switch the tabs a second time. The first click on ""Tab B"" will correctly render ""Content B"". But switching back to ""Tab A"" and then again back to ""Tab B"" fails to render ""Content B"".","negative"
"Thank you!","positive"
"Fix applied thanks.","positive"
"thanks Attila. I fixed the test/header already","positive"
"I see no gain to make it singleton (Scala object) too. No need to change it without reason.","neutral"
"this was released in 1.4.9 but is now being reverted in 1.4.10 due to overwhelming community feedback","neutral"
"thanks","positive"
"model objects were not serializable","neutral"
"Sounds like a good idea but better to only fix in 1.5 to keep 1.4 more 1.3-compatible.","positive"
"This looks good to me. +1 pending beta-8.","positive"
"I agree. I'm planning to look into WHIRR-370 later this month but I can't provide a timeline for it. ","neutral"
"Forgot to grant license","neutral"
"+1 Looks good to me.","positive"
"This patch adds some getting started documentation and also a new page about configuration. I've removed the individual pages for services in the absence of something to write there but we can add back as needed. I've also commented out some broken links that won't be live until we do a release.  I think we could make this live now. Thoughts?  BTW before applying the patch run:  svn mv site/src/site/confluence/getting-started.confluence site/src/site/confluence/quick-start-guide.confluence","neutral"
"Attached image showing blip padding in the Google Wave client.","neutral"
"Hmm.  Breaking #if($query.foo) compatibility isn't ok if we can't find a reasonable way to keep that and the sub then i'll ditch the sub.   But i much prefer $query.foo.bar over $query.get('foo.bar') so i'm not going to give that up quickly.  The type conversion suffixes are more than just nice since the main point of the ValueParser is to parse values.  If you don't care about type conversion then you may as well just put the source map into the context.  Anyway i'm going to see if i can make both work somehow.  If i can't then expect me to resurrect the sub in a later version where complete backwards compatibility isn't necessary.","neutral"
"reopened for fixVersion","neutral"
"reopened for fixVersion","neutral"
"Oops my bad sorry. I indeed did not 'svn add' the new classes since I don't have write access to the repository anyway. But this way 'svn diff' goes wrong of course. I will submit a new patch on Monday when I'm back at my working machine. I'm really sorry for the incovencience!","negative"
"Fixed typo in title","neutral"
"The fix causes test to fail in other circumstances.  Apparently File.delete() can't be relied upon to actually delete the file.","neutral"
"Thanks for the patch applied to 1.x and 1.5.1","positive"
"Committed to 1.3.3 at revision: 705591   ","neutral"
"Committed to 1.3.1 branch at revision: 685854   ","neutral"
"fix also applied to the Native SDO repo on revision 671633","neutral"
"Fixed in SCA Java 1.2 rc4.","neutral"
"The diffs look good to me but it sounds like this only solves part of hte problems so we should probably file another bug to get the mgmt GUI 100% functional (for 2.1 maybe?).","positive"
"Have a look at current svn head i have changed the styling stuff of the component with this approach it should work now. Just specify the ""style"" attribute and give it a width value.   I also have had a look at how we can influence the default Dojo styling stuff and have updated the wiki on this:  http://wiki.apache.org/myfaces/InputSuggestAjax  Can you test it if it works for you?    ","neutral"
"patch by Dennis Byrne. Thanks a lot!","positive"
"Hi  I was going to join in on reporting this problem. I had recently downloaded a build from 10/17/2005 in order to fix a problem I was experiencing with jscookmenu. It was not until today that I ran a test in IE and found inputcalendar didn't work. I had the same JavaScript error: dateFormatSymbols. The calendar worked fine in Firefox.  Today I downloaded MyFaces 1.1.1RC3 and can confirm that this problem no longer seems to exist for me.   Cheers Kevin ","neutral"
"patches applied revision 434193","neutral"
"Patch applied. Thanks Matt!","positive"
"Setting to midnight UTC after parsing sounds fine to me.  yyyy-mm-dd looks good too.","positive"
"bq. {{ catch (InterruptedException ignore) { Thread.currentThread().interrupt()","neutral"
"one additional example: http://www.who.int/entity/tb/publications/global_report/gtbr12_execsummary_ar.pdf","neutral"
"Keith -  This is done.  Thanks","positive"
"thanks Randy!  committed ","positive"
"Excellent thanks a lot!","positive"
"Committed thanks Dave","positive"
"Hi [~wikimore] [~michaelstockton] or any other Ruby user: I'd really like to commit that but I need someone of you to review and confirm before. So if you want this being part of the next release .... thank you!  ","positive"
"I just committed this patch. Thanks Richard!","positive"
"patch that replaces the numeric constant value with the symbolic name of the enumerated constant","neutral"
"I'm still not in love with the sarcasm or excessive negativity.  I'll just point a few things out.  1/ I didn't veto anything and this has nothing to do with C++.  I think it is a bad idea for us to generate code in a way that causes semantics to silently change when a new optional field is added.  This in dangerous in the long term.  2/ I have no problem reverting this change.  3/ Restoring the old constructor and marking in deprecated is probably a good idea.","positive"
"> David Reiss writes: > As I recall Jonathan was the only person who really seemed to > care about this issue and he wasn't satisfied with my > suggestion so I put it aside. Chad also requested some changes > to my diff for the JSON protocol. I'll try to reevaluate the > status some time soon but I am away from a computer today.  Jonathan - are you still in the loop on this one?  What do you think?  Given the fundamental differences in what a ""string"" is across different languages there's unlikely to be a clean solution that suits everyone. Having a backwards-compatible compromise that works is much better than having nothing though. ","neutral"
"Sorry about that.","negative"
"Any reason not to commit this patch? It's been hanging around a long time.","neutral"
"David lgtm  Bryan I believe assignee should be Erik as the author of initial version of patch but I can't find him in drop box.","neutral"
"[~mikelid] Please take a look at the patch when you get a chance. If it looks fine you can go ahead and commit using ""git am <patch file>"".","neutral"
"commit 8193b5fddbff65e9e747f08ad36bc0ad41015ab0 Author: Bikas Saha <bikas@apache.org> Date:   Mon May 13 17:35:57 2013 -0700      TEZ-123. Cleanup package dependencies. (bikas) ","neutral"
"patch applied - thanks!","positive"
"For quick reference....  autoPagingContent is the usage in question.","neutral"
"I've tried patching the current SVN version of tapestry-core but the patch did not work for me either though no failure messages just silently does nothing when trying to get a page (404). This is a homebrewed version of the ""quickstart"" app.  Directory structure is  exploded/x.ear/x.war/WEB-INF/classes/... JBoss is set to deploy the exploded/ directory.  Packing the JAR in WEB-INF/lib works but JBoss/Tomcat can't do reloading or hot deployment in this case which is very annoying.  It would be nice if I could get this to work :)  Used JBoss 4.0.5","positive"
"Sorry but your testcase doesn't fail on my machine it gives me two counters in two windows - the second one with a ten second start delay.  WinXP + JDK 1.5.0_09 + Tomcat 5.5.20 + T4.0.2","negative"
"Oops - the hivemodule.xml snippet from the previous post should read:  <implementation service-id=""tapestry.multipart.ServletMultipartDecoder"">     <create-instance class=""org.apache.tapestry.multipart.MultipartDecoderImplsizeMax=-1"" model=""threaded"" /> </implementation>  Sorry for any potential confusion...","negative"
"This appears in MS-Windows environment too.  The following monkey-patch resolves the problem:   DIV.datePicker td .topLabel {      color: WindowText","neutral"
"Thank You very much for Your positive review and for improving the patch!  Also a small correction to Your previous comment it should be:  ""unit tests included in her patch"" as You know  I'm one of the girls in this year's GSoC program.  It was a great experience to collaborate with You and I Thank You for everything!    ","positive"
"+1  Jihoon Thank you for your contribution.  Sergio Thank you for your review.","positive"
"+1  Looks good to me.  Thanks Hyunsik!","positive"
"+1  This is a very desired feature for me. Ship it!","positive"
"I'm sorry for frequently updating the issue title and contents.","negative"
"Thanks for your review.  I've just committed.","positive"
"Thanks Lukas for pointing these issues out. Will review your fixes and do the necessary changes. The JMS transport fix should go to Axis2 Transports project.","positive"
"Thanks for valuable idea.   I haven't yet decided  the API for this. Once I decide  I will publish it here . I would consider your valuable suggestion when designing API.    Thanks  Indika","positive"
"Sumeet we did it purposely because if the proxy services are dynamically loaded then we need to build those services at the runtime and redeploy them which is a little bit risky on a production environment. Also there is no mechanism to check whether a particular proxy definition is updated in the registry or not because this configuration is used only at the startup.  We can add this functionality to load the proxy services only at the startup time from the registry (this doesn't mean they are dynamic) but I don't see any value there. If you could explain a bit about your exact requirement I might be able to provide an alternative to this.  Thanks Ruwan","positive"
"Thank Henri and Don!  I found there are two common-validator.jar in my jboss application server env. One in %JBOSS_HOME%/server/default/lib/ and the other in the lib directory of my web application. Then I delete the latter and it works well.   Thank you so much!","positive"
"Created an attachment (id=16836) struts-config ","neutral"
"Carl Lindberg absolutely you are right. I was not far-sighted enough to think  of that. Thank you about your point.^^ My one is not a good idea. I will try to fix it. (T.T). Thanks again. ","positive"
"Created an attachment (id=3493) Patch to validator-rules.xml for bug ","neutral"
"Now the following tag:  <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  Always adds  <script .....>  ... </script>.  I thought that staticJavascript purpose was to allow things like:  <script src=""<html:rewrite page='/staticJs.jsp' />"" type=""text/javascript""></script>  And create a jsp with something like:  <%@ page language=""java"" contentType=""text/javascript"" %> <%@ taglib uri=""struts-html"" prefix=""html"" %> <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  And take profit of browsers cache.  No this is broken. As a workaround   <jsp:include page=""/staticJs.jsp"" flush=""true"" />  can be used but this hasn't any benefint over generating both static and dynamic javascript in the same tag (except form multiple forms per page)   If this is the intended behaviour I'm sorry for reopenning the bug.  ","neutral"
"Created an attachment (id=293) Trivial patch that fixes this bug ","neutral"
"The patch is attached.","neutral"
"Hi Rupert!   Sorry it took so long but i thought i'd test building in a linux environment too so i set up a Centos 6.3 machine running Maven 3.0.4 and Java 1.6_41.   Got the exact same error on both machines. I have attached corresponding logs both from windows8 and centos to this issue. Link here: https://issues.apache.org/jira/secure/attachment/12570981/surefire_reportsR1450112_win8_centos6.3.zip  Kind regards Esse  EDIT: I'll also run mvn clean install for just jenatdb with logging when i get home.","negative"
"Reopened because of issues with RC5","neutral"
"As Olivier does all the great work here I assigned the issue to him. Thank you!","positive"
"Patch attached.","neutral"
"Thanks Jarcec!","positive"
"Committed to sqoop2. Thanks Jarcec!","positive"
"Committed to trunk. Thanks Jarcec!","positive"
"Patch is in.  Thanks Jarcec.","positive"
"Patch committed. Thanks Jarek!","positive"
"Thanks  Klaus!","positive"
"I don't think this is a bug. CachedSqlEntityProcessor will execute the query only once and that is its USP. If you don't want the caching then just use SqlEntityProcessor.","neutral"
"Committed revision 1504570. Committed revision 1504596. Committed revision 1504597. ","neutral"
"bq. accountNames => {""shalinmangar""""steffkes""""otis""'ErikHatcher'}  Shalin Stefan Otis and Erik: I've added all of you to the solr-committers solr-admins and confluence-administrators groups.","neutral"
"Committed revision 1480515. Committed revision 1480517. ","neutral"
"bq. Here the patch for the groovy script.  cool looks good thanks!","positive"
"I've gotten to the bottom of this - patch attached.","neutral"
"Hi which version do I need to apply the patch on?  ","neutral"
"First draft.  This just does the mapping in the constructor to the comparator.  We could do setNextReader but I can't imagine it will really make much difference given the small number of items that we typically would expect to be elevated.","neutral"
"I created a class that extends UpdateRequestProcessor which logs calls to each method. In the console output you'll see that only the processAdd methods are called when using the DIH in debug mode and the user checks verbose and commit.  I've attached the SOLR configuration that can be used to replicate the issue. I'm assuming that once Lucene commits the files the UpdateRequestProcessor.processCommit method should be called too.   *UpdateRequestProcessorTest.class*  package org.apache.solr.handler.dataimport","neutral"
"Bulk close after 3.5 is released","neutral"
"Added to trunk in #1098800 3.x in #1098896  sorry about visad.UnimplementedException!","negative"
"see also SOLR-2399 -- this has done some great work revamping the admin UI","neutral"
"The DismaxRequestHandler and StandardRequestHandler are both deprecated and replaced with SearchHandler.     ","neutral"
"bq. Actually DIH started as a standalone webapp inside AOL. We changed it because we didn't want to duplicate the schema in two places and also because we wanted to have it available by default in Solr installations.  Another web app means you need to procure hardware plan capacity/failover create firewall holes etc  Even if it were a standalone app I would still run it on the same hardware that runs Solr though I might run it on the secondary servers that aren't normally seeing query load.  Why would you need to have the schema in two places?  My DIH config doesn't mention any field names because all Solr field names match the MySQL field names.  Even if they didn't I'm not sure why it would be any different than any other SolrJ client which doesn't need to have a copy of the schema.  bq. Talking to multiple collections was never a goal for DIH – I'm not sure what value it will bring.   I've got a sharded index","neutral"
"{quote} ...but even if we don't do that i suppose it's also conceivable that someone might have their own Similarity implementation that is expensive to instantiate (ie: maintains some big in memory data structures?) and might want to be able to declare one instance and then refer to it by name in many different fieldType declarations. {quote}  I don't think this is really a use case we need to support: the purpose of Similarity today is to do term weighting not to be a huge data-structure holder.  While I know Mike's original patch went this way with LUCENE-2392 (e.g. norms) I'm not sure i like it being in Similarity in the future either.  Otherwise concepts like lazy-loading norms and all this other stuff get pushed onto the sim which is an awkward place (imagine if you have many fields).   So I think we shouldn't really design for abuses of the API. If there are other use cases for ""named similarity"" that have to do with term weighting I'm interested. ","neutral"
"Provide MMap and SimpleFS DirectoryFactory impls.  Didn't include the DirectIOLinuxDirectory yet since that still seems highly experimental.","neutral"
"branch_3x: Committed revision 1003739.","neutral"
"This is something that some people have asked for since my CNET days...  I thought there was already an open issue for this but I can't seem to find it (so I guess not!)","neutral"
"Can the ExtractionRequestHandler go away?","neutral"
"I can also see this would get screwed up in Zookeeper mode if the elevate file didn't exist.","neutral"
"Of course I totally agree with Yonik.  I don't care that much what the default include is (upper lower ...) as long as it doesn't double-count. Double-counting is bad -- it can lead to a bad user experience. There's something about ""lower"" that I feel makes it slightly better than ""upper"" but I can't really explain the rationale. I don't think there's any point in compliance with legacy if nobody depended on the behavior (they couldn't specify the behavior before either).  Just because its easy to set the include doesn't mean the default is arbitrary.  Any way if the default remains to double-count I'm going to insist that my readers for the second edition of my book change this value.","neutral"
"We got lots of votes on this issue seems like we should take some action here! I will assign it and make sure it will be resolved rather sooner than later.  bq. Please add this feauture  to get expectations right we are working on releasing 3.2 soon and this one should not block it. I will work towards 3.3 here","neutral"
"Committed revision 771270.","neutral"
"I'll add resuableToken support to this patch.","neutral"
"Committed revision 741710.  Thanks Patrick!","positive"
"fixed in trunk... thanks Henri!","positive"
"Sorry this new patch is the correct one. Still learning the ropes :-)","negative"
"Ah this is in Solr-land sorry thought it was Lucene. ","negative"
"added in rev 546223.  Thanks Will!","positive"
"Otis You need to grab the 'zipped' version aka solr-215.patch.zip (since June 23). I was trying to be space & bandwidth friendly... Sorry I did not make it more obvious in some previous comments. Henri","negative"
"Guillaume  I took a quick look at your suggestions.  I agree that we can reduce the code a bit.  However I think that we need to keep the activate method as it initializes the servingXml internals.   I'm not sure about the deactivate method.  I also noticed that you have added a patch but being new to jira I'm not sure if that means that you've made changes to my attachment or something else.  Are you still looking for me to correct the formatting and to remove the extraneous methods/classes?  Thanks James","positive"
"That's indeed odd - I didn't knowingly reformat - must have been a mishap..","neutral"
"Hi Ian  this looks brilliant to me! So fat +1 from me.","positive"
"path of proposed change","neutral"
"Hi [~justinedelson] thanks for applying the patch and fixing the formatting.","positive"
"Closing as a duplicate of SLING-394","neutral"
"Sorry for my delay. I would have answered early but I completely missed the notification mail about Christiano's comment :(  @Christiano: I've just tested it again and it seams to work for me:  {code} karaf@root> list START LEVEL 100  List Threshold: 50    ID   State         Blueprint      Level  Name [  42] [Active     ] [            ] [   60] Apache Shiro :: Core (1.2.0.SNAPSHOT) [  43] [Active     ] [            ] [   60] Apache ServiceMix :: Bundles :: ehcache (2.3.0.1) [  44] [Active     ] [            ] [   60] Apache Shiro :: Support :: EHCache (1.2.0.SNAPSHOT) {code}  Looking into the shiro ehcache pom i found the following:  {code} <Import-Package>   org.apache.shiro*","negative"
"patch applied.  thanks! ","positive"
"Code looks good to me patch's been committed thanks!  Awesome to now be able both the 0.8 and 0.9 messaging API through the same interface this is going to save us a lot of headaches :)","positive"
"Looks good to me. Works for me  too. :-) ","positive"
"Bruno you mentioned in a gtalk conversation that you had a patch for this but I can't find it here in JIRA.. could you attach it please? thanks!","positive"
"I had no idea about fetching binary data sorry. Is it flash?   Looks like my patch addressed all three points failing only for handling raw bytes.","negative"
" Looks good to me.  Colm.","positive"
"Re-attaching as I didn't grant ASF license first time I attached it!","neutral"
"{quote} because they are non-javadoc Eclipse-related only and not everybody uses Eclipse. {quote}  ouch... sorry about that. You will not see that again.","negative"
"No I never see the ""Completed rebuilding index"" message. Here's what I see on startup:  INFO  2011-03-21 09:50:41961 IndexManagerImpl:<init> - search enabled: true INFO  2011-03-21 09:50:41973 IndexManagerImpl:<init> - index dir: /home/raible/roller_data/search-index INFO  2011-03-21 09:50:42011 ReferrerQueueManagerImpl:<init> - Instantiating Referrer Queue Manager INFO  2011-03-21 09:50:42012 ReferrerQueueManagerImpl:<init> - Asynchronous referrer processing = false INFO  2011-03-21 09:50:42020 ThreadManagerImpl:<init> - Instantiating Thread Manager INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap - Roller Weblogger business tier successfully bootstrapped INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap -    Version: 5.0.0-RC4 INFO  2011-03-21 09:50:42032 WebloggerFactory:bootstrap -    Revision: r1076253 INFO  2011-03-21 09:50:42032 WebloggerImpl:initialize - Initializing Roller Weblogger business tier WARN  2011-03-21 09:50:49462 SharedThemeFromDir:loadThemeFromDisk - Couldn't read theme [Andreas08] preview image file [sm-theme-andreas08.png] INFO  2011-03-21 09:50:49482 ThemeManagerImpl:initialize - Loaded 7 themes from disk. INFO  2011-03-21 09:50:49482 ThreadManagerImpl:initialize - Initializing task: ScheduledEntriesTask INFO  2011-03-21 09:50:49944 ThreadManagerImpl:initialize - Initializing task: ResetHitCountsTask INFO  2011-03-21 09:50:49993 ThreadManagerImpl:initialize - Initializing task: TurnoverReferersTask INFO  2011-03-21 09:50:50049 ThreadManagerImpl:initialize - Initializing task: PingQueueTask DEBUG 2011-03-21 09:50:50077 IndexManagerImpl:initialize - Index inconsistent: new DEBUG 2011-03-21 09:50:50079 IndexManagerImpl:initialize - Creating index INFO  2011-03-21 09:50:50122 IndexManagerImpl:initialize - Index was inconsistent. Rebuilding index in the background... DEBUG 2011-03-21 09:50:50127 IndexManagerImpl:scheduleIndexOperation - Starting scheduled index operation: org.apache.roller.weblogger.business.search.operations.RebuildWebsiteIndexOperation DEBUG 2011-03-21 09:50:50191 WriteToIndexOperation:run - Starting search index operation DEBUG 2011-03-21 09:50:50192 RebuildWebsiteIndexOperation:doRun - Reindexining entire site INFO  2011-03-21 09:50:50275 WebloggerImpl:initialize - Roller Weblogger business tier successfully initialized INFO  2011-03-21 09:50:50276 RollerContext:initializeSecurityFeatures - Remember Me enabled: true INFO  2011-03-21 09:50:50278 RollerContext:initializeSecurityFeatures - Password Encryption Algorithm set to 'SHA' INFO  2011-03-21 09:50:50278 RollerContext:setupVelocity - Initializing Velocity INFO  2011-03-21 09:50:56132 RequestMappingFilter:init - Request mapping filter initialized 1 mappers configured. INFO  2011-03-21 09:50:56157 IPBanFilter:init - INIT IPBanFilter INFO  2011-03-21 09:50:56158 CompressionFilter:init - Compressed Output ENABLED INFO  2011-03-21 09:50:56186 MediaResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56220 PageServlet:init - Initializing PageServlet INFO  2011-03-21 09:50:56222 WeblogPageCache:<init> - {timeout=3600 enabled=true size=400 id=cache.weblogpage} INFO  2011-03-21 09:50:56229 CacheManager:<clinit> - Cache Manager Initialized. INFO  2011-03-21 09:50:56230 CacheManager:<clinit> - Cache Factory = org.apache.roller.weblogger.util.cache.ExpiringLRUCacheFactoryImpl INFO  2011-03-21 09:50:56236 SiteWideCache:<init> - {timeout=1800 enabled=true size=50 id=cache.sitewide} INFO  2011-03-21 09:50:56237 PageServlet:init - Referrer processing enabled = true INFO  2011-03-21 09:50:56241 FeedServlet:init - Initializing FeedServlet INFO  2011-03-21 09:50:56244 WeblogFeedCache:<init> - {timeout=3600 enabled=true size=200 id=cache.weblogfeed} INFO  2011-03-21 09:50:56246 ResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56249 SearchServlet:init - Initializing SearchServlet INFO  2011-03-21 09:50:56255 CommentServlet:init - Initializing CommentServlet INFO  2011-03-21 09:50:56297 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56299 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56302 CommentServlet:init - Comment Throttling DISABLED INFO  2011-03-21 09:50:56309 PlanetFeedServlet:init - Initializing PlanetRssServlet INFO  2011-03-21 09:50:56311 PlanetCache:<init> - Planet cache = {timeout=1800 enabled=true size=10 id=cache.planet} INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56318 RSDServlet:init - Initializing RSDServlet INFO  2011-03-21 09:50:56320 PreviewResourceServlet:init - Initializing PreviewResourceServlet INFO  2011-03-21 09:50:56340 PreviewServlet:init - Initializing PreviewServlet INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:51:29473 Blacklist:<clinit> - Initializing MT Blacklist WARN  2011-03-21 09:51:29478 Blacklist:loadBlacklistFromFile - Couldn't find downloaded blacklist loaded blacklist.txt from classpath instead INFO  2011-03-21 09:51:29494 Blacklist:loadBlacklistFromFile - Number of blacklist string rules: 3102 INFO  2011-03-21 09:51:29495 Blacklist:loadBlacklistFromFile - Number of blacklist regex rules: 15 INFO  2011-03-21 09:51:35146 RendererManager:<clinit> - Renderer Manager Initialized. INFO  2011-03-21 09:51:35151 RollerVelocity:<clinit> - Initializing Velocity Rendering Engine DEBUG 2011-03-21 09:51:35940 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:51:36324 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:49889 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:50561 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation","neutral"
"Thanks for the patch!  http://svn.apache.org/viewvc?view=revision&revision=1361531","positive"
"I must have clicked the wrong link.  I didn't mean to mark this resolved.","neutral"
"This was a temporary connectivity issue.  You can close this bug.  Thank you.","positive"
"newPost now sets publishEntry to true.","neutral"
"Applied the patch. Thanks Dennis!","positive"
"Patch applied in revision 1055819.  ","neutral"
"Applied the patch : At revision: 1051526","neutral"
"Lets fix this post rampart-1.3","neutral"
"Released in Qpid 0.24 http://qpid.apache.org/releases/qpid-0.24/index.html","neutral"
"Changes look reasonable to me.","neutral"
"Hi Robbie would you mind reviewing this commit?","neutral"
"Thanks for catching this I have fixed it.","positive"
"Looks good to me.","positive"
"This is a duplicate of QPID-2488","neutral"
"Updating 'Fix For'  to Unknown on issues not targeted for 0.8","neutral"
"Hi Aidan can you take care of this when you do QPID-1010. Thanks","positive"
"Hey Aidan can you cast your eye over this again. Thanks.","positive"
"the code has been checked in. Thanks to Gordon for that. ","positive"
"All existing documentation/discussion from Moin Moin wiki now copied across to Confluence JIRA and re-formatted as appropriate.  Should now all be updating on Confluence wiki and retire Moin Moin in a couple of weeks when people have been able to check that their pages look ok on Confluence.","neutral"
"Hi Rustam Finally I will not commit the IMAP-351 patch so it will be good that you attach your patch here. Thx Eric","positive"
"sorry should be: path -p6 < pluto-1.1.0-taglib-el.diff","negative"
"missed encoding for non-array request parameters.  It doesn't look like I can remove previously attached files.  Whoever is reviewing the code  should use the latest patch.","neutral"
"Committed to trunk. Thank you Lorand!","positive"
"committed to trunk. Thanks [~elserj]!","positive"
"[~bikassaha] Thanks for the heads-up Bikas! This JIRA is not concerned with the Tez integration for Pig and is simply the abstraction in Pig to allow for alternate ExecutionEngines in Pig. But will certainly change this on the Tez integration side of stuff.  Thanks a lot [~cheolsoo] for continuing this! I think everything looks good from my end. I can certainly see why we may want to keep this on a different branch until everything is finalized. Certain things may still need more work. For example OutputStats is not completed abstracted out as it still has references to POStore which is a MR implementation construct. ScriptState/PPNL/JobStats may still need more abstraction (especially PPNL) and reworking to incorporate a new ExecutionEngine abstraction. I think what we have done here is the minimum foundation for an abstraction though and it would be appropriate to put into trunk but these are not my decisions to make.   With regard to public methods that were changed I don't think most of them are a big deal besides as Cheolsoo said the PigServer throwing PigException. I never thought IOException was a good exception to throw but I think reverting PigServer back to IOException as it is userfacing code is not a big deal. The rest of the method signature changes shouldn't be worrisome because most of them are internal to the project.   However the change from JobStats to MRJobStats while necessary (as each ExecutionEngine would have it's own type of JobStats it would present to the end user) could be problematic because it is userfacing code and would probably break people who were previously using JobStats. That I think is the most important thing to keep in mind. The task of making the PPNL and JobStats clearly tied to the ExecutionEngine should be thought through also.","positive"
"Committed to trunk. Thanks Mathias!","positive"
"Thanks for volunteering for this Prashanth!","positive"
"Sorry I missed Bill's comment.  bq. We've seen similar exceptions when loading data that contains text with the column delimiter in it which produces shorter than expected tuples. Could that be the case here?  I don't think that's the case here.  However I've made many silly mistakes&misunderstandings in pig before.  Let me double check.","negative"
"Thanks Jon. +1. Patch looks good.   Minor nitpick I have is that it would be nice to give the test a more relevant name than testAutomaticallyMadeName. Something like testRelationAliasForBinCond. But I am not going to insist. ","positive"
"changing the name of JIRA from ""multithreaded"" to ""parallel"" as we've done it with forks instead of threads.","neutral"
"Yes I missed this basic case. Thanks for pointing out. I will cancel this patch.","neutral"
"Committed to trunk. Thanks Jeff!","positive"
"Hi Alan I was merely commenting on the title of the JIRA not the UDF name.","neutral"
"Yes actually I take out the hbase part when I commit.","neutral"
"+1.  Looks good to me.","positive"
"Review board comment: https://reviews.apache.org/r/314/","neutral"
"Patch committed to trunk. Thanks Niraj.","positive"
"bq. Though pig itself compiled fine and is ready to go the contrib projects (owlzebrapiggybank/hiverc) didnt compile I think because either it didn't download dependices of those projects or didn't include them in the build path.  Ashutosh yes. I did realize it and as you rightly guessed it is because the ivy-dependency list doesn't have some jars that are actually being used by contrib packages. This is not an issue related to eclipse-classpath. However there has to be a JIRA opened to solve this issue of downloading the missing jars by ivy.   Can you please file a JIRA for this? Thanks","positive"
"Hi Gianmarco Thanks for your concern. Actually we need one additional step to make bin/pig work. We shall copy $PIG_HOME/build/pig-0.8.0-dev.jar to $PIG_HOME/pig-0.8.0-core.jar. This will be handled in ant's ""package"" target when releasing. But if you check out from svn we will do this additional step to work with bin/pig.","positive"
"Patch is committed to the trunk. Thanks Niraj.","positive"
"Just back from vacation. Have updated the code with required changes. It should be good to go now. Pradeep can you or any other committer review it ?  ","neutral"
"Patch was commited on May 13 2009.","neutral"
"Patch looks good. One minor comment PlanHelper.LoadStoreFinder may better be PlanHelper.LoadStoreNativeFinder.","positive"
"In MapReducePlanCompiler.java   {code} if (PigContext.instantiateFuncFromSpec(materializedResult.outFileSpec.getFuncSpec())          instanceof ReversibleLoadStoreFunc) {     POMapreduce pom = new POMapreduce(logicalKey.getScope()                                       nodeIdGenerator.getNextNodeId(logicalKey.getScope())                                       execEngine.getPhysicalOpTable()                                       logicalKey                                       pigContext)","neutral"
"Antonio could you just create a patch file that I can apply.","neutral"
"Totally agree. I don't see any good reason why Pig should require 1.6 at this stage. Don't make it harder for the users (and developers under OSX - that includes me) than it already is.","neutral"
">Tilman Hausherr   hello finally it  works! I just downloaded the revision 1535956 and bulded it with Ant. and added the new *.jar to my project's build path. it printed very well.  thank you very much.","positive"
"I've revised DateConverter to conform to java 6:      changed isAlphabetic to isDigit (and reversed the ?: values)      use SimpleDateFormat(""Z"") as Tilman suggested.  Also fixed some Javadoc in both DateConverter and TestDateUtil","neutral"
"Hello Andreas  Thank you for the information.  Shall try the same and upload the patch shortly.  Thanks & Regards Ravikiran Mane.  ","positive"
"I'm afraid one can't extract the text from the given pdfs. Both are using fonts with a non human readable encoding and as there isn't included any mapping you'll get rubbish instead of the text. Even the acrobat reader can't extract the text.","negative"
"A PDF which demonstrates the problem","neutral"
"After applying Mathias patch the sample documents works fine.  Thanks Mathias.","positive"
"Will be taken care of next releases ","neutral"
"released with OWB-1.1.4","neutral"
"Ok I just downloaded trunk and the patch is 99% the same with mine so I'll close the issue now...One comment though and sorry for nitpicking...Shouldn't the second constructor simply be ""this(patterns null)","negative"
"If you run the train command you get an error in the model serializer I suggest to train on the ppa data set serialize the model and then load it again to ensure there are no runtime errors in this code path. Its also easier to debug in an IDE if it fails in a junit test.  That is the exception I get:  Caused by: java.lang.NullPointerException","neutral"
"Hi Eduardo  I have tried with your settings for the timezone. I was not able to reproduce it. The meeting was correctly displayed in the calendar the meeting times in the iCal invitations where send fine I tried also with ""simple email"". The invitation hash also worked fine and had the correct time validity.","neutral"
"Sorry Alvaro  lot of things need to be done at the same time.  But I am still not 100% clear what you want me to do / change.  I put installation/wiki links on top-right now: http://incubator.apache.org/openmeetings/index.html  What about the links to the Tutorials you want to put those in the section ""Installation and Upgrade"" right?  Sebastian","negative"
"Johannes --   Thanks for the complete testcase! Sorry about taking so long to fix this one.   Thanks Rick","positive"
"Thanks for the patch Janko. I put the changes into 1.3.x and 2.0.0. ","positive"
"Added the following to getRollbackOnly():  if (status == Status.STATUS_NO_TRANSACTION) {     throw new IllegalStateException(""There is no transaction in progess."")","neutral"
"committed to branch-4.0 and trunk. Thanks Rohini.","positive"
"Closing issue","neutral"
"Didn't modify any testcases because its just some minor typo fixes.  ","neutral"
"Thanks Robert. Committed to trunk.","positive"
"Hi Antonio  I can take this one if nobody is working on it.  Would be a nice one to get my feet wet... :)  Thx Sam","positive"
"Hi Suresh  I think this task is also related to AMBER-63 since both OAuth 2 and Open Id Connect use JSON Web Token (JWT).  ","neutral"
"Thanks Jacques :)","positive"
"Sorry I put a comment here which was for another issue (tired as said already)","negative"
"Hi Tri  Those files looks good. I cursorily checked only.CommonUiLabels.xml.patch but from their sides I guess the others are good as well. But done from the OFBiz roo directory it's the main OFBiz directory where you fine the LICENSE and APACHE2_HEADER files. Anyway not a big deal I will try to apply them as is and will let you know  You don't have to remove the old files as you can see they are now grayed and it's good that you checked the grant license box.  Thanks","positive"
"https://cwiki.apache.org/confluence/display/OFBADMIN/OFBiz+Contributors+Best+Practices#OFBizContributorsBestPractices-HowtoSendinYourContributions%28orhowtocreateandapplypatches%29","neutral"
"Sorry again I tried with the same revision same language same theme and I use also FF4 and I still don't reproduce (see screenshot-1)  It would be interesting ot have other persons tests","negative"
"Hi Leon thanks i'll take a look. Anyway i thought of refactoring this parsing mechanism we can do better :-).   Cheers Sascha","positive"
"Thanks Ankit  Your patch is in trunk at r1060220 I did not backport as it's not breaking anything","positive"
"Thanks Erwan for you're effort :-)","positive"
"Hi Sascha  There is an overlap with OFBIZ-3843 could you please check?  Thanks","positive"
"Hi Erwan  If you don't mind I have re-assigned to you as you assigned yourself the umbrella task","neutral"
"Thanks Amit & Vivek - Committed at r907620.  -- Ashish","positive"
"Thanks Mirdul committed in trunk r903428 and 9.04 r903429","positive"
"Ashish This is working fine for me. Please take a look at https://issues.apache.org/jira/browse/OFBIZ-2277","positive"
"Sorry to hack your issue Bilgin my intention is to keep readable traces (in ML you can't read easily stack)","negative"
"Thanks Alok Agnihotri for your valuable patch. Special thanks to Rishi SolankiPranay PandeyBrajesh Patel and others in helping Alok.  Changes are in rev # 607341.  -- Ashish Vijaywargiya","positive"
"Sorry Jacques I have not seen that it was a grouped bugs.  In this case I have used to set in the grouped bugs the sum of the components used by detailed issues.  I didn't like unknow components.  Otherwise we can add a new fictitious component - GROUPED ISSUES - and assign this component to this type of issue.   Thanks  Marco  ","positive"
"Marco BTW I have only helped Santosh Malviya for OFBIZ-1468 where ever he needs and reviewed his work. After that Its only his effort to convert java to minilang + testing the patch. So majority of credit goes to Santosh Malviya :)","positive"
"I have added          <property file=""framework/base/config/cache.properties""/>         <echo message=""NOTICE: deleting ${cache.file.store}.db""/>         <delete file=""${cache.file.store}.db"" verbose=""true""/>  to the clean task of my local main build.xml.  After some more testing/discussion perhaps I will post it as a patch. ","neutral"
"Ray Jacoo  I finally commited it in revision: 485087.  Thanks ","positive"
"Thanks Scott  I have committed your last work in svn with rev. 7876 ","positive"
"Works fine with my minimal test case and the tutorial. Thank you!","positive"
"Sorry for the late reply. Your corrections look good I've just applied them. Thanks!","negative"
"The patch looks good just applied on the 1.1 branch and trunk. Thanks a lot keep them coming! :)","positive"
"Could you make sure that the following path exists on your machine:  C:\Program Files\Apache\Tomcat 6.0\webapps\ode\WEB-INF/jpadb  It sometimes happen that Tomcat for some reason fails to open the WAR which results in an incomplete deployment.","neutral"
"i don't think that any special filtering should be performed for the access control content such as e.g. rep:policy nodes. but as far as i can see you didn't incorporate this into the patch right?  testing for Tree#exists in the NodeDelegate looks ok to me...","neutral"
"that's nice! The patch looks good Emanuele :)","positive"
"Further optimized caching in KernelNodeStore a bit in revision: 1450145  The test now just runs for a very long time (with -Xmx128m) and didn't run out of memory so far on my machine. Though it is still working on 51200 child nodes after it reported '25600 nodes in 1440293 ms'.","neutral"
"[~anchela] which improvements do you have in mind?","neutral"
"Hi Talat - no this patch is for the branch_2x branch only.","neutral"
"Committed @revision 1440266 in trunk Thanks Lufeng if and when you get around to the patch for 2.x I can review. The patches for tests are very welcome in Nutch. Thank you. ","positive"
"Looks good to me Markus. +1","positive"
"+1 thanks. Don't forget to add line to CHANGES.txt when committing","positive"
"Actually i made a simple test on 2 small linkdb and i didn't see any improvment. You're right. There is no need to add it.","neutral"
"Using nutch with solr has been a very demanding request so it will be very useful when this makes into trunk. I have spend some time reviewing the patch which I find quite elegant.   Some improvements to the patch would be  - make NutchDocument implement VersionedWritable instead of writable and delegate version checking to superclass - refactor getDetails() methods in HitDetailer to Searcher (it is not likely that a class would implement Searcher but not HitDetailer) - use Searcher delete HitDetailer and SearchBean  - Rename XXXBean classes so that they do not include ""bean"". (I think it is confusing to have bean objects that have non-trivial functionality) - refactor LuceneSearchBean.VERSION to RPCSearchBean - remove unrelated changes from the patch.(the changes in NGramProfile HTMLLanguageParserLanguageIdentifier... correct me if i'm wrong)  As far as i can see we do not need any metadata for Solr backend and only need StoreIndex and Vector options for lucene backend so i think we can simplify NutchDocument#metadata. We may implement :   {code} class FieldMeta { o.a.l.document.Field.Store store","neutral"
" Hi Luca  I've applied the changes you mentioned and it worked fine on my end (Windows).  Can you try this on your end as well? I've attached the patch.  Thanks!","positive"
"Re: setReaderThread I didn't know we had such a method.  It looks like it was added here: http://cvs.apache.org/viewcvs.cgi/jakarta-commons/net/src/java/org/apache/commons/net/telnet/TelnetClient.java?rev=1.9&view=markup  Other than adding documentation to FTPClient about this it sounds like like there isn't any other action to take on this report??? ","neutral"
"Yes it can be resolved. Thank You!","positive"
"Unfortunately we can't do that because that is not explicit on the spec javadoc and there is a way to do what is expected using ""targets"" property.","negative"
"The patches look good :)","positive"
"thanks to Jakob Korherr for this patch","positive"
"Duplicate of MYFACES-2970","neutral"
"Sorry I was not able to create one diff-file so I added for every build.xml an own diff.","negative"
"HI Ronald  The fix I put in on the 30th caused pages to stop drawing in the RC1.  I have reverted part of the fix for this bug to get 657 resolved. Could you please take a look at the comments for 657 and test out the head of the 1.1.1 branch to make sure that this version works for your case.","neutral"
"Mathias please close this issue as it is not reproducing any more...  Thanks.","positive"
"Sorry I use JDK 1.4.2_06 and not 1.4.1 :)","negative"
"I can confirm this is not happening on Ubuntu 12.04 with OpenJDK 1.6.0_24. Did anyone get a chance to look at this apparently Mac-specific issue?","neutral"
"Bertrand - nice work. This is a great idea and the patch looks good overall. Couple of points:  - Don't forget the Apache header on the new Errors class - Maybe do the grammar corrections on the counter error messages separately? Just so we keep the commits to a single issue each.  - I'm not sure we need to retain the delegating ""formatValueList"" method in TestDriver. Something to discuss...   As for using Guava to do the string join - I know MRUnit used to have it as a dependency but this was removed in MRUNIT-50. Probably not worth bringing it back for such a simple method. ","positive"
"Thanks that looks good now","positive"
"Hi.  The code above is a copy of the CharsetUtil class just run within a Junit Test case.  There is no exception other than junit.framework.AssertionFailedError.  Are you able to reproduce the error?  Thanks  Richard","positive"
"Hi I've started working on this. I think I have an idea of what to do design-wise but if anyone has any suggestions please let me know. ","neutral"
"{quote} I don't think it makes sense to argue about who the exception messages are for [...] {quote}  I think the opposite because it has an impact on the library design. Not that CM cannot go on with the current way","neutral"
"This seems good to me. +1 to apply it","positive"
"I've committed this to trunk branch-2 and branch-2.2.  Yingda thank you for the patch.  Chuan thank you for help with the code review.","positive"
"Thanks Karthik!  I committed this to trunk branch-2 and branch-2.1-beta.","positive"
"Thanks for taking a look Bikas and Devaraj. Committing this.","positive"
"Thanks.  I'll look into this.","positive"
"+1 looks good  Thanks Mayank","positive"
"+1 looks good. Checking this in.","positive"
"Attaching updated patches. Arun let me know it this looks good.  Thanks","positive"
"Thanks Sandy. Committed to trunk and branch-2.","positive"
"Looks good.  Minor nit can you change info.wait(0)","positive"
"Incorporating Konstantin's comment  Thanks Mayank","positive"
"Thanks for the patch Daryn  +1  I put it into trunk branch-2 and branch-0.23","positive"
"Hi Jason! I was thinking one of those parameters was the time the NM should wait before sending the SIGTERM. Alas I was wrong ContainerLaunch.java:337 sends the SIGTERM pretty much instantly. That is messing me up in MAPREDUCE-4135.  I'm still thinking having a small time delay before sending even the SIGTERM should be good. If we can do it on the NM and not on the RM I think we might be able to conserve RM resources. ","neutral"
"Sorry looks like we took to long to get to this the patch no longer applies.  Can you please upmerge to latest?","negative"
"Can you please address the findbugs warning. (inconsistent synchronization)  I did a quick look at your patch and I am a bit confused by the implementation of setSignaled.  I realize that you did not really change the code at all but is there a reason that the parameter is ignored?  If you don't know I can look into it myself.","neutral"
"I just committed this to trunk and branch-2.0. Thanks Xeiguiming!","positive"
"+1 The patch looks good to me. I will commit this later.","positive"
"I just committed this. Thanks Vinod!","positive"
"I just committed this to trunk and branch-0.23. Thanks Arun!","positive"
"Actually now that I think of it we never had anything exposed via jmx for the RM? Looks like this is the first bean we are adding. Is that right? I thought some of the work that Thomas did on web services was also exposed via jmx. No? ","neutral"
"Attaching a patch that adds API for accessing the other info (which is not writtent to trace file).","neutral"
"+1. Just committed this to trunk and branch-0.23. Thanks Jason!","positive"
"+1 looks good to me. Trying it out.","positive"
"Thanks for the explanation +1 for the patch.","positive"
"addressed review comments.  Thanks Vinod.","positive"
"+1  looks good","positive"
"+1 lgtm to get rid of the extra logging and to kill the child process.","neutral"
"Committed to trunk and branch-22. Thanks Ari!","positive"
"+1 patch looks good","positive"
"I just committed this. Thank you Scott and Priyo.","positive"
"Patch looks good to me also.  bq. -1 core tests. TestSpecialCharactersInOutputPath failed with NoClassDefFoundError. I ran the same test on my machine with the patch. It ran successfully.","positive"
"Thanks for the update Tom this is getting close!  Some more comments:  {quote} > src/java/org/apache/hadoop/mapreduce/TaskType.java > -> Public? Stable? It is public. Not sure about whether it is stable yet. {quote} I'd tend to lean towards making it Stable to ensure it's never broken it probably deserves that status given how central it is to the framework. Thoughts? I don't see either 'audience' for this yet it the patch maybe you missed it?  bq. Are MarkableIterator and MarkableIteratorInterface public user classes? The unit test for them (TestValueIterReset) implies that the user instantiates a MarkableIterator. +1 public  bq. I left all of the lib.db classes public evolving since they are used by various extensions and users. Does this sound reasonable? +1  {quote} > src/java/org/apache/hadoop/mapreduce/Job.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobCounter.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobPriority.java > -> public  Yes. {quote}  Again I don't see 'audience' as 'public' another human miss on your part? Or am I seeing the wrong patch?  ----  Comments on rest of the classes I missed in the first pass:  src/java/org/apache/hadoop/mapreduce/security/token/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/security/token/delegation/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskTrackerInfo.java -> Public used in Cluster src/java/org/apache/hadoop/mapreduce/util/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskCompletionEvent.java -> Public Job.getTaskCompletionEvent src/java/org/apache/hadoop/mapred/JobInProgress.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/Task.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/JobEndNotifier.java -> public maybe evolving since end-users use this directly src/java/org/apache/hadoop/mapred/LineRecordReader.java -> limited-private (mr pig) src/java/org/apache/hadoop/mapred/JobProfile.java -> Odd I thought this was 'public' - but I can't find any uses for it. The FairScheduler uses it so 'limited-private' ? src/java/org/apache/hadoop/mapred/TaskCompletionEvent.java -> public accessible via JobClient ","neutral"
"uploading the patch for commit to internal branch it has review comments from sreekanth and cos implemented. ","neutral"
"Looks like your change did not fix the findbugs. But i think you need to suppress the findbugs warning : HRS_REQUEST_PARAMETER_TO_HTTP_HEADER. It is suppressed for jobdetails.jsp in MAPREDUCE-1185.","neutral"
"Patch that fixes this problem and adds a test case demonstrating it.","neutral"
"Ported to trunk","neutral"
"I just committed this. Thanks Jitendra!","positive"
"+1. Looks good to me.","positive"
"I just committed this to trunk thanks Owen","positive"
"+1  I committed this. Thanks Hong!","positive"
"+1 patch looks good.","positive"
"Patch looks mostly good to me.  One comment: I think the name ""moveAndDeleteLocalFiles"" isn't quite descriptive enough. Perhaps ""asyncDeletePathOnEachVolume"" or something? The fact that the path is relative to *all* volumes and will be deleted on each of them is the key part I didn't understand at the first pass through the JIRA.  I agree with Vinod that it would be nice to share code with CleanupQueue but would be fine seeing it in another JIRA.","positive"
"I just committed this. Thanks Boris!","positive"
"Updating patch synch'ed with trunk.","neutral"
"I just committed this. Thanks Omer!","positive"
"Thanks for taking this patch looks good. Is this good to be committed?","positive"
"(If it's just reading ints I was thinking just write 4-byte ints. That's got to be the fastest of all.)  The author would be Ted really his call. If it's more of an example for the book it could be attached to the book. If it stays that's cool too just need to have a think about fixing/documenting the issues raised here.  You've raised a different an interesting point about performance though. You find that the slow-down is actually in addToVector where it converts a String to byte[]? The thing is the corresponding line in the ""fast"" version skips this step and adds null.  Indeed also passing null in the ""normal"" version makes it twice as fast for me. It's still twice as slow as the ""fast"" version though. But I do wonder whether the example deserves a bit more attention. I may not know what I'm doing. Is that a difference that shouldn't exist between the two benchmarks?","neutral"
"I see what you mean","neutral"
"Just some variations","neutral"
"{quote} This wasn't a problem with my patch right?  That was an issue of the mahout script in trunk itself? {quote}  Yes it was a problem with the script in trunk. I believe this was due to the fact that the job files were on the classpath instead of all of the dependency jars. Adding the job files to the classpath does not add the dependency jars they contain to the classpath as well. So no you didn't add this but it should be fixed (and is in the patch)  {quote} What is the -core option for?  I've never used it how does it work? {quote}  when you're running bin/mahout in the context of a build the -core option is used to tell it to use the build classpath instead of the classpath used for a binary release. This just follows the pattern established (by Doug?) in the hadoop and nutch launch scripts.  {quote} Also added a help message for the 'run' argument. {quote}  near line 72 in bin/mahout: (this is different from the --help question I had)  {code}   echo ""  seq2sparse            generate sparse vectors from a sequence file""   echo ""  vectordump            dump vectors from a sequence file""   echo ""  run                   run mahout tasks using the MahoutDriver see: http://cwiki.apache.org/MAHOUT/mahoutdriver.html"" {code}  {quote} So you already added the ability to load via classpath right? If we merge that way of thinking with what I'm currently working on (having a configurable ""MAHOUT_CONF_DIR"" which is used for all these props files) we could just have the mahout shell script just add MAHOUT_CONF_DIR to the classpath (the way you already have it adding the hardwired core/src/main/resources directory) and then it would work that way. {quote}  Yep that should do it as long as MAHOUT_CONF_DIR appears before src/main/resources we should be good to go. It should be added outside of the section of the script that determines if -core has been specified on the command-line.  ","neutral"
"The inline patch came out garbled. Same patch attached.","neutral"
"It could have been created as a patch and that is far as its gotten.   Assuming that we're talking we're just talking about creating a simple .snk to create strongly named assemblies when talking about signing assembly:  I didn't see a .snk file in the Lucene.Net_2_9_4g branch when setting up the build scripts. I haven't looked in trunk yet.    The Lucene.Net_4e branch should have a already have a snk. I could add the same snk file to trunk and the 2.9.4 branch when I go add the build scripts to the trunk this weekend so that all the branches are building strong assemblies.  Someone would still need to go back to the tag and create a 2.9.2 version using the snk whenever the next release does come out.    ","neutral"
"Hi DIGY  I like to know a bit more about this patch:  1) what test case is it fixing? 2) how did you determine the race condition?  The changes to the ThreadClass is considerable and I'm trying to understand why this wasn't a problem in earlier versions.  Thanks.  -- George ","positive"
"I rather we don't work on older versions.  If this is still an issue in 2.3.1 please submit a new patch for 2.3.1.  Thanks.","positive"
"Patch looks great!  Thanks Artem.  No more mixing in of fuzzy-ness into AnalyzingSuggester.  It looks like we are doing the utf8 conversion + det twice per lookup once in convertAutomaton and once in getFullPrefixPaths.  But I think this is inevitable: the first conversion is on the ""straight"" automaton for exactFirst match and the second one is on the lev automaton for non-exactFirst.  Really we should only do the first convertAutomaton if exactFirst is true ... but this is an optimization so we don't need to fix it now. ","positive"
"Committed to trunk and 4x. Thanks Simon!","positive"
"Thanks for raising these documentation issues! I just committed a fix.","positive"
"Following the recent facets work I think that as part of this issue we should do the following two things (in addition to what I described above):  * Make OrdinalPolicy an enum with two constants (ALL/NO_PARENTS). It's already hard to support just these two (see LUCENE-4610 and LUCENE-4600) and it's not at all clear how to support arbitrary OrdinalPoilcy-ies that users will provide. ** Rather if one really wishes to encode only say levels 3 and below he can extend FacetFields and provide his own CategoryListBuilder. ** For the search side he'll need to provide whatever will work for him (I cannot even describe here what API exactly because of the complexity)  * Nuke PathPolicy. One can extend FacetFields and provide his own DrillDownStream. I'll need to check about that one but it looks like we can get rid of it too.","neutral"
"I just glanced through in general: this is similar to the hack patch i used exploring LUCENE-4089 though I just used a Map<StringString>.  The part i didnt like when exploring was more related to how term index/term dictionary are separated: {quote} divisor: generalize this into something simple like a Map<StringString> of codec ""parameters"" that you set on IWC/IR. split divisor from ""don't load terms index"". define these as constants where they belong. I got unhappy here in the ""splitting"" part because I wanted the divisor part in TermsIndexReaderBase but that doesnt extend FieldsProducer (where i wanted the ""don't load"" part) and wrap the terms dict instead its backwards and terms dict wraps the TermsIndexReaderBase... maybe we should fix that too? I think this confusing the way it is but I didnt look at how difficult this would be. {quote}  But I think maybe I was trying to tackle too much at once... still as an ""untyped"" parameter I thought it would be useful to fix the semantics all in one break rather than causing confusion down the road. ","neutral"
"I commented out the assertion for this test ... it's not valid.","neutral"
"Thanks Scott. git formatted patches are fine in my opinion: lets get this fixed","positive"
"Patch adds maybeRefreshBlocking which blocks on refreshLock. It also:  * Renames reopenLock to refreshLock * Shares the refresh logic between maybeRefresh and maybeRefreshBlocking. * Switches to use ReentrantLock instead of Semaphore(1): ** It allows to protectively obtain the lock in doMaybeRefresh (see comment in the code) ** It is better in general because it's equivalent to Semaphore(1) yet protects against an accidental bug where someone changes Semaphore(1) to Semaphore(>1).  I'll add a CHANGES entry after the patch is reviewed and we agree on the approach.","neutral"
"Committed.  Thanks Chris!","positive"
"lemme see if I can help with the test. I feel bad I didn't supply one with the prototype patch.  About the Solr integration: this looks good! We can use a similar approach for autosuggest too so this could configure the analyzer for LUCENE-3842.  I wonder if we should allow separate configuration of ""index"" and ""query"" analyzers? I know I came up with some use-cases for that for autosuggest but I'm not sure about spellchecking. I guess it wouldn't be overkill to allow it though.","neutral"
"bq. I assumed modules doesn't need to be self-contained like Lucene or Solr. I can fix that by enforcing tools' compilation in that macro... I'll do that. bq. Steve will you double check again if everything works  Yes everything works for me now thanks!  bq. and commit this in?  Is there some reason why you can't do this?  IMO committers should commit their own work.  bq. I didn't put an entry into CHANGES so you'd have to add it if it qualifies at all to be mentioned there.  IMO this definitely warrants a CHANGES.txt entry.  This should also be backported to branch_3x.  bq. This reminds me of the ""infrastructure tools"" problem we had in Carrot2. We finally decided to simply have them as a stand-alone project living within the same repository space with a stored versioned binary artefact updated when tools had to be updated (rarely). This does version a binary file but you don't need to worry about recompiling things over and over.  +1 to do this for this and any other Lucene/Solr Ant tasks.","neutral"
"Thanks Dawid.  bq. Yes this is pretty much the top-n nodes reordering that I did albeit without any optimization of how many n to take (the hardcoded magic constants should probably be justified somehow? Or replaced by a default in FST somewhere?).  bq. Deciding how many nodes to reorder is I think hard – I failed to provide any sensible fast heuristic for that and I simply do a simulated annealing to find a local optimum.  Yeah the algo is simplistic now... and it does force caller to pick the params (though minInCountDeref=3 and maxDerefNodes=Inf are probably pretty good)... we can and should make it more sophisticated over time.  We have at least one spare bit to still use in the arc flags :)  bq. One thing I was wondering is why you decided to integrate the packer with the fst – wouldn't it be cleaner to separate packing from construction? Granted this requires a double pass over the fst nodes and more intermediate memory but it wouldn't add any more complexity to the builder which is already ehm a bit complex . You can compare this design in Morfologik:  Well... it's tricky.  First I decided to change node targets to ords so that pack could use an array to (relatively!) efficiently hold node data eg inCount newAddress etc.  That required making the first pass FST ""modal"" (deref'd or not).  If we didn't do this then the packer would have to use even less RAM efficient data structures (eg Map<IntX>) I think?  Second the format written by the packer is tightly coupled with the FST reading ie there are sizable differences when reading packed vs unpacked FST.  But I agree it'd be cleaner if we could move packing out (eg Util.pack) and more strongly decouple packing from FST format...  One thing I'd really like to somehow do is create different classes for FST writing vs reading and different classes for each format.  We now have write-ord write-non-ord read-packed read-unpacked (and even the two readers have 3 different modes depending on INPUT_TYPE).  ","positive"
"From the dev list didn't want to lose this background (or make Uwe type it again <G>)  The idea was to maybe replace RAMDirectory by a “clone‿ of MMapDirectory that uses large DirectByteBuffers outside the JVM heap. The current RAMDirectory is very limited (buffersize hardcoded to 8 KB if you have a 50 Gigabyte Index in this RAMDirectory your GC simply drives crazy – we investigated this several times for customers. RAMDirectory was in fact several times slower than a simple disk-based MMapDir). Also the locking on the RAMFile class is horrible as for large indexes you have to change buffer several times when seeking/reading/… which does heavily locking. In contrast MMapDir is completely lock-free!   Until there is no replacement we will not remove it but the current RAMDirectory is not useable for large indexes. That’s a limitation and the design of this class does not support anything else. It’s currently unfixable and instead of putting work into fixing it the time should be spent in working on a new ByteBuffer-based RAMDir with larger blocs/blocs that merge or IOContext helping to calculate the file size before writing it (e.g. when triggering a merge you know the approximate size of the file before so you can allocate a buffer that’s better than 8 Kilobytes). Also directByteBuffer helps to make GC happy as the RAMdir is outside JVM heap.....  RAMdir uses more time for switching buffers than reading the data. The problem is that MMapDir does not support *writing* and that why we plan to improve this. Have you tried MMapDir for read access in comparison to RAMDirectory for a larger index it outperforms several times (depending on OS and if file data is in FS cache already). The new directory will simply mimic the MMapIndexInput add MMapIndexOutput but not based on a mmapped buffer instead a in-memory (Direct)ByteBuffer (outside or inside JVM heap – both will be supported). This simplifies code a lot.   The discussions about the limitations of crappy RAMDirectory were discussed on conferences sorry. We did *not*decide to remove it (without a patch/replacement). The whole “message‿ on the issue was that RAMDirectory is a bad idea. The recommended approach at the moment to handle large in-ram directories would be to use a tmpfs on Linux/Solaris and use MMapDir on top (for larger indexes). The MMap would then directly map the RAM of the underlying tmpfs..... ","neutral"
"Committed trunk revision: 1206033 Now backporting.","neutral"
"bq. Opened LUCENE-3595.  thanks! I committed this to trunk and backported to 3.x   nice iterations.. ","positive"
"I think its a good idea to go ahead and put a patch together so we can discuss it directly.","positive"
"bq. Can we just make it final when we backport this change?   Duh no we can't since we have core IR impls subclassing IR...","neutral"
"Fixed.  3.x didn't have any problems","neutral"
"I think what happens is all bugs are initially internal to Oracle and they need to be ""opened up"" to the public. I presume this is so that critical bug reports don't immediately become available for exploits... but I'm just guessing.","neutral"
"Committed revision 1165174.","neutral"
"attached a fix","neutral"
"Committed revision 1128830 to trunk. I will now backport to 3x.","neutral"
"Previous patch was wrong. Here a new one.","neutral"
"bq. Hmmm infoStream is just for debugging... should we really make it volatile?  I'll remove its volatile...  {quote} bq. IWC cannot be made immutable – you build it up incrementally (new IWC(...).setThis(...).setThat(...)). Its fields cannot be final.  Setters can return modified immutable copy of 'this'. So you get both incremental building and immutability. {quote}  Oh yeah.  But then we'd clone the full IWC on every set... this seems like overkill in the name of ""purity"".  {quote} What about earlier compromise mentioned by Shay Mark me? Keep setters for 'live' properties on IW. This clearly draws the line and you don't have to consult Javadocs for each and every setting to know if you can change it live or not. {quote}  I really don't like that this approach would split IW configuration into two places.  Like you look at the javadocs for IWC and think that you cannot change the RAM buffer size.  IWC should be the one place you go to see which settings you can change about the IW.  That some of these settings take effect ""live"" while others do not is really an orthogonal (and I think secondary ie handled fine w/ jdocs) aspect/concern. ","neutral"
"Uwe: I don't interpret it that way!  I don't think our indexinputs should be doing writes!","neutral"
"Committed optimization in trunk revision: 1037077 ","neutral"
"bq. I'm gonna hold off on LUCENE-2771 until we figure this one out... because it would make your getSequentialSubReaders in the synced=true case quite heavy (without modifications).  Sorry I was wrong on this... I totally forgot the norms cache is lazy-loaded always in that patch. I'll commit LUCENE-2771 it shouldnt affect this!","negative"
"+1 patch looks good. ","positive"
"Ported back to 3.x  Committed revision 991537.","neutral"
"{quote} I don't really know much about NamedSPILoader but I think what you're suggesting. How would we support Factories loading unrelated classes like they can through ResourceLoader now? Assume they're on the classpath and use Class.forName? {quote}  It needs more discussion (and input from Uwe would help!) but it works like Charset.forName(""ASCII"") etc. We use this already for codecs and postingsformats (Codec.forName Codec.listAllCodecs ...).  Have a look at lucene/core/src/resources/META-INF/services for the idea. Basically you ""register"" your classes in your jar file this way: additional jar files (e.g. look at lucene/test-framework/src/resources/META-INF) can load more classes.  So this could support some idea like TokenizerFactory.forName(""Whitespace"") or something simple like that. So someone would not need to use org.apache.solr.analysis.xxx namespace to be able to load their analyzer stuff easily they use whatever package they want and register in their META_INF. And added jar files (other analysis jars) are automatically available this way.  I think Uwe mentioned this idea before though I think he had Analyzers in mind (e.g. provide language code and get back analyzer or something). Anyway thats for another issue :)  Just something worth consideration if we want to make these modules really pluggable. On the other hand we shouldn't use anything overkill if its not the right fit... ","positive"
"Good catch!  Thanks for the thorough explanation and suggestions.  I think it all makes sense.  Will work on a patch.","positive"
"Yes I'm continuing along the path Chris started with his first patch mine is coming soon.  Nikola","neutral"
"There is a bug in PayloadNearQuery. If there are multiple top level spans that match the query only the payloads of the first one are retrieved. This patch fixes this bug by iterating over all the top level spans to get the payloads (see 'setFreqCurrentDoc')  > The base explain method can't be abstract. Something like Ah right. This is included in the patch  >The changes don't seem thread safe any more since there are now member variables. It may still be all right but have you looked at this aspect?  I guess that could be said about PayloadTermSpanScorer and PayloadNearSpanScorer too (payloadScore payloadsSeen). As for the PayloadFunction classes they seem lightweight enough to be created with each query. Is there a better pattern?  Peter   ","neutral"
"Looks like a good solution!  Thanks for taking care of this Uwe!  {quote} Should we backport this to 2.9 and 3.0 (which is easy)? {quote}  +1","positive"
"bq. If you back-port this to 2.9 you can't use any of the java.util.concurrent.* Very good point! - didn't thought about back porting at all.   bq. I'm not sure you need a separate SearcherHolder class - can't you re-use IndexReader's decRef/incRef? I guess I did not see the simplicity the reader offers - blind due to  java.util.concurrent.* :)  bq. I think there are some thread safety issues..  this is weird - on my dev machine and in the patch it is not synchronized.. on the machine I run the tests it is. Anyway you are right.   I changed the code to be compatible with 2.9 using indexReaders.dec/incRef.. will attache in a minute   ","positive"
"fixed to use reader.termDocs(null) for delete check. ","neutral"
"Looks good.  bq. I didn't add Version to StopFilter nor StopAnalyzer","positive"
"+      if (!more) { +        return false","neutral"
"Simon thanks please commit this :) ","positive"
"Commited in r823180 thx robert","neutral"
"Attached patch.  I plan to commit in a day or two.","neutral"
"I'm looking through DateTools now and can't help but want to clean it up some.  One thing I see that is odd is the use of a Calendar in timeToString(longresolution).  The first two lines look like this right now: {code} calInstance.setTimeInMillis(round(time resolution))","neutral"
"Committed revision 728746.  Thanks Shai!","positive"
"Uwe can't you use ExtendedFieldCache.getLongs passing in your own LongParser?","neutral"
"bq. you tweaked a couple little things with the standard cache capture state  Actually I think I just moved things around?  EG I made it the StandardTermsDictReader's job to seek the termsIn file I moved docCount ""up"" and I made a single cache entry.  I think I also removed a few attrs that we didn't need to store... and downgraded skipOffset from long -> int (it's int on trunk).","neutral"
"Committed revision 698035.  it's just about having an optional ant property for specifying the full path to svnversion ... i've made the Hudson config changes for Lucene-trunk (add -Dsvnversion.exe=/opt/subversion-current/bin/svnversion) and manually kicked off build#594.  If i missed something re-open and i'll take a look","neutral"
"bq. Here's a patch for the general case and it also adds a warning that you should set your similarity with Similarity.setDefault especially if you omit norms.   Is there no way to remove this stupid static default and deprecate Similarity.(g|s)etDefault()? Can we not use the Similarity from IndexWriter for the case of NormsWriter?","negative"
"Thanks patch applied. ","positive"
"Are there any plans to also publish the new release to the Maven 1 repository on ibiblio.org? We at Jackrabbit still use Maven 1.0.2 as our build tool.","neutral"
"I just remembered one of the reasons why i didn't do this the last time i looked at it: i don't think FunctionQuery has any good unit tests in the Solr code base -- there might be some tests that use the SOlrTestHarness to trigger function queries but they aren't really portable.","neutral"
"Thanks I've committed your patch leaving out the change to equals() and not  removing mergeBooleanQueries() as that is a public method which someone might  be using. Also could you please check if the test case is correct now? I  couldn't apply that part of your patch cleanly and something might have been  broken.   ","positive"
"Here is a Test case to reproduce it. I launch it on a JDK1.6 and it deadlocks each 6 to 10 run.","neutral"
"Created an attachment (id=17581) Patch for build.xml to add index=""true"" for jar tasks ","neutral"
"just pending announcement now","neutral"
"Thanks! :-)","positive"
"Created an attachment (id=7421) patch to o.a.c.l.SystemUtils.java. Modified declaration order. ","neutral"
"We can't upgrade to maven-assembly-plugin 2.3 as it breaks the build on MacOS due to https://jira.codehaus.org/browse/MASSEMBLY-588.","neutral"
"FWIW I didn't experience the problem with Karaf commands when using Fuse ESB (based on Karaf 2.2.5) but I did have problems with Aries Blueprint when I tried to instantiate some of our own beans as an OSGi service.  Workaround for me was to remove the Aries Proxy 0.3 bundle shipped with Fuse ESB and install Aries Proxy 0.3.1. After I did that and restarted the container the problem was resolved for me.","neutral"
"Red color isn't really important it was just a suggestion to be more homogeneous ... but that can be revisited in a different jira. I agree an option is a good idea for automatically acknowledging hosts.  Not sure what the default should be: the current behavior is obviously to not confirm so we could keep that one or go for a safer one I don't have any strong opinion on that.","positive"
"Thanks for fixing it!","positive"
"thanks for the patch Michael Van Geertruy :)","positive"
"Thanks for the reviews guys!","positive"
"Thanks for the patch. Committed to 0.8.","positive"
"Quick fix to interchange the order of constructor arguments of ClientIdAndTopic.","neutral"
"Sorry for the late review. Have a few minor questions/comments.  60. What happens if have 2 instances of Consumers with the same clientid in the same jvm? Does one of them fail because it fails to register metrics? Ditto for Producers.  61. ConsumerTopicStats: What if a topic is named AllTopics? We use to handle this by adding a - in topic specific stats.  62. ZookeeperConsumerConnector: Do we need to validate groupid?  63. ClientId: Does the clientid length need to be different from topic length?  64. AbstractFetcherThread: When building a fetch request do we need to pass in brokerInfo as part of the client id? BrokerInfo contains the source broker info and the fetch requests are always made to the source broker.  ","negative"
"Thanks for getting started on this. I have a couple of requests -  1. Could you please upload a patch to this JIRA and grant it to Apache ?  2. This patch doesn't apply cleanly to trunk would you mind updating a patch that would ?   It will make it much easier for us to review it.   Also when you said the zk connect option hangs did you get a chance to take a look at the debug/trace logs to see where it hangs ? Do you mind uploading those log files here ?","neutral"
"Hi ShengTao you would think if you follow:  1. Check if the service is there add if it is not. 2. Then add a bindingTemplate.  Then you would not be overwriting a bindingTemplates. You are right though if you are saving a service it will overwrite the existing one and it will remove any bindingTemplates if they are there. The current behavior is how the UDDI v3 spec tells us to so it but we could add a config option to differentiate from the spec.  Please let me know if you are following the above strategy and *still* seeing issues.   --Kurt  ","neutral"
"Fixed eventhough these are commented out.","neutral"
"bundles have been promoted to OSSRH some minutes ago. It will take roughly 2-4 hours before they appear on Central so this one is close to be fixed.","neutral"
"I can access the patch deletion from ""Manage attachments"" right next to the attachment list.  If you can't access it let me know which patches need to be deleted...","neutral"
"Thanks very much for your response.   I want to thank your team for the great job they've done building a superior open-source solution. Not only do I use but I also promote it everywhere I go. I just did a hands-on lab using JSPWiki to create 'qwiki' WEB apps for 40 people at DEVCON 2007. It got excellent reviews.  I promote this as an Enterprise Open-source solution. If a company wanted to purchase a support contract or services for a production implementation of the product who should they contact?  Thanks again  Jim Mason   https://issues.apache.org/jira/browse/JSPWIKI-24?page=com.atlassian.jira.plugin.system.issuetabpanels:all-tabpanel ---------------------------------------------------------------------------------------------------------------   __________________________________________________ Do You Yahoo!? Tired of spam?  Yahoo! Mail has the best spam protection around  http://mail.yahoo.com  ","positive"
"Looks like this problem is bigger than I thought.  I can't even get a simple form without dot-stuffing to work.  Parsing this simple script:  require [""fileinto"" ""reject"" ""tag"" ""flag""]","neutral"
"Here is a stronger/generalized version of this patch. Due to a lack to time on my part this has not been compiled or tested (sorry). Please test if you can David/Joachim.","negative"
"Added missing 2 *  package.html.  Some files need to be removed (svn del): src/java/org/apache/commons/jexl/Arithmetic.java src/java/org/apache/commons/jexl/parser/JEXLNode.java (*) src/java/org/apache/commons/jexl/util/PropertyExecutor.java src/java/org/apache/commons/jexl/util/BooleanPropertyExecutor.java src/java/org/apache/commons/jexl/util/introspection/UberspectLoggable.java src/java/org/apache/commons/jexl/util/GetExecutor.java  If on windows you really need to remove it before applying the patch otherwise it will just keep using JEXLNode.java for a class named JexlNode...  The patch does not apply cleanly especially UberspectImpl & Introspector. The ""best"" approach I've found yet is to force apply updates even if patch thinks it may have already been applied. Then for each of them copy/paste the '.rej' content replacing the end of the original file with the content at the proper place","neutral"
"Great (it turned out simpler than what I would have thought). Thanks Andy.","positive"
"[~mbo] yes & yes IMHO.","neutral"
"Re: patch looks fine. I'd include <optional> too on geronimo/ant deps as per project.xml","positive"
"Committed in revision 1363218.","neutral"
"fixed. Committed revision 797662.","neutral"
"sorry for the delay","negative"
"Stefan  > the said method is not public since it returns *all* workspace names regardless of user rights. please note that > the a session must only see/know about workspaces it is actually allowed to access.   I'm working on a garbage collector for the data store. The GC doesn't care about user rights or putting it another way it must be able to access all workspaces. Ideally I'd like to use a SystemSession but you can't get one outside RepositoryImpl or o.a.j.c package (i.e. getSystemSession(String) is package private WorkspaceInfo is protected). I understand that these APIs shouldn't be public but they're useful from within the core. In my case for the GC. I'm very interested in using another way to walk every workspace but this other way should guarantee that the repository won't shutdown during a walk operation. I'll check the solution Thomas said he'll be proposing but in the mean time that is what I'm using. Still I don't see why this APIs aren't public. Regards","neutral"
"Hi  We are using Jackrabbit to store/retrieve the content in my application.  Please find the attached config files of my application.    Best Regards RK OCS L3 Support +91 44 39853531 +91 98408 51525.  ","neutral"
"Please re-open if necessary.","neutral"
"Hi  I just made some more (long running) tests and found some problems in the patch I submitted. The mechanism is working but it shrinks the caches too quickly and it prints too much log output (log.info instead of log.debug). I will fix those problems and submit a new patch. Sorry.  Thomas","negative"
"well the above ascii art did not really work in jira :-( will attach a file.  ","neutral"
"Martin wrote: > Well first of all sorry if I offended someon putting the issue because it seems that I got hard responses.  You don't have to be sorry. I'm not against building a DB PM that uses a connection pool. I just had (and still have) doubts how this contributes to increased concurrency because concurrency is mostly controlled outside of the PM.  It wasn't my intention to criticise anyone on a personal level.","neutral"
"Oh sorry will submit them tomorrow. Hmm svn diff is really strange. Don't know why the files were not included though I did the diff from the src/java/o/a/c/jci dir.","negative"
"Fixed in SVN.  Will let Vincenzo close it if he is satisfied.","neutral"
"Please submit an diff against the v2.3.1 branch.","neutral"
"Thanks for your patch and your investigations! I reopen the issue will apply the patch soon.","positive"
"[INFO] Repository Target 'org.apache.tez' is created. [INFO] Staging Profile 'org.apache.tez' is created. [INFO] Privileges (CRU) 'org.apache.tez - Public Repositories' are created. [INFO] Privileges (CRUD) 'org.apache.tez - Snapshots' are created. [INFO] Role 'org.apache.tez Deployment Role' is created. [INFO] Role 'tez' is added to user 'acmurthy'. [INFO] Role 'tez' is added to user 'billgraham'. [INFO] Role 'tez' is added to user 'bikas'. [INFO] Role 'tez' is added to user 'bobby'. [INFO] Role 'tez' is added to user 'cdouglas'. [INFO] Role 'tez' is added to user 'daryn'. [INFO] Role 'tez' is added to user 'ddas'. [INFO] Role 'tez' is added to user 'gates'. [INFO] Role 'tez' is added to user 'gopalv'. [INFO] Role 'tez' is added to user 'gunther'. [INFO] Role 'tez' is added to user 'hitesh'. [INFO] Role 'tez' is added to user 'hashutosh'. [INFO] Role 'tez' is added to user 'jghoman'. [INFO] Role 'tez' is added to user 'jitendra'. [INFO] Role 'tez' is added to user 'jlowe'. [INFO] Role 'tez' is added to user 'julien'. [INFO] Role 'tez' is added to user 'kevinwilfong'. [INFO] Role 'tez' is added to user 'mattmann'. [INFO] Role 'tez' is added to user 'mliddell'. [INFO] Role 'tez' is added to user 'namit'. [INFO] Role 'tez' is added to user 'nroberts'. [INFO] Role 'tez' is added to user 'omalley'. [INFO] Role 'tez' is added to user 'sseth'. [INFO] Role 'tez' is added to user 'tgraves'. [INFO] Role 'tez' is added to user 'tomwhite'. [INFO] Role 'tez' is added to user 'vikram'. [INFO] Role 'tez' is added to user 'vinodkv'. -- Nexus repository was prepared successfully. --  Configuration has been prepared now you can: * Deploy snapshot artifacts into repository https://repository.apache.org/content/repositories/snapshots * Deploy release artifacts into the staging repository https://repository.apache.org/service/local/staging/deploy/maven2 * Promote staged artifacts into repository 'Releases' * Download snapshot and release artifacts from group https://repository.apache.org/content/groups/public * Download snapshot release and staged artifacts from staging group https://repository.apache.org/content/groups/staging ","neutral"
"<danielsh> yes we're aware of the recurrence ","neutral"
"Hi Pieter  it looks fine now ","positive"
"<pctony> Herbert sorry we cannot do this.  The scope of the blemlist AIUI is at the SVN repo level - and we run a single repo for all the ASF projects.  However buildbot works at the per-project level. Short of perhaps re-writing all of our buildbot mechanisms from the SVN master this is not do-able. Sorry. ","negative"
"Thanks Joe!","positive"
"Can put the info in this file on people: -rwx------  1 dblevins  dblevins  0 Jul 12 21:00 /home/dblevins/INFRA-5044 ","neutral"
"<pctony> This has been done.  It should work just fine I'll be doing some more work on JIRA later and will force a re-index then so this might look better after that. Have a look around. ","neutral"
"Duplicate of INFRA-4886","neutral"
"Two more IDs for initial access: greid and brock.","neutral"
"Thanks did that. Hopefully it syncs now. Cheers --Kurt","positive"
"Added to all-developers group which has this permission.","neutral"
"You are missing my point sorry   By 'check in normally' I mean just commit them using 'svn add ...' 'svn commit ..' not 'svn import' you cant do that.  people.apache.org was down for a while but is now back that however is not related as you dont need to access people.apache.org to commit to svn. ","negative"
"Created the DTACLOUD wiki space.","neutral"
"Thanks!","positive"
"This was taken care of already.","neutral"
"I've upped the httpd timeout from 5 mins to 30. I didn't see any OutOfMemoryErrors in the logs so hopefully this will fix it. Please give it another try.","neutral"
"Thanks!","positive"
"Great idea.","positive"
"I believe this is a duplicate of HTTPCORE-328  Oleg","neutral"
"Sorry I was wrong about needing to fix Gump - that just needs the build.xml patch to remove the copy of the files in lib.","negative"
"You are right. I missed that point. I am +1  Oleg","positive"
"That fixes my testcase.  Thank you!","positive"
"Looks fine to me.   Oleg","positive"
"Looks good to me.  Mike","positive"
"Committed to trunk. Thanks Prasanth!","positive"
"Thank you for the patch Xuefu! I have committed it to trunk!","positive"
"Committed to trunk. Thanks Teddy!","positive"
"Committed to trunk. Thanks Sushanth!","positive"
"Sorry my bad. Let me upload what I have.","negative"
"[~brocknoland] Did this not patch?","neutral"
"The patch is generated against the latest trunk.","neutral"
"We did agree to produce a hive release in less then 3 months that did not use the NPath trademark. This jira is to specifically address that. ","neutral"
"Committed to trunk. Thanks Harish!","positive"
"Committed to trunk. Thanks Harish!","positive"
"I see you rebased the patch thanks a lot.","positive"
"Committed to branch. Thanks Remus!","positive"
"Brock commented two test failed.   org.apache.hadoop.hive.cli.TestNegativeMinimrCliDriver.testNegativeCliDriver_mapreduce_stack_trace_hadoop20 org.apache.hcatalog.fileformats.TestOrcDynamicPartitioned.testHCatDynamicPartitionedTable  Can you assert that? I cannot reproduce.","neutral"
"Correction to the design of this feature (I can't edit comments because of permissions so adding another comment). In case the seconds field needs more than 31 bit the first VInt is {{-1-reversedDecimal}} regardless of whether {{reversedDecimal}} is zero or not.","neutral"
"Committed to trunk. Thanks Gunther!","positive"
"Committed. Thanks Gang Tim Liu","positive"
"Committed to trunk. Thanks Thejas!","positive"
"Committed to trunk and 0.9 branch. Thanks Arup!","positive"
"[~shreepadma] thank you for working on it.   Do you have plan when you submit a patch? I know it takes efforts to code and test in 4 different types of databases.   Would you please release mysql version first? Then file a jira to follow up Postgres/Oracle/Derby. Just a suggestion for fast release but up to you to decide.   thanks a lot again Tim","positive"
"Committed thanks Jingwei.","positive"
"Fixed for comments added new patch.","neutral"
"Committed thanks Maheshwaran.","positive"
"This bug is a duplicate of HIVE-3253.","neutral"
"Carl - Sorry I missed that though I did see it on the logs 2x the other being this one. Fixed in this patch.","negative"
"Committed to trunk. Thanks Tim!","positive"
"yes","neutral"
"kevinwilfong updated the revision ""HIVE-2797 [jira] Make the IP address of a Thrift client available to HMSHandler."". Reviewers: JIRA njain ashutoshc    Ran updated my checkout.  REVISION DETAIL   https://reviews.facebook.net/D1701  AFFECTED FILES   shims/src/common/java/org/apache/hadoop/hive/thrift/TUGIContainingTransport.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteUGIHiveMetaStoreIpAddress.java   metastore/src/test/org/apache/hadoop/hive/metastore/IpAddressListener.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteHiveMetaStoreIpAddress.java   metastore/src/java/org/apache/hadoop/hive/metastore/TUGIBasedProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/TSetIpAddressProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/HiveMetaStore.java ","neutral"
"committed thanks Xiao Li!","positive"
"Passed tests and committed to trunk.  Thanks Charles! ","positive"
"Committed and was my first commit. Thanks to all.","positive"
"siying can you rebase this patch? thanks!","positive"
"+1 Patch looks good","positive"
"Committed! Thanks Namit!","positive"
"Committed! Thanks Liyin!","positive"
"Committed. Thanks Yongqiang","positive"
"Committed. Thanks Siying","positive"
"Committed. Thanks Namit!","positive"
"When I ran make-maven target build failed with following error: {noformat} BUILD FAILED /Users/amarsri/hive/build.xml:706: Warning: Could not find file /Users/amarsri/hive/build/ql/pom.xml to copy. {noformat}  I don't see any pom files created in build directory. ","neutral"
"Committed. Thanks Ning","positive"
"Committed. Thanks Yuntao!","positive"
"Committed. Thanks Namit.","positive"
"Thanks Zheng!","positive"
"Jerome I did a skeleton of the code to use HashMap. Do you want to start from there and add what is missing? ","neutral"
"Running tests on this. Will commit once it is done. Sorry this one fell off my radar...","negative"
"Committed. Thanks Yongqiang","positive"
"Sorry for trouble. I didn't realize that port and context path is configured via pax web & cxf bundle configuration in Servicemix ","negative"
"+1 patch looks good.  The checkstyle.xml is specified in hadoop-project-dist/pom.xml .","positive"
"Thanks Uma for looking at the Jira. I think it should work fine with BPOfferService#registrationSucceeded(..) synchronized. Will post a patch soon after verifying it. ","positive"
"the patch looks good to me aside from the lack of unit tests.","positive"
"+1 patch looks good.","positive"
"I have committed the patch to trunk branch-2 and branch-2.0.4-alpha. Thanks you Jagane!","positive"
"I've just committed this to trunk and branch-2. Thanks a lot for the reviews/testing Chris and Todd.","positive"
"I've just committed this to the HDFS-347 branch.  Thanks a lot for the contribution Colin.","positive"
"The patch looks good to me. Some minors:  1. javadoc for two getINode() in SnapshotDiffList.java  2. We have DirectoryDiff ChildrenDiff Diff SnapshotDiff this is a little bit hard to follow. How about some renaming like SnapshotDiffForDirectory SnapshotDiffForFile?  3. SnapshotDiff#combinePosterior(final D posterior final BlocksMapUpdateInfo collectedBlocks)    can be renamed to deletePosterior or combineAndDeletePosterior so as to distinguish with Diff#combinePosterior? ","positive"
"On second thought I removed the patch. This would just be working around the problem. I could live with a verdict that this dev environment is broken in some way that I'm just not seeing. Or there is another option that avoids what looks like an enumeration over local addresses for reverse lookups (including virbr networks). Since this is all localhost testing mocking the resolver is not unreasonable.","neutral"
"One more comment this should be in the incompatible section in CHANGES.txt.","neutral"
"The latest patch looks pretty good to me. Two small nits +1 once these are addressed: # Generally in the Hadoop codebase we put the ""@Test"" annotation right above the method declaration below the method comment: {code} +  @Test +  /* +   * test #toString() for typical VolumeId equality classes +   */ {code} # In the class declaration of INVALID_VOLUME_ID I recommend putting a blank line between the methods being declared there.  Thanks a lot for improving the test coverage in this area of the code Ivan and thanks a lot to Andrew for your reviews of these patches.","positive"
"That sounds good. New patch uploaded.","positive"
"+1 patch looks good.","positive"
"Thanks a lot for the review Todd. I've just committed this to the HDFS-3077 branch.","positive"
"Thanks Kihwal!","positive"
"The patch looks pretty good to me. One question for you though: does loosening this check for the QJM case not unnecessarily weaken the check in the non-QJM case?","positive"
"I have committed this.  Thanks Junping!","positive"
"There is no close() in FileContext.  Users are not supposed to close FileContext.","neutral"
"+1 Looks good I will commit this patch.","positive"
"+1 patch looks good.  I have committed this.","positive"
"Hi Ivan  Thanks a lot for the patch. Few comments.  1)  Patch does not apply cleanly. many Hunk failure while applying patch.  {noformat} Hunk #13 FAILED at 264. Hunk #14 FAILED at 281. Hunk #15 FAILED at 293. Hunk #16 FAILED at 309. Hunk #17 FAILED at 332. Hunk #18 FAILED at 345. Hunk #19 FAILED at 362. Hunk #20 FAILED at 372. Hunk #21 FAILED at 395. {noformat}  Could you please regenerate on the correct trunk code base?  2) TestBookKeeperHACheckpoints.java:   {code} conf.set(DFSConfigKeys.DFS_NAMENODE_SHARED_EDITS_DIR_KEY +             BKJMUtil.createJournalURI(""/checkpointing"" + journalCount++) +             .toString())","positive"
"Hi colin I agree that scatter/gather typically refers to multiple input tuples of (position length). Yes we can extend the api to include that.  The reason my original proposal did not include that was because I was mostly targetting this api to reduce the number of buffer copies. ","neutral"
"Yes for create/append","neutral"
"Attached patch","neutral"
"Looks very good. +1","positive"
"looks like the test-patch build ran before HADOOP-7753 was integrated in the snapshot build. I'll wait half an hour or so and retrigger this test-patch. Meanwhile should be good to review.","neutral"
"Thanks for reviewing Suresh. Committed to trunk.","positive"
"Duplicate of HDFS-2321","neutral"
"I just committed this to trunk. Thank you Uma.  The patch does not apply to 0.23 branch any more. I recommend it for back porting.","positive"
"Remove from 0.20.205 in hopes that HDFS-2342 did indeed fix TestHdfsProxy.testHdfsProxyInterface.","neutral"
"Thanks a lot for fixing those issues Alejandro. I re-ran all the tests I ran last night and everything worked great.  Additionally I tried out test-patch.sh which seemed to work flawlessly.  +1 patch looks good to me.","positive"
"Thanks a ton for your review Todd. Here's an updated patch which addresses all of your comments except the following.  bq. In EditLogFileInputStream why do we need to pass isInProgress as a boolean? If it's in-progress that means we don't know the lastTxId so it would be INVALID_TXID right? So we can implement isInProgress() by just comparing lastTxId.  Because in the case of pre-transactional ELFIS we pass in INVALID_TXID even though the log is not yet in progress.  I'm still working on producing an updated patch which also adds testing for the pending DN message queues.","positive"
"Great I think we are all on the same page then! We'll move forward down this route. Thanks for taking a look.","positive"
"I have committed this.  Thanks CW!","positive"
"I have committed the patch for trunk.  Thanks Tanping!","positive"
"Here's a potential fix for this. close() and hflush() now may throw InterruptedIOException if the thread has interrupt status. It's a bit tricky because they won't *always* throw it - if they weren't going to block they will return immediately (with interrupt status preserved)","neutral"
"Todd I briefly looked at the patch. It looks like you are trying to get rid of the Journal Spool in BN. Correct me if I am wrong. I don't think you can. BN makes a checkpoint from its memory state which differs it from SNN and CN. While it does it the namespace should be locked (for modifications) so the edits go into journal spool which is reapplied to memory after the checkpoint is finished. Please see the design doc in HADOOP-4539.","neutral"
"Hi Hairong the speedups you measured with this patch are very impressive.  It would be great to have it included in the system.  The patch still applied successfully to current trunk when I tried it.  So can you please go ahead and ""submit patch"" so we see how it does with test-patch?  And I'll review it and try to get someone else to also.  Thanks!","positive"
"submit patch","neutral"
"hi dhruba borthakur   I am using the 20.1 version.. I put NameNode in safemode and then i executed the save namespaceBut editlogs are not corrupted.. can u please give exact scenario to reproduce this.","neutral"
"Looks good.  +1 pending Hudson.","positive"
"Created HADOOP-6281.","neutral"
"The new patch uses fs.makeQualified(path) as suggested.","neutral"
"this patch fixes the dir permissions","neutral"
"Committed to trunk and branch-0.4. Thanks Rohini.","positive"
"+1 looks good.  I'll commit once HCATALOG-239 is in.","positive"
"Committed to trunk. Thanks Enis!","positive"
"Integrated into trunk and 0.96. Thanks.","positive"
"+1 on cursory review.  I like the cleanup and the tightening checking target servername too before going ahead w/ op.","positive"
"Patch is not well formed cancel patch.  Sorry about this.","negative"
"[~sershe] sorry for late reply. I upload the patch to https://reviews.facebook.net/D13341. Could you help to review it ? thx.","negative"
"Attached v2.2 rebased to trunk latest.","neutral"
"Thanks","positive"
"This looks like it needs rebased onto trunk.  The posted patch includes generated code ({{AdminProtos.java}}) please remove.  Please add javadoc for the new classes and new public methods on existing classes.  {{FavoredNodeAssignmentHelper#placeSecondaryAndTertiaryWithRestrictions}} introduces a {{while(true)}} block containing non-trivial branching logic. Can this be refactored with simpler and/or clearer break conditions?  {{FSUtils}} introduces new configuration {{hbase.client.localityCheck.threadPoolSize}}. Can this be added to {{HConstants}} and/or documented in {{hbase-defaults.xml}}?","neutral"
"I've committed this to 0.940.95 and trunk. Thanks for the patch gautam. ","positive"
"Hi Ted Matteo  Thanks for the review.  The commands.rb has some existing logic that tries to 'rescue' some exceptions. It will get more and more difficult to keep it generic artificially as we evolve and add more ... The approach to expand (instead of shrink) this logic is not a bad or ugly one ...  But your suggested solution is fine.   ","positive"
"Looks like the 0.95 issues are timeout related...should be good to go.","positive"
"The same appears to be try for case_studies.xml community.xml and zookeeper.xml. Should those not be copied for some other reason?","neutral"
"Committed this. Thanks.","positive"
"I'm +1 on this patch for trunk and 0.95 after looking at latest version -- thanks for addressing the review -- and given you fellas are running it.  Let me retry hadoopqa to see if the above fails are just sporadic.","positive"
"hi. Ping? :)","positive"
"Yes that's right.","neutral"
"Integrated to 0.94  Thanks for the backport Jeff.  Thanks for the review Lars.","positive"
"Patch looks good.","positive"
"Integrated to 0.94 and trunk.  Thanks for the patch Anoop.  Thanks for the review Stack.","positive"
"Patch v6 integrated to trunk.  Thanks for the patch Jean-Marc.  Thanks for the review Matteo.  @Lars: Do you want this in 0.94 as well ?","positive"
"Integrated to trunk.  Thanks for the patch Rajesh.  Thanks for the review Ram.","positive"
"v4 Patch does not apply snapshot branch ff25969ea0b2ff38cc25512a02569c351e757d66  Looks like this is built upon some of the online snaphots work.  What branch/hash does this go on Matteo?","neutral"
"Thanks for the finding Andrey.  createDir() is recursive. Would be nice to write it in iterative manner.  Would FileSystem.mkdirs() do the job ?","positive"
"Thanks Elliot! Did you forget to add FailedSanityCheckException to the 0.94 patch? If the same as in 0.96 I'll just add it at commit.  Will the new exception cause compatibility issues in old 0.92.x and 0.94.{0|1} clients? I don't think so... Just making sure. ","neutral"
"Integrated to 0.92 0.94 and trunk.  Thanks for the patch Chunhui.  Thanks for the review Lars.","positive"
"Thanks for the review jimmy.  committed to trunk.","positive"
"Applied to trunk.  Thanks Elliott.","positive"
"Committed to trunk.  Thanks for patch Tudor and review Michael.","positive"
"Assigning to Sameeer since apparently he can't assign to himself.","neutral"
"Awesome. Thanks!","positive"
"v3 up in PB. Thanks for the reviews","positive"
"Integrated to 0.94 and trunk.  Thanks for the patch Jimmy.  Thanks for the review Andy.","positive"
"Committed to trunk 0.92 and 0.94.  Thanks for the patch Shaneal.","positive"
"What I'm committing... wraps a very long line else what Matteo suppied.","neutral"
"@Lars I don't think it would be all that different. I'll take a crack next week (after dealing with the next round of HBASE-6055 stuff).","neutral"
" ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/4054/#review5511 -----------------------------------------------------------    pom.xml <https://reviews.apache.org/r/4054/#comment11930>      So all proto generated files go to proto/generated?  All into the same package?  Thanks Jimmy.          Also mind checking out Deveraj's patch?  I'd suggest at least reviewing it to figure if you fellas are using same conventions going all proto.          Good stuff   - Michael   On 2012-02-27 18:54:31 Jimmy Xiang wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/4054/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-02-27 18:54:31) bq.   bq.   bq.  Review request for hbase. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  This is the first draft of the ProtoBuff HRegionProtocol.  The corresponding java vs pb method mapping is attached to the jira: https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.  Please review.  I'd like to move ahead after we get to some agreement. bq.   bq.   bq.  This addresses bug HBASE-5443. bq.      https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    pom.xml 066c027  bq.    src/main/proto/HRegionProtocol.proto PRE-CREATION  bq.    src/main/proto/hbase.proto PRE-CREATION  bq.   bq.  Diff: https://reviews.apache.org/r/4054/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.   bq.  Thanks bq.   bq.  Jimmy bq.   bq.  ","neutral"
"Hi. Should this be ok to commit to trunk? Thanks.","positive"
"Attaching the latest version of the patch from review. Incorporates a trivial javadoc fix as suggested. ","neutral"
"Failed test is covered by HBASE-5992.  Integrated to trunk.  Thanks for the patch Matteo.  Thanks for the review Andy.","positive"
" ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/3401/#review4382 -----------------------------------------------------------   Looks good. Does it overwhelm the status display in the UI?  - Lars   On 2012-01-06 03:06:26 Andrew Purtell wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/3401/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-01-06 03:06:26) bq.   bq.   bq.  Review request for hbase and Michael Stack. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  Consider exposing master event handler state as monitored tasks. bq.   bq.   bq.  This addresses bug HBASE-5132. bq.      https://issues.apache.org/jira/browse/HBASE-5132 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ClosedRegionHandler.java 2dfc3e7  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/DisableTableHandler.java 5af0690  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/EnableTableHandler.java 78bb5bf  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/OpenedRegionHandler.java f171a5a  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ServerShutdownHandler.java 2dd497b  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/SplitRegionHandler.java 2d544dd  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/TableEventHandler.java 76c98b3  bq.   bq.  Diff: https://reviews.apache.org/r/3401/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.  None yet. bq.   bq.   bq.  Thanks bq.   bq.  Andrew bq.   bq.  ","neutral"
"See HADOOP-7853 Andy needs a little more time in deciding whether HADOOP-7853 is good enough replacement for 7070.","neutral"
"@Ted Thanks for taking a look. Sure I will make that change on commit.  ","positive"
"Committed trunk and 0.92 branch.  Thanks for the patch N.","positive"
"bq. So we can add isAlreadyExpiring() and if true  Sorry it should be  So we can add isAlreadyExpiring() and if flase we can go with expireIfOnline","negative"
"Will commit it today evening.","neutral"
"Integrated to TRUNK.  Thanks for the patch Ramkrishna.  Thanks for the review Michael and J-D.","positive"
"Applied to branch and TRUNK.  Thanks for the patch Ramkrishna.","positive"
"Committed to TRUNK.  Thanks for the patch Doug.","positive"
"Yeah can't cache KV.  Can we have something for one server first?","neutral"
"add 1 more reference overhead in the HRegion. Update the patch.","neutral"
"Committed to TRUNK.  Thanks for review Prakash.","positive"
"I committed this change.  Thanks for reporting the issue Kazuki:  {code} Index: src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java =================================================================== --- src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (revision 1074909) +++ src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (working copy) @@ -3007 +3006 @@        // initialize zookeeper and master address manager        this.zooKeeper = getZooKeeperWatcher()","neutral"
"It'd work but it's a halfway hack to the real fix we should do in 0.92.  My points is that I think it is a good idea in general to raise this timeout (while adding configs so you don't necessarily have to wait since smallish clusters could use the max param if they want to speed this up)... we have run into the situation where not all RS came in the 3 second window (which really is too small given heartbeat frequency) so I've already ramped up the config timeout for fb production.  But I'm fine implementing the halfway fix if my argument still doesn't win you over :)","neutral"
"Committed to branch and trunk thanks for the review Stack.","positive"
"Fixed in HBASE-2156 after it was reopened.","neutral"
"Sounds good. We'll postpone HBASE-2993 til then. Thanks!","positive"
"Committed to 0.20 branch.  @Stack any chance of some trunk love? :)  If not I will get to it later.","positive"
"This patch removes tohtml.xsl and adds configuration_to_docbook_section.xsl.  The latter generates a docbook section from our hbase-default.xml using maven-xml-plugin that runs before the docbook plugin.  Our book then xincludes the generated file (the patch includes this modification too).  Patch includes a edit of our book which adds a preface an index an appendix that talks of configuarion another on compression etc. ","neutral"
"Haven't you done this N?","neutral"
"+1 as well.  Patch looks good like the javadoc we get lots of users asking what those exceptions mean.","positive"
"Thanks Andrew for covering me.","positive"
"Commenting it out in src/test/log4j.properties isn't enough. Setting it to ERROR works though.","neutral"
"Some tests I did with a modified PE. I ran the PE with a number from 10 to 3000 and incremented by 10. The garbage collector was called after each run. Here are the results:  {quote} 08/09/17 16:48:54 INFO hbase.ManyPerformanceEvaluation: 10 42725 08/09/17 16:49:31 INFO hbase.ManyPerformanceEvaluation: 20 36744 08/09/17 16:50:06 INFO hbase.ManyPerformanceEvaluation: 30 34928 08/09/17 16:50:40 INFO hbase.ManyPerformanceEvaluation: 40 34150 08/09/17 16:51:14 INFO hbase.ManyPerformanceEvaluation: 50 33664 08/09/17 16:51:47 INFO hbase.ManyPerformanceEvaluation: 60 33570 08/09/17 16:52:21 INFO hbase.ManyPerformanceEvaluation: 70 33142 08/09/17 16:52:54 INFO hbase.ManyPerformanceEvaluation: 80 32901 08/09/17 16:53:26 INFO hbase.ManyPerformanceEvaluation: 90 32864 08/09/17 16:53:59 INFO hbase.ManyPerformanceEvaluation: 100 32776 08/09/17 16:54:32 INFO hbase.ManyPerformanceEvaluation: 110 32725 08/09/17 16:55:05 INFO hbase.ManyPerformanceEvaluation: 120 32747 08/09/17 16:55:38 INFO hbase.ManyPerformanceEvaluation: 130 32698 08/09/17 16:56:10 INFO hbase.ManyPerformanceEvaluation: 140 32693 08/09/17 16:56:43 INFO hbase.ManyPerformanceEvaluation: 150 32643 08/09/17 16:57:16 INFO hbase.ManyPerformanceEvaluation: 160 32686 08/09/17 16:57:48 INFO hbase.ManyPerformanceEvaluation: 170 32665 08/09/17 16:58:21 INFO hbase.ManyPerformanceEvaluation: 180 32448 08/09/17 16:58:53 INFO hbase.ManyPerformanceEvaluation: 190 32004 08/09/17 16:59:25 INFO hbase.ManyPerformanceEvaluation: 200 31985 08/09/17 16:59:57 INFO hbase.ManyPerformanceEvaluation: 210 31964 08/09/17 17:00:29 INFO hbase.ManyPerformanceEvaluation: 220 31983 08/09/17 17:01:01 INFO hbase.ManyPerformanceEvaluation: 230 31778 08/09/17 17:01:32 INFO hbase.ManyPerformanceEvaluation: 240 31766 08/09/17 17:02:04 INFO hbase.ManyPerformanceEvaluation: 250 31886 08/09/17 17:02:36 INFO hbase.ManyPerformanceEvaluation: 260 31773 08/09/17 17:03:08 INFO hbase.ManyPerformanceEvaluation: 270 31709 08/09/17 17:03:40 INFO hbase.ManyPerformanceEvaluation: 280 31669 08/09/17 17:04:11 INFO hbase.ManyPerformanceEvaluation: 290 31647 08/09/17 17:04:43 INFO hbase.ManyPerformanceEvaluation: 300 31634 08/09/17 17:05:15 INFO hbase.ManyPerformanceEvaluation: 310 31674 08/09/17 17:05:47 INFO hbase.ManyPerformanceEvaluation: 320 31935 08/09/17 17:06:18 INFO hbase.ManyPerformanceEvaluation: 330 31802 08/09/17 17:06:50 INFO hbase.ManyPerformanceEvaluation: 340 31571 08/09/17 17:07:21 INFO hbase.ManyPerformanceEvaluation: 350 31484 08/09/17 17:07:53 INFO hbase.ManyPerformanceEvaluation: 360 31713 08/09/17 17:08:25 INFO hbase.ManyPerformanceEvaluation: 370 31512 08/09/17 17:08:56 INFO hbase.ManyPerformanceEvaluation: 380 31456 08/09/17 17:09:28 INFO hbase.ManyPerformanceEvaluation: 390 32055 08/09/17 17:10:01 INFO hbase.ManyPerformanceEvaluation: 400 32260 08/09/17 17:10:33 INFO hbase.ManyPerformanceEvaluation: 410 32167 08/09/17 17:11:05 INFO hbase.ManyPerformanceEvaluation: 420 31962 08/09/17 17:11:37 INFO hbase.ManyPerformanceEvaluation: 430 32003 08/09/17 17:12:09 INFO hbase.ManyPerformanceEvaluation: 440 32054 08/09/17 17:12:41 INFO hbase.ManyPerformanceEvaluation: 450 32105 08/09/17 17:13:13 INFO hbase.ManyPerformanceEvaluation: 460 32126 08/09/17 17:13:45 INFO hbase.ManyPerformanceEvaluation: 470 31961 08/09/17 17:14:17 INFO hbase.ManyPerformanceEvaluation: 480 31968 ... {quote}  It seems that 2000 was an overkill. The gain is impressive between 1 and 10 then around 300 we pretty much reduced the RPC call at it's smallest value.","neutral"
"We dropped check for references","neutral"
"Committed.  Thanks for the patch J-D","positive"
"I'll add in the jar then.  Tim that dslkit is GPL so I can't check it in (Looks good though... )","neutral"
"I now realize hadoop-1662 is required. So i will wait. Thanks.","positive"
"hudson was hung just now for 7 hours in TestHRegion.  TestHRegion is unorthodox -- intentionally -- in that it doesn't use inherit from HBaseClusterTestCase so it didn't pick up the changes made w/ mhbc.patch.  Hopefully its this anomaly that was responsible for the hang.  Attaching a patch that has TestHRegion do like the rest of the hbase (and hadoop dfs) tests shutting down the filesystem first and then the dfs cluster.","neutral"
"I just committed this.  Thanks Jim!","positive"
"'count' is protected by 'lock' also extract() and removeAt()  and before invoking extract() and removeAt() there has check to make sure 'count' not zero. So I can't see any chance that 'count' could be invalidate in extrac() and removeAt().","neutral"
"Thanks applied OK.","positive"
"Works for me. Thank you Alexei.","positive"
"Thanks Vasily - the patch was applied to BTI branch 2.0 at r615105. Please check that the patch was applied as you expected.","positive"
"The fix is attached.","neutral"
"committed revision r580334  regression test added.","neutral"
"Would you please try the patch? Thanks very much!","positive"
"I don't understand why we need these methods since they are inherited from InetAddress so we are compliant with the spec. ","neutral"
"Please try this patch. Thanks a lot!","positive"
"Apllied at revision: 545149 thanks! ","positive"
"Thank you Gregory Eugene. Verified on Harmony-r547521-msvc-debug.  ","positive"
"Patch verified at r535584.  Thank you for applying it. ","positive"
"Ruth patch applied at r526665 thanks a lot for this enhancement please verify thanks.","positive"
"Thanks Ilya Aleksei - the patch was applied to BTI branch 2.0 at r542776.  Please check that the patch was applied as you expected.","positive"
"VM behaves like BEA but not as RI. It seems that RI checks method name 2 times and 2 times runs through constant pool. I suppose that first time it runs through constant pool just after parsing and second time before verifying. The first check is obligatory and the second only if -Xverify is on. It looks like code is duplicated. Now our vm makes check after parsing and only if -Xverify is on.   I suppose to leave it as it is or make method name check independently of -Xverify flag.","neutral"
"Fixed at r504842 thanks!","positive"
"Works fine. Thanks","positive"
"Thanks Anton.  Fix applied to ACCESSIBILITY module at repo revision r598652.  Please check it is fixed as you expected. ","positive"
"Alexei the patch has been applied as expected. You can close the issue thanks.","positive"
"It is OK thanks Stepan.","positive"
"Aleksey is the problem you mentioned is caused by this patch? If yes I can fix it and submit new patch ASAP.","neutral"
"I'm trying to conditionally hook this into the build so we can get it into SVN and go from there","neutral"
"Spark patch applied at revision r440604 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","positive"
"Richard patch applied at revision r437600 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","positive"
"Hi Paulex  The fix looks good thanks!  Best regards Andrew","positive"
"Works for me.  Thank you Paulex.","positive"
"Oops it is my fault. Please defer this patch I'll raise jira for other classes/interface as its dependance soon sorry for inconvenience.","negative"
"Verified by Andrew.","neutral"
"Anton and Spark updated patch applied at revision r447348 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","neutral"
"Andrey  I don't quite understand this patch.  For instance you didn't mention bcprov above but you remove some references to it in build/make/components/extra.xml and build/make/deploy.xml and confusingly the patch doesn't remove build/make/components/extra/bcprov.xml ?  This seems a little inconsistent.  Perhaps I'm missing something. ","neutral"
"Thanks for the patch Richard.  Applied to LUNI module at repo revision r418009.  Please check that the patch was applied as you expected.  ","positive"
"applied in revision 411104 Paulex please verify it resolves the issue","neutral"
"looks fine thank you George.","positive"
"Hello George  Thanks a lot. The fix works fine :-)  Best regards Richard","positive"
"Looks good.  Thanks George.","positive"
"Hi Oliver   Thanks for catching this problem and for your suggested fix. We can go one step in simplifying the fix by removing the need for URI altogether if we use the getResourceAsStream() method of ClassLoader rather than getResource(). Modified version of your fix committed in revision 405036. Please could you check that this version of your fix works in your environment.   Best regards  George   ","positive"
"Sorry that I think I missed some discussion in the mailing list. The implementation and test and BreakIterator is attached.","negative"
"Tim I have no objection. Let's wait.","neutral"
"Attaching JUnit testcase so I don't loose it.","neutral"
"Tim  The fix is good. Please close this JIRA. Thanks a lot.","positive"
"Oh how this warms my heart to see this...  Thanks Daniel - I know you've worked hard on this :)","positive"
"okit works finethank you.","positive"
"Oh .. clearOutgoingQueues() and put() seems access to localQueueForNextIteration concurrently.","neutral"
"Now with try/catch and debug level log output.  {noformat} 2011-10-23 16:10:49699 INFO  bsp.YARNBSPJob (YARNBSPJob.java:waitForCompletion(275)) - Job succeeded! {noformat}","neutral"
"And Could you please explain detail?","neutral"
"I just committed this. Thanks Samuel !!","positive"
"Submit to hudson.","neutral"
"Great [~jhsenjaliya].","positive"
"This was my accident.  I had the wrong JIRA opened.  This should have been filed against Apache Drill.  Opened DRILL-146 instead.  Sorry","negative"
"+1 for the patch pending successful Jenkins run for the latest version.  The changes look good.  I verified on both Mac and Windows.  Thanks for addressing this Andrey!  I'll commit this after Jenkins responds with +1 for the latest version.","positive"
"Reopened for submission to branch-1.2 per [~jlowe].","neutral"
"Did you mean to reference HADOOP-8562?  HADOOP-8952 was never committed although apparently a typo during the checkin of HADOOP-8562 accidentally referenced it.","neutral"
"+1. Looks god. Thanks for making it better.","positive"
"Great thank you for the commit Harsh!  Mitch thank you for providing the detailed bug report. ","positive"
"Hi Steve gentle reminder as per your instructions about reviewing this patch. Thanks!","positive"
"+1 branch-2 patch looks good to me.  I'll commit this to branch-2 later today to give others a chance to comment.","positive"
"I believe this is fixed by HADOOP-9984","neutral"
"Thanks Daryn I put this into trunk and branch-2","positive"
"I committed the patch branch-1 also. Thank you Andy and Slavik.","positive"
"I attached a patch to add one test for plaintext.","neutral"
"That's great.  Thanks Junping.  Then I will first commit HADOOP-8820.b1.002.patch.  For the additional bug fixes let's create a new JIRA since we also need to fix the code in trunk. ","positive"
"I checked this into trunk branch-2 branch-2.1.0-alpha and branch-0.23.  Thanks Daryn for a quick fix to this.","positive"
"Attach a screenshot of Local Security Policy console (secpol.msc) where users can add symbolic links privilege to their accounts.","neutral"
"+1 the new patch looks good.","positive"
"+1 patch looks good.  Thanks a lot!","positive"
"Patch that adds this in along with some extra whitespace removal from that chunk of the javadoc.","neutral"
"Good catch sorry about that. I had run the tests but I guess I didn't re-run on the very latest rev against latest trunk. New patch fixes the NPEs.","negative"
"> If it's windows and it's a local filesystem URI do the os-specific subbing.  You can't always tell whether it's a local filesystem URI.  Lots of relative paths are constructed that do not contain a scheme.","neutral"
"It is not needed in trunk. Trunk will be taken care of in HADOOP-7853.","neutral"
"Committed to 0.20.205.1 branch-20-security 0.23.1 and trunk.  Thanks Dave!","positive"
"attached a patch for branch 20 security.","neutral"
"this patch adds rule for hm and rs to the core-site template","neutral"
"+1 This looks good to me. Existing configurations will still work with this patch so there are no compatibility concerns.","positive"
"+1 I just committed this to branch 0.22.1. Thank you Benoy.","positive"
"Hey Tom  The change in your patch looks good. Latest patch just updates two tests. I'll commit this if Hudson comes back OK.  Thanks Eli","positive"
"I've committed this to trunk and branch 22.  Thanks Nigel!  Tested via ant tar and ant package instead of Hudson since most of the change was done via svn remove (the patch only applies to build.xml). ","positive"
"@Owen - I'm working on getting Harmony working on Hadoop at present. We're pretty close and have workarounds for most issues but the trick is to fix the issues in such a way that we can create a patch with a resolution that works for all the JREs.   Yes","neutral"
"+1 This patch looks reasonable to me.  Thanks Hairong!","positive"
"I've just committed this. Thanks Eli!","positive"
"+1 Committed. Thanks Suresh","positive"
"Can anyone please review the attached patch ? Thanks","positive"
"Perhaps we should have a filesystem-specific method that indicates whether a path is fully-qualified?","neutral"
"I committed this. Thanks Jay!","positive"
"I have committed this.  Thanks Aaron!","positive"
"canceling patch to get submit for hudson again.","neutral"
"I have committed this.  Thanks Rodrigo!","positive"
"Duplicate of HADOOP-3906. Plz comment there.","neutral"
"Patch looks good. +1","positive"
"I just committed this. Thanks Amareshwari!","positive"
"I committed this to 0.20 and above.  Thanks Corinne!","positive"
"I just committed this thanks Jothi!","positive"
"5226_20090212.patch: added license headers.","neutral"
"Setting it to Major as the case seems to be random. Please comment if you disagree.","neutral"
"I committed this. Thanks Nicholas","positive"
"I just committed this. Thanks Amareshwari!","positive"
"+1 This looks good to me. ","positive"
"Patch looks good to me.","positive"
"Submitting to Hudson again. It didn't run the first time.","neutral"
"Marking this as won't fix.","neutral"
"I just committed this. Thanks Alejandro!","positive"
"+1 This looks good.","positive"
"I just committed this. Thank you Lohit.","positive"
"+1 The patch looks good.","positive"
"I just committed this.  Thanks Giri!","positive"
"Release audit warning are ok. The new files don't need Apache headers.   The patch is good to go","positive"
"I just committed this. Thanks Tom!","positive"
"Duplicate of HADOOP-3000.","neutral"
"There are two sections of the diff that don't seem related: {noformat} @@ -1787 +1846 @@      <mkdir dir=""${build.webapps}/job/WEB-INF""/>      <mkdir dir=""${build.webapps}/dfs/WEB-INF""/>      <mkdir dir=""${build.webapps}/datanode/WEB-INF""/> -    <mkdir dir=""${build.webapps}/history/WEB-INF""/>      <mkdir dir=""${build.examples}""/>      <mkdir dir=""${build.anttasks}""/>      <mkdir dir=""${build.dir}/c++""/> @@ -27413 +2796 @@      </jsp-compile>        <jsp-compile -     uriroot=""${src.webapps}/history"" -     outputdir=""${build.src}"" -     package=""org.apache.hadoop.mapred"" -     webxml=""${build.webapps}/history/WEB-INF/web.xml""> -    </jsp-compile> - -    <jsp-compile       uriroot=""${src.webapps}/datanode""       outputdir=""${build.src}""       package=""org.apache.hadoop.dfs"" {noformat}  This was part of HADOOP-2901 which was recently committed","neutral"
"I just committed this. Thanks Nicholas!","positive"
"2633_20080122.patch: rewrite TestFsck so that MiniDFSCluster is shutdown properly between each test.","neutral"
"Thanks for the suggestion Raghu.  Let me try it.","positive"
"+1. Code looks good.","positive"
"0.14.3 is built with Java 1.5.","neutral"
"+1 code review","positive"
"I just committed this.  Thanks Prachi!","positive"
"That patch file didn't apply cleanly.  Here's a version that does.","neutral"
"+1. The patch looks good.","positive"
"First cut at a patch for bin/hadoop","neutral"
"I just committed this. Thanks Mahadev!","positive"
"I just committed this. Thanks Arun!","positive"
"> Do you think attached patch is generic?  Nothing is generic until it's used in more than one place.  The above isn't complete (it needs e.g. 'read()' and 'seek()' implementations) but it looks like a good start.  But the real question is to you: could you use the above?  Can you present the data and checksums as input streams that support read(byte[] int int) and seek(long)?  It also assumes a particular checksum implementation CRC32.  If we wish to allow for others that aspect could be generalized by adding a codec-like interface for checksummers.  But I think we should probably skip that this iteration. ","neutral"
"I've just committed this.  Thanks Arun!","positive"
"I just committed this.  Thanks Raghu!","positive"
"Attached patch for review...   Christian could you see if this works for you? Thanks!","positive"
"It looks good to me too.","positive"
"This new patch incorporates a few of Hairong's comments.  1. There is no need to check LOG/isInfoEnabled() because logs are typically at INFO level anyway. 2. Change the comment in addStoredBlock() on why we log when safemode is off.","neutral"
"I've just committed this. Thanks Espen Andrzej and Owen!","positive"
"Yes I just tried it and this change works when the user's classpath variable is unset.   I've just committed this. Thanks Michael!","positive"
"I just committed this.  Thanks Hairong!","positive"
"Hadoop-475 is for making reduce value iterators cloneable.  Hadoop-531 is for sorting on multiple keys  ","neutral"
"+1 with the read-ahead removal.","neutral"
"I just committed this.  Thanks Milind!","positive"
"I just committed this.  I changed it so that Mapper and Reducer extend a Closeable interface rather than both providing a close() method directly.","neutral"
"[~apresta] thanks for the fast review.","positive"
"This is my fault didn't try other profiles yarn was broken as well. Works now.","negative"
"+1!  Thanks!  I also ran with mvn clean install and it looks good.","positive"
"Committed thanks for the review Avery!","positive"
"Claudio: https://reviews.apache.org/r/5972/  I'm trying to create a new one so that I can keep it updated. Now I get a new kind of error: it complains it can't find SimpleVertex.java on the server but that's because the patch creates it!  Avery did you recreate the patch before submitting?","neutral"
"this patch is for /branches/2.0.2/plugins/org.apache.geronimo.st.v11.ui/src/org/apache/geronimo/st/v11/ui/sections/CommonGeneralSection.javathanks.","neutral"
"Sorry for the patch error. I have created a patch both for 562 and 564and attached it in 564. ","negative"
"fix the launch console message","neutral"
"Reopening this to keep track of progress in WTP's Bug 200715.","neutral"
"Move to wish list since we won't include this in the upcoming G 2.1.5 release. ","neutral"
"Ivan could not reproduce this on the latest build so closing.","neutral"
"Ported to branches/2.1 in rev 630315 along with GERONIMO-3840","neutral"
"A patch for this. Thanks a lot.","positive"
"Keep in mind this is to support ""development"" scenarios  only.  If a project in an IDE references jars in lets say a maven repo.  We need the ability to add individual entries to the shard lib without having to copy each individual jar over to the shared library.    So the answer to your first question is no this is not the same there is no way to add invidivial entries.  I don't quite understand your second bullet.   Third bullet true just thought it would be nice to have an empty template.  Yes agree a test case should be added.    ","neutral"
"Replaced J2eeContextImpl.newContext(...) to J2eeContextImpl.newModuleContext(...)","neutral"
"I commented out the ""jaasTest"" GBean since it seems to work fine without it.  If it's necessary then please uncomment it.","neutral"
"This works fine.  It probably could have been done in another Valve (like the policy conetxt valve) but this is a reasonable solution as well.  Thanks.","positive"
"any chance to get a patch also for this? :)","positive"
"Committed revision 585929.","neutral"
"The issue arises due to the call to <ant> in the ""docs"" target of plugins/build.xml  It uses the system $ANT_HOME/lib/* if it can find it.  So the solution might be to add a note to howto/howto-buildPlugin.html#ant to describe the abovementioned workarounds.  Is there a better way to call forrest targets from within project ant build files. See FOR-145 ""Make Forrest able to be imported by Ant""   ","neutral"
"I'm moving this to 0.6 as I really can't stand to release with this. If this becomes too long we can move it again to 0.7.","neutral"
"thanks luis!","positive"
"Attachment FOP_BUG_page-number-citation.fo has been added with description: FO to reproduce bug.","neutral"
"Hi Vincent  Thanks very much for taking the time to look closely at my patch.  (In reply to comment #26) > (In reply to comment #24) > > (In reply to comment #23) > > > Adrian thanks for doing this! I've looked at the patch and have a few comments > > > myself: > > > - I'd suggest to rename ""strict-configuration"" to ""validate-configuration"" (just > > > a personal preference). > >  > > The configuration will still be validated regardless of the setting of this > > variable.  Its just how the error is handled that makes the difference.  If > > ""strict-configuration"" is true then FOP will immediately throw an exception and > > processing will terminate.  If ""strict-configuration"" is set to false then FOP > > will log the error and attempt to continue parsing the configuration (if > > possible/meaningful). > >  > > > - the name of the variable ""strictFO"" in FopFactory.configure(Configuration) > > > seems wrong. There's nothing ""FO"" specific there. Furthermore some ""if > > > (strictFO)"" should actually be ""if (strictConfig)"" right? > >  > > I think you may have been looking at an older patch.  The variable > > ""strictValidation"" is as before and the new variable is called > > ""strictUserConfigValidation"". >  > No Jeremias is right actually. There are 'if (strictFO)' statements to test if   > an exception has to be thrown. That should be 'if  > (validateUserConfigStrictly())'. I should have better looked.  Darn it..  I didn't think Jeremias was refering to the configure method.  I missed this thanks.  > Also in the new code a HyphenationTreeResolver is no longer created and  > assigned to the hyphResolver field. That should inevitably lead to  > a NullPointerException later however the hyphenation junit tests pass. Strange.  > Are you sure of what you're doing?  Thanks for checking this I made a mistake refactoring here :-(.  > One other thing: when getting the default-page-settings parameter it's not  > necessary to test if pageConfig is null","positive"
"(In reply to comment #29) > (In reply to comment #28) > > Created an attachment (id=19576) [edit] [edit] > > main patch file > >  >  > I'v had problems again applying the patch: something went wrong with FontSetup > looks like the patch wants to remove this file entirely which I don't think > should be the case.  Hmm..  not sure quite why that happened.  > Also why did you change the DEFAULT_STRICT_FO_VALIDATION constant into > DEFAULT_STRICT_VALIDATION? I think it would be clearer to leave it as is.  Have done.","neutral"
"change status from ASSIGNED to NEW for consistency","neutral"
"Patch applied. Thanks a lot especially for the test case. http://svn.apache.org/viewcvs?rev=240459&view=rev http://svn.apache.org/viewcvs?rev=240461&view=rev  The result for 180 and -180 is definitely wrong. There's a bug that needs to be fixed eventually. But since this is low-priority for me I'm going to leave it for now. I've added a comment to the new test case block-container4a that explains what is wrong. So I think I'll close this issue. It's primarily for the patch after all and the bug won't be missed now that there is a check in our test suite. If anyone disagrees just reopen the issue or create a new one.","positive"
"Applied.  Thanks Simon!","positive"
"This is a java problem.","neutral"
"Committed rev:088067c. Thanks Roman!","positive"
"I think you should get rid of the open-ended version spec [1.2) as it occasionally screws things up by bringing in snapshots or non-working code. Otherwise to my eyes it looks good.","positive"
"duplicate of FLUME-1475","neutral"
"Patch committed to trunk Thanks Hari!","positive"
"I believe this issue is resolved by the patch in FLUME-648. ","neutral"
"This issue was ruled a Flash Player issue all the way back in 2009 (by Adobe). It is not an Apache Flex bug so we can't fix it.","neutral"
"I have attached a patch that provides the necessary translations.","neutral"
"Thank you Carol!","positive"
"I took a quick look at D (unused locals).  Most of it looks good but I don't understand the few places where for backward compatibility there is what looks like a useless statement just to make sure a property gets read.  Won't someone else someday follow up with patch H that removes what seems to be useless code and just take those out anyway?","positive"
"InstanceDescription can be extended with HandlerDescription without pain. Only problem is a contribution to ComponentTypeDescription by custom handlers. Simple slot for custom handlers to keep their information in displayable format would be sufficient.","neutral"
"Re font size: sounds reasonable. Thanks.","positive"
"Thanks for providing this update. WIll try to take a look at this sometime this week.","positive"
"Same attachement with ASF grant this time (forgot to check the first time sorry)","negative"
"the compiler works more or less good enough not perfect but it should minimize the manual labor we have to perform. ","neutral"
"Applied thanks.","positive"
"I also rename the references in droids-spring.  Commited revisions: r985451 r985452","neutral"
"This indicates the Standard inetorgperson schema under the standard ou=schema. This also shows the cn=institutesinetorgperson schema which is the custom schema","neutral"
"Thanks Alex.  It looks like a good path to solve this issue.","positive"
"Yes we need to fix it. :)","positive"
"I suggest a potspone to 3.0 as we will redesign the chain.","neutral"
"Yes I'm building MINA myself from trunk. Just to be sure when I checkout the code from <http://svn.apache.org/repos/asf/mina/trunk> I'll get always the latest code!?  I'll see if I can some up with a little application (it may take a few days due to a lot of work I've to finish).  -Roger","neutral"
"I changed my mind and resolved DIRMINA-82 and therefore we don't need to fix this issue anymore.","neutral"
"Hi Ahsan I noticed that there are some good links to suggestions for writing the best proposal from this page: http://google-opensource.blogspot.com/2013/05/student-proposal-deadline-for-google.html ","neutral"
"Thanks Rick!","positive"
"Knut and Rick thanks for your feedbacks. I will take care of the comments posted by Knut. Rick thanks for adding -lint directive it will be good to see the error from the compiler.","positive"
"Committed the 2a patch with revision 1187204.","neutral"
"I think my first preference  would be to make this only a java 7 and up feature. The change is very clear and we can use our normal testing methods.  Meanwhile users can set their umask appropriately.  My second preference would be only  to only change permissions by default  with java 7 and higher. I think we really need to have tests for the default configuration and non-portable tests might have to be customized to different environments which seems like a lot of effort for something that won't be used moving forward.  I am sorry I didn't chime in earlier.  Time has been quite tight recently.   ","negative"
"I think clearing private fields should work in all JVMs since that's what the call to f.setAccessible(true) is for. Those fields were final too before DERBY-23 and it looks like modifying final fields via reflection didn't work prior to Java 5 even when calling setAccessible() first. The tests also fail on 1.4.2 (both Sun and IBM).","neutral"
"Attaching a new patch that compiles without errors against JDK1.4.2.  It also accounts for the customizable port part (DERBY-4217) which the previous patch didn't.","neutral"
"Hi Tiago  Thanks for looking at this issue.  On visual inspection of the change your text change looks fine. However I can't apply the patch. You need to svn diff from the top of the tree show it shows the path staring with java/engine/...  You should reopen the issue until it has been committed.  Also just for good measure you should run suites.All and derbyall  in case there are any canon updates needed.  Thanks  Kathey ","positive"
"Oh one more thing on the tests. You have  if (JVMInfo.JDK_ID >= 6) {  ... test   should it b if (JVMInfo.JDK_ID >= 5) { ?  ","neutral"
"Changes look good. Could you run regression tests with your patch and let us know how it goes?  Thanks  Kathey ","positive"
"Junit patch committed Revision: 634284 - Thanks John.","positive"
"Thanks for double-checking the fix Knut. I am thinking of merging the fix into 10.3 tomorrow just to make sure that tests run fine on the tinderbox. All the tests ran fine on my machine.","positive"
"Hi Manjula I think your approach basically looks good. Please see my comments below.  1) I think this code  +        NetworkServerControl serverControl = null","positive"
"Patch failover-slave-2b.diff committed as revision 633043.","neutral"
"Dag commented (6/30/2011) on the commit of revision 1141368 - apparently replies on the commit messages don't make it back into JIRA so just for the record here is that comment: ""I didn't follow this one but I notice setUp and teardown do not call super.setUp super.tearDown respectively as per the idiom. Is there a reason for this here?  Notably BaseJDBCTestCase#tearDown does some cleaning up. It may not be required here but it's generally good to stick to the idiom.""  Houx Zhang replied: ""Yes Dag. I agree with you and will adopt it.""  Looks like Bryan already added super.teardown with revision 1141769. ","neutral"
"Sorry for the noise I forgot to grant the license to previous attachment for inclusion in ASF works. Thanks","negative"
"Assigning back to Dag.","neutral"
"This looks like a fine approach to me. Thanks for putting the patch together. +1. ","positive"
"The attached patch adds a test case to RestrictedVTITest that shows that the predicate is not pushed in the following query:      select s_r count(*) from table(integerList()) t group by s_r having s_r > 1  Only the rows with s_r > 1 have to be returned by the table function integerList so pushing the predicate could be useful.  Committed the new test case to trunk with revision 943088.","neutral"
"Closing as a duplicate of DERBY-3061 which is fixed in Derby 10.3.2.1.","neutral"
"Release note looks good. ","positive"
"Committed revision 1142583.  I also plan to backport the fix to the 10.8 branch.","neutral"
"Committed patch 2a to trunk with revision 784701.","neutral"
"Patch 3 looks good to me too. Thanks for all the work.","positive"
"Committed revision 1125305.","neutral"
"I was able to download and extract http://db.apache.org/derby/docs/docs-10.0.tar.gz just fine. Thanks for working on this Myrna.","positive"
"Committed revision 568039.","neutral"
"Hi Ramin  The patch looks good except I think it would be good to give import/export its own  SQLState starting with XIE instead of reusing the existing store FILE_EXISTS message.  Also it would be good to have test cases for writing the lob files.  Kathey ","positive"
"Reattaching with ""grant license...""","neutral"
"It should be noted that the client driver already caches the LOB lengths (for both Clobs and Blobs). I planning to go ahead with the patch for StoreStreamClob in the embedded driver.","neutral"
"Knut Anders thanks for the review and the good advice.  The attached patch rmTestPreparedStatementMethods_v2.diff should address your comments.","positive"
"I found the reason why we observe different behaviors with the network server: Since you run with the default security manager you actually get derby.system.home set as a system property as a side effect (see line ca line 586 in NetworkServerControl.java) as part of the set-up of the security manager. I ran without the security manager so I did not get it set.   I do think though that the old behavior was buggy: I can't see why one should need to set derby.system.home explicitly to get the auto-boot behavior. Unless someone can explain why this should be so I'll file a bug for that. ","neutral"
"Please find the attached screenshot for reference","neutral"
"Committed 3a with revision 506899.","neutral"
"Thanks for the revision Jørgen! I think the release notes look good now. I will resolve the issue after a few days to allow for any feedback on Knut's suggestion. ","positive"
"Thanks so much Knut Anders!","positive"
"Attaching the doc updates for the Tuning Guide. Please review and comment if these updates are ready to be committed.","neutral"
"I propose to commit drop_column_v8_restored_tests.diff. If there are any reviewers currently examining this patch please let me know. Unless any additional review comments are raised in the next 48 hours I will commit the patch.","neutral"
"Hi Anurag  Thanks for the preliminary peek at this patch. Looks good. I like the way you handled the optional inclusion of the JDBC4-specific classes in the jar file. I recommend adding class and method comments to the test classes so that reviewers will know what these tests are supposed to stress. Thanks for the explanation of why you disabled the SecurityManager and for commenting the property file accordingly. When we do commit this patch let's leave the JIRA open to remind us to re-enable the SecurityManager after mustang fixes its bug.  Cheers-Rick","positive"
"The patch looks good and the tests ran cleanly. I reindented some parts of the code since they had twice as much indentation as the surrounding code (does your editor use tab width eight instead of four?).  Committed revision 396859.","positive"
"Committed to trunk with revision 467578. Committed to 10.2 with revision 467580.","neutral"
"Hi Anders   I agree with Knut  this issue can be marked as fixed   Thanks a lot for  working on this improvement.   -suresh  ","positive"
"description of the changes made in this patch ","neutral"
"Thanks for taking the time out to review the patch Bryan. Yes the patch is ready for commit unless someone else is reviewing it too. Thanks again.","positive"
"Thanks Kathey and Myrna. The release note looks good and it passes the ReleaseNoteReader's checks.","positive"
"Kathey I think you should just go ahead and port the fix to 10.1.  Merge command:    svn merge -r 289538:289539 https://svn.apache.org/repos/asf/db/derby/code/trunk  I have started working on a general check-that-resources-are-freed test for DERBY-23 DERBY-210 and DERBY-557 but while doing that I ran into another resource leak (DERBY-594) that I wanted to resolve first.","neutral"
"Any thought of porting this patch to 10.1? I just ran derbyall on the 10.1 branch and this came up.","neutral"
"AfterDeploymentValidation#addDeploymentProblem failed. since we have DELTASPIKE-262 we should just enable it again for v0.4.","neutral"
"Great thanks! ","positive"
"Thanks for accepting this patch. I'm sorry I wasn't sensitive to the brace convention already in the file. I probably could have javadoc'd the inner class too :)  I didn't think about the lack of thread safety of the SimpleDateFormat class: good catch. So this counts as a bugfix by markt (format was being used in an unsynchronized way prior to this patch) as well as an enhancement by me :)  If DBCP typically uses localized error messages I'd be happy to provide another patch that localizes the exception's message.","negative"
"Created an attachment (id=13383) Patch to apsupport.m4 to support AMD64 ","neutral"
"Committed. Thanks for the patch :) ","positive"
"Created a new issue and copied the patch there:  https://issues.apache.org/jira/browse/DAEMON-93","neutral"
"Sounds perfect thank you.","positive"
"As soon as I made the change in Karaf I will submit the CXF patch.","neutral"
"Hi Aki  I strongly suggest you write a persistence system test both for client and server side which can expose the problem you mentioned and also verify your fix works.  Actually we already have ServerPersistenceTest and ClientPersistenceTest in systests/ws-specs I think you can add yours in those two classes.  Btw your suggestion seems ok for me.  Thanks Freeman","positive"
"Applied patch into trunk and cxf-2.2.x branch  with thanks to William.","positive"
"Added patch generated from CXF 2.2.6","neutral"
"Hi Charles thanks for the confirmation... We will chat with Willem I'm off today but will work for a couple of days this week... Sergey  ","positive"
"  I've now ported the fix to 2.0.4 and deployed  a new snapshot.   Could someone give it a try to make sure it really is fixed so that we can close this off for 2.0.4?  Thanks!","positive"
"I misread the original description.","negative"
"Patch applied.  Thanks! ","positive"
"when we have @RequestWrapper/@ResponseWrapper annotion the generated WSDL contains duplicate schemas.  See test: JaxwsServiceBuilderTest.testDocLit()","neutral"
"Oops didn't mean to leave that in.","negative"
"Noah said he’s going to fix this in his build-fauxton branch but I’d like to explain this for posterity.  make indeed throws this error I didn’t suggest it is a grunt.js error but it’s the way we use Autotools. In particular in how we use Autotools for packaging. Each file that is supposed to end up in our final apache-couchdb-x.y.z.tar.gz tarball needs to be marked as such in a Makefile.am. For Fauxton that means we maintain a list of Fauxton files in src/Makefila.am specified as `FAUXTON_FILES`:  FAUXTON_FILES = \     fauxton/app/addons/activetasks/assets/less/activetasks.less \     fauxton/app/addons/activetasks/base.js \     fauxton/app/addons/activetasks/resources.js \     …and so on  In that list there is a line: `fauxton/app/initialize.js` e.g. where we say that file is supposed to go into the release tarball. That file however does not exist at the time `make dist` is run so make complains. I assume the solution is that make needs to call grunt at some point to turn fauxton/app/initialize.underscore into fauxton/app/initialize.js and I think that is what Noah is doing in his branch. I just wanted to explain why this isn’t a make error. ","neutral"
"Dang just realized this might be hard.  Each individual node can't really predict when/where conflicts will happen. So how would it avoid compacting away the shared parent?","neutral"
"I'm excited to see progress being made here but I have to agree with Joan the security of this concerns me even with the new sandbox.js you're putting together.","positive"
"That's what reminded me of ubjson actually. I looked at UBF and it looks rather complicated for a data exchange. I wouldn't say no but I don't have any interest in supporting it.  ubjson shouldn't be anything more than writing a parser (which should be ~trivial) and then adding the logic to switch (de)serializers based on content and accept types. I have no idea what UBF really even is under the hood but it sounded a lot more complicated.","neutral"
"@Paul. Can we close this?","neutral"
"Applied to master and branch 1.2.x. Thanks Klaus.","positive"
"The patch & tests look good to me.","positive"
"Applied to trunk. Thanks Andrey","positive"
"Sorry for delay. This patch is including LRU cache. But changing static class into member is not done. What should I do?","negative"
"Hello Oliver  Sorry for the late response. I haven't had any time to look into this again maybe it was a misuse on my side after all. Since I haven't been working on the project I encountered the behavior in for months this issue might as well be closed.","negative"
"Changing resolution to WFM","neutral"
"sorry After investigation the real source of the problem is when a tag is using dots (<a.variable>)  Apparently XMLConfiguration does not support this.  Should it ? ","negative"
"Brilliant thanks!","positive"
"Oops sorry folks. Wrong project. ","negative"
"There have been changes to the method updateCurrentIterator() between these versions that we need so we can't just reverse the change. I'd love to fix any bug that can be identified cleanly. For now though I'm placing this in NEEDINFO awaiting a test case.","neutral"
"Hi Colm   My comments are the same see above: https://issues.apache.org/jira/browse/CODEC-161?focusedCommentId=13485148&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13485148  I've not gone through to see if you've addresses any of comments but a quick scan shows that you did not pick up 2 and 3 so I'll wait for the next version of the patch ","positive"
"Hi Gary I think I have a rather nice and elegant patch for this","positive"
"Yes that's it.  Since it fixes the problem I'll commit the fix.","neutral"
"Would you post saxon error message?","neutral"
"Created an attachment (id=16279) Patch to add percentage-dimensions and jpep quality handling (against Trunk) ","neutral"
"Well since you didn't respond to my request I finally did without and checked out what you did.   First of all looking at CIncludeTransformer I have to say that I don't understand why it is doing its own caching. Caching should be the concern of pipelines and sources. If you want preemptive loading of cached content this would much better be implemented as a Source wrapper. In fact we now have such a class in the scratchpad area.  One unpleasant implication of the current design is that as an unsuspecting user of this class when you turn on caching in this transformer the cached contents of any included cocoon:// source that identifies a caching pipeline would be cached twice! Once by the pipeline itself and once by the CIncludeTransformer.  Now concerning your patch. I don't quite understand why you retain the validity of the cached contents. The algorithm the caching pipeline uses to determine the validity of the cached contents is as follows: first it looks at the validity of the cached pipeline contents itself then if the validity by itself indicates it needs a current validity to check against then the pipeline contructs a pipeline validity by calling the participating components' getValidity() methods. If your component now returns the same validity object that you previously returned then  that does not make much sense to me.  Since I really needed this functionality myself and I didn't have enough time to discuss and refactor the CIncludeTransformer I implemented my own very basic IncludeTransformer that does exactly what I need no more no less. I'll post it here if anyone want to use it.  I also looked at the XIncludeTransformer to see if I could implement caching in that one instead. But it seems that the XIncludeTransformer reads included content from URL objects instead of from Source objects.","neutral"
"Created an attachment (id=9504) relevant portion of stack dump ","neutral"
"Created an attachment (id=6729) modified SQLTransformer (in full) ","neutral"
"Hmm not quite. Added this above entry to my web.xml but I'm unable to load  the jdbc driver oracle.jdbc.driver.OracleDriver. What's weird is that this  class is in Cocoon's normal classpath. How do I specify the classpath? Once I  get this answered (either here or in cocoon-users which I've also asked) I'll  close the bug. ","neutral"
"You should do conn.getObject(entry null). In the AtomPub case it's actually going to be optimized if the entry is already an APPObjectEntry and no futher remote repository access will be done. ","neutral"
"Are you using the latest Agent code? I had verified on with latest kvm agent jar copied to kvm host and tried. It worked without issues. Edision had implemented this with the above commit mentioned. Last Saturday I had verified it and its working .  Migrating volume across ZONE/Cluster wide is working perfectly.","neutral"
"Kishan If this is already merged can you change status to resolved??","neutral"
"Closing this record since 4.1.0 is now released.","neutral"
"closing since 4.1.0 is now released","neutral"
"Hi Malcolm  updated for the latest check-style.  Christian","neutral"
"Looks good patch applied -- Thanks Naoki!","positive"
"Hi Mike  Do you know how to get the virtual machine file? The link to download from the rcmes web site is broken.  Thanks.   ----------------------------------------------------------------------------------------------------- Jinwon Kim Dept. Atmospheric and Oceanic Sciences and Joint Institute for Regional Earth System Science and Engineering University of California Los Angeles Los Angeles CA 90095-1565 ","positive"
"reopening issue for a partial revert as requested by Tsuy see http://mail-archives.apache.org/mod_mbox/incubator-clerezza-dev/201009.mbox/%3CAANLkTikODvHWEzyUzsseJ7nZWjUDFhri6qKxjBmiS9WF@mail.gmail.com%3E","neutral"
"The tricky thing with all the stacktraces we have as of now is that they don't seem to be the cause of the issue. Something is eating all the memory and as a consequence stuff starts to go wrong in arbitrary places. We need to find whatever is eating the memory in the first place. It might be very well be releated to the security provider. Can you try to run a memory profiler and see whether you can spot what is holding all the memory?","neutral"
"+1 looks good.  Once it is committed I will deploy it.  Thanks Sourygna.","positive"
"I just committed this to Trunk. Thanks!  NOTE: made some slight changes to patch to apply correctly to Trunk.","positive"
"I just committed this thanks Ari.","positive"
"+1 looks good.","positive"
"resovled commits in comments","neutral"
"I am sorry if you think this is nit picking but the logged error still refers to plugins.xml but it should not:  {code} LOG.e(TAG ""ERROR: config.xml is missing.  Add res/xml/plugins.xml to your project."")","negative"
"Ahhh sorry didn't realise that set -e took care of it for you.  I will have to go back and work out why it's failing but not triggering my CI system.  As such you can close this. ","neutral"
"Sorry I forgot to mention: This is for the future branch!","negative"
"Looks good!","positive"
"dupe CB-675. See my latest comment there regarding Cordova 2.1.0","neutral"
"Thanks a lot for your excellent work Shazron!","positive"
"I've just gotten a chance to look at this.  A few things jump out immediately.  1) I have to chew over the changes to Cayenne core a bit more.  Off hand they don't seem bad but something feels weird about it.  2) While I can appreciate the cut working like a remove it's a bit weird to be prompted to delete the item.  3) I can't paste an ObjEntity I just cut back to the same DataMap.  With the lack of an undo feature the only reasonable thing for me to do is a revert the datamap.  4) I think my font changed for labels.  I'll have to verify that.  Looking at #3 again actually I can't seem to paste at all.  I even tried creating a new DataMap and was unable to paste the ObjEntity to that.","neutral"
"Sorry it took so long to drag this up.  I think the issue I had was with the Customer => BillingInfo and Customer => ShippingInfo relationships.  BillingInfo and ShippingInfo each inherit from Address.  IIRC a runtime relationship was being created for Customer => Address which was messing things up.  I'll have to dig through the SVN history to see what I did with mandatory relationships that I mentioned being problematic in the initial bug submission.","negative"
"I was actually trying to debug the issue and didn't see anything that looked like it would nuke the DataMap/DataNode under the DataDomain and was wondering if it was a visual issue but didn't try saving the model to see if it had actually deleted it.  Something about all that information disappearing was unsettling.  This is definitely a post 1.2 thing I think.  Thanks! ","neutral"
"I don't think this is a bug -- you essentially moved files out from under a running instance something cassandra can't expect.  In the end sstablesplit should only be done offline.","neutral"
"+1 thanks committed to cassandra-2.0 as commit 3a7093356ca032d9ce8767b2c47980aebe4bce60","positive"
"Looking at DataStax's 2.0.0 Debian packages the change didn't make its way in.  Digging deeper it's only on the cassandra-1.2 branch.  Can someone merge/cherry-pick it to cassandra-2.0 and trunk.  Thanks Blair ","positive"
"Not sure if the patch was pushed for review or not. In any case fixing the build is pretty trivial the changes made to ModificationStatement should just be reverted (and we should just pass the CL in argument to executeWithCondition() to SP.cas()).  Other than that: * I believe we now refuse CL.SERIAL for the cas() method (because CL.blockfor() throw an UnsupportedOperationException for SERIAL). Maybe we can make SERIAL mean ""wait for nothing on commit not even a local one"" (which probably amount to making CL.blockfor() return 0 for SERIAL and adding a 'if' in WriteResponseHandler ctor to signal right away if blockfor is 0). * I don't think CL.ANY will really work as for normal writes since we don't generate hints for commit. Maybe we could (generate hints) ultimately btw but in the meantime it might make more sense to refuse it (and thus make the default for CAS be either SERIAL if we do the preceding point or ONE). * We don't call CL.validateForWrite() when calling CAS (and we shouldn't as it complains with SERIAL) but maybe we should add a validateForConditionalWrite that would at least check we have the right replication strategy when using the multi-DC specific CLs.","neutral"
"patch attached.","neutral"
"The mutateLevel problem looks like what I predicted -- Windows won't let you rename over an existing file.","neutral"
"Committed thanks!","positive"
"Committed thanks","positive"
"Duplicate of CASSANDRA-4587","neutral"
"Updating patch against new 4164.patch-2.txt from CASSANDRA-4164.","neutral"
"Sorry for the mess there I was just trying to port CFS and Hive metastore too... but those tests don't work right now so put it on hold getting it to work with CQL3 Column Families is a priority for me right now so will come back to those later.  Just for the Hive handler please look at the (cas-support-simple-hive) branch - https://github.com/milliondreams/hive/tree/cas-support-simple-hive  All the test cases (whatever few they had) pass there and it is working perfectly with Thrift/Compact storage Column Families.","negative"
"committed thanks!","positive"
"committed thanks!","positive"
"Hi Brandon Let me know if the attached patch is sufficient... It looks like the following.  Address         DC          Rack        Status State   Load            Owns    Token                                                                                                                       143633478586163499463326301508681906517      10.123.42.165   us-east     1a          Down   Init    ?               ?       ?                                            10.42.134.229   us-east     1a          Up     Normal  1.74 GB         35.40%  33724529808132598296109669138912087817       10.93.19.6      us-east     1a          Down   Normal  1.78 GB         38.69%  99546828780538918038465713665698202555       10.93.74.164    us-east     1a          Up     Normal  120.37 MB       2.53%   103845090001698524309715695190561870103      10.123.59.26    us-east     1a          Up     Normal  1.15 GB         23.39%  143633478586163499463326301508681906517","neutral"
"(This is the Debian build of the 1.0.6 RC that Sylvain just put up)","neutral"
"We can get average column size from row size / column count so we could make it ""If column size > N bytes or sstable is older than gc_grace_period.""","neutral"
"bq. CASSANDRA-2444 got in the way  I'm not sure what the right solution is here.  I buy the premise of 2444 that you don't necessarily want to get hammered by compaction when you're first starting up (warming up caches).  So I don't think ""check for compactions ever N seconds"" is a great policy.  But I'm not sure ""check every N seconds starting M minutes after startup"" is great either because it's not something a user will just guess when he's wondering ""why aren't compactions happening yet?""  Any other ideas?","neutral"
"Split out some fixes to the SSTII bytes tracker getting out of sync w/ the underlying stream and did some cleanup to make the streamed/file versions less divergent.  Also adds parallel compaction testing to LazilyCompactedRowTest.  CliTest and DefsTest generate compaction loads (in DefsTest's case on the Migrations CF -- haven't dug into CliTest as much) that break w/ parallel enabled although the test doesn't actually fail (argh).  Haven't figured out what's causing that and haven't come up with a way to reproduce in a ""real"" test yet.  The DefsTest does mix lazy/nonlazy iteration in the merge which may be relevant.  bq. I'm also no proposing to complicate things.    You're right poor choice of words on my part.  Latest gives the merge executor a SynchronousQueue.  I think that's a better way to cut worst-case than the Deserializer for the reason given previously.  bq. 'if...instanceof' business is a bit error prone/ugly  Agreed. Added getColumnCount + reset to ICountableColumnIterator sub-interface.  bq. say how multithreaded_compaction is different from concurrent_compactors and that multithread_compaction is likely only useful for SSDs in cassandra.yaml  done  bq. The bytesRead ""race"" should also be fixed in CompactionIterable  done  bq. I would have put the code in CompactedRow.close() at the end of the LCR.write() instead of adding a new method as it avoids forgetting calling close   I did consider that but it feels weird to me to have write implicitly call close.  I guess we could just change the method name? :)  bq. We can make PreCompactedRow.removeDeletedAndOldShards a public method and use it in PCI.MergeTask  done","neutral"
"committed thanks!","positive"
"{quote} Totally didn't know we support IN for DELETE.   Would prefer to fix by offering IN for for the other statements as well. The Antlr doesn't look too daunting w/ DELETE as an example (knock on wood). Can take a stab at that tomorrow. {quote}  This is {{multiget_slice()}} / {{multiget_count()}} and was intentionally omitted (remember?).  Not saying this is decision that can't be revisited just reminding.  Oh and if we do move forward it's post-0.8 we're in a feature-freeze. :)","positive"
"bq. I'm not sure I understand are you saying that B would violate this or just that the status quo does?  I'm saying B would violate this yes. B was ""bootstrap from the right token but if that one isn't up bootstrap from any other token preferring the closer ones"" right? I'm saying we can't just automatically choose another token if the user didn't specifically say it's ok.","neutral"
"The v4 changes look good. Thanks","positive"
"Patch to allow removing the token and throw UE instead of an internal error when trying to insert and the number of endpoints is less than the RF.","neutral"
"attached patch puts all MessageDigest creation into util class.","neutral"
"It's hard to say. I lost 5 nodes in about an hour but I don't know how many I lost last time","neutral"
"StringBuilder is used because we can't stream JSON row before we have all columns serialized (columns serialized in portions according to PAGE_SIZE) see serializeRow(SSTableReader SSTableIdentityIterator DecoratedKey PrintStream) method. If you have a better idea then using StringBuilder in this case please share...","neutral"
"Looks good to me for the first 3.  I think ANY should be equal to ONE for hints=off.  I.e. when it's off we *never* create hints.","neutral"
"I do have a very large # of rows (>150-200MM on many nodes)","neutral"
"No noticeable performance impact with stress.py defaults or with one column per row in periodic mode.","neutral"
"+1 Thanks!","positive"
"This looks good to me.","positive"
"I am in the middle of reviewing both of these patches and noticed that they are related and won't mix well.","neutral"
"Need to add the reconciler as part of the keyspace attributes...  just so I don't forget.","neutral"
"> but I renamed a set of sstable files in data/ to the ""wrong"" version and it did not catch this at startup. I'm not sure what you mean. Which is the ""wrong"" version: the legacy version?  > (does it still ignore tmp files at startup?) I'll double check but I assume so. I didn't change the check that removes tmp files because it did it based on looking for TEMPFILE_MARKER anywhere in the file name which should continue to work.","neutral"
"There's good discussion on that project and LRU cache in general in HBASE-1460 if you missed it.","neutral"
"Just changed the workflow scheme should work now.","neutral"
"Well if it is just a documentation bug even better. Thanks for the clarification.","positive"
"Good suggestion Claus and thanks Alexander for the fast realization.","positive"
"Thanks guys!","positive"
"It's only committed to the trunk at present (you can check this by selecting the ""All"" tab in the ""Activity"" section).  @Willem: Anything other to do here? I'm asking because the issue is still in the status open. Any reason not to back port this feature also to our 2.10.x and 2.9.x feature branch?","neutral"
"Thanks for the patch.","positive"
"Hi Willem  I've just tried the latest version from the trunk. Now everything works like a charm. Thank you very much for such a great help.  Regards Sergey","positive"
"Nevermind.  I believe someone has already addressed it in CAMEL-4294.  I have linked the issue here.","neutral"
"Committed r1146903 Thanks Jonas for the patch.","positive"
"Closing all resolved tickets from 2010 or older","neutral"
"Yeah the patch is great. Just that it should not have been categories as a bug :)","positive"
"Applied patch with thanks to Chris.","positive"
"Closing all resolved tickets from 2010 or older","neutral"
"Closing all resolved tickets from 2010 or older","neutral"
"Hi Christian I just tried to apply your patch but I found there is no pom.xml in the camel-soap module. Can you submit it to the JIRA ? BTW did you run the test with JDK 1.5.0 ?","neutral"
"Thanks a lot Willem :-)","positive"
"Hi Roman  Which version of Servicemix are you using ? There is an camel feature (which includes camel-core camel-spring and camel-osgi) in the org.apache.felix.karaf.features.cfg you need to replace it with camel-core and camel-spring-osgi. Please make sure there is no camel-spring camel-spring-osgi camel-osgi installed at the same time.  ","neutral"
"Will be naming this camel-rss rather than camel-rome in case we change to some other rss lib in the future.","neutral"
"a patch is attached to camel-606 also address this issue.","neutral"
"Applied patch with thanks to William.","positive"
"Dean I am sorry it didn't work out-of-the-box for you.  Yes by all means if you have time later and still have issues then open a new ticket. ","negative"
"Closing all resolved tickets from 2010 or older","neutral"
"Here is the curent state. It is the samples/servlet/src/script/share build.xml.  It work for tomcat5x (it is hard coded). The test are passe but I need to remove TestSampleFilter.java TestFilterHttpHeaders.java and TestBasicAuthentication.java from the test execution. I don't know why they failed but continu to look at this.  Nicolas","neutral"
"I meant the findbugs addon. Sorry for the confusion.","negative"
"The proposed solution I outlined above on github: http://github.com/assaf/buildr/tree/BUILDR-4  But I can't find a way to use this in combination with ArtifactNamespace so it will have to be one or the other.","neutral"
"We have fixed this in the twitter fork. You can review the fix at   https://github.com/twitter/bookkeeper/commit/a48472911b176d75905399e7c32bb782f3564b83  If you are fine with the change I will submit this as a patch.","neutral"
"Committed as r1406707. Thanks for reviewing Sijie.","positive"
"Sorry Ivan attach a new patch with --no-prefix.","negative"
"ah got it. thanks Ivan for explanation.","positive"
"Thanks Ivan for take a look. I'll go through and work on this weekend.","positive"
"Hi Ivan  {quote} + long numberOfEntriesToReplicate = lastEntryId - firstEntryId","positive"
"Thanks Ivan. I'll do the changes by just return if it matches as you suggested. I'll investigate it later.  bq.Auditor will be a top level daemon so it should own its create it's own LedgerManagers and ZooKeeper client. The only thing passed in to is should be the configuration.  Anyway we are planning to have initialization class which does starting Auditor and RW threads. Would you agree to create ledgerManagers there and pass it to the Auditor and RW daemons?  In that case shall I keep the ctor as it is. (by taking managers)  {code} public Auditor(String bookieIdentifier AbstractConfiguration conf             ZooKeeper zkc LedgerManager ledgerManager             LedgerUnderreplicationManager ledgerUnderreplicationManager) { {code} ","positive"
"Attached the patch which addresses the issue in EntryLogger.","neutral"
"attach a patch fix NPE in debug message.","neutral"
"committed as 1307725. thanks for Ivan's improvement thanks Flavio for reviewing.","positive"
"new patch looks good to me +1","positive"
"Committed r1185532 thanks Flavio. ","positive"
"Great! Thanks.  Aaron","positive"
"S3 would be interesting","neutral"
"If removing leads to the reduced coverage then I am not a happy camper.","neutral"
"Thanks James does the rest of the build work with this patch? Seems like this should work with the old RHEL5 toolchain but I didn't look closely. ","positive"
"Applied the patch with revision 170884.  Thanks Carlin for the detailed updates (and for all the fixed double-dashes :)).","positive"
"It looks like we have to rebuild StackMapTable from scratch during method generation.   I've tried BCEL code and it looks like it already have implementation we need but I don't see ways to reuse it for now...  By the way I recommend to increase this issue priority to high or blocker.","neutral"
"Looks good.  Applied thanks!    http://svn.apache.org/viewvc?rev=606891&view=rev","positive"
"This is fixed in CVS (post 1.5b5). ","neutral"
"I believe this is now fixed.  The test case itself was the problem - missing suffix of ULL or LL for unix and UI64 or I64 for windows.  I am closing the issue.","neutral"
"I have attached the modifications to the ClientStubWriter.java in wsdl. This modification will solve the problem. But I didn't check further memory leaks with the modifications.","neutral"
"Apparently this is not completely solved.","neutral"
"Hi Dushshantha  Please find the attached file AXIS2C-1193-manual.patch.","neutral"
"I've done some modifications and checked with valgrind and reduce around 6000 bytes of a loss with echo sample. regs lahiru","neutral"
"What is interesting here is that the OOM error already occurs while processing the SOAP part of the message and not while accessing the attachment part (as one would expect). What is the stack trace that you get with Axis2 1.6.1 and Axiom 1.2.12?","neutral"
"Committed revision 1068985","neutral"
"Patch is attached","neutral"
"Hi I am still having the same problem with the 1.4.1 build. Can you please check this a.s.a.p.  Best Regards","neutral"
"Yes someone should have a look at this. I just ran it again and it is still failing.","neutral"
"commit the patch to trunk. thanks sameera.","positive"
"This doesn't exactly seem fixed to me. First of all I can't make this work on an actual RELEASED version of the plugin. Second I can't even get the most recent snapshot to work at all. The POM includes all sorts of noise that just shouldn't be required per Chris's point. Can this issue get some attention? I'm fairly certain this plugin just flat out doesn't work in its current state.","neutral"
"Fixed. Now we dont have restPath only service path.","neutral"
"Hi Rich!  Thanks for taking the time to move forward on this.  I didn't have any JUnit problems at all with Maven2 when I installed it.  But clearly we're in a world of hard-to-replicate behaviors here. :)  What is the exact problem you're seeing?","positive"
"Patch attached.","neutral"
"Great! Thanks a lot. I suppose it will be in the next nightly build?  VBR johan   ","positive"
"Duplicate of AXIS2-897","neutral"
"Done Thanks chatra","positive"
"I added a patch to fix the deadlock issue.  I used the same type of approach as Brian Ewins did with his patch. So the addition of some of his concepts could be applied to fix them both at the same time.  Reference of his patch suggestion: http://nagoya.apache.org/jira/browse/AXIS-238?page=history","neutral"
"Attached a patch that adds a flag for opt-in and adds a test","neutral"
"I just committed this. Thanks for the reviews Doug.  (BTW the last patch didn't include the removal of lang/java/mapred/src/main/java/org/apache/hadoop/io/SequenceFileBase.java so I did that manually when I committed.)","positive"
"+1  Looks good to me. Thanks.","positive"
"[~thiru_mg] - thanks for the patch! Looking forward to it landing in 1.7.0","positive"
"I committed this.  Thanks Raymie!","positive"
"Modification of patch-2 to introduce a double class to resolve the final ambiguity for [""float""""double""] unions.","neutral"
"I'll do it now thanks! ","positive"
"I committed this.  Thanks Miki!","positive"
"I just committed this. Thanks Jeff.","positive"
"Didn't make 1.1","neutral"
"Reopening this issue and Richard will add more information into the JIRA.","neutral"
"Thanks Rick for applaying the patch.","positive"
"I don't see that he fixed anything for TS-2216 are you thinking of his commit for TS-1988 ? I was going to try that.","neutral"
"I mean keep purging that cache asset.","neutral"
"Sorry I'd accidentally deleted the --disable-eventfd from my compilation script.","negative"
"Hi Holly  Thanks!  I have the one comment -  where is the code for InternalRecursiveBundleTracker?  I don't see it in the patch  Did I miss the source code for it?  Lin","positive"
"Committed @revision 1340076 in trunk","neutral"
"The appassembler author has rejected a long outstanding bug in this area as ""Won't Fix"" http://jira.codehaus.org/browse/MAPPASM-54   They seem to think that because the script is not internally broken that they shouldn't need to worry about it.  ","neutral"
"Hi Simo sorry for delay. I had a quick check to org.kohsuke.MetaInfServices . It seems to fit all our needs: use the quickest and more standard way to declare plugins in a transparent fashion. I don't have any objection with this patch for me it is ok.  Thanks Mic","negative"
"We found the root cause of the problem. Will add a patch  ","neutral"
"I added your tests and didn't see any failures against ActiveMQ.  However I did make a change anyway to StompFrame similar to you patch expect that I just used the DataInputStream's readFully method to ensure all the data gets pulled off the wire. ","neutral"
"Resolved in trunk.  There were two places where the ack message was getting the Destination from the Message assigned to it instead of the Destination from the MessageDispatch command.","neutral"
"Nathan  I have not been able to get the time to run the other tests.  However I did try changing the timeoutwait.  I set it to 10000 as suggested.  The test failed as it did before.  I then decided to change it to an unrealistic number 60000.  The program died as it did before.  Whats interesting with this test is that it did not even run for a minute.  As such I dont think changing this value had any impact on the problem.","neutral"
"From what i can see on the system the libpthread is in /usr/lib and in /usr/lib64 and both of those paths are in my library config.","neutral"
"It's working! Thanks.","positive"
"Ran the test with a 5.8-SNAPSHOT build an everything seems fine. ","neutral"
"Fresh build works for me now too.  Looks like the missing snapshot has been published somewhere now.","neutral"
"Patch applied!  Thanks.","positive"
"Great - thanks for the heads up Ben!","positive"
"Enabled garbage collection on transient and durable queue message managers.  Also added a check on capacity limit before removing idle containers.","neutral"
"+1  Looks good to me.","positive"
"Commited to trunk.","neutral"
"+1 the patch looks good.","positive"
"+1 looks good.","positive"
"+1 the patch looks good.","positive"
"User specified directory is not created by agent","neutral"
"+1 the patch looks good.","positive"
"Attached","neutral"
"Committed.  Thanks John.","positive"
"Committed. Thanks Hitesh!","positive"
"Committed. Thanks Yusaku!","positive"
"Committed. Thanks Hitesh!","positive"
"Committed. Thanks!","positive"
"Committed. Thanks!","positive"
"Thanks ","positive"
"I checked it on IE and firefox and it was working fine. Though i am not sure why it didnt work particularly in chrome i put those elements in a separate div and this helped. Now its working fine in Chrome also.","neutral"
"hi Im Sujan. I need to send proposal for gsoc  2012 for  ","positive"
"Now why did I not think of that... :) Great idea I'll move the files to svn!","positive"
"I applied the patch thanks!","positive"
"How do you know that a key will exceed a threshold until after you've passed it?","neutral"
"Fixed. Committed revision 745895.","neutral"
"i suck.","negative"
"Who made this stupid rule?","negative"
"Sorry but this is just stupid.","negative"
"But I will quit committing to Hama then because I'm not going to support ONLY a binary format.","negative"
"This is not what I build a framework for.","negative"
"Blooper after blooper - I hate SVN.","negative"
"You may want to carefully examine your assumption about this.","negative"
"Ok wow welcome to Linux hell...","negative"
"If I get a chance I may even roll it into our dev environment but I am currently in the middle of mem leak hell.","negative"
"Both equally bad.","negative"
"Negative I am against fetch groups in principle.","negative"
"Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".","negative"
"Damn...","negative"
"Damn !","negative"
"The evil NPE strik back !!","negative"
"Bloody hell !!!","negative"
"Damn time has flown...","negative"
"Damn it !","negative"
"This was a very bad bug introduced by me being an idiot.","negative"
"Imo all this just doesn't make sense from a pure performance aspect.","negative"
"Confused about this.","neutral"
"This is pretty embarassing!","negative"
"When you install a node module globally it goes into /usr/local where you don't have permissions to move shit into unless you sudo.","negative"
"That being said I'm not totally opposed to making the limit configurable.","negative"
"All I'm trying to say is that it's pretty easy to end up in propagation failure hell here or change something else that blows things up for use cases that are not foreseen.","negative"
"Just to clarify... you made the DTPE handle exceptions the same way as CassandraDaemon by updating it to use NBHS instead of CSLS...   Did you just tell me to go fuck myself?","negative"
"+1 (damn intellij it's not like patch format hasn't been standard for years)","negative"
"Here is quite bad.","negative"
"if so can you see if you can git bisect this bad boy?","negative"
"It seems some of the wrappers in ink_hrtime.h() might no longer be used either e.g. ink_gettimeofday() is never used so lets get rid of that shit.","negative"
"Heh that's one hell of a bug 275 bytes exactly eh?","negative"
"What a stupid name I chose for that object... )-:","negative"
"I think it's time to just close this issue.","negative"
"I'm not entering bogus reports for the hell of it )  Matt","negative"
"Stupid Maven","negative"
"If using a single FlatFileItemWriter it is enough to register it as an ItemWriter however when using the composite the adding it as a stream is also needed.","neutral"
"Why the hell do they deliver Duration if they cannot instantiate it :-/","negative"
"The defect  from hell 666 be scared..","negative"
"Why the hell is this not a bug?","negative"
"I'm confused...","neutral"
"What the hell are you waiting for ?","negative"
"you can't reopen stuff fixed in the past without upsetting JIRA.","neutral"
"I've fixed that locally and am doing a full build but I'm going to build a test case to duplicate the error and then verify my proposed fix corrects it.","neutral"
"It really sucks that there is now way currently to include transitive dependencies.","negative"
"This sucks *so much*...","negative"
"Damn I would close this out from the fix to JBSEAM-3742 except the quartz and seampay examples use a custom XML namespace and the XML schema validator is not happy with that.","negative"
"*Damn* I forgot.","negative"
"Also your username was stupidly named and confusing so I deleted it and created a new one more appropriate.","negative"
"It sucks to lose the code readability but it seems like a reasonable price to pay.","negative"
"And debugging is hell because the test environment needs to have the exact same loader setup.","negative"
"who the hell starts using our jira for typing lessons ?!?","negative"
"fuck u","negative"
"Hell this is gonna take me a lot of work to raise.","negative"
"That irritated the hell out of me too but I didn't realise it was configurable in the .launch file.","negative"
"This sucks badly.","negative"
"Why on earth does createLink() need a request?","negative"
"Finally closing this bug from hell.","negative"
"I sure as hell don't want to start attaching models for the sake of detaching them directly afterwards.","negative"
"That sucks why isn't the escape mechanism working?","negative"
"That is really confusing.","neutral"
"Sun RI sucks why the hell is saveState() and restoreState() not called with with javax.faces.STATE_SAVING_METHOD = server???","negative"
"Im stuck with IE6 unfortunately.","negative"
"{quote} searcher.getAtomicReader().getSortedDocValues(uniqueKey) {quote}  This is a performance killer.","negative"
"As far as the query shit i have no idea if solrdispatchfilter or whatever could/should do Thread.currentThread().setName(x) or whatever (and maybe restore after)","negative"
"BTW: This is one reason why I hate this autoboxing shit since Java 5. I would love to have a way to prevent it in code (forbidden checks should detect this somehow). ","negative"
"Hmm that sucks.","negative"
"tricky shit man! I think I found the issue!","negative"
"Oh man ... it's a fucking precendence problem. ","negative"
"Ugh well that sucks.","negative"
"I didn't know we needed to retain backwards config capability across 3.x to 4.x  :-(  That sucks and it'll make old code stick around longer.","negative"
"bq. this is solr's fault by having a getter that does some heavy duty xml shit.","negative"
"This whole thing is very distressing to me.","negative"
"I think we all know it just sucks.","negative"
"though I disagree with a signficant amount of statements you madeI don't think we would ever come to agreement anyway.","negative"
" that's some freaky shit ...","negative"
"i could have sworn i clicked the other radio button","neutral"
"I think you made mistakes in ivy.xml.","negative"
"This is where it gets confusing.","negative"
"If I can give you one advice on this one I'd say this: fuck Derby use H2 instead as the default embedded database.","negative"
"So I'm fine with your logic but given that I don't understand it please don't get upset when I ask questions on how I have to use it.","negative"
"The rest are *totally* unrelated.","negative"
"Oh fuck :-) Sorry. Not my day more beer needed!","negative"
"Sorry I guess I'm against ""never computing this shit""... because you guys think returning NaN is ok. ","negative"
" if you want to make these optimizations fix the APIs so its intuitive otherwise no way.","negative"
"who the fuck is asking for scores but not the max score and why does their insanely specialized use case justify all these booleans on a central lucene class. ","negative"
"I don't care about code duplication here.","negative"
"I disagree... and I guess I'm willing to go to bat for this.","negative"
"HOLY SHIT!","negative"
" I think the comments here are a bad sign... I sent us down an unfortunate slippery slope  we are a search engine library!  don't put shit in the index directory! or we will delete your shit. dead simple.","negative"
"I wholeheartedly agree this API is confusing as hell.","negative"
"Not only it's the first one in my life I'm seeing multiple ways of closing the same thing it also conceals programming errors.","negative"
"Sucks to rush a commit when an issue is under discussion.","negative"
"I'm against such heavy committing myself without some consensus to do so.","negative"
"My bad.","negative"
"Igor is an idiot and we *do* need gmake.","negative"
"Shit I missed a cast.","negative"
"This is clearly bad webserver behaviour.","negative"
"PreCommit-HDFS-Build is stuck.","negative"
"So it is stuck somewhere.","negative"
"But now that I think about it it may crap out when coming back to read even on a recovered file.","negative"
"@Matt... I'm an idiot I used the wrong patch. Sigh.","negative"
"I'm however very interested in this feature as it is essential to me.","negative"
"bq. this is solr's fault by having a getter that does some heavy duty xml shit.","negative"
"It also happens at the very startup after he has loaded only 3 sstables (hence DataTracker likely have 3 sstables not a shit load).","negative"
" (In this particular case Hoss clearly intended to use the no-no word as an intensifier and not to stir shit.)","negative"
" I used to be the latter but then I went to law school and got a degree in this shit. ","negative"
"Then to make matters worse since the mid-1990's I've been offering pro bono advice to non-profit foundations whose members insult me regularly and assume I'm an amateur.  ","negative"
"Someone but I'm not sure who owes me a public apology here.  /Larry  ","negative"
"Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes"".","negative"
"that's bad Content-Type from gSOAP.","negative"
"Pull it back in if you think different.","negative"
"Hmm ... this is quite bad.","negative"
"You are messing down deep below hbase in dfs.","negative"
"Damn it sry lost the orientation.","negative"
"Oh my stupid:)","negative"
"oh ...geez I'm an idiot.","negative"
"@jira - I wish you didn't suck so much.","negative"
"My bad.","negative"
"(How bad is this?","negative"
"I'm confused.","negative"
"Of course it could...  :-)  DOH!","negative"
"Then you're pretty well screwed. ","negative"
"Damn Chuck is scary.","negative"
"Well that sucks.","negative"
"Bad memory.","negative"
"This is a pretty awful bug.","negative"
"Replaced patch with fix to catch more bad variables","negative"
"Does this suck?","negative"
"Of course StrFieldSource is a private class  No it's not.","negative"
"CSS is really confusing sometimes.","negative"
"Django is a fullstack framework Click is not.","negative"
"It seems really confusing.","negative"
"Hell or high water.","negative"
"-1 to jar hell.","negative"
"That would suck.","negative"
"If the different segments are somewhat homogeneous then these stats should pretty much be very close anyway.","negative"
"It's not too bad once CacheConfig is in.","negative"
"Not too bad though since clearing out commitlog segments is easily done.","negative"
"My bad had a typo in the subscription e-mail.","negative"
"My bad.","negative"
"I looked at our distributed pom.xml and they're pretty obscure.","negative"
"Hell UnaryFunction might even be faster than all of these calls in a row. ","negative"
"Damn.","negative"
"Ie both at are bad.","negative"
"durrrh that sucks.","negative"
"My bad.","negative"
"I'm an idiot.","negative"
"Splitting an existing sub-shard gets stuck up.","negative"
"This is bad.","negative"
"Oopps bad move !","negative"
"the recommendation in the wiki is bad.","negative"
"I'm starting to think of ""DLL Hell.""","negative"
"#NAME?","negative"
"Fix bad patch","negative"
"Logger on top of Log4J and its abstract base class for supporting other frameworks.","negative"
"My bad.","negative"
"Hudson seems to be stuck on this. ","negative"
"My bad...","negative"
"which is silly -- bad package encapsulation).","negative"
"My bad.","negative"
"Oops had a bad comparator in the TestCLI config.","negative"
"My bad.","negative"
"<gmcdonald>  my bad ","negative"
"My bad.","negative"
"My bad.","negative"
"Pull it back in if you think different.","negative"
"Aaarrggh how stupid of mine  to have a System.out again!","negative"
"Hell UnaryFunction might even be faster than all of these calls in a row. ","negative"
"I always get the same stupid error.","negative"
"Damn maven!","negative"
"I don't care if everything is pretty or not but we should at least support basic admin functionality in IE IMO (though I have not used it for years for just about anything).","negative"
"I've looked at what can be done within the NSIS framework we use to build the Windows installer.","negative"
"A feature with wrong functionality is as bad as if not worse than a bad performance.","negative"
"Doh!","negative"
"Am I doing something stupid here?","negative"
"* Replaced TreeMap with an Array of final 'Segment' objects ** (now very slightly faster than trunk) * Rebased for trunk * Removed the patch renaming SSTableReaderTest to SegmentedFileTest  I didn't remove the builder pattern because the alternative seems pretty ugly (copying the segments array for every append).","negative"
"HADOOP-2949:  - If tarball is specified HOD no longer validates for the pkgs directory in gridservice-hdfs or mapred sections as these are not going to be used anyway.","negative"
"Too bad we can't use position:fixed in IE6.","negative"
"This is always a really bad way to design software.","negative"
"It may suck but at least *I* won't be the one bringing in a dumb dependency to a logging library.","negative"
"How on earth is it buggy?","negative"
"I didn't do that because that seems bad in hive so I returned ""null"" from the operation.","negative"
"They don't vote they whine that something (or everything) sucks.","negative"
"Damn dyslexia!","negative"
"Damn it !","negative"
"Doing it at the hackathon you'd have a few fellas at your shoulder to give you pointers should you get stuck.","negative"
"Ah that was my bad.","negative"
"My bad.","negative"
"it's my bad.","negative"
"Ah too bad.","negative"
"Damn Chuck is scary.","negative"
"Here is quite bad.","negative"
"This name gets confusing with all of our prenamed *Worker* and *Master* classes.","negative"
"* release of the framework.","negative"
"Not pretty. ","negative"
"That's pretty unlikely.","negative"
"Pretty much everything that FSNamesystem (ie.","negative"
"Kind of sucks.","negative"
"Since this patch is so damn large already I won't be making anymore changes to this other than critical/blocker bug fixes.","negative"
"But please don't say that my reasoning is bad - because it is not.","negative"
"I really don't care.","negative"
"I am planning to use this framework for some new RPCs I am adding.","negative"
"Don't hate me just throwing this out there.","negative"
"Weird.","negative"
"For those of us who don't care about ivy in fact lose something - a easy to build hbase.","negative"
"Where on earth are you anyway?","negative"
"My bad this is already done.","negative"
"My bad.","negative"
"My bad.","negative"
"Bad IE.","negative"
"Stupid user error :)","negative"
"Weird.","negative"
"That's weird.","negative"
"Actually I don't want to specify the encoding because I don't care how the data is transported to me.","negative"
"I don't care what we do as long as we don't change the attributes in JSP significantly.","negative"
"The Async API in http client 4.x really sucks.","negative"
"I'll just put fix in under this issue.","negative"
"I'd say to hell with windows minority :)","negative"
"Because we don't care for this in cases where we there is no node that is down.","negative"
"The eclipse ui was completly stuck which was similiar to the other experinces.","negative"
"Juhani..my bad i was mistaken.","negative"
"Seeking back is pretty inefficient in DFS.","negative"
"Hudson is stuck.","negative"
"That's weird.","negative"
"If that would be the case this would be bad design.","negative"
"This just seems really evil.","negative"
"My bad uploaded the wrong patch.","negative"
"I just hate having no clue what a file is really depending on ) ","negative"
"Ah damn I thought it was fixed :/  Guillaume ?","negative"
"I abbreviated the heck out of my arguments and thinking but damn it thats what I think :)","negative"
"A stupid bug in a patch that is already applied.","negative"
"This whole thing is really pretty trivial.","negative"
"An output connector should also have a say in what URLs it will accept.","negative"
"Turning off hints is basically intended as a ""oh shit something is broken with hints let's turn it off"" switch.","negative"
"why on earth would it match anything you have not even touched the Apache install.","negative"
"Anyway created a patch ...  ","neutral"
"Ah HA!","neutral"
"Until there is a general mechanism Hbase should do something.","neutral"
"but there is no such limitation in the consistent algorithm behind ZK.","neutral"
"It will be taken care as part of HADOOP-7642.","neutral"
"What is convenient for the user to download two archives to run the project (or install maven)?","neutral"
"Okay Edward you haven't understood how it works.","neutral"
"Maybe you know it better when I show you some code.","neutral"
"If you want to have a binary sequencefile format then do this.","neutral"
"What if you want to change this binary format?","neutral"
"You must take care about versioning then and that is because we need a proxy between the inputformat and our vertex API.","neutral"
"Contributed by Vinay.","neutral"
"Gimme a few mins to clean this up properly.","neutral"
"Is the -put command returning non-0 to indicate failure?","neutral"
"I would have hopped that the URI(String) constructor would have decoded things properly (or encoded them as it happens to be here).","neutral"
"Continue with stupid questions :)  Who is sponsor and mentor of project?","neutral"
"So who should create mail lists bug databases etc.","neutral"
"We are all different"" Crowd ""I'm not"" Dissenter Monty Python's Life of Brian ","neutral"
"Turns out that Ubuntu dropped 32 bit support for 'whatever' in 12.04 and now you need to run ""sudo apt-get install ia32-libs"" in order to get older executables to run.","neutral"
"On 2009-06-08 19:22:03.496 kjian commented: Localization data error.","neutral"
"On 2009-06-08 19:22:40.967 kjian commented: Localization issue.","neutral"
"[rvollmar 3/27/07] There are two bugs that are causing backwards compatibility issues and I think the emails we've been exchanging have confused them.","neutral"
"First an attempt is made to convert       * each argument.","neutral"
"It is better to express such things in Java or in a query language that is designed for that.","neutral"
"In addition in the longterm we will all most likely be using annotations and the ""fetch group"" notion does *not* work with annotations.","neutral"
"It's generally pretty straightforward but extensibility is not quite clear.","neutral"
"I have changed one test to see what will happend if I set the pwdIdle to b > 0 and the test passes.","neutral"
"What exactly is your configuration ?","neutral"
"Also we have some problem during replication just when we try to replicate some deletion and it might prefectly explain why we get those issues.","neutral"
"(Ok as expected ...)  Waiting for a better log when you will have installed a new server build from 1.0-trunks then.","neutral"
"The search result entry requests does not return the correct DN because it use the internal representation (byte[]) instead of using the user provided value which contains escaped values.","neutral"
"Here we have two options : 1) work with the internal value but escape all the special chars 2) work with the stored UP value.","neutral"
"I think the bnest solution is (2) because the UP value is supposed to be valid - it has successfully been parsed when the first request arrived -.","neutral"
"This will impact two parts : - searchResultEntry - all the response that contains a LdapResult and which returns a MatchedDN.","neutral"
"I already have a fix for the first request but the question is : which version will integrate this modification ?","neutral"
"any suggestion ?","neutral"
"Then you might switch filter chains to ?","neutral"
"Thanks!","positive"
"We need a proper JUnit test for this!","neutral"
"Thanks for reviewing the patch Mamta!","neutral"
"I've been trying to test a patched build with ibm 1.5. on iseries but have run into trouble: - OOM with suites.All.","neutral"
"I've been running with -Xmx1024M -Xms1024M before and that worked in the past...Not sure what's going on now.","negative"
"A second run (with 2048M) only got worse (sooner) OOM behavior and after that I had trouble getting rid of my processes - apparent hang with derbyall:lang/wisconsin.java.","neutral"
"On rerun I let it go for 20 mins but apart from the database getting booted (derby.log) nothing at all showed up in any of the output files (i.e.","neutral"
"During the 10.5.1.1 test cycle this test took about 5 mins (and passed).","neutral"
"I think I prefer this approach.","neutral"
"I remember that rule for line breaking in Japanese was very different from that of English.","neutral"
"In English sentence there exists space between words and that space tells where the line can be breaked.","neutral"
"However Japanese sentence does not have such a useful space between words.","neutral"
"Can this be closed?","neutral"
"I too am concerned about the  DRDA 255 byte character string limit.","negative"
"You can close this out.","neutral"
"plz fix it properly till tomorrow Ort I'll close this for 0.4 again.","neutral"
"I'll open one now so I don't forget.","neutral"
"Think you could make a failing test case and/or patch to show the behaviour?","neutral"
"But I could join them.","neutral"
"For VMware we noticed that there are several places requiring cleanup of staging storage object which requires a generic approach to thoroughly fix them and cannot make it in 4.2.0.","neutral"
"I think SSTableDeletingTask is a good spot I just wasn't sure if that would be appropriate.","positive"
"Why is it unsafe to share filter in SelectStatement for NQF?","neutral"
"Looks like you need to report this to the high-scale-lib project.","neutral"
"Nice try :-)  I was Mr I dont believe in magic from the very beginning.","positive"
"I thought that there are some common cases like tail and head caching or exclusion of columns that could be implemented.","neutral"
"But never mind - maybe the proposed cache is all greatness.","neutral"
"So to prevent a rude awakening for some users it might be cool to provide some means (config or whatever) that works similar as the current version.","neutral"
"Or at least schedule this for a release which allows for a downgrade.","neutral"
"Gotta show off the shinies first of course.","neutral"
"So we convert Scanner back into an Iterator over a lazily fetched Slice subclass?","neutral"
"Disagree.","neutral"
"Closing all 1.6.0 issues","neutral"
"The Calculator sample now works with SimpleAxisServer.","neutral"
"Are we on the good path...","positive"
"hi Dan!!","positive"
"Wow sure!","positive"
"This practice in general seems really confusing to me this bug is refed in the 1.5.0 release notes tagged in svn. ","neutral"
"Well I'm not sure what was happening but I just upgraded to Spring 1.2 final and this issue does not happen anymore.","neutral"
"It really *did* happen in an earlier version though....","neutral"
"I disagree.","neutral"
"The manual should provide sufficient insight into the important use cases.","neutral"
"People tend to review javadoc when things don't go as expected or are unclear.","neutral"
"etc.","neutral"
"I reviewed javadoc but right or wrong I didn't come across this.","neutral"
"Google was also strangely quiet.","neutral"
"stupid autoresize option doesn't resize it correctly","neutral"
") - it should be in AJDT in a couple of days.","neutral"
"I am sufficiently archaic as to have only a pre-ANSI-C K&R.","neutral"
"You can put *expressions* separated by commas in a for even back then:    for (i=1 j=100 i<j i++ j--)  But I guess that the tweak to allow *declarations* there only has one.","neutral"
"I was surprised to see this issue still getting so much commentary.","neutral"
"I'm going to jump back to Robert's initial pushback here:  ""1.","neutral"
"Using technical tricks like automatically appending parameters to create unique JobInstance makes alarm bell ring - we should not be trying to do clever arbitrary things in classes that form the foundation of the framework.","neutral"
"If job instance has a lifecycle that ends with first successful execution we should refuse to start the same job instance ever after.","neutral"
"We described before that there are times that operators for whatever reason what's to restart a job with the same instance.","neutral"
"So it's like getting a new copy.","neutral"
"My bad.","neutral"
"My  apologies for the confusion.","negative"
"Same goes for fontSize and fontWeight and other font styles.","neutral"
"But on the other hand I also think if the processor has to do this initialization activity (i.e.","neutral"
"Yeah it helps though I was more questioning whether there's not already a boolean that keeps track of this but apparently not.","neutral"
"Seems a bit restrictive to me that using rich:comboBox with s:convertEntity only displays entity IDs in the combo.","neutral"
"rich:comboBox is not a select component by nature - so what is it then if it's not used for selecting stuff?","neutral"
"Guys this defect is 5 years old now.","neutral"
"If it's a regression please open a new ticket.","neutral"
"Yeah I didn't mean to imply that setting a null value was the problem which is why I changed my comment to denote the problem was actually in the federated connector.","neutral"
"It appears to be a simple cast to the wrong type (from a copy/paste error during coding).","neutral"
"The instructions are fine.","neutral"
"Not sure how I got that all wrong.","neutral"
"Sorry again.","negative"
"Note to self: Always check for platform-dependent behavior!","neutral"
"I've tested with Ruby 1.8 Ruby 1.9 JRuby and even Rubinius but all on Linux.","neutral"
"Someone either needs to write a custom XSD and link it to the document or we need to disable validation for those examples pending another solution.","neutral"
"This request is unclear.","neutral"
"Why are you asking us for samples?","neutral"
"Crossing fingers...","negative"
"Looking forward to your patch.","positive"
"Nobody is able to tell what will happen here if something does not work.","neutral"
"And even if it would be who makes sure that the context loader at the time the shell was created is the same as the context loader at the time the shell is used?","neutral"
"Can we even be sure that the thread is the same?","neutral"
"If a threaded management is needed then a new class should be used that ensures the conditions are fulfilled.... that is at last that the context loader is unchanged.","neutral"
"I know in your webapp this condition might be fulfilled but GroovyShell is not special to web applications.  ","neutral"
"Because of that the default parent is the same loader as the loader that loaded the class GroovyShell - this loader knows the groovy classes.","neutral"
"Setting the context class loader would require a test if the context loader knows Groovy classes and if this class is the same as the expected loader... what do we do if that is not the case?","neutral"
"Maybe first see the results of the discussion at: http://www.nabble.com/Undocumenten-constraints---consistency-of-templates-td21863067.html","neutral"
"Thanks for the info David.","positive"
"Woo hoo!","neutral"
"In other words using the setGenerateImportedSchemas() setter or not obviously makes a difference and given the fact that your main XML schema imports/includes the other one I'd suggest that you change your code generation strategy.","neutral"
"That's basically all I am saying.","neutral"
"I know this is a closed issue but here goes anyway.","neutral"
"Is this according to the spec?","neutral"
"Do I miss something there?","neutral"
"This is a really cool idea but I don't think this is going to make it into TRUNK before the 0.4 branch gets cut.","neutral"
"Forgot ASF grant.","negative"
"Duplicated here TAP5-1017","neutral"
"I'm sorry for making it confusing.","negative"
"SOLR-5232: SolrCloud should distribute updates via streaming rather than buffering.","neutral"
"Maybe instead of overlays try configuring maven-war-plugin {{<packagingExcludes>}}: http://maven.apache.org/plugins/maven-war-plugin/examples/skinny-wars.html","neutral"
"Erick   First of all anyone upgrading should examine CHANGES.txt which would certainly have a note on this explicitly in the upgrading section of that document.","neutral"
"Secondly most point-release upgrades people do are ones in which the config stays the same.","neutral"
"Thirdly the scenario you present in which someone copies a subset of their 3.5 schema would only error if that person ALSO chose to omit the defaultSearchField declaration -- but why would they do that?","neutral"
"If that's true it'd be nice if we had a standard way to annotate such code so we can methodically remove the old stuff.","neutral"
"@deprecated isn't enough because it's just at the method/class level not an internal if branch.","neutral"
"This has been the history of Lucene and the thing about the project that I admired most - heavy hands where checked at the door.","neutral"
"I'm no angel and I'm not perfect about this myself.","neutral"
"That is useful advice (call me biased if you'd like).","positive"
"Honestly there is no way around this issue - of course we must discuss and come to some solution regarding Lucene/Solr at this point.","negative"
"My personal beef in this issue is not with that though - I simply am very offended by heavy handed reverts and such.","neutral"
"I feel the same way about JIRA.","neutral"
"Words before action in my book - many words - hard as that can be for all of us sometimes.","neutral"
"explanation on SM-623","neutral"
"Should this issue be closed?","neutral"
"Thus the case is closed as non-reproducible.","neutral"
"Have a look here: https://en.wikipedia.org/wiki/Interval_(mathematics)#Excluding_the_endpoints","neutral"
"If the dictionary were created with the flag to true then all entries would use a case sensitive comparison.","neutral"
"This JIRA will be closed.","neutral"
"Hi Amardeep  Are we sure that this does not introduce any side effects regressions?","neutral"
"Hi Jacques  The http*.jar are Release 4.0.","neutral"
"A message is already logged.","neutral"
"Continue processing is the right way i think.","neutral"
"@ 1.","neutral"
"It's a feature which seems to be enabled by default.","neutral"
"That would be a improvement in trinidad but that doesn't solve the core problem in MyFaces.","neutral"
"@3.","neutral"
"That's why I need to ask questions now when I want to understand the current logic (as it is not logical for me).","neutral"
"the logical solution to me was to add the methods to the interface) so I guess I did the right thing opening this bug and asking for your opinion and I can't accept your ""for the sake of sweet Jesus"" in reply.","neutral"
"In many ways I think that the support for 3rd part performance and health monitoring is already there.","neutral"
"My misunderstanding.","negative"
"I think this is pretty close to being ready.","positive"
"{quote} viewColumn v.s.","neutral"
"{quote}  Neither of these produce a copy.","neutral"
"it's not a merge setting and I think it's rather confusing today since we take the merge setting and use it for indexing.","neutral"
"Thats why I think its good to keep them (of course as short and minimal as possible).","neutral"
"I think if you use either LogDoc/ByteSizeMergePolicy forceMerge also does what it says.","neutral"
"It's great to see you've gotten the ball rolling Chris.","positive"
"{quote}  I fail to see why that is a bad thing if we're looking at the rare scenario of having to postpone the sorting decision to search time.","neutral"
"If we're so bent on backcompat I suggest deprecating one of these methods now and removing it in next major release.","neutral"
"Easy to say we can come back to this easy not to.","neutral"
"ConstantScoreQuery and FilterQuery need to AND the filters   together.","neutral"
"I'll be happy to edit the wiki when I get this resolved!","positive"
"Nobody has any permissions unless explicitly granted.","neutral"
"While I am not a spokesperson for my employer by my assessment their interests are aligned with mine -- they sponsor my work and as a consumer of the products that I contribute to it would be bad for them if their investment were to be harmed.","neutral"
"and close this issue ?","neutral"
"How should integer division work for decimals and floating point?","neutral"
"e.g.","neutral"
"4.5 quotient 1.5 => 3 5.9 quotient 1.5 => 3 ","neutral"
"OFFSET X LIMIT N  (slice X _   (top (N ...)     (...)   ))  that is put a slice over the ""top"" and apply the top to N+X.","neutral"
"I will make the change.","neutral"
"I think I would be happy with a process where a weinre build is kicked off for every commit to master.","neutral"
"Okay ""unfortunately"" nothing  abnormal there.","neutral"
"Hi John  I would agree using object notification is probably a cleaner way to do this.","positive"
"Otherwise the constant will be converted   to DOUBLE.","neutral"
"Contributed by Ashish Singhi.","neutral"
"It will be taken care as part of HADOOP-7642.","neutral"
"I think the rename should follow the same pattern.","neutral"
"If so make the formatting same as it is for rest of codebase on commit?","neutral"
"Which API at the thrift client you are referring?","negative"
"Neither is the rest of this.","neutral"
"I'll make an updated patch.","neutral"
"I think this is what caught me the first time I tried this","neutral"
"I'm going to close this out.","neutral"
" Under copyright law there are several potential kinds of damages one can obtain for infringement.  ","neutral"
"The only forms of damage that make practical litigation sense in the FOSS world are *statutory damages* and *attorney's fees*. ","neutral"
"To obtain those kinds of damages a copyright notice is required. ","neutral"
"(There are other requirements for these types of damages also all described in 17 USC 401 et seq.) OTOH if you want to waste your time proving *actual infringement damages* for free software don't bother with a notice but also don't bother trying to find an attorney to argue your case.  ","neutral"
"I forgot to resolve this bug.","neutral"
"I think there is enough there to close the issue.","neutral"
"CASE_SENSITIVE boolean=> TRUE    9.","neutral"
"Of course none that should really matter .","neutral"
"This is going to be a big performance hit.","neutral"
"Committing shortly.","neutral"
"Any objections to committing the security.rb part from the trunk patch to the 0.95 branch now?","neutral"
"Then what's the story for code reuse for different flushers.","neutral"
"else { this.services.getAssignmentManager().assign(e.getKey() true) } is called for another assignment.","neutral"
"OK.","neutral"
"It is ok for goog.requires to be missing.","neutral"
"It is not ok for the interface reference not be fully qualified.","neutral"
"OK done added some more javadocs as well.","neutral"
") then I'm ok with that as well.","neutral"
"Ok.","neutral"
"OK to commit to 1.4.4","neutral"
"I just hope it does wait forever on sockets or anything stupid like that...  but we'll see.","neutral"
"Unrelated should the PBImpls be moved from yarn-api to yarn-common (They're private anyway).","neutral"
"Unrelated should ApplcaitionTokenIdentifer be renamed to something like AMTokenIdentifier ?","neutral"
"This also seems pretty reproducible.","neutral"
"if (!jj_semLA || jj_3R_60()) return true     if (jj_3R_61()) return true     return false   }  The simple fix could be to wrap the lookingAhead assignment  after the call within finally block.","neutral"
"The true   usages are found in calls to executeSubstatement now.","neutral"
"But even if it wasn't it would be totally worthless where it is at.","neutral"
"audit warning seems to be due to ""hadoop-hdfs-project/hadoop-hdfs-httpfs/dev-support/findbugsExcludeFile.xml""   javadoc warnings also seem to be unrelated. ","neutral"
"But if the expression isgraph(wctob(wc)) evaluates to true (which cannot occur for wc == L' ' of course) then either iswgraph(wc) or iswprint(wc) && iswspace(wc) is true but not both.","neutral"
"If that's not true then you can pretty much ignore everything in this particular comment...","neutral"
"It just depends upon how smart the plug in framework and the actual plug in is.","neutral"
"Plus of course you don't have to hardcode the name of the jarfile.","neutral"
"Currently we just assume it might be a laggard and thus isSlowTracker() will return true.","neutral"
"Rajith: This is actually not true.","neutral"
"@ Thomas  Your framework is available?","neutral"
"*.. info.ftl might have confused you :)  Divesh","neutral"
"> I'm confused.","neutral"
"Pretty fancy.","neutral"
"Though it is still a possibility it is pretty corner-case.","neutral"
"I think there were a mistake.","neutral"
"Of course this is debatable.","neutral"
"Of course I have en_US for my locale.","neutral"
"This is also true for ""ACCT"" ""MLSD"" ""OPTS"" and ""REIN""","neutral"
"Therefore Visa.matches() will now return ""true"" for Mastercards too.","neutral"
"True.","neutral"
"Definitely true!","neutral"
"Pull it back in if you think different.","neutral"
"But that's of course completely unrelated to your patch.","neutral"
"This might be a stupid comment but shouldn't ""keyDerivationeterceptor"" be ""keyDerivationInterceptor""?","neutral"
"HttpClient stock code is JDK 1.2 compatible (hell 1.2 is old).","neutral"
"Brandon's pretty confident but I'd rather not cram it into a minor release just in case there's something we missed.  ","neutral"
"I encounter the same NullPointerException in the 4.1.0 source code release but currently I don't have a git 4.1 environment to verify it.","neutral"
"Matt are you still working on this?","neutral"
"James I think it is time to do some of the tasks that you have outlined and I'm willing to do the work.","neutral"
"I'm fairly convinced that signing is the only way to go without turning the knobs so far up that the AM is pretty useless (no images!","neutral"
"Start an app with all network connections off and try to do a console.log(navigator.onLine) and it will return true.","neutral"
"Please do not forget about adding the ASL header to all new classes.","neutral"
"Matt","neutral"
"I will take this into account of course.","neutral"
"Ah of course.","neutral"
"Must have been confused.","neutral"
"Of course I meant 2.1.8 beta not 2.1.8 dev.","neutral"
"This seems backward to me (but of course I'm no expert in this area).","neutral"
"Specially the framework.","neutral"
"This may fit for Pregel but not for our Framework since our communication is much more expensive.","neutral"
"Patch is pretty trivial but gives +15% on MT/SerialBench on 2-core Core2.","neutral"
"Please re-open if I'm confused.","neutral"
"You mixing fd and HostComparator confused me.","neutral"
"Of course there is no NotNullException.","neutral"
"of course it could be built on the fly...","neutral"
"Of course this only applies if someone where to finish 831 and it where accepted...","neutral"
"After a while that .api package will get pretty crowded too.","neutral"
"I will post a new patch pretty soon.","neutral"
"Framework translations in rev 701679. ","neutral"
"How about a slightly different take?","neutral"
"Damn copy/paste programming.","neutral"
"If so that's a pretty bad admin experience.","neutral"
"It seems pretty reliable.","neutral"
"The framework is incomplete without it.","neutral"
"In revision 1064741 the framework is functional and activated for the enhancer.","neutral"
"Is there a way to stop the hbase with the regionserver dead?","neutral"
"If I am not wrong the follower that is stuck never accepts the leadership of the Leader in the ensemble because it is an established ensemble and it sees no quorum in it.","neutral"
"The 0.95 branch is dead and defunct.","neutral"
"But I didn't get any memory errors.","neutral"
"It was confusing for me too.","neutral"
"Hmmm... confusing.","neutral"
"Doing things based on an organizationPartyId associated with the user is BAD BAD BAD and basically kills the multi-organization support in OFBiz.","neutral"
"So I'm totally +1 for the HBASE-8723 patch.","neutral"
"The verification of state over in timeout monitor before acting is another aspect?","neutral"
"The number of failed tests is pretty high compared to last time's performance (67 bad vs 3 last time).","neutral"
"Too late I'm away to bed and have lost concentration.","neutral"
"Converting to a double[ ] is where the precision is lost.","neutral"
"And PayloadTermQuery lost an ""if (includeSpanScore)""?","neutral"
"The CDE is using the base UIMA framework to get the metadata.","neutral"
"However I'd be interested if later this functionality can also be used by ServiceMix i.e.","neutral"
"It's named .gitignore which may be confusing.","neutral"
"The original replica of RUR may in finalized state.","neutral"
"I just noticed that!)","neutral"
"volatile prevents the variables from being cached in the registers and creates a memory barrier so that's not that surprising to see an impact on the performances.","neutral"
"The Felix framework does not support exporting/importing the default package.","neutral"
"Even during the full-blown ""validation"" of the descriptors (done just before ""saving"") the CDE is invoking the base UIMA framework in  special mode to prevent instantiation.","neutral"
"Move startTime from DecommingStatus to DatanodeDescriptor so startTime could be used to represent either decommissioning or dead start time 2.","neutral"
"once this error occurs the route cannot be used any more.","neutral"
"However controller passing live brokers minus shutting down brokers as live leaders in the LeaderAndIsrRequest sounds like a premature optimization and a bug.","neutral"
"However the statement still performs a full scan of SUMMA_RECORDS which sounds sub-optimal.","neutral"
"> Actually I just noticed something when trying to commit.","neutral"
"A single table could be made up of many thousands even hundreds of thousands of regions?","neutral"
"bq.In order to maintain different states at which we are in while creating table should we go for a special node under the table znode or can we add new states to the existing table states like (DISABLING ENABLING DISABLED etc) IMO go with separate node.","neutral"
"Some further bug tracing shows that pdfbox' RandomAccessBuffer is responsible for the Out of Memory error.","neutral"
"The fix is only disabled on releases prior to 10.8.2 on the assumption that the fix gets into the upcoming 10.8.2 release.","neutral"
"I don't know that there's an alternative that would be less invasive than reverse logical time.","neutral"
"I don't quite see why the attached implementation would do more heap operations but I agree that it could be slower due to lengthier/more complex loops a few more if statements etc.","neutral"
"So what this patch does is totally revamps the makefiles for erlang.","neutral"
"The times will be grep'ed and used for inspection in Excel.","neutral"
"Unfortunately the xml parser in use is event based in the wrong direction(push instead of pull) so the bulk of the change is flipping that around.","neutral"
"2) The ZKVersion used in the <topicregion> map is used to guard against the case different hub-server use the map at the same time (or interleaved).","neutral"
"Do you have a different desired text change or is it dead?","neutral"
"gcc 4.3.1 is out since June 2008 so the workaround is no longer needed.","neutral"
"The KahaDBStore.getDestinations() method looks as though it would be pretty heavy performance wise.","neutral"
"Shouldn't it have looked at fstime across the directories seen dir2's higher fstime and used that one?","neutral"
"> The modified test (below) gets stuck in an infinite loop  Your test is buggy.","neutral"
"I have tried using Snappy{Input/Output}Stream and they don't work (it just throws EOFException in the middle of the transfer) and causes stream to retry.","neutral"
"Didn't see the selector the first time round.","neutral"
"This is pretty interesting.","neutral"
"Doh!","neutral"
"We do not use a framework.","neutral"
"doh fixed braces","neutral"
"I will appreciate if anyone knows of a way of doing that in junit framework.  ","neutral"
"If you are stuck with solr 4.0 alpha here's a patch which may work. ","neutral"
"This patch also adds the new resource emulation framework to GridMix.","neutral"
"We need verify all the links and buttons in console to ensure the fix.","neutral"
"avro-mapred -- we might end up with avro-mapreduce as well for the newer api so I stuck with the package name of the hadoop api. ","neutral"
"Sounds reasonable.","neutral"
"This sounds reasonable to me.","neutral"
"Content-wise the only part that stuck out to me was the inclusion of the many exceptions that users  will never see.","neutral"
"Sounds reasonable to me given it's a standalone (debug) utility.","neutral"
"It is a little weird since the multi-core aspect would only be usable programatically but that will make it possible to easily bat around a 'core manager' and http design.","neutral"
"Can't be avoided though given what is going on here.       ","neutral"
"Pretty much the same stack trace.","neutral"
"I don't want to pull the whole patch though.","neutral"
"Moreover there must be something going wrong in relation to the SPO index an exception is thrown:  ERROR **** Not the root: 11264 com.hp.hpl.jena.tdb.index.bplustree.BPTreeException ","neutral"
"Back-compat Lucene-style and agile design aren't something that marries well.","neutral"
"We are currently stuck with this issue?","neutral"
"Specifically the existing framework only lets us plug-in custom compress/decompress 'streams' (e.g.","neutral"
"If you really don't want such a link you could always hide it with CSS.  ","neutral"
"DROP INDEX <INDEX_NAME>  making this the only option right now would suck because we don't auto-generate an index name when none is provided.","neutral"
"There are just too many checks there that Click is not using and we can't just use them all (many don't make sense to Click at all) :).","neutral"
"I'm not against fixing the CS I just want to ensure we do the 'right' fix.","neutral"
"That's why I'm going to use easymock as SMSC simulator.","neutral"
"This was fixed Cassandra-side for 2.0 in CASSANDRA-5702 but the fix was pretty heavyweight and backporting to 1.2.x is not an option.","neutral"
"#NAME?","neutral"
"Please use git diff to generate patch because I can't easily apply git patch on a svn tree.","neutral"
"Does that sound like a reasonable plan going forward?","neutral"
"I won't intrude on the design discussion sounds good.","neutral"
"Fixed using the new injection framework and xwork configuration design.","neutral"
"Otherwise we would be storing the bytes-per-checksum field but not actually using it which would be really confusing.","neutral"
"if it gets started at all.","neutral"
"J-D gave my patch a review and said fine except for some line-lengths which I've fixed.","neutral"
"To be quite blunt guys your log4net logger methods smell bad.","neutral"
"We've been passing builds pretty regular now so if this a problem it should start showing prominently.","neutral"
"You just need to remember to put the expected first in the assertion or it gets confusing","neutral"
"That can't be expressed with a static suffix but it's easily expressed with a regex.","neutral"
"I'm not sure this can't be achieved without messing with IR/W guts so much.","neutral"
"2.8.0 is no longer supported so even if there is a bug it won't be fixed in 2.x.y release series.","neutral"
"In TestCliDriver create_view.q and udaf_percentile_approx.q are two weird queries.","neutral"
"By passing in the section name {{null}} the content of the global section can be retrieved.","neutral"
"Submit a patch and I'll play with it.","neutral"
"But I'd have to play with it some to see for certain.","neutral"
"This is to say that we've a pretty good coverage of IDC ""keyref"" use cases.","neutral"
"After moving it to a local disk I can't reproduce it anymore.","neutral"
"I just realized I never really explained the original problem that led me to making these fixes.","neutral"
"So this is by design.","neutral"
"We can borrow some design techniques etc.","neutral"
"Marcus that sounds sensible.","neutral"
"Perhaps this should be item #0 decide whether we want to work with Maven or Gradle.","neutral"
"All other log frameworks do this)","neutral"
"Is there a way to fetch a pull request?","neutral"
"Please pull it up to the release branch.Thank you!","neutral"
"Will pull that into the 2.0.4-alpha branch.","neutral"
"Maybe something silly is going one.","neutral"
"For the first part I got stuck on two points.","neutral"
"You really shouldn't call one without the other.","neutral"
"Every framework will benefit from that!","neutral"
"* Framework for JMS db access can be reused.","neutral"
":org.osgi.compendium-1.0.1artifact and felix-1.0.4 framework","neutral"
"CFS.gRS is a pretty thin layer over RowIterator.","neutral"
"this pretty much explains the three imports. ","neutral"
"Jerermy is the sole subscriber/moderator and can take care of adding other subs.","neutral"
"Are you planning on doing this (or already have done this) or would you like me to do it?  ","neutral"
"Doug you defined: +public interface NamenodeProtocols +  extends ClientProtocol +          DatanodeProtocol +          NamenodeProtocol +          RefreshAuthorizationPolicyProtocol +          RefreshUserToGroupMappingsProtocol { ...}  Will this prevent us from putting the DatanodeProtocol in a different port?","neutral"
"But would there be other cases that the writer stuck for different reasons?","neutral"
"There is a single directory ~apbackup/remotelybackedup and anything symlinked to there gets backed up as documented in the README.","neutral"
"Jeremy are you still planning to take a stab at this?","neutral"
"Nothing gets broken but we have one more step towards framework independence.","neutral"
"We won't find the same group in a different segment.","neutral"
"Will commit in a few days (to the heavy committing branch) if no one objects. ","neutral"
"This patch takes care of the nocommits in the previous patch.","neutral"
"is anybody taking care of this?","neutral"
"There's a TODO which I'll take care of before merging to 4x (there are other renames too).","neutral"
"That would take care of most cases.","neutral"
"However if the implementation of next is not capable of handling bad records then it is most likely going to throw an exception and the proposal in this jira for handling bad input starts with that assumption.","neutral"
"I imagine that if 7-Zip can do this decryption then the encryption mechanism I seek is not forbidden by licensing restrictions.","neutral"
"Also I won't give you a patch next time but just the whole new TestTransSystem.","neutral"
"That said I had to do something similar in configurators and I did this by adding wrappers to the getInitParameter.","neutral"
"Therefore it can no longer be used.","neutral"
"We have different disk sizes on our DNs.","neutral"
"I don't have a problem with a non-component directory in the framework.","neutral"
"I do have a patch but unfortunately I am not a position to sign the CLA.","neutral"
"The same exception happens the I forget to sign my jars.","neutral"
"The squeeky wheel gets oiled!","neutral"
"This is where the bus gets over lapped.","neutral"
"OK  The problem is that the o.a.f.bundlerepository doesn't cares about R3 or R4 bundles.","neutral"
"Somehow I forget to move that from SOLR-2524 but it is in the updated patch now.","neutral"
"I am planning on doing a round-robin assignment for each partition.","neutral"
"all the key and column name comparisons should be case insensitive (and we force keyAlias to be ascii so you don't need to worry about it being some weird bytes stuff).","neutral"
"@Paul  Forget the previous patch it added unneeded complexity for parsing and dealing with multivalue (line) ini file  config parameters.","neutral"
"{noformat} set-net-2.0-framework-configuration:   [property] Target framework changed to ""Microsoft .NET Framework 2.0"".","neutral"
"USE WITH CARE!","neutral"
"Beware all ye who venture here: the sea of XSLT is deep and wide and unforgiving.","neutral"
"What's weird is that this  class is in Cocoon's normal classpath.","neutral"
"This might fix broken hudson on trunk","neutral"
"Adding directories to removedStorageDirs in original patch is already in branch-1.","neutral"
"The source of this problem is master and slave allowing frameworks to register with IDs already used by completed frameworks.","neutral"
"This is introduced by API performance refactoring the intent is to generate the same response object for both listxxx api and other apis related to the same entity.","neutral"
"There may perhaps be some way to use Windows file-locking as a signalling mechanism here.","neutral"
"Alternatively we could build a variation avro-ipc.jar that shades in avro.jar that could be the smallest unit for OSGi.","neutral"
"Actually let's just fix the issue you discovered here.","neutral"
"we don't have an agreement that it should be active","neutral"
"Also I looked at first corrupted database that I posted  and found the corruption in the  index TEST1_IDX_INDCOL2.","neutral"
"I could not find any documented limits but if I missed them somewhere I will gladly put them in.","neutral"
"However I doubt that the same is true for MapContext because it is just a wrapper around a HashMap.","neutral"
"There is no RPC stuck but a lot of ""Connection reset by peer"".","neutral"
"With hampered performance of sstableloader after 1.0 its made the things very difficult for us.","neutral"
"I fixed some bad markup in r1392857 but I can see the error afterwards on the neko stuff.","neutral"
"The thing about backwards-compatibility hacks is you tend to get stuck with them.","neutral"
"This is part of making Oak OSGi-friendly","neutral"
"However I'm not a lawyer.","neutral"
"It seems to be adding new 'functionality' to coprocessors.","neutral"
"Adding sleeps solves it.","neutral"
"We're adding endpoint as a new datatype?","neutral"
"That'll be pretty awesome to have for 0.6.0","neutral"
"+/** + * This class is a refactoring wrapper around the shared + * JDBC40Translation class.","neutral"
"Also I'm slightly confused by your description because in section 5.8 of the spec it says that members of code_handler_class_RCN can be null.","neutral"
"Since I screwed up the commit we voted 2.1.7 down and are working to get 2.1.8 out pretty quickly.","neutral"
"A user looking at the set of changes won't care :)","neutral"
"Or did you see some other errors or bad weinre behaviour?","neutral"
"Typical POST then DOH moment.","neutral"
"I'll see if I can find a way our systems are pretty constrained in that dimension.  ","neutral"
"Making a blocker.","neutral"
"and at the moment we dont have that yet.","neutral"
"[~bmahler] it looks like this can be closed since the Python UI is gone.","neutral"
"Is that true?","neutral"
"seems this is a CDK issue","neutral"
"I am transfering my issues so I want to know the current status.","neutral"
"Thanks for reporting.","neutral"
"Fixed on the master (0d43528e) and the 1.6 (9affb57a).","neutral"
"or someother version?","neutral"
"ThriftServer.java and Hbase.thrift patched manually the other files generated using thrift-0.2.0","neutral"
"I drafted a small benchmark (so far only for android) to demonstrate the issue.","neutral"
"> - FOUserAgent.getStream() is cool and very easy to use (now that it's properly > documented).","positive"
"Does it solve your issue ?","neutral"
"Pushing non-critical issues to the next CR2.","neutral"
"i kinda like the black acctually .. but that may largely be due to my prefering the ""fire"" solr logo over the futuristic magnifying glass (the red/orange contrasts nicely with the black/grey.  to my mind the ""Solr"" ""Sun"" connection has allways been really cool ... ","positive"
"If you think they are critical for CR1 please re-schedule them.","neutral"
"Issue is reproducible at least on Debian 32bit and SLES 10 64bit.","neutral"
"Awesome discussion.","positive"
"So I also can say ""this is not yield keyword specific problem"".","neutral"
"fixed in revision 478248","neutral"
"pushed","neutral"
"Supported by external project","neutral"
"And in that case the first argument could also be changed from OpenBitSetDISI to OpenBitSet.","neutral"
"Until there will be _real_ need of adding new Monoid implementations I would suggest to postpone the problem and keep *your* version of the patch.","neutral"
"Let's fight with the right weapons when we need I wouldn't use a katana to kill a fly (unless I am Bruce Willis and I'm in Pulp Fiction :P)  best and thanks!","neutral"
"No issue found after noting how it's invoked.","neutral"
"And interestingly suddenly this is moved from MAPREDUCE to OOZIE.","neutral"
"Got it thanks for the explanation.","positive"
"A new issue (https://issues.apache.org/jira/browse/RAMPARTC-140) is created for implementing SupportingToken assertion.","neutral"
"v1 fixes the nit","neutral"
"Thanks Ankit!","neutral"
"I tripped across one puzzling sentence but it wasn't something that you changed: In the second longer paragraph of the BUILTIN bullet we recommend LDAP and user-supplied schemes as alternatives to BUILTIN but we don't recommend NATIVE.","neutral"
"Did we decide to not recommend NATIVE here or should this be adjusted to include it beside the other safe schemes?","neutral"
"Thanks.","neutral"
"See attached patch.","neutral"
"I'll add docs in Confluence if the example is integrated in Camel's codebase.","neutral"
"Closing all issues created in 2005 and before which are marked resolved","neutral"
"APIs doc is outdated - thanks","neutral"
"Awesome! This tool is cool.","positive"
"What % of clients do think were stuck like this?","neutral"
"Mind adding your test run results in here?","neutral"
"QA test result is recorded above.","neutral"
"Closing works like charm now.","neutral"
"Thanks guys for saving mankind!","positive"
"This looks safe also","positive"
"Stefan: are you sure you had a clean build with my patch applied?","neutral"
"Please follow up on the forum: http://www.jboss.com/index.html?module=bb&op=viewtopic&p=4178893#4178893","neutral"
"suggested for 3.1.1","neutral"
"Thank you very much Les.","neutral"
"Pretty sure this was fixed by the time we released JRuby 1.6.","positive"
"This patch looks pretty good.","neutral"
"Moved to GA.","neutral"
"This appears to be a issue with Hibernate (the default JPA implementation in JBoss AS) rather than a EJB3 issue. ","neutral"
"Fixed the MAPREDUCE-3028 commit which broke MR1.","neutral"
"Contributed by Hitesh Shah.","neutral"
"* it is impossible to name a column 1 * it is impossible to name a column alias 1  If order by supports this I do not see group by can't?","neutral"
"Do we want to reconsider this?I kinda like the feature. ","neutral"
"This is Awesome Stefan - thanks a million!","positive"
"I resolved the issue via Spring.","neutral"
"This is a screenshot from 1.5.3 and that is how I would expect the Directory Studio to behave.","neutral"
"Harsh will you have a chance to work on a test for this?","neutral"
"Thanks  Mike","neutral"
"v3 rewritten to be lots more explicit and save the vendor arch and version numbers for later code to use.","neutral"
"patch by johano reviewed by jbellis for  ","neutral"
"EAR project case is fixed.","neutral"
"Alexey please verify.","neutral"
"btw MCLEAN-18-maven-clean-plugin.patch also applied the maven-clean-plugin-dcabasson-MCLEAN17.txt fix.","neutral"
"> DistributedHashTable is a good solution but then how are we planning  > to acheive let say a Distributed LRU Cache or Distributed Time-limited  > or a Distributed Count-Limited Cache.","neutral"
"Nice I did not think about using the system tables.","positive"
"Will upgrade to 1.0.10 and check it.","neutral"
"Will re-enable assertions too.","neutral"
"yeah I think so.","neutral"
"we just used it with CBR (content based routing).","neutral"
"Now the JBossESB changed to SwitchYard and we need to ensure it works.","neutral"
"You're results are awesome Paul. Great work :) Looking forward to see your new JSON parser in trunk whenever you think is ready.","positive"
"We are restructuring the trunk now from jboss as 4.2 and it's unstable.","neutral"
"You should check out and build revision 693 of the trunk.","neutral"
"pushed","neutral"
"It is not in the requirement.","neutral"
"I switched to using the JavaSourceLoader and this appears to work fine.","neutral"
"Done except for pages.xml imports.","neutral"
"I don't remember why right now though.","neutral"
"Applied Andrew's patch at r676866.","neutral"
"Please check that it was applied as expected.","neutral"
"@Subbu: Glad I was able to help.","positive"
"I believe in relativity :-)","positive"
"This appears to have been fixed","neutral"
"Great! It's been good to be able to contribute and I hope to be able to more for this awesome project when I have the spare time.","positive"
"and your comments are very welcome..","neutral"
"Marcus   we need a fix for this - if you can check in we will test it  thanks /sudha","neutral"
"Not a SWF issue.","neutral"
"Please open with Spring Framework.","neutral"
"Issue is also present at JPP 6.0 ER02","neutral"
"Added org.jboss.test.ejb3.war.deployment.unit.Ejb3WarDeploymentTestCase in r99656.","neutral"
"Thanks Uwe!","positive"
"Alright I'll put this and HBASE-8453 in through trunk today.","neutral"
"Sorry I realise now that ""does not work"" was insufficiently specific.","neutral"
"Seems to be working just fine.","neutral"
"Code looks cool.","positive"
"It looks pretty bad.","neutral"
"I tested HBASE-9609 and it does seem to make a huge difference!","neutral"
"Cool - good information to have.  Thanks Lance!","positive"
"I integrated the submitted patch in the new JBW but did not really test it.","neutral"
"Nobody has complained about it yet but I don't think it should be ported to older versions at this time.","neutral"
"[~saturnism] agreed.","neutral"
"# Javadoc in InterDatanodeProtocolServersideTranslator refers to JournalProtocl.","neutral"
"Shelly use JBAS-5873 for the matrix tests :)","neutral"
"Sanjay your patch is missing the AuthenticationFilterInitializer.java file","neutral"
"The pb is not in ApacheDS but in the startup delay.","neutral"
"Hey very cool. ","positive"
"Thanks Raymond","neutral"
"I'll try it on our Fedora.","neutral"
"Hi guys  I agree 100% on this.","neutral"
"Just a note there was a long conversation about this here: https://reviews.apache.org/r/4655/ and this is a dup of FLUME-1089.","neutral"
"Hi very cool!","positive"
" I like the elegant parser!  ","positive"
"Based on review comment add ""respBody.hasPublishResponse()"" before returning respBody.getPublishResponse()","neutral"
"using g++ (GCC) 4.1.2 20080704 (Red Hat 4.1.2-48) and cppunit 1.12.1.","neutral"
"Next try r1475799 in santuario.","neutral"
"Here's a patch that adds in support for SGD.","neutral"
"Fixed in trunk -r746186.","neutral"
"Carl can you review? ","neutral"
"I haven't fully grok'd the entire issue yet but have a quick comment: 2.0 was released several months ago...it's not 2.0-alpha-5-SNAPSHOT.","neutral"
"is it essue still open?","neutral"
"Thanks for fixing it so quickly!","positive"
"Jonathan: over to you :)","positive"
"On 2008-04-03 15:57:26.514 laupark commented: Opened.","neutral"
"On 2008-04-04 13:31:57.627 jimurphy commented: fixed rev.","neutral"
"196883 On 2008-04-08 08:38:58.599 wichan commented: Still couldn't find the swfUtils.jar in the webtier.war ad flex-for-cf.zip On 2008-04-09 07:51:01.799 ccreanga commented: Fixed - swfutils.jar was not included in the war","neutral"
"The code should work.","neutral"
"The API need to be checked and those errors (ie PDU has been fully decoded ...) have to be fixed.","neutral"
"We wil investigate what's going on.","neutral"
"Cool looks good.","positive"
"I suggest that you have a closer look at the exception.","neutral"
"The absolut portion of the path *is always prepended*.","neutral"
"Cool. sounds good to me.","positive"
"So any of your suggestions do not help.","neutral"
"PR https://github.com/SpringSource/spring-integration/pull/621","neutral"
"Hi Carlos This looks awesome! Lots of cool stuff.","positive"
"Note that as indicated before JVMInfo still is part of derbyclient.jar (I assume because of the need to support sysinfo).","neutral"
"Thanks Amar!","neutral"
"An awesome feature of Hive is the rich type system with excellent support for complex data-structures.","neutral"
"Waaaaay cool! I especially like the ""upload file"" option.","positive"
"Solomon That is very slick.","neutral"
"Thank you.","neutral"
"Committed after fixing the typo.","neutral"
"This will reduce object creation.","neutral"
"The patch needs to be regenerated against the current trunk but otherwise looks good.","neutral"
"cool stuff! a good candidate to put on myfaces-commons-utils so the user can just add the resource handler on its webapp faces-config.","positive"
"Thanks Kristian.","neutral"
"Committed revision 1341814.","neutral"
"Deleted spurious 'Added: svn:executable' from the patch.","neutral"
"The .md extension is used for the readme because it's in MarkDown format used by GitHub.","neutral"
"See the following page for an example:  https://github.com/seam/examples/tree/master/booking","neutral"
"It is completely expected an updatesite.zip for all of devstudio is *bigger* than the installer.jar ","neutral"
"I presume so.  ","neutral"
"Yup instruction are not correct.","neutral"
"That said check out setReadLength in TBinaryProtocol.","neutral"
"Thanks Daryn!","positive"
"Also thanks Matt for the review.","neutral"
"Fixed in r544","neutral"
"Yeah it looks like there are conflicts with RenderingContentRewriter and one of the guice modules.","neutral"
"Committed to Trunk.","neutral"
"Thanks for the reviews..","positive"
"Atlassian 3.2 is in Central.","neutral"
"Wow thanks Raghu that's awesome and will save me a ton of time. ","positive"
"closed with no testing Ian says this is a code-level change.","neutral"
"When the order of methods change so the rendering of fragments is bellow the definition then it works fine.","neutral"
"Two git commits included.","neutral"
"So very cool and so very committed-- thanks Matthias this is awesome.","positive"
"I'm happy to use it as the standard logo (i.e. website etc.).","positive"
"I'm giving this up hoping someone confident in Swing would look into it.  ","neutral"
"Have you been able to work on that ?","neutral"
"Thanks for pointing out this (rather embarrassing) oversight!","neutral"
"Fixed for both 2.0 M4 and 1.2.8.","neutral"
"Amila Could you please check my fix?","neutral"
"http://svn.apache.org/viewvc?view=rev&revision=468444  Deepal Thanks!","positive"
"Hi Drew  I have upgraded Postage to James3 (see POSTAGE-23) and used your patch at this occasion.","neutral"
"I suggest making a tooltip with the title of the context help article (a popup)  when the user hovers the question mark icon.","neutral"
"We'll go with this for now thanks for the fix!","neutral"
"Ran some benchmarks.","neutral"
"When the modulus is large which means that number of collisions is small LightWeightGSet is much better than GSetByHashMap.","neutral"
"added fixVersion","neutral"
"Rolled over to 0.5.5 to get a stable JavaOne release out","neutral"
"Are these already-existing concepts in the client?","neutral"
"Or did you introduce these concepts?","neutral"
"Thanks! ","neutral"
"Thanks Alexei the patch is fine. ","positive"
"how does your application.cfc looks like (ormsettings)?","neutral"
"canceling","neutral"
"Awesome co-op. Thanks Robert & Mike for picking this up.","positive"
"From https://builds.apache.org/job/PreCommit-HBASE-Build/2581/console it is not clear which test hung.","neutral"
"Committed the patch with thanks to Christian.","neutral"
"fixed.","neutral"
"The last bug I see mentioning a HSQL upgrade was JBAS-1618 which ended up with 1.8 RC9.","neutral"
"When did 1.8 RC 9 get upgraded and where is it tracked/documented?","neutral"
"Done in Weld and TCK","neutral"
"Applied patch.","neutral"
"Thanks.","neutral"
"Cheers!","positive"
"quick patch.","neutral"
"What's the operation?","neutral"
"I just committed this to trunk and branch-0.23.","neutral"
"Thanks Sid!","neutral"
"Thanks for testing but please don't close it yet.","neutral"
"Fixed trunk r910567","neutral"
"A new patch including some corrected Japanese sentences and a link to Solr Wiki.","neutral"
"All log statements should now be surrounded by log guards.","neutral"
"Horia Chiorean <hchiorea@redhat.com> made a comment on [bug 1014709|https://bugzilla.redhat.com/show_bug.cgi?id=1014709]  https://github.com/jboss-integration/modeshape/commit/d1d97180c957491bee3654743ebd4a6860314ad3","neutral"
"Thanks Galder:)","positive"
"Daryn the current patch looks good.","positive"
"Thanks!","neutral"
"Please also see Glassfish issue 13111: https://glassfish.dev.java.net/issues/show_bug.cgi?id=13111","neutral"
"Committed as r1382016.","neutral"
"Joram notify Jennifer Vennable when you completed this.","neutral"
"Changes applied in revision 1369338.","neutral"
"Many thanks.","neutral"
"periodic bulk close of resolved issues. ","neutral"
"Thank you!","neutral"
"The b-1.0 patch also applies to branch-1.","neutral"
"I'll try and test with queryIndexesRebuiltSynchronously false today.","neutral"
"applied patch (thanks) in r1055887","neutral"
"Hi Jaikiran   Didn't you already fix this one?","neutral"
"Thanks!","neutral"
"Dona Thiru: can one of you (or anyone else) please review this?","neutral"
"05 was committed in r613384","neutral"
"committed to TRUNK (m3)","neutral"
"This is awesome!","positive"
"v2 Looks good to me.","positive"
"Thanks!","neutral"
"Closing this issue Jacopo fixed it at r1345528.","neutral"
"Add EnumSetWritable.","neutral"
"I'm closing this for the time being as we've reopened SPR-368.","neutral"
"This was found in via JBossWS CXF so once we've pulled it in to JBoss and tested I'll let you know if there's any issues.","neutral"
"Thanks for the quick response Colm.","neutral"
"Could you open a ticket for this (last comment) Tnx micha","neutral"
"Hey you're right that idea was probably not the best approach to the problem - 0.6 looks really nice looking forward to it :)","positive"
"Indeed!","neutral"
"This is actually the case in 2.0.5 already.","neutral"
"Thanks for spotting this Philipp!","neutral"
"It seems that using {{BufferedOutputStream}} is a better solution since it will also help other operations.","neutral"
"BTW do you know why there are four one-byte packets?","neutral"
"Dupe of CASSANDRA-4042 (we'll include the BF fp change there)","neutral"
"I think this looks like the same issue as  [MFINDBUGS-55|http://jira.codehaus.org/browse/MFINDBUGS-55]  Garvin ","neutral"
"Changed contributed by from Arpit Agarwal to Arpit Gupta.","neutral"
"add LOCALE.US to toLowerCase in SecurityUtil.replacePattern.","neutral"
"Marc you're re-logging your ownn issues :)","neutral"
"Patch now applies cleanly against latest version of trunk.","neutral"
"Bounce to Doug as this is a SOA issue.","neutral"
"Thanks I just committed the patch.","neutral"
"Thanks for moving so quickly on this guys.","positive"
"On trunk apparently all use of the ""get"" ""put"" and ""delete"" histograms have already been removed from the regionserver except for the Jamon templates.","neutral"
"Calling them queryRequestLatency and mutateRequestLatency in RegionServerMetrics.","neutral"
"Thanks Daryn!","neutral"
"for taking a look.","neutral"
"#NAME?","neutral"
"After several retries seems we are unable to proceed with releng team to get supported solution.","neutral"
"Will setup mirroring to Brno QA lab.","neutral"
"If somebody can better formulate my above fragment and place it somewhere in wiki it would be great.","neutral"
"I have throuroughly documented this in the XWorkConverterTest see testStringToInt testStringToInteger testStringToPrimitiveDouble and testStringToDouble.","neutral"
"If you feel like adding this to the showcase than go on.","neutral"
"cheers  ./alex -- .w( the_mindstorm )p. ","neutral"
"I think the HttpClients service interface must be exported for it to be used.","neutral"
"Done at revision 1582 - 1585","neutral"
"Closing as fixed in trunk.","neutral"
"We have an HTTP discovery agent in activemq-http no other activity on this issue so closing for now.","neutral"
"Although the older patch applied fine for me (patch -p1).","neutral"
"This is a great suggestion.","positive"
"Thanks Amar!","neutral"
"Would your use case be covered by adding a TTL to CF?","neutral"
"Because that seems like the natural level of granularity for this to me.","neutral"
"Looks like Forge isn't used at companies having a firewall.","neutral"
"Attached patch for Myfaces.","neutral"
"the  repairment to BlueSky official website Downloads.html and MailingLists.html  thebluesky group an use the patch freely","neutral"
"adding --rsyncable to our build system does not seem to be a big task I am experimenting with it.","neutral"
"Spoke too soon!","neutral"
"The SocetException is still there sporadically.","neutral"
"I committed the patch to trunk.","neutral"
"Thank you Ivan!","neutral"
"Thanks Daryn for the review.","neutral"
"Whoops yeah sorry.","neutral"
"are enough for this rather than full blown regexp.","neutral"
"It's also easier then to tell a wildcard-based config from a normal one.","neutral"
"Feature verification is completed including Upgrade.","neutral"
"hence closing the ticket.","neutral"
"This issue is being tracked by other JIRAs now.","neutral"
"Sonar does not use JavaNCSS at all !","neutral"
"The 0.23 patch looks fine.","neutral"
"The only significant code difference seems to be in getBlockLocations().","neutral"
"Thanks for the patch.","neutral"
"It was applied with minor changes in 2.1.10-dev and 2.2-dev.","neutral"
"Please reopen the issue if needed.","neutral"
"fixed in 1.8. checking in javadoc fixes momentarily","neutral"
"Committed in r14473 on trunk and r14474 on 2.0.x.","neutral"
"I know this hasn't been looked at in quite a while.","neutral"
"I can't see the current GOP and GKOP being completely replaced but there may well be some areas where your code could be incorporated.","neutral"
"It would help considerably if you could explain what the problem was/is with finite sized pools and the current implementation.","neutral"
"Without an explanation of what the issue is this issue is likely to remain dormant or just be closed as won't fix.","neutral"
"Done as part of Felix resolver integration","neutral"
"Latest commits now include filemgr and workflowmgr integration.","neutral"
"The work in progress archetype is now committed in the trunk (http://svn.apache.org/repos/asf/oodt/trunk/mvn/archetypes/radix/).","neutral"
"Bharath  Since all of this work's goal was done - can this be closed?","neutral"
"Thanks for Paul King's advice I tried 1.6.3 again with groovy.bat.","neutral"
"groovy.bat don't have this problem so the problem is from the native launcher.","neutral"
"Closing as dupe.","neutral"
"great thanks Joel.","positive"
"Marek Novotny <mnovotny@redhat.com> made a comment on [bug 883918|https://bugzilla.redhat.com/show_bug.cgi?id=883918]  This will be fixed/upgraded to GWT 2.5 in WFK 2.3.","neutral"
"Andrzej I'd be happy if you reassigned to you however I will have some time on Tuesday to look at this if you don't until then.","neutral"
"commit fix http://svn.apache.org/viewvc?rev=729857&view=rev to nmr project http://svn.apache.org/viewvc?rev=729894&view=rev to features project","neutral"
"Robbie  Could you please review and commit the patch?","neutral"
"Hmm it did work on monday for me strange I'll have a look at it right now","neutral"
"Thanks Charitha.","neutral"
"Added to portletswap but not the distro until we have themed groupings.","neutral"
"Thanks for reporting.","neutral"
"Thanks for reporting solved!","positive"
"Thanks!","neutral"
"I will rewrite that part.","neutral"
"Scratch that this fails horribly after the change to unparsing negative numbers as hex.","neutral"
"Fixed in next savara release.","neutral"
"Some more work towards full SAAJ 1.3 implementation.","neutral"
"Patch for 0.96 corresponding to latest trunk patch.","neutral"
"it belongs to faces 1.2 :)","positive"
"Thanks Amit  Your patch is in trunk at r832776 R9.04 r832779 ","neutral"
"I'll commit soon.","neutral"
"Patch committed.","neutral"
"Ok cool this is just a matter of adding strings to the various [NotFound()|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L160] returns in files.cpp  There are a number of error cases in the [browse|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] and [read|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] endpoints I'd imagine one could change the javascript to generate bad requests which should be sufficient to test this :)","positive"
"Thanks Hari!","neutral"
"It looks like there is an unencodable character.","neutral"
"JMX support will be implemented with the remoting project.","neutral"
"As of the new log4j DSL this is not an issue","neutral"
"Tested by submitter.","neutral"
"Thanks Amar - this was a long-drawn affair!","neutral"
"Fixed for exclusion: http://svn.apache.org/viewvc?view=revision&revision=1539249","neutral"
"Hi  Thanks for your help testing this stuff.","neutral"
"I did a review and I found the problem is not on tomahawk.","neutral"
"Really it is a side effect of the browser (IE 7 and IE 8).","neutral"
"I'll close this issue as won't fix but anyway I commit the fix on tomahawk examples.","neutral"
"89 and 90 look fine.","neutral"
"Cool feature!  Performance:  - It looks like scripts are read from the resource loader and parsed again (eval) for every update request.","positive"
"Yes this was fixed through Yecht.","neutral"
"Should be fixed with DOXIA-390 I added your test case.","neutral"
"Thanks!","neutral"
"all history lost?","neutral"
"for example: https://github.com/hibernate/hibernate-core/commits/3.6/hibernate-testsuite/pom.xml https://github.com/hibernate/hibernate-core/commits/3.6/testsuite/pom.xml","neutral"
"Review board: https://reviews.apache.org/r/15335/","neutral"
"I just committed this.","neutral"
"Thanks Amar!","neutral"
"patch reviewed and applied by Eoghan with r502283","neutral"
"Interesting that you decided not to detect the error based on finding two similarly-named operations.","positive"
"I wonder if there are any advantages to your way of doing it over mine but I think yours will definitely work to detect the error cases I had in mine.  ","neutral"
"Fair enough.","neutral"
"Hello Bhumir  I think Ivan is right - can you try to test your case with the complete version of log4php not only the files I have mentioned.","neutral"
"Thanks for you patience - this is a nasty issue.","neutral"
"Cheers Christian","neutral"
"committed r1296706.","neutral"
"This never got into Indigo - pusihing for it to go into Juno.","neutral"
"I'm not convinced making GrailsApplication serializable is a good idea.","neutral"
"You ""workaround"" of making it transient is the correct solution. ","neutral"
"It applies thanks.","neutral"
"TestMultiColumnScanner has been committed to trunk.","neutral"
"it is fixed by r1358 in jbossweb  2.1.x.","neutral"
"Unsetting Fix Version on unassigned issues.","neutral"
"Excellent the performance is much better.","neutral"
"Committed.","neutral"
"Bulk close for 3.1","neutral"
"[~lfryc] [~bleathem] [~ppitonak] Do you think guys that those page fragments methods which depend on JSON parsing - aka various {{setupFromWidget}} should throw {{UnsupportedOperationException}} till this issue is resolved ?","neutral"
"IMHO not as we can quite quickly implement this right ?","neutral"
"thanks asankha","neutral"
"Yeah this was a word which somebody had looked up in Dacco.","neutral"
"I saw 'acusament de recepci?' in the GDLC but I wasn't certain what it was in English.","neutral"
"Perhaps 'acknowledgement slip' would be the most commonly used term in English?","neutral"
"Applied the same fix as in issue 25001  http://cvs.apache.org/viewcvs.cgi/jakarta-commons/dbcp/src/java/org/apache/commons/dbcp/datasources/PerUserPoolDataSource.java?r1=1.10&r2=1.11&diff_format=h ","neutral"
"Steve can you clarify?","neutral"
"Fine with me. ","neutral"
"On the recommendation of Weinan","neutral"
"Resolved in commit 5260 (patch by Vladimir Sizikov)","neutral"
"Patch submitted.","neutral"
"Thank you.","neutral"
"I filed bug # 42715 with ASF Bugzilla about the ant.version issue.","neutral"
"Seems fine to me.","neutral"
"Thanks for looking after this.","neutral"
"Added as a subtask [HBASE-6157] to this parent jira.","neutral"
"Hope that should be fine.","neutral"
"I added the PDType1CFont patch in revision 1425301","neutral"
"Since we will have another RC we decided to include this change in 1.5.2.","neutral"
"Documentation is still a bit lacking","neutral"
"Don't absue the ticketing system","neutral"
"I committed {{BasicFunctionalityTest.testHTMLStrip()}} to branch_3x - it succeeds for me with no changes required.","neutral"
"The per invocation timeout facility has been added for the rmi and sslrmi transports.","neutral"
"Indeed this saved some time.","neutral"
"Looks like this was fixed in HDFS-3966 (For branch-1 TestFileCreation should use JUnit4 to make assumeTrue work).","neutral"
"I'm kinda dissapointed.","neutral"
"I'm using jruby.bat from jruby 0.9 and it works fine.","neutral"
"url: https://192.168.124.100/sdk/vimService username: Administrator password: C******","neutral"
"Note this used to work fine in 2.7 looking at ""git blame"" output it would seem the regression happened as Niels added support for 3D bboxes","neutral"
"patch looks good.","neutral"
"+1 thanks Ivan.","neutral"
"I don't see the issue on trunk.","neutral"
"Just realize that.","neutral"
"Thanks!","neutral"
"I should have tested with trunk before creating this jira.","neutral"
"I think I even tried with pig-0.11 to confirm the problem.","neutral"
"I'm sorry for the confusion.","neutral"
"Thanks Ittay.","neutral"
"Under what runtime conditions are you seeing this.?","neutral"
"2","neutral"
"Would you have a test that we can use to reproduce?","neutral"
"It's OK.","positive"
"Thanks very much!","neutral"
"The only definitions of ""OutputStream baseStream"" are in run() copyBlock() and readBlock().","neutral"
"Resolving the issue as the patch was applied to Airavata trunk.","neutral"
"I see FilteringTokenFilter has a similar first token pos incr fixup so this problem is handled in at least one other filter.","neutral"
"I'll take a broader look tomorrow. ","neutral"
"Jacques if you create separate issues for the erros (icluding the logs) I can take a look them.","neutral"
"Thanks for your vote.","neutral"
"Any other opinions about the patch?","neutral"
"+1 for the patch.","neutral"
"Committed to trunk.","neutral"
"Thanks Arpit!","neutral"
"I think your logic is right.","neutral"
"1","neutral"
"FileSystemView is the user file system view so it can have canDelete() and canRead() methods ..... this is fine.","neutral"
"FileSystemView can have user object to indicate whose file system view it is representing.","neutral"
"3","neutral"
"In that case caching will be at the FileSystemView level (not at FileObject level).","neutral"
"Logically this is also fine.","neutral"
"NativeFileSystemView represents the underlying OS file system view - no more no less.","neutral"
"Caching is a specialized function.","neutral"
"So if necessary we can add another FileSystemManager implementation which will support caching.","neutral"
"So the action items: 1. canDelete() canRead() and canWrite() will be moved to FileSystemView from FileObject.  ","neutral"
"Please review and close out if appropriate.","neutral"
"Thanks very much for the contribution.","neutral"
"The fixing is available in all builds after r658561.","neutral"
"solved in subversion repository as of r818942.","neutral"
"Thanks for the patch Gustavo.","neutral"
"I applied to 0.95 and trunk.","neutral"
"I thought there was already a (Hibernate specific?)","neutral"
"Add the new file modules\java2wsdl\src\test\java\org\apache\tuscany\tools\java2wsdl\generate\ExampleService.java 2.","neutral"
"Apply the changes in patch1658 3.","neutral"
"Unzip ws-void-args-return under the itest directory 4.","neutral"
"Update the pom for itest to include ws-void-args-return  This patch fixes TUSCANY-1658 and TUSCANY-1653 and add an itest to verify the fix.","neutral"
"Applied patch.","neutral"
"Thanks!","neutral"
"+1 looks good. ","neutral"
"Oh and that wiki page for the shell is slightly formatted wrong by the looks it changes to cursive/italics and stays until the end.","neutral"
"And the .irbrc sample output has no line breaks and makes it difficult to read it.","neutral"
"Fix race conditions in Balancer.","neutral"
"Contributed by Junping Du (szetszwo: http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1532932) * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/CHANGES.txt * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/src/main/java/org/apache/hadoop/hdfs/server/balancer/Balancer.java ","neutral"
"Applied the patch to implement Workspace.move","neutral"
"We pretty much already had the interface we wanted for this (IFixedLocationResourceStream).","neutral"
"And then MarkupCache uses that interface to checkout what the actual file is  I dont think we will get IResourceStream implementation that are not File or URL and if we do then we fallback on the cachekey only approache.","neutral"
"Thanks Tatyana - the third patch was applied to BTI branch 2.0 at r552655.","neutral"
"Sebastian as Sonar calls the cobertura maven plugin there is not much we can do.","neutral"
"The Sun JSF-RI team have implemented a fix for this issue.","neutral"
"See the following link for more info:  https://javaserverfaces.dev.java.net/issues/show_bug.cgi?id=612  Thanks Ian","neutral"
"Patch applied on 2.1.x 2.2.x and trunk","neutral"
"Just an update:  # SOLR-1131: aka poly fields is almost ready to go.","neutral"
"Please review.","neutral"
"# SOLR-1297: sort by function query just needs review and then can be committed.","neutral"
"After that we can add in the Cartesian Tier indexing and the Cartesian Tier QParserPlugin (after a little re-write).","neutral"
"Then we need pseudo-fields and we likely  want to hook in a per request function cache (maybe)","neutral"
"Hi Suran  The new catalogs_b.patch looks very good.","positive"
"It will need another round or two of adjusting but it is definitely looking solid.","neutral"
"I have applied the patch and am running regression tests now.","neutral"
"I will post my results when the tests finish.","neutral"
"In my experience this kind of shadowing always causes bugs in the future because it is so easy to lose track of which copy of the redundant field is being used.","neutral"
"So the constructor for this class should call setUUID( permUUID ) rather than stuffing the shadowing field via ""this.permUUID = permUUID"".","neutral"
"o Once you do that you can get rid of the getUUID() setUUID() and getObjectID() methods in this class.","neutral"
"o I have reservations about the second constructor for this class (the one which is used to create a key descriptor rather than a full-fledged permissions descriptor).","neutral"
"However I see that you are following the data dictionary patterns for the other permissions descriptors.","neutral"
"But we should put a sticky note on our brains to remind ourselves to clean up this pattern in the future--partially initialized data is brittle.","neutral"
"Don't worry that's another project and not part of the sequence generator work.","neutral"
"SYSSEQUENCESRowFactory  o I think that you should flip the order of the keys in the second index.","neutral"
"That is the key order should be ( schemaID sequenceName ) rather than ( sequenceName schemaID ).","neutral"
"But maybe you have a use for an index with key order ( sequenceName schemaID ) which I'm not seeing.","neutral"
"SYSROLESRowFactory  o As with SYSSEQUENCESRowFactory I think that buildColumnList() should return a larger array one cell for each column in the table.","neutral"
"DataDictionary  o The header comment for getPermDescriptor() does not seem to describe the method.","neutral"
"Thanks -Rick ","neutral"
"This one fixes the end-date issue in the comment bean classes: URL: http://svn.apache.org/viewvc?rev=782269&view=rev  And that resolves this issue in the trunk.","neutral"
"Hey Chrisyou just moved the files right?!","neutral"
"Also applies to the 4.x series","neutral"
"Attribute 'width' works fine.","neutral"
"Would be nice to have a batch/list functionality as well like we have for deletes/puts.","neutral"
"It looks like the problem originates in PDFBOX-11.","neutral"
"Many CID mappings are expressed as ranges which the code explodes into individual Integer->String pairs.","neutral"
"In the same pc I have a outlook client and It work fine the problem is with xplanner how can I  configurate xplanner for send mails ?","neutral"
"Thanks","neutral"
"ok I'm looking into this.","neutral"
"Okay reviewed and tested patch with sqlite3 and bdb on trunk.","neutral"
"One minor correction to configure without sqlite3.","neutral"
"#NAME?","neutral"
"Have a look at hibernate.common.xml","neutral"
"Hi David  This helps me understand what you were talking about - thanks!","neutral"
"(Things weren't as clear at 2am ))    Yes we should probably definitely be removing the ThreadLocal entirely.","neutral"
"I'll make those changes as soon as I can.","neutral"
"#NAME?","neutral"
"Patch applied in trunk.","neutral"
"Thank you for your contribution.","neutral"
"Why use an ad-hoc script that's known (according Erik himself) to have false positive that require manual inspection (which is also not part of the version controlled source tree) when you we have a built-in (aspectj*.jars are already included as build/runtime dependencies) tool specifically for such tasks?","neutral"
"You can do this for info messages too for more performance when that is off.","neutral"
"Ah ok ... thanks for the heads up.","neutral"
"Changes to the test look good and your method for finding which are right/wrong is correct.","neutral"
"I would advise that a good thing to do once you have fixed this issue is to then perform a similar test modification for setting a valid value and using batching.","neutral"
"I've started to work towards support for visualising services and cascading configuration.","neutral"
"The changes in this patch aren't a complete solution but they're free-standing give basic service visualisation and shared configuration support.","neutral"
"I've introduced a decorator framework for relationships so we can draw the service triangles (or package names).","neutral"
"The service handling will need to be updated slightly once we're not working from the DummyInfoProvider.","neutral"
"Handling of services which aren't consumed and services which are consumed by multiple bundles is pretty weak.","neutral"
"I've also started to add cascading configuration.","neutral"
"ComponentAppearances will also inherit from one another when we have nested components (like a bundle inside an application).","neutral"
"I've only switched the ComponentColorElement (which was the ComponentColorProperty) over to use the new configuration so far but I'll switch the other elements over to using the new configuration next.","neutral"
"In the new version elements have two methods - render() which draws them and apply() which  initialises shared properties like colour.","neutral"
"This allows for a two-phase rendering.","neutral"
":)  I've renamed ComponentColorProperty to be ComponentColorElement and RelationshipAggregation to TwistieAggregation.","positive"
"I've also moved RelationshipElement to the elements namespace.","neutral"
"Looks like this is fixed :)","positive"
"Version 2.2.0RC3 is fine.","positive"
"Sounds like a good idea.","positive"
"For the CAMEL-3787 I think the key should be on the ftp client configure to find out right charset that the server is using.","neutral"
"> MultipartEntity entity = new MultipartEntity(HttpMultipartMode.BROWSER_COMPATIBLE)   Use strict mode instead of browser compatibility.","neutral"
"Tests pass but there is some weirdness going on with rat failing on licenses because it tries to examine the surefire reports...","neutral"
"Thanks for supplying the patch.","neutral"
"Please close this bug if this is ok for you.","neutral"
"I showed my interest on this idea in the dev-mailing list and currently started to explore the requirements and a design. ","neutral"
"Thanks","neutral"
"OK will open the issue with Solr/Lucene.","neutral"
"Many thanks for your help.","positive"
"Does this applies to 0.22 trunk or 0.23 trunk?","neutral"
"Thanks.","neutral"
"I found the note in the manual about @Resource and that fixes it.","neutral"
"At this point I'd suggest  peppering the docs with references to @Resource wherever it discusses autowiring things or about collections.","neutral"
"E.g. ""note: if you're trying to auto wire a collection with annotations you'll need to use @Resource instead of @Autowired"".","neutral"
"I looked at all the TODO's in uimaj-core and found only one Sofa-related exception that needed update.","neutral"
"Fixed it's foot.","neutral"
"Patch applied.","neutral"
"Thank you!","positive"
"boisvert@sixtine:~/svn/buildr-trunk$ svn commit -m ""BUILDR-283: Misleading documentation on env.","neutral"
"variables (Alexis Midon)"" Sending        doc/settings_profiles.textile Transmitting file data .","neutral"
"The attached patch fixes two problems:   * the first one which happen when the class is loaded from the boot classloader (in which case we now use the system classloader to load the enclosing class)   * the second one which is the fact that all kind of linkage errors can happen when loading the class and this would really disturb the classloader correct behavior","neutral"
"Could you please verify and/or adapt your patch against the current version at http://svn.apache.org/repos/asf/commons/proper/jcs/branches/generics-interface I was not able to apply your patch there.","neutral"
"A potentially legitimate use case of a {{set}} without an {{apply}} is a builder class that should not be accessed until the building is complete at which point the internal state will be accessed directly to produce the final result of some type.","neutral"
"Pull request available here:  https://github.com/SpringSource/spring-roo/pull/8  The changes are minor.","neutral"
"But it does not work when I try it using maven integration plugin for eclipse.","neutral"
"I have open a ticket on their side: http://jira.codehaus.org/browse/MNGECLIPSE-1054 ","neutral"
"I would rather not have specific vendor JDK names listed in there if can be avoided anyway.","neutral"
"Not sure when it was added.","neutral"
"worth investigating.","neutral"
"Committed to branch-2.1-beta branch-2 and trunk.","neutral"
"Verified patch applied as expected.","neutral"
"Dyre thanks for your comments.","neutral"
"I did a change to BULIDING.txt adding ${j14lib}/security.jar to java14compile.classpath in the description of how to build with IBM JDK.","neutral"
"I have not verified that it works and hope someone would confirm that it's correct.","neutral"
"Jacopo  Thanks for diving in a pointing Scott at the appropriate screens.","neutral"
"David  I completely agree that providing more intelligence in the PO creation process would be very helpful especially for larger businesses.","neutral"
"I can just about cope with the amount of manual intervention required but in the not too distant future I can see the need for some of the rules you suggest.","neutral"
"The idea of consolidating POs (or SOs I guess) came mainly because I end up having multiple small POs for some of my suppliers.","neutral"
"However I also run into the opposite problem.","neutral"
"This should have been fixed by commit 26a5b76ee6b77909a7b8d5b00924f12e1671373d.","neutral"
"Verified on my vmware setup extract volume is working fine now.","neutral"
"Anyway for this file it's not really important I think - a very simple and tiny file w/ no history to preserve?","neutral"
"Please keep this open until reverse tests are configured as we might have new issues coming from them.","neutral"
"Ok got it thanks for the explanation.","neutral"
"In any case the code for the toBytes method is written now so it should be a simple thing to move it to the PType implementation classes.","neutral"
"It would probably also be worth having optimized versions for primitive values instead of writing them to an Avro/Writable first to get the bytes representation.","neutral"
"An example patch.","neutral"
"Was unable to run the unit test I wrote (because my setup is being a jerk) but I'm more looking for input on the design.","neutral"
"Thanks for the reviews committed the patch to trunk","neutral"
"I seem to be having trouble applying the patches though and I'd hate for all these corrections and improvements to be lost.","neutral"
"That would really help a lot.","neutral"
"Thanks once again.","positive"
"It is good to know that pluto has a problem here but I realy need servlets integrated pluto.","neutral"
"@Arnaud: My key looks exactly the same and was generated with Cygwin's ss-keygen.","neutral"
"The file has Unix line endings though ...  @Lukas: scpexe works for me with M2 despite the fact that it insists on a key even if an agent is running (WAGON-27).","neutral"
"bq. OK w/ the latest patch all tests pass for me! Great  Awesome! :)","positive"
"One of the things I changed in jnr-posix was to make stat and fstat use stati64 and fstati64 respectively instead of stat64 and fstat - the last may be why its breaking with jna-posix.","neutral"
"Look in WindowsLibCFunctionMapper.java for the fstat mapping - it may all magically work if you change fstat to map to _fstat64 (note: no 'i' in the name - uses stat64 struct instead of stati64 ... they have different sized atime ctime mtime fields).","neutral"
"Otherwise the WindowsFileStat structure looks ok apart from the st_blocks and st_blksize fields at the end which are not part of the windows stat64 struct so will probably be filled with either zero or garbage.  ","neutral"
"{quote}  Hmm looks like the backport blew away scrubtest on 1.2 as well.","neutral"
"Just for clarification skipBloomFilters is old.","neutral"
"#1 and #2 are incorrect.","neutral"
"Great! Awesome work Nick and thanks for the clarification Bill. ","positive"
"2: In 2.0 the skipBloomFilters will be called on a 1.2 sstable also the skipBloomFilters currently is called against any sstable when scrubbing.","neutral"
"Great work...this is awesome stuff. ","positive"
"I made a preliminary patch to share the idea how this can be fixed.","neutral"
"Maybe because a JUnit doesn't really mimic a real hadoop env?","neutral"
"great. awesome job sergey!","positive"
"Awesome - great stuff Maria.  Thanks!","positive"
"#NAME?","neutral"
"Thanks for doing that Uma.","positive"
"It looks like there is something about the build scripts that is causing it because hdfs.proto where NameSpaceInfoProto is defined is more or less identical between trunk and branch-2.","neutral"
"Wow!","positive"
"I just committed this.","neutral"
"Thanks Bryan!","positive"
"+1  Patch looks nice.","neutral"
"Probably worth adding a third case in testDataDirectories for a URI that includes an authority (file://localhost/path).","neutral"
"Patch looks good to me.","positive"
"I've committed this.","neutral"
"Resolving as fixed.","neutral"
"It is good to have the test.","positive"
"I ran it on current trunk.","neutral"
"It successfully gets the expected exception but then fails to close FSNamesystem with NPE.","neutral"
"So yes it fails but not where you wanted it to.","neutral"
"we cannot find a problem in our implementation anymore perhaps there is a problem in he ACF implementation that force a other resultat. ","neutral"
"This looks like it might be a blocker for release.","neutral"
"I didn't see anything in subversion?","neutral"
"Fixed in r1146573","neutral"
"Hi Christian Jacopo  Not sure if adding ""-Duser.language=en"" is the better way to go sounds like a camouflage to me.","neutral"
"I just committed this.","neutral"
"Thanks Owen!","positive"
"Added support for the QueryElevationComponent and test case.","neutral"
"Hi Robbie  Please could you review this patch?","neutral"
"cheers Keith.","neutral"
"Committed to trunk.","neutral"
"Marco  I've fixed some minor issues in your patch (including the one you have pointed out) and I've committed it.","neutral"
"Hi Guys  I am pretty new to this site.","neutral"
"I am wondering when this patch can be accepted?","neutral"
"Applied the patch into trunk.","neutral"
"I just committed this.","neutral"
"Thanks Dhruba!","positive"
"Violated again in r960471.","neutral"
" I'll take a look at this for the next release (after 1.5.11).","neutral"
"Thanks Viraj and Cheolsoo.","neutral"
"[~maysamyabandeh] Got time to look at this today.","neutral"
"There are tests in Mahout-integration that are using DummyRecordWriter  -  TestConcatenateVectorsJob and RegexMapperTest and are failing with this patch.","neutral"
"I'll take a stab at this again but could you verify this patch against the present trunk?","neutral"
"patch applied.","neutral"
"Vadim you're keeping us busy :).","neutral"
"Patch applied with thanks!","positive"
"Hello I see Uwe has commented on SOLR-1657 that he would help convert tokenstreams to the new api but he needs this patch (the tests) applied first.","neutral"
"Is it possible for someone to take a look at this patch to get things moving along?","neutral"
"its only tests no source code changes.","neutral"
"Leo thanks for the patch - applied at r488522. ","neutral"
"Looks quite perfect after solving PDFBOX-490.","positive"
"I did translate some Labels to german language.","neutral"
"fPIC rings a bell on amd64.","neutral"
"This is fixed in V2 and an automated regression case has been created.","neutral"
"I have committed this.","neutral"
"Patch checked in.","neutral"
"Thanks for the patch.","neutral"
"It has been applied to the trunk.","neutral"
"Thanks for the patch Glen.","neutral"
"I'm gonna review it and apply.","neutral"
"Can this be closed Martijn?","neutral"
"Thanks for the help BJ!","positive"
"Committed to trunk 1384014","neutral"
"thanks Tomas!","positive"
"Please review this for me!","neutral"
"This is not a Camel issue but a CXF.","neutral"
"committed.","neutral"
"Released with GEP 221 so I close this JIRA.","neutral"
"Applied patch with thanks to Scott.","positive"
"Change the summary to match the real issue.","neutral"
"You are absolutely right.","neutral"
"There must be some side effect in my project that circumvented this problem until 6.8.0.","neutral"
"Sigh ....  Do you think that is something that can be fixed in Wicket or some kind of IE8 madness that i should look to solve on my side?","neutral"
"Committed with rv800094","neutral"
"Patch for aggressive GC test","neutral"
"Enjoy!","positive"
"thanks to Ernst Fastl for adding this.","positive"
"OK to close?","neutral"
"Oracle 7u40 runs just fine on Debian I can't imagine it wouldn't work on Ubuntu.","neutral"
"Tested with both JBoss EAP 5.x and Geronimo 2.2.x","neutral"
"Fixed in 426832.","neutral"
"you seem knowledgeable what not submit a patch.","neutral"
"Applied to trunk.","neutral"
"Thanks for the patch Mubarak.","positive"
"Thanks Jothi!","neutral"
"I've just committed this.","neutral"
"Thanks Koji!","positive"
"resolved in r950171","neutral"
"If possible can you make sure the patch is checkstyle compliant?","neutral"
"Committed to 3.4.6 and trunk.","neutral"
"Thanks Ashish!","positive"
"Thank you guys!","positive"
"I really appreciate your comments and I really enjoy our discussions:)","positive"
"What classes were changed for this fix?","neutral"
"Would like to pick up this fix with the stable release if possible.","neutral"
"Enis/Ashutosh we can try coming up with the testcase.","neutral"
"But in the meanwhile can I upload a patch which reverts this ?","neutral"
"dead branch no sure which code generator it's talking about","neutral"
"Awesome work: this is a great first cut! ","positive"
"Patch is committed to trunk.","neutral"
"Thanks to Edward and Brock for the reviews.","positive"
"Btw I only get this error in LDAP Studio.","neutral"
"Not in LDAP Browser 2.8.2 or MS AD Explorer.","neutral"
"Looks good.","positive"
"TestSkewedJoin finishes when you give it enough time (a mere 49 minutes) and the other tests I ran passed as well.","neutral"
"Milinda patch applied !","neutral"
"Zhenxiao I left comments on Phabricator.","neutral"
"Hi Sergey thanks for the patch.","neutral"
"But why have you added testPropertyChangePropertyChangeEvent test?","neutral"
"I will revert tomorrow if less-hacky alternative suggested above continues unaddressed.","neutral"
"Your explanation sounds reasonable and  the patch looks safe to me.","neutral"
"+1 for the patch.","neutral"
"Thank you Ivan!","positive"
"After talking with Steve B. we decided that the DAS should insist that datagraph root is passed to the ApplyChanges command.","neutral"
"An error is now thrown if this is not the case.","neutral"
"So this is ready for merging?","neutral"
":D","positive"
"Should we close this one now that we went a different route (zero javadoc warnings?)","neutral"
"Cool.","positive"
"Sounds like a good idea. ","positive"
"Cool that's all good news too! Thanks guys. One less on my radar.","positive"
"cool man it looks good. we need a changes entry but from my side this looks good. we can tackle the todos on trunk","positive"
"Cool will do!  Thanks for the review and good questions... and the whole idea! :)","positive"
"Patch applied in SVN revision 743258","neutral"
"Patch applied to LUNI module at repo revision r494822.","neutral"
"Please check that the patch was applied as you expected. ","neutral"
"I have applied it in Rev.","neutral"
"Patch applied.","neutral"
"Thank you!","positive"
"+1 if the test is problematic we can always either comment out the new test or @Ignore it and add a note. ","neutral"
"The changes look good.","neutral"
"+1 for commit.","neutral"
"Thanks Laura.","positive"
"Have you run test suite ?","neutral"
"The piece of cake was bigger than my mouth... Postponed.","neutral"
"Thanks Kathey.","positive"
"Thanks.","neutral"
"Applied patch with thanks to Dan :)","neutral"
"Changed the patch as per Thejas's suggestion.","neutral"
"Thanks Adrien for looking into this nice explanation!","positive"
"Thanks a lot Jon for signing up this.","positive"
"Unfortunately I may not be able to look on this weekend as came out of station.","neutral"
"Thanks for taking this:-)","neutral"
"Committed to master.","neutral"
"Hi Myrna  Are you recommending that we commit this patch but that additional work be put into analyzing LocalizedDisplay.sql and LocalizedConnectionAttribute.sql?","neutral"
"I like Richards update as well :) What I did was out of pure anger so it may not have been the sexiest.","positive"
"Jason  I checked...you have karma as you are in the ""jira-administrators"" group.","neutral"
"Please go ahead and create it.","neutral"
"thanks dims","neutral"
"Patch applied thanks.","neutral"
"I just committed this.","neutral"
"Thanks [~cnauroth] & [~tomwhite] for the reviews!","positive"
"I'll commit once hudson +1s it.","neutral"
"Thanks for being patient Devaraj!","positive"
"Hi Bruno  I like it seems to work well at 1st glance  Thanks!","positive"
"I just committed this.","neutral"
"OK You are correct about that.","neutral"
"I ran it from the base and it looks good.","neutral"
"Thanks +1","neutral"
"Adrian I cannot find the listVisualThemes.ftl file in your last patch.","neutral"
"From your comments I guess you changed it.","neutral"
"Thanks Bob your patch is in trunk at r932317","positive"
"Hi  Would you please try my patch?","neutral"
"The patch also fixes a typo in StreamHandlerTest.java.","neutral"
"Thanks!","neutral"
"Best regards Andrew","positive"
"Better to have the samples run on the fly :-) .","neutral"
"Looks fine Sreekanth. ","neutral"
"Leo patch applied at revision r438040 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","neutral"
"Thanks Myrna.","positive"
"Applied patch with thanks to Christian.","neutral"
"Patch d1544-patch2-v2.diff committed revision 429036 - Thanks Deepa","neutral"
"Committed.","neutral"
"Thanks Tom!","positive"
"So returning an empty string in such case.","neutral"
"This irritates me on a weekly basis.","neutral"
"I'm often running ad-hoc analysis in grunt with snippets taken from some heavier scripts I've written and I get bitten ALL the time.","neutral"
"You can choose to ignore or modify it.","neutral"
"Thanks Arvind","positive"
"Hi Andrus  I cleaned up for one of our projects successfully the comments and could import it into CayenneModeler - great!","neutral"
"Attach patch v2.","neutral"
"Let's commit it .Thanks!","neutral"
"Namit what do you by ""describe div""?","neutral"
"Do you mean more test cases?","neutral"
"Hi Pepijn  Can you please take a look at r1215075 ?","neutral"
"Done at rev.","neutral"
"897392 Thanks Sharan ! ","positive"
"Thanks Karthik.","positive"
"fixed in svn r344339.","neutral"
"Tony in native codes I think the hymem_allocate/free_memory is preferred than malloc/free?","neutral"
"Thanks Ilya.","positive"
"Patch looks good to me & has been committed thanks! ","neutral"
"Fixed at revision 936652.","neutral"
"Applied patch from Keheliya Gallaba.","neutral"
"Fix applied to master (6d1d23b7d0eba4de3c4097907adc37b09191196e).","neutral"
"1","neutral"
"Thanks Jimmy.","positive"
"+1  before committing do you mind combining the new test with one of the existing ones?","neutral"
"I've committed the patch.","neutral"
"Thanks Ravi!","positive"
"+1 I just committed this.","neutral"
"Thanks Sandy.","positive"
"I can't apply 0002 cleanly to trunk.","neutral"
"Thanks","neutral"
"Hello Leo  The patch has been applied at revision r479576 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected.","positive"
"Best regards Richard","positive"
"Hi Uwe  I updated the patch now it uses TermRangeQuery and does not cast anymore getAttribute","neutral"
"On 2009-11-18 04:47:59.970 dloverin commented: Revision 11926.","neutral"
"Thank you Jing.","positive"
"+1 patch looks good to me.","neutral"
"I'm going to commit this momentarily.","neutral"
"All the regression tests ran cleanly with client-imports.diff.","neutral"
"Committed revision 946641.","neutral"
"Daryn - did you get a chance to review the latest patch for this?","neutral"
"Fixed in rev 1137251 and 1137252.","neutral"
"Thanks for your work on this Allen!","positive"
"Patch submitted.","neutral"
"Please review.","neutral"
"PIG-1912-3.patch address Santhosh's review comments","neutral"
"Thanks for the patch.","neutral"
"I updated the wiki doc for the sqs component as well.","neutral"
"Please contact me if you need any clarifications.","positive"
"I just committed this.","neutral"
"Thanks Tom!","positive"
"Hi Anil  Did you get chances to review and test?","neutral"
"Go for it (provided it works -) Will need to test XSP samples and make a note somewhere in the docs.","neutral"
"i suggest that we commit this ASAP and then do the work to fix the build once the code is in subversion.","neutral"
"thanks for the explanation.","positive"
"Patch was applied analyzers can now be instantiated by writing some javascript to be executed on the server side.","neutral"
"Thanks Oliver that's fixed it. ","positive"
"Patch applied thanks","neutral"
" New 2.0.5 and 2.1 snapshots are deployed that contain the fixes.","neutral"
"Can you give them a try and make sure it's all OK?","neutral"
"reviewed looks good.","neutral"
"Applied patch in r637925","neutral"
"Alejandro Abdelnur sorry I don't get it what history you want to keep?","neutral"
"and how can I verify the history is not lost?","neutral"
"Jacopo & Anil  Here is the patch for this issue.","neutral"
"Committed the patch to trunk (revision 63660) and branches/2.1 (revision 636606).","neutral"
"Thanks a lot!  ","positive"
"Excellent!","neutral"
"Looks we all ran into the same issue with TCK.","neutral"
"Good verification.","neutral"
"Sorry about your signal :-(  ","neutral"
"> Attached is d1644_combined_v3.diff a patch proposal which combines the two previous code change patches.","neutral"
"I will try to review the latest patch sometime today...","neutral"
"540843 I'm leaving this issue open because a similar patch should be applied to the ecommerce/includes/language.ftl file  Jacopo","neutral"
"Sorry that this patch seems to have slipped through the cracks.","neutral"
"Hi Corinne did you attach the wrong patch?","neutral"
"thanks nandana","positive"
"But if one more ledger is created then on next gc call all ledgers deleted ( which are having lesser ledgerId than latest created) will be gc'ed.","neutral"
"Thanks for review and test case Knut.","positive"
"Committed revision 642996.","neutral"
"(Both the patch and the JUnit tests).","neutral"
"Patch looks very good.","neutral"
"Committing now..","neutral"
"I'll have a deeper look this evening.","neutral"
":-) Cheers","neutral"
"Thank you Ravi.","positive"
"+1 thanks Tom!","positive"
"I had a look at the rpm side and it looks ready to commit.","neutral"
"Hi Kevin - Any update on this.","neutral"
"Thanks","neutral"
"+1 on patch.","neutral"
"Is that so Ram?","neutral"
"aim to merge patches and publish for review by this coming weekend","neutral"
"Hi Jeremias.","neutral"
"Can I get a +1 from someone else.","neutral"
"Thanks.","neutral"
"Thanks for the reviews everyone.","neutral"
"When I did a quick glance last time I only saw the isolated patch and didn't see enough context to see the existing retry logic.","neutral"
"(We are retrying once and if we fail twice we give up).","neutral"
"It seems strange to me that we are retrying something that throws a DoNotRetyIOException.","neutral"
"Anyone else have any comments?","neutral"
"Patch committed.","neutral"
"Applied jackrabbit-core patch in revision: 949724","neutral"
"This newest patch applies cleanly and tests all pass.","neutral"
"Personally I'm +1 to commit.","neutral"
"I'd like for Stack or Jim to take a look at it before we commit it.","neutral"
"Hi Edward  Thanks for spotting it.","positive"
"Thanks.","neutral"
"Verified at revision 473588.","neutral"
"Hi Uma thanks for taking a look.","neutral"
"Unable to apply cleanly.","neutral"
"Thanks Andrew - the patch was applied to SQL module at r525019.","positive"
"Please check that the patch was applied as you expected. ","neutral"
"combined patch against 1.0","neutral"
"Screens too big to attach: https://www.dropbox.com/s/p2e2gvi87vw772n/cordova_screens.psd  Eventually this should go on the Cordova website and not the repo I think.","neutral"
"Fixed in svn revision 533916.  thanks dims","positive"
"Thanks Oliver.","positive"
"Verified.","neutral"
"All the changes are correct. ","neutral"
"New patch looks good (nice comment on why NODELAY).","neutral"
"Subversion dump file.","neutral"
"Please take a look and see what else needs to be fixed.","neutral"
"I'm going to commit this momentarily.","neutral"
"Hi Claus  Please find the attached patch and zip files containing the changes you recommended.","neutral"
"Cheers  Ashwin...","positive"
"Thanks Martina.","positive"
"I will look at applying this later today.","neutral"
"I just committed this.","neutral"
"Thanks Christian.","positive"
"+1 the latest patch looks good to me.","neutral"
"Allen has Jon addressed all of your concerns?","neutral"
"If so I'll go ahead and commit this patch.","neutral"
"Please let me know.","neutral"
"Committed r1463555.","neutral"
"Alejandro we are in a middle of the release right now but I'll work on that over the weekend perhaps.","neutral"
"@mahadev - I would love to help test a patch :) I'm currently using 3.3.1 + ZOOKEEPER-744 + ZOOKEEPER-790 applied in that order.","positive"
"This patch fixes the issue: # Short circuits the MUST_PASS_ONE case just like it is done in the MUST_PASS_ALL case.","neutral"
"# filter.filterRow() is called *after* filterKeyValue in the normal flow of things.","neutral"
"I am quite skeptical about this.","neutral"
"+1 (subject to hudson)","neutral"
"Thanks Atul  Your patch is in trunk at r933169  I just added some ""mod for OFBiz layered lookups"" comments around changes as suggested Sascha","positive"
"Thanks for you work on this Jayachandra.","positive"
"verified by Paulex","neutral"
"Ashu  Please take a look at http://cvs.apache.org/viewcvs.cgi/xml-xerces/java/src/org/apache/xerces/dom/DeepNodeListImpl.java (mentioned by jongjin)  -- dims","neutral"
"Fixing this issue led to the next issue.","neutral"
"Thanks Areek new patch looks great I'll commit shortly.","positive"
"Looking good.","neutral"
"Thanks.","neutral"
"Could you verify the fix against the next nightly snapshot?","neutral"
" Updated patch to work with the latest shindig revision that is subversion revision 727075.","neutral"
"Are there snapshots of the volumes belonging to the VM?","neutral"
"Thanks  rev.","neutral"
"Thanks a lot Kiran for the patch.","positive"
"Changes looks good.","neutral"
"if you like please push this in.","neutral"
"When I put this patch it did not have this issueLet me update the patch.","neutral"
"Thanks for finding this out.","neutral"
"+1 for the patch.","neutral"
"I committed it.","neutral"
"Thank you Thejas for the patch and Ivan for the review.","positive"
"I'm not very familiar with ant but i'd think it's just a wildcard for a classpath.","neutral"
"Thanks Alejandro .","positive"
"Thanks for the clarification.","neutral"
"It make sense I am attaching the updated patch.","neutral"
"I've tried this and Can't seem to find any problem.","neutral"
"Thanks for the solutionhints.","neutral"
"Works fine and the way i (and w3c) wants it now.","neutral"
"Thanks correctly applied the patch and updated working copy.","neutral"
"I would love it in 3.3.2 will upload a patch for that version.","positive"
"Thanks Mike!","positive"
"Thanks Ravi.","positive"
"Yea this fixes the other tets.","neutral"
"I'll re-run the whole suite on branch-20-security for sanity before committing.","neutral"
"Patch applied thanks Nils","neutral"
"Wrong JIRA...please ignore my previous comment.","neutral"
"Committed revision 543344 in sandbox.","neutral"
"Jason thanks for the patch.","neutral"
"Thanks for the review Sidd.","neutral"
"Sweet! Git I love git! :)","positive"
"Thanks Sijie.","positive"
"1","neutral"
"OK we'll leave it with Atlassian","neutral"
"Thank you for the patch Sergey. ","positive"
"I love a solution that's simpler and easier to understand than the original.","positive"
"how about changing to ERROR for org.apache.zookeeper.server and leaving as it is for the rest?","neutral"
"Hi  Thanks for your comments.","neutral"
"It is supposed to be handled as part of http://issues.apache.org/jira/browse/OPENJPA-907  There is a patch attached to it (I was a bit liberal with the RegEx).","neutral"
"I will correct it and ask for commiting the patch once I am done with this.","neutral"
"Regards Ravi.","neutral"
"In fact if you happen to know why ObserverHammerQuorumTest is failing with this latest patch I'd love to hear.","positive"
"I have committed this.","neutral"
"Thanks Jing!","positive"
"This a patch submitted by Ankur Goyal.","neutral"
"Junit test.","neutral"
"I have attached DERBY-3084.diff and the corrected file rrefsqlj31580.html.","neutral"
"Please let me know if any further changes are needed.","neutral"
"Thanks for reminding me I agree I'll do it.  ","positive"
"Committed to trunk.","neutral"
"Yeah I know.","neutral"
"Just noticed when trying to vote for 1.3.0.","neutral"
"Qian  Does seem like something wrong with hudson.","neutral"
"Committed to trunk and flume-1.4 rev: c0c4947.","neutral"
"Thanks Brock!","positive"
"Submitting it for Hudson to run the tests.","neutral"
"Can someone review the patch in the meanwhile?","neutral"
"Looks good I'll commit.","neutral"
"Hi Knut  I am interested in taking up this task.. Is that fine and kindly direct me on where to start off here.","neutral"
"Hi Sagara  Thank you very much for looking into this.","positive"
"I will investigate this issue and update the patch.","neutral"
"A pleasure :>.","positive"
"Cheers    Berin ","neutral"
"Thanks Tom.","positive"
"I updated the indentation and doc/build.xml.","neutral"
"I think that Henry Zongaro should open a new defect for the local-name problem.","neutral"
"Thanks Andrew.","neutral"
"Please check it was applied as you expected. ","neutral"
"patch to add DynamicAttributesHandler and update SimpleTheme AbstractCommonAttributesTest and AbstractTest","neutral"
"+1 committed thanks","neutral"
"The changes to LazyBoolean.java look good.","neutral"
"Committed.","neutral"
"Committed.","neutral"
"Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=702423","neutral"
"@Ashutosh: thanks a lot for the comments.","positive"
"Or even better do you have a patch?","neutral"
"Created an attachment (id=12292) corrresponding patch for LocalStrings.properties - will provide more as I encounter them ","neutral"
"Thanks for the quick patching Donald!","positive"
"Thanks Bilgin  it is working fine now.","positive"
"Hello Paulex      The fix is fine.","neutral"
"Thanks!","neutral"
"A test suite that shows the issue","neutral"
"> Eagerly awaiting faster mirroring with github.","neutral"
"See INFRA-4641 for some thoughts on how we could/should achieve that.","neutral"
"Input welcome!","neutral"
"I just committed this.","neutral"
"Thanks henry and pat... we'll have to re submit all the PA's so trigger hudson.","positive"
"Svetlana  Fixed in LUNI java.net.DatagramPacket at repo revision 376009.","neutral"
"Please check this fully resolves your problem. ","neutral"
"Patch applied.","neutral"
"Thanks [~bikassaha] addressed your comments.","neutral"
"Attaching a new patch.","neutral"
"The fix looks fine at r517575.","neutral"
"On 2010-03-01 15:37:55.688 jchuang commented: AIR bug is fixed.","neutral"
"Can you please submit a patch?","neutral"
"thanks dims","neutral"
"Thanks!","neutral"
"I just committed this.","neutral"
"Shawn committed the fix in  rev 1159269 & rev 1164330","neutral"
"Thank Morris.","neutral"
"Patch applied at 472664.","neutral"
"why do we need normalmappedsegment as well as native?","neutral"
"Patch d2087_try2.diff  Committed revision 499100 - Thanks Julius","neutral"
"Patch applied in r710027.","neutral"
"Thanks!","neutral"
"Thanks Jacopo this is in SVN rev 7808.","neutral"
"Yup it does the trick.","neutral"
"I've ran the tests are both seems to be running fine now.","neutral"
"+1 on the patch.","neutral"
"As I know this is working  [I didnt not test with JSR 181]  but I have tested with POJOs and it worked fine for me   Thanks Deepal","neutral"
"Patch applied in rev 586231","neutral"
"Thanks Ivan I commit the code according to your suggestion.","neutral"
"Committed revision 1298668.  thanks for the suggestion Antony","neutral"
"Verified at r495393 thanks Tim.","neutral"
"Hi Jacopo  no problem.","neutral"
":)  Best regards Fabian.","positive"
"Thanks  Rishi Solanki  to review the patch.","positive"
"Patch committed.","neutral"
"Lets see if someone else votes that they want it and if so then we'll commit?","neutral"
"Hello Ruth  The patch has been committed at revision r502513.","neutral"
"Thanks a lot for this enhancement.","neutral"
"Best regards Richard","positive"
"Any objections?","neutral"
"(A 2GB memstore flush is fine when lzo is on but we want something for default).","neutral"
"Hello George  The fix looks fine many thanks!","positive"
"Best regards  Andrew","positive"
"I have applied your patch http://svn.apache.org/viewvc?view=rev&revision=757162 Thanks Pierre-Arnaud!","neutral"
"See https://issues.apache.org/jira/browse/HBASE-5151?focusedCommentId=13412056&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13412056 for one reason we need versioning in patch filenames.","neutral"
"When versioning is in play the above regex wouldn't pick up all the patches.","neutral"
"Does this belong to http://issues.apache.org/jira/browse/DAYTRADER too?","neutral"
"Committed revision 1058592.  thanks uwe for the review","neutral"
"Thank you Brandon.","positive"
"Hi Areek yes I'm reviewing your patch.","neutral"
"I really like what I am seeing so far.","positive"
"This is quality work.","positive"
"Committed revision 901901 to trunk.","neutral"
"Thanks Dianne!","positive"
"Thanks Elena.","positive"
"Please check that this resolves the issue for you. ","neutral"
"belongs to cactus project?","neutral"
"+1 Committed.","neutral"
"Thanks Suresh","positive"
"Applied combined patch from Shiva and BJ at r692233.","neutral"
"Thanks to both for these usability enhancements !","positive"
"Thanks a lot for the reviews Todd.","positive"
"I've just committed this to trunk and branch-2.","neutral"
"+1  Looks good to me.","neutral"
"Thanks Doug for the change.","positive"
"As far as I understand the specification [/jcr:system/jcr:versionStorage/17/66/ea/1766eaef-f0f5-4cf6-95ef-a1d7290257f9] is not a legal name:  http://www.day.com/specs/jcr/2.0/6_Query.html#6.7.4 Name  Name ::= '[' quotedName ']' | '[' simpleName ']' | simpleName ::= /* A JCR Name that is also a legal SQL identifier 10 */ 10 See the SQL:92 rules for <regular identifier> (in ISO/IEC 9075:1992 “„5.2 <token> and <separator>).   ","neutral"
"Too bad :( What ff we could check C-heap lock state before forking and possibly switch to an alternative way?","neutral"
"Because of this and HADOOP-4972 it may makes sense to acquire namesystem locks in getBlockLocationsInternal.","neutral"
"Typo:  surfix -> suffix","neutral"
"Who knows what evil lurks in the heart of Solr?","neutral"
"Great investigations Doron!","positive"
"Was the fix for one issue more responsible for the performance loss than the other?  ","neutral"
"I'm no pom expert but it seems that unqualified pom variables can cause this problem.","neutral"
"Attached is a patch to support those variables.","neutral"
"correct build status capture echo's exit code","neutral"
"Paulex the original patch seems to be out-of-date.","neutral"
"The expected behavior would be to see the following messages on stdout.","neutral"
"This script renames the files like follows:  cd modules/lang-management/src/test/impl/java/org/apache/harmony/lang/management svn move DynamicMXBeanImplTest.java DynamicMXBeanImplTestBase.java svn move SingleInstanceDynamicMXBeanImplTest.java SingleInstanceDynamicMXBeanImplTestBase.java svn move MultiInstanceDynamicMXBeanImplTest.java MultiInstanceDynamicMXBeanImplTestBase.java  Run it please from classlib base directory.","neutral"
"This said HttpClient is a general purpose HTTP agent and as such should follow the letter of the specification rather than make informed guesses.","neutral"
"We are not supposed to invent stuff.","neutral"
"Nowhere in the spec 'circular redirects' are mentioned.","neutral"
"I saw this recently when using a custom built ActiveMQ (5.0.0.9-fuse) with ServiceMix (3.2.1).","neutral"
"I think the language in snowball must be English not en.","neutral"
"I'll have a look at mime4j and try to use it in Tika","neutral"
"Your patch was applied at 553723.","neutral"
"Please verify.","neutral"
"That was a pain!","neutral"
"Thanks!","neutral"
"svn rev 503448","neutral"
"If you have any other things you don't like about it let me know and I can work on it tomorrow.  ","neutral"
"Cancelling patch until we get a consensus on Carl's comment.","neutral"
"We have equalsIgnoreCase so having that ability for EqualsBuilder (and therefore HashCodeBuilder) seems apt.","neutral"
"Setting fix version for 3.0 - ie) won't be looking at applying this until after 2.3 gets released.","neutral"
"Hi Sandy Thanks so much to give me such comments that's really helpful I will update this later.","positive"
"ahhh sweet i'm guessing you have an IDE that does this? If the tests pass commit this kinda crap goes out of date too fast!","positive"
"Sending to IRB.","neutral"
"On 2011-10-26 14:27:36.512 chiedozi commented: This would be a very simple change to make.","neutral"
"I want to integrate the sweet sweet logo Andrew crafted.","positive"
"On 2011-10-26 15:16:22.394 jsaracin commented: IRB -- opening to Chiedo priority B Ultra.","neutral"
"Thanks Oliver!","positive"
"Thanks to Fabrizio for the patch.","positive"
"Regex is your friend.","positive"
"the new patch already put the #resolveConflict after checking ensemble.","neutral"
"oh I looked closely to see if you flipped args or did a compare w/ a presumption that hadn't been testing a statement or two earlier and it all looks right to me.","neutral"
"Thanks Awdesh - Done at r821748.","positive"
"I had a quick look at the ab patch and nothing jumped at me.","neutral"
"Two small nits though:    * the count variable in requireAtLeastOneProperty() is never used    * couldntSetProperty() reinvents Property.toString() (or actually Hashtable.toString() which is inherited by Property)","neutral"
"Thanks Richard  Patch applied to NIO_CHAR module java.nio.CharsetEncoder at repo revision 389784.","positive"
"Please check that the patch was applied as you expected. ","neutral"
"+1 Looks good  I just committed this.","neutral"
"Thanks Tom","positive"
"Thanks for your comments Konstantin.","positive"
"do we really need this?","neutral"
"the current command is modeled after the export shell command.","neutral"
"export x=y sets the variable.","neutral"
"we are missing an equivalent of export -n (to unset stuff).","neutral"
"if this is not a good model - then we should switch it with something different altogether.","neutral"
"Well 4762 is going nowhere fast should we push this to 2.1 as well?","neutral"
"EventListeners and CacheLoaders are documented.","neutral"
"XW-172 already talked about number conversion and localization.","neutral"
"Sorry I didn't see that before creating this issue.","neutral"
"thanks to Christian Kaltepoth for provide this patch","neutral"
"Marcelo thanks for pointing out this it is now fixed in rev.","positive"
"Hi did you check the snapshot?","neutral"
"+ http://tomee.apache.org/datasource-config.html explains that IgnoreDefaultValues can be used to avoid it","neutral"
"fixed in revision 413841 Boris please check that it was applied as expected","neutral"
"On 2008-02-25 15:37:45.766 jchuang commented: This is an AIR issue the AIR team has been notified.","neutral"
"On 2010-03-01 16:52:26.625 jchuang commented: Correctly resolved external","neutral"
"Thanks for updating the dependency.","neutral"
"I don't this its specific to HyperV as the mgmt server has to take care of reservation of IP address.","neutral"
"Can you verify with other hypervsisors and update .","neutral"
"Thanks Areek patch looks good!","positive"
"i agree i think there is no wsdl into jms sample component.","neutral"
"one is could be provided isn't it? ","neutral"
"Hi James  This patch has been applied by chirino in the revision 576522  at Sep 17.","positive"
"Hmmm... it's not collisions then it was worth a try.","neutral"
"Ok.","neutral"
"Thanks.","neutral"
"Thx for your investigations Chet.","neutral"
"Thank you.","neutral"
"This patch really helped.","positive"
"So I added a comment out on UnInvertedField.","neutral"
"For the second issue: Consider long tailed distribution as shown on http://en.wikipedia.org/wiki/Long_tail  (In case of network traffic.","neutral"
"It signifies 10% of generated values will be __fixed_ values - their respective bin means!","neutral"
"Pareto Tweedie ..)  Why we don't stick with triangular or uniform distribution as default for Kernel within the bean?","neutral"
"Right now it will proxy to port 80 of the httpd instance running on the current VM.","neutral"
"Is this sufficient?","neutral"
"Does nexus check for https connections for anything?","neutral"
"[~sershe] please bear with me - (1) could you please upload a rebased patch.","neutral"
"(2) HDFS-4979 introduced RetryCache in the NameNode.","neutral"
"Committed to branch.","neutral"
"We have a guy looking into getting it in shape now but it will require you to update your current JIRA instance to 6.1 before doing another export for us.","neutral"
"I'm truly sorry for this inconvenience but JIRA is really strict about the versions being equal when doing an import.","neutral"
"So good news is we finally have a chance of testing the exports very soon bad news is it will require an update on your side to be able to transfer the spark JIRA data.","neutral"
"Soundararajan Ning - Yes I am planning on working on it starting next week.","neutral"
"I expect this to take at least upto mid to late in the week in order to get a patch available for this.","neutral"
"Alexei this patch is quite out of date (sorry about that).","neutral"
"Please can you provide an updated patch?","neutral"
"Thanks Tim","neutral"
"If we redid the meta tables in this format we'd be using an access that is natural to hbase a scan as opposed to the perverse expensive getClosestRowBefore we currently have that has to walk backward in meta finding a containing region.","neutral"
"This issue is about changing the way we name regions.","neutral"
"Converting to the new method we'd have to run a migration on startup changing the content in meta.","neutral"
"Up to this the randomid component of a region name has been the timestamp of region creation.","neutral"
"HBASE-2531 ""32-bit encoding of regionnames waaaaaaayyyyy too susceptible to hash clashes"" proposes changing the randomid so that it contains actual name of the directory in the filesystem that hosts the region.","neutral"
"If we had this in place I think it would help with the migration to this new way of doing the meta because as is the region name in fs is a hash of regionname... changing the format of the regionname would mean we generate a different hash... so we'd need hbase-2531 to be in place before we could do this change.","neutral"
"The two machines do not share the filesystem.","neutral"
"There is an embedded Tomcat running in the same JVM but according to the logs the database is not booted twice.","neutral"
"The only reasons for the failure I can think of were the failed network connections the OutOfMemoryError or the 4000+ simultaneous connections together with lock timeouts.","neutral"
"Ah and I am running 10.2 SVN 540841 as this fixes DERBY-2549.","neutral"
"#NAME?","neutral"
"Dojo [0] and Ext.js [1] take both a different approach (which i personally don't really like).","neutral"
"just wanted to mention it as it's not about my personal preference but rather what is considered most useful for everybody.","neutral"
"[0] http://dojotoolkit.org/~dylan/dojo/tests/widget/demo_DatePicker.html [1] http://extjs.com/deploy/ext/examples/form/dynamic.html (3rd form)","neutral"
"Aaron: I completely agree the parser needs to be changed but I don't currently have the time available.","neutral"
"My goal here is a very small/quick change to revert how every FsShell command (except count) to how it used to work.","neutral"
"If you're ok with that I think another jira should switch the parser.","neutral"
"Todd: I suppose it comes down to whether hadoop should favor posix or gnu extensions?","neutral"
"Thanks Todd glad to be on board!","positive"
"I tested this again on Ubuntu 10.04 This works with the new Tomcat instance and then when I tried the 2nd time it is not working.","neutral"
"But when i delete the file which was created at <tomcat-home>/bin/search-index/write.lock  it works fine  but I'm not sure whether this creates other implications?","neutral"
"Further I think the tags are not saved any ware because after redeploying I found the tags I added are missing.","neutral"
"Is this due to the deletion of write.lock","neutral"
"From the logs it is clear that the reducers could not fetch the output for map attempt attempt_200905051023_1155_m_000036.","neutral"
"Both the reducers (and possibly everybody else) is waiting on these.","neutral"
"There is something mysterious going on here.","neutral"
"If attempt id 1 was speculative the framework would not have killed it as the original attempt was a failure.","neutral"
"In any case why did not the framework try and re execute this map somewhere else?","neutral"
"Attaching the 10 findbugs reports for common and the various hadoop-tools projects and hadoop-auth.","neutral"
"Common has 100 or so warnings and there's a couple dozen spread out around the others.","neutral"
"I just committed this.","neutral"
"Thanks Amar!","positive"
"Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12501038/MAPREDUCE-3209.patch   against trunk revision .","neutral"
"Thanks for sweet patch Erik.","positive"
"+1 @author.","neutral"
"The patch does not contain any @author tags.","neutral"
"Please justify why no new tests are needed for this patch.","neutral"
"Also please list what manual steps were performed to verify this patch.","neutral"
"+1 javadoc.","neutral"
"The patch passed contrib unit tests.","neutral"
"martin-g :i think do this in 6.0 and do 4327 in 1.5.x as its very easy to do 4327if you do 4327there will not be any need to mock AjaxRequestTarget but if you do do 4327 also add getters for prependscripts and appendscripts in ART )","neutral"
"created: 2005-09-18 23:36:49.000 resolved: 2007-06-04 10:08:18.657 updated: 2011-05-10 16:51:30.000","neutral"
"Owen thanks for the slides.","positive"
"I don't see a direct relation between this issue and the issue of simplifying the implementation of efficient map-side joins (MAPREDUCE-1183 more or less).","neutral"
"File formats are forever.","neutral"
"But I'm not convinced its wise to add such support to the exisiting Java-only container file formats.","neutral"
"I don't however see that it follows that we should provide implementations of file formats with a large number of different serialization systems as that invites multiplicative long-term support issues.","neutral"
"I'd prefer that we instead direct users towards a single preferred high-level serialization system and a single preferred container.","neutral"
"We now need to migrate from these to a more expressive language-independent serialization system and container file.","neutral"
"Google benefits tremendously by having a single standard serialization system and container file format.","neutral"
"The further we depart from this the harder we make it to build systems like Dremel that multiply the utility of stored data.","neutral"
"Changing serialization systems or file formats is a major imposition for many applications.","neutral"
"They cannot afford to do it frequently.","neutral"
"Fixed TestCompositeService to not depend on test-order and thus made it pass on JDK7.","neutral"
"Contributed by Thomas Graves.","neutral"
"@Andy I have some thing which is similar to this and sorry if am diverting the current JIRA title.","neutral"
"Assume the PUT(and related things) that i created in preBatchPut is also needed while i use the preWALWrite is there any way i can carry it in one flow?","neutral"
"Hope am not missing anything?","neutral"
"If you feel this can be done may be we can file an Improvement JIRA.","neutral"
"How about renaming leftResults as remainingResults ?","neutral"
"Please prepare patch for trunk.","neutral"
"Thanks","neutral"
"How about fixing WHIRR-337 before?","neutral"
"It should simplify things.","neutral"
"The whole system could be out-of-service in case the Region of SequenceFile of the -ROOT- can NOT be opened.","neutral"
"directly into Zookeeper to reduce this.","neutral"
"We can avoid one case of failure.","neutral"
"Megan Glad to be of service : )","positive"
"Executing /stop on a running EC2 instance will terminate the instance.","neutral"
"There is a JIRA logged to request that 'stop' and 'terminate' be two different available actions ... see https://issues.apache.org/jira/browse/DTACLOUD-100 - also https://issues.apache.org/jira/browse/DTACLOUD-111","neutral"
"Fresh copy of the example configs?","neutral"
"{{PreTestTarget}} is a garbage I have missed out.","neutral"
"Removed.","neutral"
"The target {{inject-system-faults}} is defined in src/test/aop/build/aop.xml","neutral"
"Thanks Andi.","positive"
"I don't agree to including the javadoc sources in the release.","neutral"
"You can also download them by hand and attach them manually.","neutral"
"Hi Daniel thanks in advance for your support.","positive"
"I send you a simple eclipse CXF webservice project using spring and a simple eclipse CXF client project.","neutral"
"The curious thing is that with a c#.net client i can connect with that webservice but not with a java generated client.","neutral"
"I don't know what i'm doing wrong!","neutral"
"Any help would be appreciated.","neutral"
"I send you a list of all .jars at present i use in both projects there are many libraries but i test even with the minimal jars with the same results.","neutral"
"created: 2006-11-08 15:55:12.000 resolved: 2007-06-04 10:08:36.132 updated: 2011-05-10 16:12:23.000","neutral"
"Fixed in SVN now.","neutral"
"If it's OK sometimes and not others than IllegalArgumentException seems appropriate seems like it should never be legitimate to create a FileStatus w/o a path unless using the no argument constructor.  ","neutral"
"Thanks Hairong!","positive"
"And I think I will do more next time.","neutral"
"created: 2009-09-01 05:38:20.000 resolved: 2009-09-22 18:54:05.051 updated: 2011-04-15 15:06:27.000","neutral"
"FilterExprWalker.detach() calls  DescendantIterator.detach() and set DescendantIterator.m_traverser to null for $exceptions[1]/@name.","neutral"
"I am going to repurpose HIVE-538 to clean up the implementation of the getSchema call.","neutral"
"Glad to see people are interested in this.","neutral"
"This should (and can) be automated. ","neutral"
"Could you verify if there is still an issue with a 5.6 snapshot.","neutral"
"My suspicion is that it will be resolved.","neutral"
"Hadrian I wonder if we can add a _warning_ to the 2.0 release notes about the missing hash and sign files.","neutral"
"Nobody would download and use 2.0.0 release where there is 2.4.0 or better.","neutral"
"I would like to see this reopened.","neutral"
"Apache Karaf 2.1.1 is now available for download :)","neutral"
"I'll ping here once this will be done.","neutral"
"Contributed by Siddharth Seth.","neutral"
"Updated MR App to reflect YarnRemoteException changes after YARN-634.","neutral"
"* packages meaning that Xerces-J 2  is not 100% Pure Java (it depends on a specific aspect of specific versions of  *Sun* JVMs).","neutral"
"Found when attempting to compile Xalan-J 2 with gcj.","neutral"
"Fixed in 1.2 branch as well.","neutral"
"What is the right process to deprecate this behavior in 3.x?","neutral"
"We could also try to detect the behavior and log a warning... but i'm not sure that is worth much.  ","neutral"
"Changes appeared in 10.8.1 documentation so closing.","neutral"
"retrospectively setting fix version in preparation for SDO M3","neutral"
"Solution looks as follows: when doing a cluster sync whether it is for reading or writing always acquire the version manager's read lock first.","neutral"
"Patch adds javadoc for the newly added tests.","neutral"
"Right and right after that is the section I was referring to.","neutral"
"Hi Andreas  as we are a bank we can't provide you with the normal documents as they are internal documents.","neutral"
"Therefore we will prepare a special document with a single checkbox will shows the error.","neutral"
"It will come eiither today or tomorrow.","neutral"
"Thanks in advance Jens ","positive"
"I've attached the output of dblook as db.sql and a simplified creation script as sample.sql that includes the relevant tables and columns with sample data.","neutral"
"I also verified that the bug still occurs in 10.6.1.0","neutral"
"Could you supply also a webapp sample?","neutral"
"It's easy look in the scratchpad/webapp/mount how it is done.","neutral"
"This could get many trying it and getting involved.","neutral"
"Probably it is way deeper problem.","neutral"
"Thanks  Hari  ","neutral"
"This has been fixed by check in for CHUKWA-274.","neutral"
"This patch adds the RelativeTest.java file which is a conversion of the jdbcapi/testRelative test to the same package as the latter.","neutral"
"Please review and comment if anything is lacking or incorrect.","neutral"
"Bulk close for 3.1","neutral"
"Mailing Lists to be set up before this cab be done.","neutral"
"I really think there is an added value with this function for Jackrabbit users I personnally use it with every String-ordered query.","neutral"
"No - unfortunately I do not have enough knowledge to digg into OpenJPA's code","neutral"
"That is correct.","neutral"
"I mistakenly thought 10.9 was supposed to work on Java 1.4 (in fact the 10.9.1 release notes say it is supported although we removed support for it after 10.8) and the build worked in my environment because I had j14lib set and the test ran just fine on 1.4.","neutral"
"I'll post a patch that makes 10.9 compile the test against 1.5 instead of 1.4.","neutral"
"The patch that broke the build on 10.9 was also backported to 10.8.","neutral"
"However on 10.8 it is correct to compile the test against 1.4 so that's not a problem.","neutral"
"Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12605661/MAPREDUCE-5538.6.patch   against trunk revision .","neutral"
"The patch does not contain any @author tags.","neutral"
"I still can't work out how to do this.","neutral"
"Igor suggested moving the call to Component#onBeforeRenderChildren() inside Component#onBeforeRender() but if I do that I get an NPE in the ListView#renderItem() method even for basic code.","neutral"
"Hmm the suggested patch is not good for DRLVM which handles ""-version"" normally.","neutral"
"What is the point to print only launcher version after all?","neutral"
"The following had serialVersionUID set for the 2.2 release.","neutral"
"There have been no new ones added for 2.3.","neutral"
"So when 2.3 is released you shouldn't get the problems you've had from 2.1 to 2.2 for these files.","neutral"
"Committed patch with workaround in revisions 1054027 and 1054030","neutral"
"Only the cache is a local filesystem resolver.","neutral"
"We are using this pattern ""${ivy.dir.pattern}/[revision]/[artifact].","neutral"
"I did some more messing around and I was wrong about the FS stuff.","neutral"
"Problem ensuing from source files inconsistency","neutral"
"Patch with the fixes.","neutral"
"Committing shortly.","neutral"
"That one has not failed in a *very* long.","neutral"
"Closed after release.","neutral"
"Simon I'm going to get deletes working tests passing using maps in the RT branch then we can integrate.","neutral"
"This'll probably be best.","neutral"
"Jason I suggest you create a separate issue something like ""Integrate BytesRefHash in Realtime Branch"" and I will take care of it.","neutral"
"I think this issue had a clear target to factor out the hash table out of TermsHashPerField and we should close it.","neutral"
"lets use a new one to track the integration.","neutral"
"Thanks for looking into this Suresh.","positive"
"Now I can see this from the traces too.","neutral"
"We are re-using the prepared statement after table t1 is dropped.","neutral"
"Completed: At revision: 520469   ","neutral"
"I believe this will be done only when the package name has to be changed due to backward incompatibilities.","neutral"
"This is not new : we have the same type of behaviour when we switch languages...","neutral"
"There is no change to the default behavior.","neutral"
"Fixed long ago.","neutral"
"Deleting an entry now flushes the main page cache.","neutral"
"the link you point to is not our official javadoc  our official javadoc is in the maven repo.","neutral"
"I would like to get some early comments on the changes I have made to the Namenode to support restarting within the same JVM.","neutral"
"Oops you're right that makes sense.","neutral"
"New patch that includes those changes.","neutral"
"In the future I could just get around the issue by using relative symlinks for those files (I think).","neutral"
"The patch does not contain any @author tags.","neutral"
"The patch doesn't appear to include any new or modified tests.","neutral"
"The javadoc tool did not generate any warning messages.","neutral"
"The patch appears to introduce 1 new Findbugs (version 1.3.9) warnings.","neutral"
"The mvn site goal succeeds with this patch.","neutral"
"{color:green}+1 core tests{color}.","neutral"
"The patch passed unit tests in .","neutral"
"Fxied and regression test written","neutral"
"These 3 crashes happen while compiling DocumentWriter.invertDocument.","neutral"
"It must be a bug in Sun's hotspot compiler.","neutral"
"That method which inverts a single document was replaced with new code starting with 2.3 so it's possible you can workaround the bug by upgrading to 2.3 or 2.4.","neutral"
"Improve patch : when the flexibleString is resolved search fields on root context and parameters map.","neutral"
"Yes but even for Java 5 a relative path to a directory with flattened dependencies would be shorter wouldn't it?","neutral"
"Committed to 0.92 and trunk.","neutral"
"The idea behind this is largely the same as with our existing package structure - there is nothing technical in preventing *everything* to be in the org.apache.jspwiki -namespace (with no subpackages) but both aesthetics and experience tell us that it just makes sense to add subpackages to make class management easier.","neutral"
"In the same vein isolating the API interfaces into a separate package makes it a lot easier to manage than having everything dispersed around - e.g.","neutral"
"if we want to create a jspwiki-api.jar we only need to jar up the contents of a particular subdirectory.","neutral"
"If the developer wants to know whether he is using any possibly unstable components all he needs to do is to glance at the set of import statements on the top - if he's using other classes than org.apache.jspwiki.api.","neutral"
"* he knows that the classes are potentially unstable.","neutral"
"In addition it makes the committer's life easier since there is an agreement by convention that the APIs inside *.api are not to be touched without common agreement whereas anything outside of this package can be treated with more liberties.","neutral"
"What's the purpose of this line in the patch to BaseTestCase Kristian?","neutral"
"Hi Julien please have a look on ./test/cpp/TestServer.cpp It's doing exactly what you what to do but TFramedTransport is explicitly specified there.","neutral"
"It looks like HLog main has support to invoke --split.","neutral"
"Does it looks like if I call that on the log that it will put split it and put the data into the right place?","neutral"
"We had a handful of regionservers go OOM yesterday while a MR job was doing heavy writes to a column family that doesn't usually get them.","neutral"
"In this case the first OOM occurred here during writing the checksum.","neutral"
"How about patch 2?","neutral"
"I added a "".""","neutral"
"So we are sure how to parse it no matter how hadoop/platform changes.","neutral"
"Hi Senaka  That is exactly what I'd like to do i.e. automatic download of CA cert and go ahead.","neutral"
"Is this possible?","neutral"
"This is also known as ""how it is stored in the SQL engine"" [JDBC].","neutral"
"For historical reasons in some (all?)","neutral"
"cases the values in a derby.","neutral"
"* property may be as a delimited identifier e.g.","neutral"
"eVe.","neutral"
"Note that the Derby builtin users are not created through a SQL identifier in the SQL language e.g.","neutral"
"Does not appear to exist in trunk.","neutral"
"Reporters of these issues please verify the fixes and help close these issues","neutral"
"I couldn't reproduce this.","neutral"
"Ted can you reproduce this outside of cassidy.pl?","neutral"
"Thanks for the response.","neutral"
"Thanks a lot for sharing that Josh!","positive"
"I like the idea of making sure that things that should be specified should be passed as method parameters in one go rather than through chaining which makes it a lot harder to see what is required.","neutral"
"Regarding Doug's points...  > But perhaps the preferred import should instead be 'import static SchemaBuilder.*'?","neutral"
"The static methods have unique-enough names that this might work well.","neutral"
"> We can convert from Java object to JsonNode by parsing the output of GenericData.toString(Object).","neutral"
"Thanks.","neutral"
"I've updated the patch to do this but it still needs tests for this part.","neutral"
"I'm thinking of multiple concurrent mutateRows operation trying to lock the same set of rows.","neutral"
"Perhaps throwing IOException is going to prevent us from a situation where we end up with a deadlock.","neutral"
"But we still might want to sort it to ensure (better) progress (no livelock).","neutral"
"Unless I'm missing something your patch doesn't actually change how the version is checked only how it's computed.","neutral"
"Did you intend to combine our patches or is your patch incomplete?","neutral"
"[bulk update] Close all resolved issues that haven't been updated for more than one year.","neutral"
"- push out to 0.5","neutral"
"Thanks a lot Subin.","positive"
"Also when do you plan to take up AMBARI-1843 for adding the unit tests?","neutral"
"Added patch to support configuration mapping","neutral"
"Wonky.","neutral"
"Although as far as I see it the bug here is that we allow the underscore after ""_design/"" not that we can't use filters from it.","neutral"
"Sweet :) You got there before me","positive"
"Thats sweet that you have the prior experience hacking this on top of a store already.","positive"
"This looks simple and sweet to me.","positive"
"Sweet kickstart for our new wiki!","positive"
"Hello  Thanks a lot!  It works.  Lisa ","positive"
"Yes please - pull request away my friend!","positive"
"See the below example  Employee1 Employee2 Employee3  Dept1.employess=Employee1 Dept1.employess=Employee3  Dept2.employess=Employee2  Intersection   Employee1 x Dept1.employess=Employee1 Employee3 x Dept1.employess=Employee3 Employee2 x Dept2.employess=Employee2  I don't like this sintax since it changes an obvious behaviour IMO.","neutral"
"I would prefer to write it as  SELECT intersect(employeethis.employees).manager.lastname FROM org.apache.jdo.tck.pc.company.Department VARIABLES Employee employee   Now it's up to up to clearify ","neutral"
"Patch framework src/java and src/test to include JNDI adapters and unit tests.","neutral"
"> we have to do it for each call.","neutral"
"I meant for each newly added/deleted ones.","neutral"
"If someone wants to take this over that's cool - I'm unlikely to have time in the next week and a half though.","negative"
"It is a nasty bug that I've seen in real life though.","negative"
"Here's another crack at this:  1) The default behavior for Derby is the current behavior with all of its security holes for java routines.","neutral"
"2) To get secure behavior for java routines the customer has to explicitly opt-in.","neutral"
"Instead to access methods in the JRE you have to include little wrapper methods in your jar files that you loaded into the database.","neutral"
"3c) The search order for customer-written routines is SQL standard: First we look in the jar file where the routine lives.","neutral"
"Then we look in the other jar files in the order specified by SQLJ.ALTER_JAVA_PATH.","neutral"
"Then we defer to the system class loader.","neutral"
"3d) At runtime when we invoke the routine we make sure that it actually lives in the declared jar file. ","neutral"
"MR's fix (similar to HDFS one).","neutral"
"Sample implementation of CREATE DATABASE and DROP DATABASE for MySQL 5.0.2+.","neutral"
"They will save RAM to a certain extent for certain situations.","neutral"
"But not very helpful at the sizes you are working with (and not settings I would use to save RAM anyway unless the amount I need to save was pretty small).","neutral"
"None of the other caches have gone up much either.","neutral"
"They should be adjusted to the best settings based on the wiki info.","neutral"
"Yes exactly -- sorry to be so unclear.","negative"
"Just really wondering/hoping you'd be interested in working on these ??","neutral"
"Here's what got renamed:   .../{hadoop-hbase.postinst => hadoop.postinst}   .../deb/hbase/{hadoop-hbase-doc.dirs => hbase-doc.dirs} .../deb/hbase/{hadoop-hbase-doc.install => hbase-doc.install}  .../deb/hbase/{hadoop-hbase.dirs => hbase.dirs}      .../hbase/{hadoop-hbase.install => hbase.install}    .../{hadoop-hbase.manpages => hbase.manpages}        .../hbase/{hadoop-hbase.preinst => hbase.preinst}    .../hbase/SOURCES/{hadoop-hbase.sh => hbase.sh}      .../{hadoop-hbase.sh.suse => hbase.sh.suse}    ","neutral"
"HADOOP-5679 changed this function to return int instead of void.","neutral"
"I can't come up with a pure-CSS in-place change for this.","neutral"
"Another alternative might be to make a little icon + onhover that displays the non-comma'ed value and change the default display to comma'ed?","neutral"
"The icon may be unnecessary maybe just onhover on the text itself?","neutral"
"Commited a fix for this into trunk using revision 610846.","neutral"
"I will work on merging this into 10.3 codeline and writing a test case.","neutral"
"The tests ran fine on my Windows XP machine with Sun jdk1.4 The commit comments are as follows  DERBY-3302 The user was running into null pointer exception at the time of database recovery because Derby was trying to get the Collator object through database context.","neutral"
"But the  Collator object is already available in the territory sensitive character classes and we do not have to go to database context to get it.","neutral"
"I changed the code to use that collator  object rather than look into database context.","neutral"
"I would like to close this issue.","neutral"
"Redirect handling has undergone significant changes since this issue was opened and we still need to take a hard look at redirects and possibly how scores are represented.","neutral"
"However the newer scoring and indexing frameworks do work around this issue.","neutral"
"Pushed to master.","neutral"
"I have changed the title and description of this JIRA to fit our current idea.","neutral"
"I love this.","positive"
"A slow hash algorithm makes offline cracking harder.","neutral"
"It would require changes to the API to have crypto only run on the server but it might be simpler.","neutral"
"Fixed the crash in this bug let's open a new one for the SPDY connection issues.","neutral"
"Could you attach a test case (Junit preferrably) that shows the unexpected behaviour? ","neutral"
"I'm not sure what the problem is but the behavior (at least in 0.1.4) is that the _isClosed AtomicBoolean is not being set to closed in a timely manner.","negative"
"This may only be related to the BlurIndexReader and may not be an issue in the BlurIndexNRT.","neutral"
"marking Fixed in 1.3  (I believe Ryan left this open to track any potential issues ...  if nothing else this way we'll remember to resolve it before releasing)","neutral"
"Thanks for looking into this Allan.","positive"
"I was thinking more of what happens on a Unix shell when you hit ""clear"".","neutral"
"With your patch the cursor might still be at the end of the grunt window after 14 new lines.","neutral"
"Thank you Babak!","positive"
"I will be the sponsor for your beer the next time we meet.","positive"
"Claus I think I'm busy the next two weeks with [CAMEL-3468|https://issues.apache.org/jira/browse/CAMEL-3468] [CAMEL-3472|https://issues.apache.org/jira/browse/CAMEL-3472] [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] [CAMEL-3470|https://issues.apache.org/jira/browse/CAMEL-3470] and [CAMEL-3311|https://issues.apache.org/activemq/browse/CAMEL-3311].","neutral"
"Depending of the release date for Camel 2.6 and the priority of the other issues (may be I can reschedule [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] and/or other issues) I can do it in the remaining time.","neutral"
"But I'm probably not an JMX expert... -)","positive"
"Adds a new class of Exception.","neutral"
"Now TestBatchUpdate takes 50 sec instead of 250.","neutral"
"Sorry for the delay and thanks for the good work works like a charm!","negative"
"but both IDEA 7 and IDEA 8 seem to handle them just fine.","positive"
"At some moments it could be upgraded to do IDEA 8 format but it's not important for now.","neutral"
"Is the bug really in NGramTokenFilter?","neutral"
"This seems to be a larger problem that would affect all tokenfilters that break larger tokens into smaller ones and recalculate offsets right?","neutral"
"I think WordDelimiterFilter has special code that might avoid the problem (line 352) so it might be ok.  Is there any better way we could solve this: for example maybe instead of the tokenizer calling correctOffset() it gets called somewhere else?","neutral"
"This seems to be what is causing the problem. ","neutral"
"Uploading another patch for fixing the maven pattern to add the classifier.","neutral"
"I don't see the connection to .tmp files.","neutral"
"(Also: have you verified that the channel will actually infinite-loop returning 0?","neutral"
"IncomingStreamReader does clean the tmp file when there is an expection (there's an enclosing 'try catch').","neutral"
"The problem is that no exception is raised if the other side of the connection dies.","neutral"
"What will happen then is the read will infinitely read 0 bytes.","neutral"
"So this actually avoid the infinite loop returning 0 (and so I think answered your second question so it wasn't very clear).","neutral"
"Note that without this patch there is an infinite loop that will hold a socket open forever (and consume cpu though very few probably in that case).","neutral"
"So this is not just merely a fix of deleting the tmp files.","neutral"
"But it does as a consequence of correctly raising an exception when should be.","neutral"
"<joes4> lists will be available in 1 hour from now. ","neutral"
"Andrew are you familiar with this code?","neutral"
"I've got a patch figured I'd have someone take a quick look-see before pushing it to Apache.","neutral"
"Sorry I thought submit patch was the way to attach a patch.","negative"
"Patch providing Comparable for ""api2"" project.","neutral"
"Patch does the following 1.","neutral"
"IntIdentity ShortIdentity LongIdentity CharIdentity ByteIdentity StringIdentity provide implementation of compareTo() allowing comparison with other identity *of the same type*.","neutral"
"The insert_between.patch fixes the following:  1.","neutral"
"Changes the implementation of insertBetween in OperatorPlan.java so that the ordering of the predecessors is not changed  2.","neutral"
"Changed log.info in LOForeach getSchema() to log.debug.","neutral"
"One of my earlier patches had the log.info  3.","neutral"
"It's kind of annoying to have to use 4GB of temporary space  Nope it only writes the compressed file to disk {{gzip -1}} compresses 4GB of zeros to 18 MiB.","negative"
"Could you please port it to branch-1 that that we could integrate it to branch-1-win  Slavik thanks for the review!","positive"
"Especially I don't know very much about the test framework differences.","negative"
"I will figure out the details and do the port later this week if you don't get to it first.","negative"
"xerces.apache.org has been added to DNS.","neutral"
"I am going to wait until it propagates before continuing. ","neutral"
"Hi Sebb  In these cases 'this' and 'connectionPool' refer to the same object.","neutral"
"Mike","neutral"
"Stopping SQL routines accessing the privileged blocks is through DERBY-2331 and DERBY-2330","neutral"
"Another backport (for a different jira) of mine is failing and I want to see if I can figure out what might be wrong there before doing a new backport.","negative"
"If I see more occurrence of Lookup or search for find forms then shortly upload the patch for this fixes .","neutral"
"To upgrade to a recent version of Jackrabbit see http://wiki.apache.org/jackrabbit/BackupAndMigration I'm afraid I can't say much about the risk.  ","negative"
"Can you just apply this patch file over top of the other one?","neutral"
"Uploading rebased patch for sathish","neutral"
"Maybe we should purge the Reader+queuing step and just have Handlers do the read (Nicolas Liochon what you think?)","neutral"
"I've tried something similar (I removed the handlers and kept the readers) but the performance was not visible.","negative"
"The responder seemed to be a bottleneck.","negative"
"But it was not the only issue: we also want to manage priorities between the tasks but we need to read them to get enough information to make the right priorities. ","negative"
"I just committed this.","neutral"
"Thanks Aaron!","positive"
"I knew they were missing and just forgot to do it before I committed it.","neutral"
"With the client you can connect to the same database many times.","neutral"
"I'll attach a zip with a small test project where you can reproduce the problem.","neutral"
"(all you need to add is your derby.jar)  I'm testing the DerbyTest from Eclipse.","neutral"
"I'm starting the 2nd version of DerbyTest from Eclipse as well.","neutral"
"When debugging it in Eclipse you can see the number of daemons grow very fast.","neutral"
"While creating the DerbyTest I did notice that this problem is caused by the Database pool because it tries to connect to the database in the background.","negative"
"Still using a connection pool is pretty common.","neutral"
"Please let me know if you need something else.","positive"
"Regards  Leon   ","neutral"
"Hey Uma I've elected not to revert the patch as-committed since it does indeed fix the bug at hand.","neutral"
"If you would like to take up this work that'd be great.","positive"
"Otherwise hopefully someone else will improve this code when they've got some time.","positive"
"Sorry [~fiberlijun] - havent had a chance to look at it yet.","negative"
"Will try and do so within the next couple of days unless [~bikassaha] or [~sseth] beat me to it.","neutral"
"Some folks on the mailing list had something like this happening to them.","neutral"
"> then we don't save IO by limiting the buffer size to 1 KB  I'm confused by this.","negative"
"My assumption is that when you make a request to read 1k from a disk file that the OS reads substantially more than 1k from the disk and places it in the buffer cache.","neutral"
"(The cost of randomly reading 1k is nearly the same as randomly reading 100k--both are dominated by seek.)","neutral"
"So if you make another request to read 1k shortly thereafter you'll get it from the buffer cache and the incremental cost will be that of making a system call.","neutral"
"An alternate strategy is to not trust the buffer cache and read-ahead but rather to make your buffers large enough so that transfer time dominates seeks.","neutral"
"This can require 1MB or larger buffers so isn't always practical.","neutral"
"Is that what you meant?","neutral"
"[~lhofhansl] thank you so much.","positive"
"I will upload another patch (V5) in a couple minutes.","neutral"
"Patch uploaded.","neutral"
"Have passed all the local unit tests.","neutral"
"Sorry for all the issue mails I forgot to mention the second:  2) There is commented source in the test should it be enabled or removed?","negative"
"If you want to work on it or assign it to someone else please do.","neutral"
"If there's a problem with items being in the cache when they shouldn't be adding a check around the Add method isn't a solution to that problem.","neutral"
"We should be Remove()ing items from the cache...not just overwriting them.","neutral"
"I applied an addendum for HBASE-3904 v6 to TRUNK.","neutral"
"However HBASE-4087 is required for the new unit test to pass.","neutral"
"Sample client server and broker configuration.","neutral"
"Watch out for ""Got InvalidDestinationException"" messages.","neutral"
"Kiran - I think this is a setup issue than anything else.","neutral"
"Hugo - if you couldnt reproduce it please close it","neutral"
"How to handle the problem with LUCENE_29 setting and the posIncr of stopwords together with QueryParser that has a default setting of ignoring posIncr?","neutral"
"How about adding required Version to QP ctor?","neutral"
"Thanks Mark for taking care of this issue!","positive"
"this class funny coincidence :)  What are you thoughts about QueryParser being able to know about custom Query implementations?","positive"
"if I were to write a MyQuery class and implemen the toString method a certain way how would QueryParser know about MyQuery?","neutral"
"Is it possible to extend QueryParser?","neutral"
"Sorry guys... :( I was the reason for this trouble.","negative"
"I should have been very careful before doing this.","negative"
"Hi  could you add the following line form.getDictionary().setItem(COSName.getPDFName(""NeedAppearances"")COSBoolean.TRUE)  right after PDAcroForm form = docCatalog.getAcroForm()  and try again?","neutral"
"BR Maruan","neutral"
"Still about 2 hours worth of work left on this.","neutral"
"My bad forgot to include the test file in the patch... Resubmitting in a second. ","negative"
"Make scheduler heartbeat interval configurable (bikas) ","neutral"
"Damn.","negative"
"Git is tricky that way.","negative"
":)  Will have a look.","positive"
"Tests are meant to raise potential issues not to add variation of the issue.","neutral"
"I can see leaning toward to selects from the FLUSHER table with explicit checkpoints is a good balance for this case.","neutral"
"However the goal of the test was very good.","positive"
"I am not aware of whether we have test to fill the page cache with new data evicting all pages currently in the cache so the row count changes are written at a known point in time.","neutral"
"And it will be a good test to have in turn of code coverage point of view. ","neutral"
"Breakpoint handler frame is detected and processed specifically by unwinding algorithm.","neutral"
"Ran for almost an hour this time.","neutral"
"Dump looks similar to previous one.","neutral"
"I addressed Shravan's request to add in the MRStreaming stuff into LocalLauncher and put in the jc.stop() calls after failed jobs in both Local and MapReduceLauncher.","neutral"
"...and it seems like having 2 APIs KV and Cell for every method other than those that take Cell-types params...","neutral"
"Which methods we talking about here?","neutral"
"There a list?","neutral"
"Thanks Pat.","positive"
"I like this title.","positive"
"It is specific to what it is describing.","neutral"
"Couldn't the NodeState implementations in question (StoreNodeAsState AFAICS) just use their id to implement hashCode()?","neutral"
"<joes4> This is a bug in FreeBSD's ldap support- sorry there's nothing we can do about it. ","neutral"
"In pom.xml of tajo root you forget to change the tajo version to 0.8 at Line 76.","neutral"
"Aaron  Go ahead.","neutral"
"Patch that adds the fix to WebResponse","neutral"
"Some comments: 20.","neutral"
"Log.truncateTo(): The following code seems to be used just for getting the first segment.","neutral"
"22","neutral"
"ReplicaManager: 22.1 recordLeaderLogUpdate(): Could we rename it to recordLeaderLogEndOffset()?","neutral"
"22.3 readCheckpointedHighWatermark(): We should just read the HW from memory.","neutral"
"The on-disk version is only useful on broker startup when we populate the in-memory HW using the on disk version.","neutral"
"23","neutral"
"HighwaterMarkCheckpoint: Is it better to name the file "".highwaterMark"" so that it's hidden? ","neutral"
"I applied the patch at revision: 599008.","neutral"
"Still why do we hardcode these numbers e.g.","neutral"
"port/src/lil/em64t/pim/m2n_em64t_internal.h: #ifdef _WIN64 const unsigned m2n_sizeof_m2n_frame = 120 #else const unsigned m2n_sizeof_m2n_frame = 104 #endif  vmcore/src/util/em64t/base/compile_em64t.cpp: // Stack size should be (% 8 == 0) but shouldn't be (% 16 == 0) const int ALIGNMENT = 0  Doesn't it worth to let compiler calculate such values? ","neutral"
"It would be good if folks can use standard Java i/o idioms with Hadoop.","neutral"
"http://www.ibm.com/developerworks/java/library/j-jtp03216.html  {noformat} OutputStream out = fs.open(...) try {   out.write(...) } finally {   out.close() } {noformat}  When multiple files are involved the best thing is to nest the try blocks.","neutral"
"Shouldn't we try to make this idiom work well with HDFS? ","neutral"
"I guess the gen stamp is unnecessary but the DN isn't going to automatically mlock newly appended data so the NN needs to somehow realize that the cached length is shorter than the new length and ask the DN to recache at the new length.","neutral"
"Alternatively I guess the DN could automatically mlock appended data but there are quota implications there.","neutral"
"On startup I agree that we can skip cache reports until the cache is populated.","neutral"
"I guess I could have cleaned this up rather than just changing the default cache report period like Colin asked.","neutral"
"Uploaded a patch that fixes the comments and includes the test","neutral"
"Thanks for the review.","neutral"
"We used to do 'stopping'.","neutral"
"Smile.","neutral"
"I think just needed for this at mo.","neutral"
"That's a good point we should make sure that it doesn't decrease performance for one of the database types even if it increases it for Oracle (in which case making it configurable in oozie-site.xml would be a good idea too).  ","positive"
"Sigh I don't like this overall if can't reuse everywhere.","negative"
"Sorry to let you lose a wild goose chase.","negative"
"Because this neither-here-nor-there code-reuse seems not much useful.","neutral"
"This half-reuse is more confusing for new devs who see this code for the first time.","negative"
"fully agree Christian!","neutral"
"Sorry probably a misunderstanding from my side....","negative"
"I refereed to the [^v1-enable-wall-werror.patch] which contains {{-Wall -Werror}} and I thought it sould be {{-Wall -Wextra}}  However just add {{-Wall}}  to that patch makes absolutely sense and could be committed.","neutral"
"I meet the same problem on Eclipse recently but haven't figured out how to get through.","negative"
"Sorry Chris  I missed it done !","negative"
"We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. ","negative"
"(@ddlatham: thats kinda funny that you wrote the linked-to article -- it was a random google search)","positive"
"Maybe you can paste a SOAP query example request and explain the wrong behavior and what it is you are expecting?","neutral"
"Change its variable name to be more intuitive. ","neutral"
"you need to create system offering for system vms (ssvmcpvmrouter vm) and then you can upgrade to new system offerings it is only supported in vmware ","neutral"
"[~smarthi] When I apply this patch the source code cannot be compiled.","neutral"
"One of the error is that hiddenActivations cannot be resolved.","negative"
"Another error is that the class Functions.NEGATE is misspelled as Function.NEGATE.    ","neutral"
"If you have the opportunity to do it go ahead.","neutral"
"I'm very busy for the moment so I didn't know when I 'd be able to the change myself so if you can your contribution would be one more time really appreciated.","negative"
"Oh I didn't consider one flow like after the edit log conversion immediately #store failed.","negative"
"Now again in the next trip of finalization it will throw NodeExistsException here it is really required to do the #store.","neutral"
"I misunderstood the case and sorry for the confusion.","negative"
"Patch looks good to me.","neutral"
"I'm fine w/ not naming it Consumer - I agree it does not really consume it.","neutral"
"But if we go with PayloadMergeProcessor we'll need PayloadMergeProcessorProvider and they become quite long names :).","neutral"
"I was thinking PayloadProcessor and PayloadProcessorProvider (have cool acronyms to PP and PPP) but then people might get confused that it processes all payloads (maybe before they are even written the first time) while it is actually invoked only during segment merges.I was following the *Consumer pattern I saw all over the place w/ SegmentMerger and thought that if someone ever reads SM code it will swallow easily another *Consumer one ...","neutral"
"So between PC PMP and PP - I prefer PP - the documentation should clarify what it does.","neutral"
"But I'm open for suggestions.","neutral"
"setting    set hive.script.auto.progress=true  seems to have no effect.","neutral"
"Aside from the job succeeding (it doesn't) what effect should I be able to measure (in order to see if this is doing anything)?","negative"
"Abhinav can you also attach cloud_usage db dump.","neutral"
"Need it to test the fix.","neutral"
"I changed the ubuntu version too.","neutral"
"By the way getCanonicalPath() performs actual file access may take long if drive is slow (e. g. Samba) may fail with exception if path is inaccessible at the moment (e. g. on network drive) etc.","neutral"
"On the other hand getAbsolutePath() is purely logical and doesn't need file system access. ","neutral"
"You misunderstood the response: StopFilter indeed did not change.","negative"
"The change is now that in Lucene 4.0 all Analyzers are required to reuse TokenStream instances so the StopFilter is only produced only once in your application (when the Analyzer is created).","neutral"
"You would need to implement session resume thats a whole new can of worms.","negative"
"This test pukes all over the place when the first test fails.","neutral"
"Some of the other test cases in this class failed because that constraint error occurred?","neutral"
"There were most definitely 21 test case failures.","neutral"
"<danielsh> Yes any23.zones.apache.org is the jail's hostname so use the IP it resolves to. ","neutral"
"Yeah seems safe.","neutral"
"And the current behavior is irritating.","negative"
"Will commit a bit later unless somebody beats me to it.","neutral"
"This symbol is not used for the Windows Netaccessor.","neutral"
"Yeah?","neutral"
"Please watch the source tree over the next several weeks before our next release.","neutral"
"This is the bridge code minus the redundant bit.","neutral"
"I would like that add that the problem is highly reproducible.","neutral"
"Looks great to me.","neutral"
"Thanks Doug.","neutral"
"Sorry for a mess in uploaded files my connection got broken during first upload.","negative"
"These file describes my change:  derby1434-try2.diff (attached multiple times should have the same content) derby1434-try2.stat  ","neutral"
"And it's somehow connected to https://issues.apache.org/jira/browse/DIRAPI-137","neutral"
"If we put this jar to bootclasspath we'll have at least 5% performance boost on HWA application .","neutral"
"btw: maybe we should add this Jira's as subtasks to HARMONY-5277 ?","neutral"
"As they're startup related.","neutral"
"comments on phabricator","neutral"
"Here are 2 patches ... one for adjustExamplePaths.bat & .sh and the other a new file holding 2 User Libraries ... UIMA_LIB & UIMA_AS_LIB Not sure where this should go ...","negative"
"I guessed UIMA_HOME/config but could be /lib","neutral"
"The only thing that the convention plugin does at request time happens in org.apache.struts2.convention.ConventionUnknownHandler the rest is just configuration loading on start up you might want to put a breakpoint in handleUnknownAction and see what is going on.","neutral"
"But both of those look fine to me.","neutral"
"Hi  I have changed the rsync to rsync.eu.apache.org.","neutral"
"i found the class - so there is no bug - sorry","negative"
"> Stage 2 btw will involve documentation.","neutral"
"I'm not forgetting it :)   Did you forget it or did I miss it somewhere?","neutral"
"I was not aware of being required to call that method.","negative"
"Thanks Mathias.","neutral"
"Bringing into 0.90.0.","neutral"
"Marking as critical.","neutral"
"Seems we didn't enforce an exec for sh but we did for fs.","negative"
"@Jon Thanks for committing it.","neutral"
"The failure of GdiplusStartup happened to because this function was called from a native method with RSP not aligned to 16 bytes.","neutral"
"It is not well documented in MSDN but it looks like RSP has to be always aligned to 16 bytes.","neutral"
"Some functions don't require it but some do.","neutral"
"A patch was made to the interpreter to fix this in assembly code so if a native method has an odd number of arguments additional 8 bytes are skilled by RSP to align it to 16 bytes.","neutral"
"So I am likely going to work on this soon.","neutral"
"What is the exact problem?","neutral"
"If it would as simple as just recreating ReplicationZookeeper or using RecoverableZookeeper J-D would have probably just done it :) ","neutral"
"You forgot to mention the part where I said that I have absolutely no idea if MinSize is important for some other part of the code )  Also it looks like if we add a check in couch_db:doc_flush_binaries/2 to see if we're not streaming an attachment of unknown length and then pass that information to couch_stream:ensure_buffer/2 so that couch_stream can decide if it wants to allocate exactly the requested amount or some extra it'd solve the issue.","neutral"
"The two issues mentioned by Tom has been fixed.","neutral"
"The new patch is the whirr-168-3.patch file.","neutral"
"Igor sorry it took me so long to get back to this.","negative"
"Thanks for the patch.","neutral"
"It works for me both in container and in testing with WicketTester. ","neutral"
"I found the (sad) attempt at a script you asked about and uploaded it to MAPREDUCE-4282.","negative"
"As I said on that thread I'm in a compilers class right now and I thought I might make a more ""enlightened"" attempt using lex/yacc soon and see where that gets me if no one else gets this done first.","neutral"
"Sorry for the delay.","negative"
"anyway if someone is brave enough to fix the ""attempt one"" script i wish them well ) ","neutral"
"I added a rm -rf /tmp/h* to hadoopqa... and ran this again.... seems to be working:  https://builds.apache.org/view/H-L/view/HBase/job/PreCommit-HBASE-Build/7253/console  We'll see.","neutral"
"by the way the only open impl of this algorithm i could find is at http://rrette.com/moman.html (ZSpell) in python.","neutral"
"I might be on the trail of a java impl - get out the hounds!","neutral"
"If you do take hold of it do not hesitate to share :) The original paper and C++ code likewise melt my brain and I needed the algo in some other place.","neutral"
"We can file issues with it as we find them.","neutral"
"I don't have resources to hand to test this at mo.","negative"
"Hi Deepa I looked at the transaction logs afaict this is not a bug rather the znode you mention is not deleted on session expiration because it was already explicitly deleted by another session.","neutral"
"afaict things are working properly at least on the ZK side of things. ","neutral"
"FWIW: this issue is a regression of JCR-890 i.e.","neutral"
"the refactoring involved (r982520).","neutral"
"there might be more hidden issues like this.","neutral"
"but app developers should always explicitly set it based on their application  My guess is that a large enough group of people take the defaults that it matters.","negative"
"I wasn't talking about the perment schedule.","neutral"
"Excuse me for stolen assignement.","negative"
"I've saw this after completed the issue.","neutral"
"I think it will be useful to standardize all the messages.","neutral"
"In current version the same error cause different messages because there are many commiters.","negative"
"Must be: size >= 0!","negative"
"Marking this an incompatible change so that it gets attention.","neutral"
"Also setting webinterface.private.actions has other effects like enabling the 'kill job' and 'kill task' links on the Job web UI.","neutral"
"In that case the NN should delay creating a replication-storm in the hope that the network partition gets resolved soon.","neutral"
"Yep i am actually using just Pax Runner/Exam to start Ace stuff.. but i am not 100% sure about what the MuliFrameworkStarter is about.. what is it good for ?","neutral"
"Sorry for the missing class src/java/org/apache/jdo/tck/lifecycle/StateTransitionsReturnedObjects.java.","negative"
"Checked in with revision 388211.","neutral"
"Qianshi is working on the SSL session reuse but this buggy Bug system does not allow him assign this ticket sigh","negative"
"Hi Guillaume  I did not have an answer right away so I sent you question to Leonard Rosenthol.","negative"
"Here is his response:  ""There is no reason to change the version in the header as the version can be anything (ISO 19005-2:2005 6.1.2).","neutral"
"As for the OutputIntent that is not necessary if all colors in the PDF are in a device independent colorspace (ISO 19005-1:2005 6.2.3.1).","neutral"
"In this case they are all in ICCBased Gray.","neutral"
"Leonard""       BR  Bill Fausser   ","neutral"
"That seems to work for me - thanks!","neutral"
"It is not yet tested - I ran into strange build problems with APR. ","negative"
"Done sorry for all the mess on a simple patch.","negative"
"David  I've done a little digging and have a question around:  OrderReadHelper.getOrderItemQuantityBd()  Firstly going back a while now this log:     http://svn.ofbiz.org/viewcvs/trunk/components/order/src/org/ofbiz/order/order/OrderReadHelper.java?rev=4367&r1=4281&r2=4367 shows a change to the strings that seems to make the first if statement redundant?!","neutral"
"I presume either that statement can now be removed or the original intention of the statement needs reimplementing?","neutral"
"Keep repeating this and the problem just gets worse. ","negative"
"scheduleAtFixedRate ""Creates and executes a periodic action that becomes enabled first after the given initial delay and subsequently with the given period that is executions will commence after initialDelay then initialDelay+period then initialDelay + 2 * period and so on.","neutral"
"(If you cast the Runnable in afterExecute to ScheduledFutureTask you can get access to the scheduling info.)","neutral"
"if get is causing the cancel even w/o any exceptions being involved then I guess you'll need to source dive in ScheduledThreadPoolExecutor to see what is going on.","neutral"
"Here are two thread dumps:  sling6.thread_dump.01.txt was taken about 10 seconds after a shutdown of Sling was attempted.","neutral"
"I include it because quite a few of the threads from the first dump have stopped by this point.","neutral"
"thx todd missed the ant/ivy stuff update patch takes care of it (hopefully mavenized gridmix goes in soon and ant/ivy will go away)","neutral"
"It was attached to the wrong bug.","negative"
"Thanks for the reference I'll look into it.","neutral"
"[~egli] - can you reproduce?","neutral"
"(back from holidays so a bit delayed but) I confirm Andrzej's suggestion -- a plain-text only summarized is ideal for clustering for example.","negative"
"HTML is quite uncomfortable to work with.","negative"
"It would be great if you could work on it.","neutral"
"Thus assigning the issue to you.","neutral"
"Hi Marco  I changed the name of patch because it was made in Java earliar sorry for inconvenience.","negative"
"I have uploaded the modified patch ""PartyCommunication.patch"" and it is ready for testing. ","neutral"
"This is the reverse side of ARIES 399 which dealt with a deadlock in ServiceRecipe.","neutral"
"Or at least the locks need to be much more fine-grained than locking the whole container.","neutral"
"I hope the first approach as the more general solution will work though :)","neutral"
"i modified the test class from HADOOP-6148 (bigger is better) the result is:   ||bytes||PureJava MB/sec||Native MB/sec||Random PureJava MB/sec||Native MB/sec|| | 1","neutral"
"I fixed the build failures on 4.1 this morning.","neutral"
"I'm doing an automated test as well.","neutral"
"Will close this ticket if there are no issues.","neutral"
"FAILURE: Integrated in Hadoop-Yarn-trunk #344 (See [https://builds.apache.org/job/Hadoop-Yarn-trunk/344/]) HDFS-5041.","neutral"
"Add the time of last heartbeat to dead server Web UI.","neutral"
"Sorry for the mistake.","negative"
"Not sure I want the transient inability to clean up some local log or other trivial task to kill a whole pig job?","negative"
"First guess: something's getting confused about reversed-ness.","negative"
"Is that part of the test in question?","neutral"
"lifecycle management up to a separate container  Agreed and my patch also contains a TODO for that.","neutral"
"Similar to all other plugins the life cycle hook should be pluggable in a sense that you can deploy them e.g.","neutral"
"in an OSGi container as a separate bundle.","neutral"
"Instead of hardcoding the hooks we could introduce a LifeCycleHookProvider similar to ValidatorProvider we already have.","neutral"
"Subject.doAs tricks  Good point.","neutral"
"I'll try the approach you suggested.","neutral"
"api_key and secret_key are not required.","neutral"
"data sync is external to cloudstack","neutral"
"Thank you Ole!","neutral"
"Committed v2 patch to trunk with revision 508383.","neutral"
"Committed to HDFS-3042 branch.","neutral"
"I said above that the earlier patches were lost but nope there they are.","neutral"
"Sorry I took Martin's comment to mean the patch was committed and issue closed which certainly discarded all the patches the first time around.","negative"
" What platform?","neutral"
"Have you tried the standard maven untangling tricks like deleting ~/.m2?","neutral"
"We need to make this configurable before we can apply this patch to the trunk (unless i have misunderstood the effect).","neutral"
"Thanks Cyriaque.","neutral"
"I don't know what just happened.","negative"
"The patch went to the wrong bug.","negative"
"> Another thing: is the try ... catch good or bad?","neutral"
"Our caller may not notice what happend right now.","negative"
"I guess will be better not catch since until now was not being catched and will be good to propagate upwards.","neutral"
"Sorry for my poor review didn't notice try/catch :(","negative"
"v2 removes some dross included by misstack.","neutral"
"You could easily test if it is due to felix by switching to equinox if the effects are still there blame it on pax web or dosgi.","neutral"
"This jira is unassigned but contains a patch that needs to be reviewed for inclusion in 1.1.1.","neutral"
"Would a new configuration boolean 'fs.manual.shutdown' be adequate for your needs?","neutral"
"You could programatically set this before getting your filesystems and when set true the shutdown hook would not be added.","neutral"
"Vinay thanks for working on this.","neutral"
"Some comments:  The new method added to Namesystem is better to # pass BlockInfoUnderConstruction # call it as isInSnapshot and # do not throw IOException.","neutral"
"{code} //Namesystem.java public boolean isInSnapshot(BlockInfoUnderConstruction block) {code} In the implementation in FSNamesystem it should try-catch the UnresolvedLinkException and log it as an error since the full path obtained from a file should not have unresolved link.","neutral"
"Second question: Why adding DFSTestUtil.abortStream(..)?","neutral"
"It does not look very useful.","negative"
"I appended the information to the end of the file.","neutral"
"You have the ability to add users to the mina group in svn not to the group on people.a.o.","neutral"
"To grant new users commit access check out https://svn.apache.org/repos/asf/infrastructure/trunk/subversion/authorization and add the appropriate usernames to the mina= line in the [groups] section of the asf-authorization file.","neutral"
"I did it wrong this time.","negative"
"No idea about the issue resolution/if it's still active but I'm afraid that by no stretch of the imagination can it be termed a ""Critical"" issue.","negative"
"shifted as agreed during the IRC release preparation meeting","neutral"
"thx to Cristi Toth  for his patch","neutral"
"Pull out the RopeTransport stuff fix the bug and add in the graceful degradation and I'm happy to see it pushed :)","neutral"
"Sorry I had attached an older version... let's try this one.","negative"
"I guess it's OK to put it in trunk.","neutral"
"I did not write it in a way that fits in with the rest of the implementations though.","neutral"
"No unit tests either yet.","neutral"
"However I figured it was better to get it in the public domain sooner and let the iterative process do it's work.","negative"
"This is only a problem with exceptions from java.","negative"
"* regular business exceptions work.","neutral"
"Resubmitting and making it a blocker for 0.22","neutral"
"Sorry I kind of forget about this one.","negative"
"I'm good with the last version of the patch of just adding a dclocal read repair chance.","neutral"
"So I went ahead and made the change.","neutral"
"It's uploaded here and on review board.","neutral"
"Removed version-infomation znode.","neutral"
"More like can't fix.","neutral"
"Bugs like this make me sad.","negative"
"Integrated in Hadoop-Mapreduce-0.23-Build #9 (See [https://builds.apache.org/job/Hadoop-Mapreduce-0.23-Build/9/])     HADOOP-7608.","neutral"
"Contributed by Alejandro Abdelnur.","neutral"
"@Matthew   If you can contribute a section on SPNEGO authentication to the HttpClient tutorial I'll commit your code to the official 4.1 branch of HttpClient  http://wiki.apache.org/HttpComponents/HttpClientTutorial  Oleg","neutral"
"Sorry for the delay I'm recreating the mirror now.","negative"
"Note that I was seeing the dreaded ""Delta source ended unexpectedly"" error at around revision 733924 [1] so I had to set the mirror to start the mirrored version history from after that.","neutral"
"[1] https://svn.apache.org/viewvc?view=revision&revision=733924","neutral"
"If this is the case this file must be returned.","neutral"
"Tom no problem please see WHIRR-634 and WHIRR-635.","neutral"
"Thanks Graham","neutral"
"populated see r2083","neutral"
"trivial change to make the minSize be 1 byte.","neutral"
"I think this should be fine for all of the cases I could find where we use this function.","neutral"
"The precommit failures are unrelated to the issue at hand.","neutral"
"commons.net 3.0.1 Thsi application is too big RMI is in Jconsole.I myself dont use.I just use ftp.listfiles.","neutral"
"Also adding some extra tests for newline splitting - currently this coverage is lacking.","neutral"
"Brandon sorry.","negative"
"I misread.","negative"
"Ignore comment.  ","negative"
"Nothing out of the ordinary here:  % host -t mx laguna-industries.com laguna-industries.com mail is handled by 20 mail.phnx.uswest.net.","neutral"
"laguna-industries.com mail is handled by 10 mail.laguna-industries.com.","neutral"
"% host  mail.phnx.uswest.net.","neutral"
"31.195.231.63.in-addr.arpa domain name pointer mpls-pop.inet.qwest.net.","neutral"
"qmail chose the secondary MX (which is the mpls-pop.inet.qwest.net) probably because it could not reach the primary MX.","neutral"
"Nothing wrong everything is cool.","positive"
"Seems to be a faulty mailserver setup at laguna-industries.com.","negative"
"Unfortunately in these days where everyone that can put a CD the right way up in a drive is a Linux/Unix/Windows/Internet Expert this has become pretty common.","negative"
"+1 great job pat.","positive"
"+1 on intent from looking at what the patch fixes.","positive"
"getUserInSystemGraph usisng a priviledged block to access the system graph I don't think this should be done here as the result is no of you if the caller has no access to the system graph.","neutral"
"On 2008-03-06 08:00:48.178 bendalton commented: FLV video of the bug in question with Snitter On 2008-03-06 08:01:57.860 bendalton commented: This bug was first discovered in an application I'm working on.","neutral"
"(ie this is an AIR bug not a Snitter bug)","neutral"
"Where is the 'Grant license to ASF for inclusion in ASF works' for the patch","neutral"
"Thanks Willem.","neutral"
"I will update the docs (probably this weekend when I find some time)","neutral"
"Updated patch with new file.","neutral"
"Forget git add get sad...","neutral"
"The patch looks good to me.","neutral"
"{noformat} _harMetaCache {noformat}  Also this is meant for trunk only?   ","neutral"
"It would be *highly* preferable instead to *not* include the BoostMonitor.cpp change as both are inter-dependent.","neutral"
"Alternatively I don't know what is the compiler error on Debian but it may very well be missing the include inside BoostMutex.cpp:  {code} #include <boost/thread/mutex.hpp> {code}  Thanks!","neutral"
"Will take a closer look.","neutral"
"Nice work [~stepinto] !","positive"
"Can this ticket me marked as resolved as implementation done for portabl IP","neutral"
"@Luke Sorry for the late attaching latest version patch","negative"
"Is the null check necessary?","neutral"
"the underlying protobuf handles the null properly.","neutral"
"RMAppAttemptImpl.recoverAppAttemptTokens()  Looks like all changes in RMAppImpl are unnecessary.","negative"
"Bug in existing testDelegationTokenRestoredOnRMrestart().","negative"
"The assert check should be made for rm1 and also for rm2.","neutral"
"{code}     // start new RM     MockRM rm2 = new TestSecurityMockRM(conf memStore)     rm2.start()      // verify tokens are properly populated back to DelegationTokenRenewer     Assert.assertEquals(tokenSet rm1.getRMContext()       .getDelegationTokenRenewer().getDelegationTokens()) {code}","neutral"
"try the commands  {code} git checkout cassandra-1.2 patch -p1 < 5234-3-1.2branch.txt  {code}","neutral"
"Fixed by making the url absolute before passing it to the web container.","neutral"
"Looks great Todd.","neutral"
"Could we keep this DataOutputBuffer for reuse?","neutral"
"If I'll come across Xerces again I'll try it.","neutral"
"Thanks Vijay.","neutral"
"I can see why the test case just checks that the error string includes the exception text ""foo"".","neutral"
"That is a bit too lax I think.","negative"
"The problem is not that the exception text is lost completely it does come through just that it is wrapped in an AvroRuntimeException(""Unknown datum type: ""+datum) error.","neutral"
"So instead of the expected ""java.lang.RuntimeException: foo"" text being sent you get ""org.apache.avro.AvroRuntimeException: Unknown datum type: java.lang.RuntimeException: foo"".","neutral"
"The cause is that the call to SpecificResponder.writeError in Responder.respond ultimately calls GenericData.resolveUnion which in turn calls GenericData.getSchemaName before the line where the UnresolvedUnionException gets thrown.","negative"
"I am new to Mina and the whole environment.","negative"
"Anyway I am creating a project that began with 2.0.0-M3 and is now using 2.0.0-M4.","neutral"
"Any word on whether it will be fixed?","negative"
"that it's a huge patch is exactly why I don't want to take a ""let's just commit it and clean it up later"" approach.","neutral"
"Make sure to use the hsync api for persistency guarantees.","neutral"
"Do you mean you checked your proposition or mine?","neutral"
"Mine is not thourougly thought it's just a suspenders AND belt solution.","neutral"
"Also by ""working"" do you mean that you checked also for (undesired) side effects?","neutral"
"I would like to show new API design first.","neutral"
"That's why I have posted my last patch.","neutral"
"Sorry for being confusing.","negative"
"Attaching patch file AVRO-957.patch:  We (Hitwise Pty Ltd) hereby assign all rights to the code contained within this patch over to the Apache Software Foundation (ASF) under the Apache Licence.","neutral"
"I worked with this on Danushka and the following fix worked for us.","neutral"
"We have done pretty intensive testing and believe this fixes the problem.","neutral"
"Here I am removing the subscription list impl and implementing it using ConcurrentLinkedQueue while keeping the interface intact as much as possible.","neutral"
"QPID-3319.patch has the fix and QPID-3319.patch.2 and QPID-3319.patch.3 fix two other classes that cause a compilation error when the QPID-3319.path is applied.  ","neutral"
"Hi Carl I've made the changes JAVA_HOME and README.txt suggested by you.","neutral"
"I tested the JAVA_HOME change in Linux and it doesn't seem to work (unset JAVA_HOME and launch Eclipse for debugging).","neutral"
"Can you try it on Mac and see if it works?","neutral"
"Thanks Thomas committed to 3.4.0.","neutral"
"Another interesting message from the log  258766 (http-0.0.0.0-8443-Processor2) [                Log.java:103:WARN ] Create Payment Application: Amount to apply [36.76] is greater than the outstanding amount [0.0] of the invoice [10030].","neutral"
"Creating Payment Application for outstanding amount [0.0] instead.","neutral"
"I am not really sure what does the receive payment do before the shipment it doesn't sound as if it is doing what we expect it to do.","negative"
"There are a few considerations to be careful about: 1) The hostname in service could be a vip name.","neutral"
"One way to address it is to get the ip address from the hostname service and use that for matching but that needs a dns lookup.","neutral"
"2) Dns lookup in token selector would be invoked for every connection using token authentication.","neutral"
"Incomplete example.","negative"
"Unable to reproduce issue.","negative"
"Sounds good Claudio.","positive"
"I used to have the subset of in-memory partitions maintained as a sliding window (i.e.","neutral"
"We can go back to something like that if we want to manage that subset more intelligently (2).","neutral"
"As I explained the XSL files have nothing to do with FOP so its impossible  for FOP to tell you which file/line number in XSL stylesheet(s) the problem  lies at.","neutral"
"FOP can only tell you which line in the single FO file the error  occurred at.","neutral"
"Oh ok.","negative"
"I'll focus my efforts on the compile targets then.","neutral"
"We'll have plenty of time to go through the bundles later.","neutral"
"gora-cassandra is patched to work with this prove of concept (It's just a one-liner in CassandraStore).","neutral"
"I meant if someone eventually uses CassandraClient directly this will break.","neutral"
"And it will break ugly everything seems to work but data is never streamed to cassandra.","negative"
"#NAME?","neutral"
"(HDFS-2468) - throw IllegalArgumentException if setOwner with both owner and group empty.","neutral"
"(HDFS-2438) - throw FileNotFoundException if getFileStatus on non-existing file.","neutral"
"(HDFS-2508) - changed file checksum json response root from ""MD5MD5CRC32FileChecksum"" to ""FileChecksum"".","neutral"
"(Thanks Arpit for the suggestion.)","neutral"
"Seems to work reliably now.","positive"
"I would prefer to get rid of the sleep again though.","neutral"
"Is it possible to signal from the ServiceTracker to the test that the servlet is installed?","neutral"
"I believe [~bikassaha] meant to resolve YARN-1068 and not this JIRA.","neutral"
"Sorry this affects 0.9.3 version too.","negative"
"Tests no longer sleep","negative"
"v5 uses a small batch size and eagerly sends out ""incomplete"" batches if the reducer falls behind","neutral"
"yep +1 to close.","neutral"
"I took care of this already.","neutral"
"Santiago and I  have removed the readExternal() writeExternal() methods (from interface Externizable) and instead rely on readObject() writeObject().","neutral"
"We still implement the Serializable interface.","neutral"
"We marked the TransformerFactoryImpl field in the TemplatesImpl class as transient to make sure it does not get serialized.","neutral"
"Here is a JAXP program that I wrote that shows how this fix was tested:  import javax.xml.transform.stream.StreamSource import javax.xml.transform.stream.StreamResult import javax.xml.transform.Transformer import javax.xml.transform.Templates import javax.xml.transform.TransformerFactory import java.io.FileOutputStream import java.io.ObjectOutput import java.io.ObjectOutputStream import java.io.FileInputStream import java.io.ObjectInput import java.io.ObjectInputStream import org.apache.xalan.xsltc.trax.TemplatesImpl  public class ProtoTemplates {    public static void main(String[] args){         ProtoTemplates app = new ProtoTemplates()         app.run(args)    }     public void run(String[] args){         if (args.length != 2) {             usage()         }         String inputFilename    = args[0]         String stylesheet       = args[1]          Transformer transformer         TransformerFactory factory = TransformerFactory.newInstance()          try {             FileOutputStream fout = new FileOutputStream(""MyTemplates.ser"")             ObjectOutput out = new ObjectOutputStream(fout)             Templates templates = factory.newTemplates(                 new StreamSource(stylesheet))             out.writeObject(templates)             out.flush()             out.close()              // try to use the serialized  templates object this will             // create a new Transformer Factory see TemplatesImpl.java             // readObject(...) method.","neutral"
"This problen is there in the tests below as well   IHeaderBlockTest1 IHeaderBlockTest2 IHeaderBlockTest3 IHeaderBlockTest4 IHeaderBlockTest5 IHeaderBlockTest6 IHeaderBlockTest7 IHeaderBlockTest8 INamespaceTest1  ","neutral"
"Sorry this should be YARN JIRA - filed YARN-350 instead","negative"
"ant tests passed on my box.","neutral"
"Integrated in Cassandra #446 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/446/])     use cfid instead of name in CBL.","neutral"
"patch by gdusbabek reviewed by jbellis.","neutral"
"Thus fetchInsertIterator could be made private.","neutral"
"This will always work irrespectively of the combination of various underlying technologies and it will be a thread-safe solution :  public class GroupsResource {      private UriInfo uriInfo     private GroupResource gr1 = new GroupResource()      @Context     public void setUriInfo(UriInfo ui) {         uriInfo = ui         gr1.setUriInfo(uriInfo)      }      @Path(""group1"")     public GroupResource group1() {         return gr1     }      @Path(""group2"")     public GroupResource group2() {         GroupResource gr2 = new GroupResource()         gr2.setUriInfo(uriInfo)          return gr2     }  }  It will also work well in cases when users try to do proxy-based client invocations as client proxies do not support @Context parameters on resource methods.","neutral"
"In meantime I will see what I can do with respect to the context injection into subresources... Perhaps in some cases modifying the subresource classes with extra methods might not be an option. ","neutral"
"But that state is only in the class not in the object","neutral"
"Sorry if this spam's things however it's unlikely that I'll work on these.","negative"
"Maurice I don't have such option or maybe I don't know where it is.","negative"
":) Sorry about that.","negative"
"I'll upload example once again in 2 hours.","neutral"
"Sorry about the noise was trying out the precommit job.","negative"
"I've just seen that you attached a patch to this issue.","neutral"
"I was in too much of a hurry sorry hold on a sec.","negative"
"Sorry I see that you say the same Mike :)","negative"
"Sorry for the huge delay Fabio.","negative"
"I think it's a borderline class - architectually good for Lang but the Math guys are going to have a better idea about the complexities to be found.","neutral"
"Will nudge to see what people think.","neutral"
"yup sorry just fixed.","negative"
"I screwed up the encoding of the stopwords file (sorry).","negative"
"So I also changed a test to test a non-ascii stopword :) ","negative"
"> now this is really kewl )   Very 'kewl'.","neutral"
"I was somehow under the impression you were writing an Eclipse plugin.","neutral"
"Sorry about the confusion before","negative"
"Sorry.","negative"
"Sorry folks the full fix was committed in rather a messy manner due to some platform specific issues.","negative"
"The full list of commits is:  http://svn.apache.org/r1477236  http://svn.apache.org/r1477366 http://svn.apache.org/r1477698 http://svn.apache.org/r1477771 http://svn.apache.org/r1477784","neutral"
"Sorry didn't look at the code until commit...  Can you test making it hash to a Long or a 8-byte ByteBuffer?","negative"
"Sorry - the above comes across as terse.","negative"
"If you know of a way please describe it.","negative"
"just uploaded.","neutral"
"Sorry.","negative"
"Ha sorry Varun thanks for the reminder I will have a look at it soon...","negative"
"Sorry.","negative"
"MAPREDUCE-1813 has fixed the NPE problem.","neutral"
"They met the same bug with us.","neutral"
"You're right looks like this is already the desired behavior.","neutral"
"Sorry for the wild goose chase!","negative"
"Sorry db name is TPCDB user name TPC pwd whatever...","negative"
"Sorry my code base is a little old looks like HADOOP-9147 add some new test in TestFileStatus. ","negative"
"I'm sorry.","negative"
"Sorry I hit close by accident.","negative"
"Sorry I've been MIA on this issue.","negative"
"I haven't had any time to try re-upgrading after having to back out 2.0.8 but I will be sure to let you know how it works out as soon as I get the opportunity.","negative"
"Sorry for that.","negative"
"Here is the new file.","neutral"
"Sorry missed that select-box.","negative"
"1","neutral"
"[~shazron]Sorry that was weird.","negative"
"Missed 2 new files - sorry !","negative"
"Sorry no longer working on this","negative"
"Sorry patch is attached ","negative"
"On 2008-10-20 11:43:52.354 woflexair commented: Joan  sorry for the noise in the bugbase but it's not a bug.","negative"
"The background image is a 2000x2000 gif image with transparency and then the bitmap is very big.","neutral"
"2000*2000*4 = 16 Megas.","neutral"
"Sorry once again for the wrong report Stephane","negative"
"Sorry I forgot to change the priority of this one.","negative"
"It's not a major one but it would be a ""nice to have"" especially with the popularity of web services growing like it is.","neutral"
"sorry.","negative"
"Sorry that should have said fixed via HADOOP-4980 not 6980.","negative"
"Sorry about the report.","negative"
"Turns out that upgrading git (from 1.6.4 to 1.8.1) fixed this.","neutral"
"Ugh sorry :(  Thanks!","negative"
"Uploaded new patch with no compilation errors.","neutral"
"Sorry I didn't use your patch but I think you'll like the end result.","negative"
"Some file were missing in the last patch sorry.","negative"
"Trove's licensing won't be changing.","neutral"
"The biggest problem is that we've had too many committers over the years and we'd have to get all of their permission to change it.","negative"
"So sorry I can't be more obliging.","negative"
"Last try.","negative"
"Sorry.","negative"
"sorry.. redeploy patch","negative"
"Since the change is already included in HIVE-5741 I will mark this one resolved.","neutral"
"Sorry for the trouble Vikram!","negative"
"Sorry for the misspelling )","negative"
"sorry for your time.","negative"
"I must have looked at this before my morning coffee..","negative"
"Sorry -) +1 ","negative"
"Redoing the before/after code below:  Before:        if (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         }  After:       if(!msg.isResponseRequired() && (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         } ","neutral"
"sorry....","negative"
"Here is a url with a frame.","neutral"
"Sorry about that...  http://bit.ly/12UiaS","negative"
"Sorry Thiru I hope you haven't already started working on this!","negative"
"sorry.","negative"
"Sorry misunderstood the issue!","negative"
"Sorry for the delay.","negative"
"sorry for delay","negative"
"[~lhofhansl] Yea....","neutral"
"Sorry for the delay was away.","negative"
"Sorry.","negative"
"This was my bad.","negative"
"Sorry it seems I forgot a few references to 2.0.2 in ./deps/cxf-all I'm attaching a new patch to fix these references.","negative"
"Stroooong ++++++1  I wanted to do that long time but some tests were made me afraid.","negative"
"Sorry that should be  FileChannel inputChannel = input.getChannel() FileChannel outputChannel = output.getChannel()  in the try block. ","negative"
"Sorry [~svenkat] I just committed this.","negative"
"[~shwethags] Can you please fix this right away ?","neutral"
"No sorry.","negative"
"Sorry I missed the ""overwrite"" keyword.","negative"
"Sorry everyone.","negative"
"sorry last patch was missing new files","negative"
"Sorry Avdhesh I forgot to add these two files to the patch here is the new patch containing the missing files","negative"
"Mike I can take this one if you want...","neutral"
"Sorry.","negative"
"The problems I was talking about are mostly fixed by [HADOOP-3575] and [HADOOP-3480].","negative"
"I opened [HADOOP-3607] to fix a wrong URL but appart from that I don't there's still references to the old structure.","negative"
"no sorry - priorities have been shifted around...","negative"
"Sorry about that.","negative"
"As expected thanks.","neutral"
"Sorry  fixed.","negative"
"Sorry Gav DONE Committed @revision 2487.","negative"
"Sorry but look at mapSubtract and further down in the source you will find plenty.","negative"
"Thanks for the report and sorry its taken so long to fix it.","negative"
"well sorry i didn't upload the right files","negative"
"Whoops sorry.","negative"
"I'll look into it.","neutral"
"Sorry about the trouble.","negative"
"Committed Ron's patch.","neutral"
"Actually that's what this change did sorry for the noise.","negative"
"Sorry for the noise..","negative"
"Completely missed issue 614..","negative"
"Sorry typo:  ""our part"" in place of  ""one part"" above.","negative"
"Sorry I thought issue (and provided patch) were about cocoon-servlet-service-impl used by either C2.2 and C3 but only now I see that instead they are related to cocoon-servlet-service-components (C2.2 only).","negative"
"Sorry about the error guys.","negative"
"It was meant to be ""super.initialize(context) line in its initialize(UimaContext)"" :) ","neutral"
"sorry this bug is *not* fixed.","negative"
"The patch in FOP-1099 fixes it though.","neutral"
"Sorry.","negative"
"I just saw that you commited Code that you did not write about here....","neutral"
"Sorry yes I believe this has been resolved.","negative"
"The problem here was simply that an EJBs class may not be one of its BeanTypes.","neutral"
"Just picking a type from one of the types was a simple enough solution.","neutral"
"Sorry for the spam - but which test method - can't find any related to the SnapPuller on trunk.","negative"
"But may is better to have no test method than the one with 10 aspects.","neutral"
"Sorry about that.","negative"
"[~appodictic] Sounds good and thanks!","neutral"
"Yes the patch is badly named - sorry!","negative"
"Sorry attached the file to the wrong issue.","negative"
"Sorry about that.","negative"
"I have a really bad habit of not reading thru all the bug comments before asking questions.","negative"
"Sorry I tought I could commit this patch but I did not realize that one of the files is in the framework (and I have not access to it). ","negative"
"Sorry on holiday last week and just catching up.","negative"
"Thanks so much sorry that this isn't in the appropriate place.","negative"
"Sorry guys I've been pretty busy @ work but I have been watching this.","negative"
"I'll try to test out the patch this weekend and let you know how it goes.","neutral"
"Yes just made the same observation.","neutral"
"Sorry https://bugzilla.mozilla.org/show_bug.cgi?id=514760 is related but not same.","negative"
"SorryI haven't tried you patch.","negative"
"Sorry for the noise.","negative"
"Thanks. ","neutral"
"Sorry I meant to have this patch in sooner but got quite busy I expect to have it soon.","negative"
"I missed the context.","negative"
"Patch in gzipped form.","neutral"
"For some reason I couldn't upload the straight patch.","negative"
"Sorry guys","negative"
"of course!","neutral"
"Sorry - the federated build is still working out kinks...","negative"
"The problem is that it builds awt and that requires some dependencies.","negative"
"I'll add a README","neutral"
"This is is my todo list still but hasn't risen to the top.","neutral"
"Yeah we can do it in 0.8.1 which should happen fairly quickly after 0.8 but we are really trying to lock down 0.8 to critical fixes and this is more of a new feature (though obviously desirable).","neutral"
"Sorry for the hassle.","negative"
"WOW....you are right...I'm deeply sorry to bother you guys (and I'm also a bit embarrassed).","negative"
"Looks like there's a code freeze for 2.1.8 happening right about now but this still hasn't been committed.","neutral"
"Is there a chance to get it in?","neutral"
"Sorry to nag.","negative"
"Here is a fixed patch.","neutral"
"Sorry for that.","negative"
"Fixed then :)","positive"
"I think this was a dud.","neutral"
"Sorry for the noise.","negative"
"Aaron sorry about this.","negative"
"The guy on our team that was going to do this was swamped so I re-assigned this to you.","negative"
"Will take a look at it.","neutral"
"I didn't 'svn up' before I looked at the code :).","neutral"
"Sorry for the noise.","negative"
"My patch wouldn't compile.","negative"
"Here is addendum to fix (Sorry about build breakage)","negative"
"Sorry you're right.","negative"
"Line 1664 (sorry the 0.94 codeline)","negative"
"It's the ObjectMessage that could alternatively be sent as an XStream message right?","neutral"
"Sorry about that fixed now.","negative"
"sorry about this.","negative"
"i committed GIRAPH-90 with wrong reference in commit message.","neutral"
"Tried some more stuff and realized I was doing it wrong.","negative"
"Sorry.","negative"
"Sorry here's the test that reproduces the issue.","negative"
"Sorry if this spam's things however it's unlikely that I'll work on these.","negative"
"sorry old xml here is the used one:  <?xml version=""1.0"" encoding=""UTF-8""?> <root><value>?“?“??“¦ und ??????","negative"
"1","neutral"
"Sorry for the super-slow uptake on this the new job is using up all of my limited brain resources. ","negative"
"s/[~apurtell]/[~lhofhansl]/  Sorry guys.","negative"
"Switched to @GeneratedValue(strategy = GenerationType.TABLE) for all entities rave-portal was using GenerationType.SEQUENCE (incompatible with MySQL) while rave-shindig was using GenerationType.IDENTITY (incompatible with Oracle)","neutral"
"Eventually I decided to include just one patch file (instead of code and test) since it was simpler after all.","neutral"
"Please be sure to review the following: # Collector class and documentation.","neutral"
"One underlying cause of this issue is QPID-4731 ","neutral"
"Sorry that I think I missed some discussion in the mailing list.","negative"
"The implementation and test and BreakIterator is attached.","neutral"
"I saw this behavior in a stress test just now as well on tip of 20.","neutral"
"New patch removing ""preserve holes"" option from AnalyzingCompletionLookup: you can simply tell your StopFilter whether or not holes are meaningful.","neutral"
"Cheers  Mick","neutral"
"This code is generated.","neutral"
"Supplemental patch committed.","neutral"
"I'm leaving this issue open for further discussion.","neutral"
"Committed to trunk.","neutral"
"3.x does not have a mechanism to pass state across core reloads and that's a change I'd rather leave to 4.x.","neutral"
"Might simply be best to track all directories and close them on shutdown.","neutral"
"Shazron  I am using alert to visually notify myself.","neutral"
"Inferring that it might make a difference based on your comment I tried using 'console.log()' and the unexpected behavior was no longer present.","neutral"
"Reviews appreciated.""180","neutral"
"Edited these issues to set the fix version.","neutral"
"Integrated in Hadoop-Mapreduce-trunk #1386 (See https://builds.apache.org/job/Hadoop-Mapreduce-trunk/1386/) YARN-209. Fix CapacityScheduler to trigger application-activation when the cluster capacity changes. Contributed by Zhijie Shen. (Revision 1461773) Result = SUCCESS vinodkv : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1461773 Files : /hadoop/common/trunk/hadoop-yarn-project/CHANGES.txt /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/main/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/LeafQueue.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/TestRM.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/TestLeafQueue.java","neutral"
"Thanks for the patch","positive"
"Changed MULTI_TEXTVALUE_SEPARATOR into a property configurable by injection of constant named xwork.validatorfileparser.multi_textvalue_separator. This makes it possible to have empty String as 'separator' if it apllies to your particular platform","neutral"
"Patch Applied. Good Work Adrian!","positive"
"Venu committed your patch. It's in Xerces 2.6.0. Please verify.","neutral"
"All of the components in the configuration get reset before parsing begins. This gives each component an opportunity to read features and properties from the configuration","neutral"
"Reporter took back the issue.","neutral"
"As a work around","neutral"
"patch in cvs. Could you please verify?","neutral"
"Verified","positive"
"*** Bug 9236 has been marked as a duplicate of this bug. ***","neutral"
"*** Bug 8704 has been marked as a duplicate of this bug. ***","neutral"
"I think you want the XMLBEANS project","neutral"
"I checked that this bug was fixed in version 2.5.2.","neutral"
"Closing this issue. Please re-open if you have a testcase.","neutral"
"I think with the latest code","negative"
"I wasn't able to reproduce the problem with the attachments. I saw appropriate error messages","negative"
"Retest shows Running xalan on lre02 <?xml version='1.0' encoding='UTF-8'?> <out xmlns='www.lotus.com' xmlns:ped='http://tester.com' english='to leave'/> Running XSLTC with Xerces Parser on lre02 <?xml version='1.0' encoding='UTF-8' ?> <out xmlns:ped='http://tester.com' xmlns='www.lotus.com' english='to leave'/>","neutral"
"Very cool. Thank you.","neutral"
"You are mixing runtimes. You must link _all_ executables with the same run- time library. For release","negative"
"Integrated in Struts2 #545 (See https://builds.apache.org/job/Struts2/545/) WW-3881 allows new html input types (Revision 1397712) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/core/src/site/resources/tags/ajax/autocompleter.html","neutral"
"I'll update the javadoc accordingly.","neutral"
"See my comment in WICKET-3093.","neutral"
"Integrated in Apache Wicket 1.4.x #436 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/436/]) ?•?ä?•?ä?•?ä?•?äWICKET-3413 FLAG_INHERITABLE_MODEL and default model change reset 'inherited model' flag if model changed and a new one is not IComponentInheritedModel","neutral"
"Sorry","negative"
"this will be tackled when we improve ajax","neutral"
"1.3.x is no longer maintained outside of security-related issues","neutral"
"seems like all subtask as resolved","neutral"
"A RangeValidator exists by now which looks very similar to yours.","neutral"
"Fixed in trunk (r555005).","neutral"
"behvaiors:ajax calls is not always 1:1. some behaviors are purely clientside. also","neutral"
"Updated version of the patch. Removed the setter for the log storage provider in the stanza relay","neutral"
"Looks solid. I'm okay with resolving this one.","positive"
"We'll look at the issue for 1.1","negative"
"This issue is maybe related to UIMA-1408.","neutral"
"To test this","positive"
"Fixed. Sorry folks","negative"
"I've just made some observations on the tuscany-user mailing list which should appear in the mailing list archives shortly","neutral"
"reattaching with grant of license","neutral"
"Patch applied. Thanks!","positive"
"as for V2.1.4 and later","neutral"
"Proposed patch.","neutral"
"Reviewed and tested. Looks good so far","positive"
"This is on top of http://svn.apache.org/repos/asf/myfaces/trinidad/branches/2.0.0.1-branch","neutral"
"Appled patch with some changes to compile with the new public rendering API.","neutral"
"in branch","neutral"
"The above code is a part of a dataTable of course ...","neutral"
"TagSoup 1.2.1 is finally available","neutral"
"Integrated in Thrift #426 (See https://builds.apache.org/job/Thrift/426/) THRIFT-1532/ THRIFT-1475 - fix record generation for erlang (Revision 1303663) Result = SUCCESS molinaro : http://svn.apache.org/viewvc/?view=rev&rev=1303663 Files : /thrift/trunk/compiler/cpp/src/generate/t_erl_generator.cc /thrift/trunk/lib/erl/Makefile.am /thrift/trunk/lib/erl/test/Thrift1475.thrift","neutral"
"Ah","positive"
"Great! I'm glad you found it helpful.","positive"
"Duplicate of TAPESTRY-1988.","neutral"
"Thanks for the issue / steps to resolve. Pretty much did what you said verbatim. (as it worked out on the other regexp issue)","positive"
"patches applied","neutral"
"Fixed in the trunk and branch","neutral"
"Fixed in nightly build 20010612. Will be fixed in Struts 1.0 final.","neutral"
"Each instance in SQL Server gets its own port number. As long as the port number for the SQLExpress instance is accurate it should work okay.","neutral"
"After the changes the error no longer appears in nightly build results. Closing as Fixed.","neutral"
"All third party repos are removed for released artifacts. The only exception is the metaxa engine which will be excluded from the release.","neutral"
"Looks like STANBOL-258 describes the same Issue.","neutral"
"Fixed in revision 1073288","neutral"
"Committing to https://svn.apache.org/repos/asf/mina/sshd/trunk ... M sshd-core/src/main/java/org/apache/sshd/client/UserAuth.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthAgent.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPassword.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPublicKey.java M sshd-core/src/main/java/org/apache/sshd/client/session/ClientSessionImpl.java M sshd-core/src/main/java/org/apache/sshd/common/Session.java M sshd-core/src/main/java/org/apache/sshd/common/session/AbstractSession.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/channel/ChannelSession.java M sshd-core/src/main/java/org/apache/sshd/server/command/ScpCommand.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/session/ServerSession.java Committed r1039541","neutral"
"I haven't seen any bad behavior. I was using open ssh to test this. I used the escape character","neutral"
"[branch_4x commit] Shalin Shekhar Mangar http://svn.apache.org/viewvc?view=revision&revision=1444786 SOLR-4426: NRTCachingDirectoryFactory does not initialize maxCachedMB and maxMergeSizeMB if <directoryFactory> is not present in solrconfig.xml","neutral"
"removing fixVersion=4.0 since there is no evidence that anyone is currently working on this issue. (this can certainly be revisited if volunteers step forward)","neutral"
"The other precedences are OK","negative"
"bulk close for 3.4","neutral"
"@Noble Paul I cooked something resembling a backport here SOLR-3079","neutral"
"Bulk close for Solr 1.4","neutral"
"commited a while back","neutral"
"Fixed in http://svn.apache.org/viewvc?view=revision&revision=1210845","neutral"
"Fixed. Sorry for long waiting. I didn't find the time. Author: tterm Date: Mon Jul 21 01:53:35 2008 New Revision: 678365 URL: http://svn.apache.org/viewvc?rev=678365&view=rev Log: Preserving or configuring content-type of http-header Modified: servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/HttpEndpoint.java servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/processors/ProviderProcessor.java","negative"
"The fix currently transform the input source to a DOMSource. We could also handle differently a SAXSource.","neutral"
"Close after release","neutral"
"Linked the API docs from the main navigation which completes this task for now.","neutral"
"It seems that this enhancement is atm out of scope for Sling - therefore closing this bug.","neutral"
"resolved -- changed DEFAULT_TTL to defaultTtl to reflect it not being a constant any more..","neutral"
"Applied patch from Jasvir. Also corrected case error in Enum type in Java","neutral"
"Awesome. I actually did find two more non-code files - the readme docs in java/social-api/ and have added them as deletes to my client. Good to know it checks out with you though. Unless anybody objects I'll submit this relatively soon.","positive"
"Ok","neutral"
"Cool. Thanks for considering my bug report!","positive"
"Closing resolved/won't fix issues.","neutral"
"Confirmed with Dave that this can be closed.","neutral"
"Fixed","positive"
"Committed to 0.18 branch r1366206","neutral"
"I just committed this. Thanks pat!","positive"
"Trying again.","neutral"
"zoo_multi and zoo_amulti crash for the same reason.  Made some local fixes here.","neutral"
"bq. 1)  Sorry didn't create a patch for the README since it was a small change it is included in this patch with the comment revision.  ","negative"
"Committed to trunk branch-2 and branch-2.1-beta. Thanks Jian.","positive"
"Thanks [~ajisakaa].  +1 pending jenkins.","positive"
"+1. Patch looks good. Thanks Jian and Zhijie Bikas for the reviews.","positive"
"Fixed the minor nits. Thanks Sid!","positive"
"bq. I just committed this to trunk and branch-0.23. Thanks Derek! Also branch-2.","positive"
"The patch looks good and so do the tests.  Thanks.  My only question is why were the following lines added to setup? {code} conf.set(YarnConfiguration.NM_LOCAL_DIRS ""file:///bin/echo"")","positive"
"Thanks Radim  I put this into trunk branch-2 and branch-0.23","positive"
"Thanks John for bringing this up and also for providing the patch.","positive"
"Oops sorry. Certainly right.","negative"
"The patches on XERCESJ-1365 supersede the ones attached here.","neutral"
"Thanks Wei. I've committed your latest patch to SVN.","positive"
"Fixed in CVS.  (Indeed the fix was in CVS slightly before release publication","neutral"
"Looks great thanks Tinny!","positive"
"Created an attachment (id=1417) xercesc/framework/XMLValidator.hpp ","neutral"
"I checked out the patch.  It looks good to me.","positive"
"My oops then. I hadn't defined it I was assuming that it would be handled like the other special characters... ...sorry for the trouble.  ","negative"
"This bug was introduced by https://issues.apache.org/struts/browse/WW-2171","neutral"
"Patch applied thanks!","positive"
"Make AMP constants refer to &amp","neutral"
"Lets fix this post wss4j-1.5.3","neutral"
"Reassign to fix in future release.","neutral"
"A Quickstart for the bug as Eclipse/Maven Project. Sorry for the delay.","negative"
"Ah great thanks!     ","positive"
"Sorry I narrowed down the issue to Chrome's over-zealous caching. I was able to reproduce the problem on two separate computers in a simple project where I had upgraded from Wicket 1.4.0 to 1.4.15. But due to testing before and after Chrome had cached the buggy version of wicket-ajax.js from 1.4.0 and did not detect that it changed with the update. Clearing the browser cache resolved the issue.  Sorry about the bogus bug report.","negative"
"Quickstart to demonstrate that I can't reproduce this.","neutral"
"Builds fine for me and the code looks good. Great work! I did not run the integration tests.   [~abayer] what do you think?","positive"
"You are right its the wrong one (an older attempt).","neutral"
"Ok. I will do that. Adrian thanks for taking a look at this. :) ","positive"
"Sorry forgot to mention it in issue description. I use commons-net-2.0.jar i.e. version 2.0.  It's because Scott Bjerstedt wrote in VFS-264 that for his patch to work we need to use commons-net 2.0.","negative"
"It took me a while to figure out where the problem is coming from sorry.  So your way is not a bad way of doing it though let me suggest an alternative...  In AbstractFileObject match the constructor's ""fs.fileObjectHanded(this)","neutral"
"Nice!  Thanks for adding nice debug logging too :-) ","positive"
"Thanks for the patch Greg. Applied at r1153789","neutral"
"Patch Commited closing bug","neutral"
"1.2.x patch attached","neutral"
"Thanks again to Claudio Tasso","positive"
"Good advice this works...","positive"
"Thanks. Yes when that fragment is part of an RTF file it provokes the exception so if you could put it into a valid RTF file it should throw the exception.","positive"
"Fixed in revision 903352. The change should get published in a few hours.","neutral"
"Thanks Avi!","positive"
"Any feedback on the updated patch?  I'm guessing it won't cleanly apply to trunk anymore since it's been two weeks but if the general idea looks correct I can update it to apply cleanly to the current trunk.","neutral"
"Committed revision 700277. ","neutral"
"Hi   I have re-based the patch based on the latest master branch.  Please review and let me know if any changes are required.","neutral"
"Committed. Thanks Hitesh","positive"
"T5 requires Java 1.5+ ","neutral"
"great idea","positive"
"Great job. I'll review this patch today's night.","positive"
"Thanks guys. :)  I also agree with Hyunsik's suggestion. I updated hadoop dependency to follow hadoop version of 'tajo-project'.  Check the patch again. please.  ","positive"
"Many thanks ... looks good","positive"
"Changes committed with revision: d3a9688d00bd520dc1c9b3a40b229aa9b10c87f0","neutral"
"Sorry I miss. This bug is same STR-2372. I change resolution to INVALID. ","negative"
"If this is deemed to be a valid bug you can use my upcoming patch which simply doesn't pass the calls  to getLoginTimeout and setLoginTimeout through to the BasicDataSource.  I guess it could be a  good thing to let the BasicDataSource throw the UnsupportedOperationException notifying the  programmer that their call to the method really isn't doing anything.    OTOH they probably  care more about successfully migrating their 1.0.2 app to 1.1 and this is just getting in the way.   If they really want to know why their call to setLoginTimeout isn't working they can check the  included javadoc.  So if you decide it's a bug then there's a patch coming...","neutral"
"Created an attachment (id=1425) Proposed patch ","neutral"
"Hi Florent where is the code you extracted?","neutral"
"The patch is in: https://git-wip-us.apache.org/repos/asf?p=sqoop.git","positive"
"Thanks Jarcec - that clarifies.","positive"
"Thanks Uwe!","positive"
"Fixed the bug description - sorry for the noise","negative"
"Thanks for the commit!","positive"
"Thanks Martijn!","positive"
"Hi Tommaso  bq. However I think it should be good if it was possible to alternatively get rid of the uimaConfig file defining each parameter inside the Processor with Solr elements (str/lst/int etc.) as well.  I've done this in the attached patch. Please review it. I'm not confident about the part:  {code} <lst name=""fieldMappings"">   <lst name=""mapping"">     <str name=""type"">org.apache.uima.SentenceAnnotation</str>     <str name=""feature"">coveredText</str>     <str name=""field"">sentence</str>   </lst> </lst> {code}  the structure is appropriate or not.","neutral"
"Test cases for geomultidist() function.  Add this and SOLR.2155.p3.patch","neutral"
"An updated documentation of the Processor is now at http://wiki.apache.org/solr/LanguageDetection  @Lance: What params were on your mind as candidates for keyword instead of true/false and for what potential future reasons?","neutral"
"Hi everyone   What's the status of this issue? Have you found and workarounds?","neutral"
"Hi Andreas  Sorry for my late reply.  I haven't looked in to the difference between using the ResponseBuilder#getFilters and using filter's in a normal query. Are there any functional differences between the two ways other than that one of them utilizes Solr's filterCache and the other doesn't?","negative"
"Dumb user","neutral"
"This looks good to me as a first step - tested with both config and schema errors.  Would be nice if single core with the solr.xml also worked but no biggie - we can fix with the rest of multi-core.  bq.  Note for no good reason what so ever   Well I think it was supposed to work (even though the whole idea is kind of broken anway) cause it attempted to so reason is prob a bug ...","neutral"
"Committed revision 949471.  merged to branch-1.4 for 1.4.1","neutral"
"Did you clean everything out?","neutral"
"Thanks Otis. ","positive"
"bq. I'm attaching a patch which adds a second query() method to SolrServer which takes the request method as the second argument.  Shouldn't that be specific to an HTTP server?","neutral"
"Mike: patch reads nice and clean to me (didn't try applying though)  two nits:   1) it would be good to have a test of the case where a boolean with the default boost is specified in one bq and a seperate blank bq is specified to force the first BQ to be treated as a single query  2) let's assign  params.getParams(DMP.BQ) to a temp variable so we don't have to call it twice in three lines.","neutral"
"Hi Guillaume  I think that what you are saying is right and i find ( despite is on the specification or not ) that to have the error status is quite useful.  But i don't agree that if InOnly MEP terminate with an ERROR status it should propagated back.  I agree totally with Gianfranco this should be done only when we're working in sync mode otherwise it's better not  to propagate the error back and use feature like restart from the failure point that we've just implemeted.  Do you agree with this??  Andrea ","neutral"
"maybe we can replace wsn-http-binding in the future","neutral"
"Guillaume Thanks for your commit. It fix this problem and my example works fine now with this fix. ","positive"
"Thanks. Moved","positive"
"Great thanks for fixing the OSGi import. I'll create a new issue for the failing trunk build with more info... https://issues.apache.org/jira/browse/SLING-2770","positive"
"Looks good. Thanks for your work on this!","positive"
"dupe of SLING-1529","neutral"
"Looks good thanks!","positive"
"Performing the conversion of the time out interval from seconds to milliseconds using longs in the getTimeout method avoids the overflow. Could still add additional methods to the Session API if desired.","neutral"
"Awesome - thanks so much for the submission Scott!","positive"
"Finally it should be noted that the 'noSession' filter only prevents new sessions from being created.  It allows access to any existing session that might have been created in another part of the application by the application developer.","neutral"
"Committed by Ryan Baxter as revision 1352277 ","neutral"
"Created an attachment (id=16986) Proposed addition to Javadocs. ","neutral"
"Patches for 1) applied to trunk and J6","neutral"
"Closing as a duplicate of ROL-1642.","neutral"
"A patch file is attached here to address these problems. Many files have been touched. Sorry for it. But I'm sure there are more files than these that have i18n problems. I'd like to dig more into it as soon as these critical ones are resolved.","neutral"
"Reviewed by Rob.  Approve for 0.20.","neutral"
"This change was only applied to the 0.5.x-dev branch. It needs to be merged to trunk.","neutral"
"Hi Aidan can you review this change please thanks.","positive"
"Fixed in 1.4 release branch in r605105.   Leaving open until fix (with other pending changes) is ported back to trunk.","neutral"
"Wow fast. Thanks!","positive"
"Committed to 0.11.1 branch and trunk. Thanks a ton Kai!","positive"
"Committed to trunk. Thanks Johnny!","positive"
"Patch committed to trunk and 0.11 branch.  Zhijie thanks for the patch!","positive"
"Committed to trunk. Thanks for the review Alan!","positive"
"Attached patch should apply cleanly to the current trunk. Please review.","neutral"
"Hudson does not work well patch has been manually tested.","neutral"
"patch committed. Thanks pradeep!","positive"
"Thanks Pi.  I do not think there is any special tricks besides those with Linux (such as you will need ant junit java svn etc).  If you want you can also send me your pig.jar and then I will try it out for you.  Best regards Xu   org.apache.pig.impl.logicalLayer.parser.QueryParser.Expr(QueryParser.java:373>> )  ","positive"
"Fix checked in at revision 648768.  Thanks Xu.","positive"
"change default assembly behaviour in preflight","neutral"
"Hi  Here is the missing file. I'm sorry for the delay.  Regards Eric","negative"
"Direct link to mail item didn't work.","neutral"
"Committed revision 1475954.","neutral"
"Hi Michael thank you for your answer. I thought that it would not be so easy to solve this issue. Unfortunately.  I agree with you that the main problem here is that a copy action is missing and I guess AttachStrategy.persist is the right place to add some kind of copy functionality.  I started looking into the source code of the enhanced class from the test. PersistenceCapable declares a public method to copy fields (pcCopyFields(...)). Unfortunately you can't use in AttachStrategy.persist because the entity to persist has no statemanager at this point (an exception InvalidStateException will be the result).  My suggestion is to modify the class enhancement and remove the StateManager check in pcCopyFields (I don't see the need for this check).  Afterwards you can use pcCopyFields in AttachStrategy.persist by adding something like      ...         if (manager.getCopyNew()) {             int[] fields = new int[meta.getFields().length]","positive"
"Closing issue","neutral"
"I had almost the same interface for the command-line option in mind but sticking to the previous formats for specifying the id:  ./wmgr-client --url http://localhost:9001 --operation --getWorkflowInstMet --id <workflowInstId>  And in return display the values in the format as you suggested above.  ","neutral"
"Fixed rev 1190423. Thanks Jose! ","positive"
"Thank you Jacques for the quick commite !!  Pierre ","positive"
"Thanks René  Your patch is in trunk at r1061167 R10.04 at r1061173 R9.04 at r1061174   ","positive"
"Done at 946323 and 946322 Thanks Blas !","positive"
"Done at revs 946320 and 946321   thanks Blas","neutral"
"Hi Jacques hi Ankit ... i think i found the reason why we can't call layer recursivly ... i made a patch but i can't sync my trunk today (i'm at our friends house and they have only internet via gps connection ... it's so slow :-D). I will provide the patch on monday morning.  Have a good Weekend Sascha","positive"
"Thank you Ashish Vijaywargiya and Pranay Pandey :)   Thanks and Regards -- Akash Jain","positive"
"Great last enhancements thanks guys!","positive"
"Hi Bilgin  you are right the entitymode.xml can be removed but I when I add it I'm thinking to add a new filed to PosTerminalInternTx  entity to store ""Pos Paid Reason"" instead of store it in the reasonComment field.  I have already created some enumeration into DemoPosData.xml but it is still not been used. There are still a lot of things that has been not implemented or not working so contribution from other people are welcome. Removing the hardcoded value pos-1 into WebPosEvents.java at line 77 is something still to be done. I'm thinking to add a combo box after logged in to choose the posTerminalId but I didn't get the time to do it.  Thanks  Marco","positive"
"Thanks Bruno and Bilgin  You patches are in trunk revision: 691953   Great to see good cooperation at work :) ","positive"
"Jacopo  Thank you for your work! I'll test it today and let you know what I find.","positive"
"Yes I have been watching OFBIZ-1453 with interest.  I approve of the issue and implementation and didn't have anything to add so I haven't been involved.  The thing I have been thinking about is that there's some assumptions to be made here for pricing and the type of question.  I.e. multiselect questions should display the absolute price.  I'm also trying to work over some other scenarios.  I'll clean up what I have an submit a patch tomorrow. ","neutral"
"This patch solved this issue in a test case.","neutral"
"About EPL licenceplease have a look at http://people.apache.org/~rubys/3party.html#category-b. Seems fine with some light constraints","neutral"
"Can't remember how to put the state of this issue to ""In progress"" not a big deal anyway...","neutral"
"Hi Daisy  could you please dispatch this review to one of your team? Mingfei did not respond on that and I would like to be certain we got all provided patches with us for 0.7.  Thanks in advance Svante","positive"
"Applied. Thanks!","positive"
"In revision 1406185 I applied the patch from https://github.com/jukka/jackrabbit-oak/commit/e01558418008e41a94c44ea00494f6a939ed58a2. This fixes the problem.","neutral"
"+1 thanks","positive"
"Release Candidate 1 of this patch.  This patch contains: + add IP Address to CrawlDatum Version 5 (as byte[4])  + a IpAddress Resolver (map runnable) tool to lookup the IP's multithreaded + add a property to define if the IpAddress Resolver should be started as a part of the crawlDb update tool to update the parseoutput folder (contains CrawlDatum Status Linked) of a segment before updating the crawlDb. + using cached IP during Generation  Please review this patch and give me any improvement suggestion I think this is a very important issue since it helps to do _real_ whole web crawls and not end up in a honey pot after some fetch iterations. Also if you like please vote for this issue. :-) Thanks.","positive"
"Patch applied to trunk/ . Thank you!","positive"
"I didn't know about a Trinidad regex Validator. I've created it from scratch.  Didn't look for any Validator code on the internet because I wanted to make sure it was JSF 2.0 compliant.","neutral"
"Fixed. Thanks for report (even if I'm not sure empty password is a good idea :-) ). ","positive"
"sure only ""/"" works. if path="""" that's considered as no path defined.","neutral"
"Fixed in subversion repository as of r1328492","neutral"
"Phil  I must have missed this email. I am sorry. I will get this done and the other changes to support the UpdatingMultipleLinearRegression class.  I updated my source and noticed the changes were missing. I did my detective work and noticed this.  Mea Culpa!!  -Greg   ","negative"
"3.1.0-incubating released!","neutral"
"Hi Chris  Thanks for your detailed response.  Thanks","positive"
"#NOME?","positive"
"Attached another refresh","neutral"
"[~arpitgupta] thanks for helping narrow this down!","neutral"
"Thanks Harsh good to know.","positive"
"Could you please share how is it impacting ?","neutral"
"[~acmurthy] did you commit to both branch-1.2 and branch-1?","neutral"
"Committed to branch-2 and trunk. Thanks Ahmed!","positive"
"I just thought of one more thing we should do.  We should make the StringInterner as @Public and @Stable.  The API is simple enough I don't see much of a problem locking it down.","neutral"
"Sorry to come in late. Some clarifications: # MR1 JT kills all running tasks on a TT when it's deemed 'lost'. # It also kills all completed maps on that TT for 'active' jobs. # The tasks are marked KILLED rather than FAILED and thus don't count towards the job which is correct since it wasn't the job's fault.  Hope this helps.","negative"
"+1 looks good to me.","positive"
"Nit-corrected patch. Committing.","neutral"
"I just committed this. Thanks Anupam!","neutral"
"Uploaded new patch by addressing review comments from Amar.","neutral"
"I just committed this to both trunk and MR-279. Thanks Jeffrey!","positive"
"I just committed this. Thanks Patrick!","positive"
"+1 The patch looks good to me.","positive"
"addressed the Cos and Balaji comments. Latest patch for yahoo security branch. ","neutral"
"The patch looks good now and the tests are all running fine now. +1.  Let's wait for Hudson..","positive"
"I've just committed this. Thanks Aaron!","positive"
"+1  I committed this. Thanks Kay Kay!","positive"
"+1  I committed this. Thanks Jothi!","positive"
"thanks tom....let me see if I can come up with a test case for the LineReader reset. I did forget adding a test case for that.  I probably file that as part of this patch. ","positive"
"yes go ahead.   ","neutral"
"Never mind figured it out will be committing patch in the next few days.","neutral"
"OK understood. Can you re-create the patch? It's out of sync with head at the moment. ","neutral"
"Hi Bianco First of all could you add a apache licence to the file VectorHighlightMapper.cs?  Your work is very good and pass all tests but it is not like just a simple bug fix and there is a divergence from FVH java. This makes life hard while making new versions' ports.  All Lucene.Net community! Any idea about what  we should do?  DIGY  ","neutral"
"Hi Nick  Can you please re-create this patch as I can't get the code to compile?  For starters I can't get the class AttributeImplItem to compile.  Please use the latest trunk when doing so  Thanks.  -- George","positive"
"Thanks Dawid!","positive"
"I don't think there is any sense in this who cares?  We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. ","neutral"
"Static? Weren't you against that!?   But if we remove back compat from analyzers why do we need Version? Or is this API bw that we remove?","neutral"
"Committed revision 941607.","neutral"
"Thanks Steve!","positive"
"{quote} Adriano: Can you summarize all your changes in both issues into a changes.txt entry for both branches? {quote}  Hi Uwe yes I can do it I will need to review the entire code again (3x and trunk). I plan to do this during the weekend. But if you want commit Vinicius's code and I commit the changes to changes.txt later ","neutral"
"We still haven't coded in the items on the comments above (Jul 1 and 2). I hope to get to it some time soon though but if you'd like to give those a shot go ahead.","neutral"
"Jason  did you get a chanse to try this out? It seems to work fine for me and I plan to pop it in the trunk in a few days. I think I'll have to add a warning of some kind in runtime though as it could slow down the index a bit if the reader is way fragmented.","neutral"
"bq. I did hit the error while I did that but I will verify again.  Ugh.  If that's the case then maybe catch the OOM in the read and fallback to the temp buffer read solution?","neutral"
"Strange things going on. With Google Chrome uploading patch files corrupts the file. With MSIE it worked. Sorry for the noise. Yesterday it worked normally...","negative"
"Are there any plans to release a 2.4.1? If yes can this fix be included?","neutral"
"Just curious how did you solve the split packages issues and invalid symbolic names with some Lucene modules? I can't see it in the parent pom.","neutral"
"Adds docid Field to the index for EnwikiDocMaker","neutral"
"Brings this patch back up to trunk level.","neutral"
"I did nothing special. My understanding was that simply trying to test under JDeveloper caused the problem. Your report says removing xmlparserv2 causes JDeveloper not to start.  Is there something else I need to do to cause the problem?  FYI - I created a Maven project with the code above as the only application. I then imported the application which was a bit frustrating as it didn't seem to accomplish much. I then had to manually add the log4j 2 jars into the classpath along with target/classes and had to make a couple of other changes so that it knew how things were laid out in the project. I then ran the application from JDeveloper and it ran fine.","neutral"
"Could you see my 2nd patch? :)  Thank you.","positive"
"Working: - Bash on Linux  Not Working: - Bash on Solaris - CSH on Solaris - KSH on AIX - Bash on AIX  So you're right. I close this bug as ""work as designed"".  Sorry for the noise :)","negative"
"Dupe of JUDDI-310.","neutral"
"It worked fine in Jetspeed 2.2.0 too","neutral"
"The fknames patch looks good!","positive"
"Ok I'll add these.","neutral"
"1. My feeling is that ""if (file.lastModified() < now + ACCESS_TIME_RESOLUTION)"" is not necessary since the lastModified value will already be truncated to the system resolution but I do not think it is harmful.  2. I chose to throw exception only if file.canWrite because I was trying to minimise the impact of the change. It's not clear to me whether setLastModified might work when !file.canWrite. However it certainly must work (because of GC) if file.canWrite. I would consider moving the canWrite test outside of the setLastModified call similar to getRecordIfStored it just wasn't necessary to fix the immediate problem.  3. Well not swallowed exactly but caught and converted to failure return code (-1) e.g. see BLOBInDataStore.getSize. In any case the javadoc for Property.getLength/getLengths documents -1 as a possible ""failure"" return code so it had to be tested. I think if Property.getLength/getLengths throws an exception that is already correctly handled.  Thanks for the quick response.  ","positive"
"> I've reading the specification and can't find any reference to transient session in Node.lock(). Do you mean that Node.lock() don't modify transient session because it performs a Node.save() internally (there is no need to call save)?  whether an implementation internally calls save() is an implementation detail. ""there's no need to call save"" means that there are no transient modifications which need to be saved by the client.  > My english is a little bad an sometimes perhaps I don't use the correct words and can't express my ideas in the rigth way.  no problem most committers and a lot of people on the list are non-native english speaking  ","positive"
"Tnx for the quick fix. Works perfect!","positive"
"Patch applied thank you.","positive"
"I did NOT want to add a ""framework"" but rather *exactly* the opposite. ","neutral"
"Hi Chris could you add my username as initial developers for the Spark JIRA? Thanks.","positive"
"Much obliged! Thank you! :)","positive"
"Thanks Daniel. We will get back on this as soon as we have the correct information. Thank you. ","positive"
"Sorry forgot that dev lists were merged before JMeter was made TLP","negative"
"dist dirs created also. ","neutral"
"Hey thanks for that I gave it some testing and thought about it over the weekend and it looks perfect thanks!  - Aidan","positive"
"commits@mina created.","neutral"
"Oh well. Many thanks anyways  Oleg","positive"
"Hi Arpana    ","neutral"
"Oleg  A minor comment.. I don't see why the close() method would throw an IOException..  thanks asankha","positive"
"Olaf  Please also consider submitting a test case for this issue. This will increase the chances of the patch getting committed sooner rather then later  Oleg","neutral"
"Oleg  I agree it does seem that the presence of the Proxy-Authorization header on the already authenticated connection causes re-authentication.  So for NTLM to work the proxy-auth header must be removed once authenticated.  I don't think either patch 2 or 3 handles this case unless (in the case of patch 2) the host also uses NTLM.  What we really need is a way to remove NTLM headers after the authentication has succeeded.  Mike","neutral"
"Created an attachment (id=6644) SSL Guide (take 1) ","neutral"
"Committed to trunk. Thanks Sergey!","positive"
"Committed to trunk. Thanks Sushanth!","positive"
"Committed to trunk. Thanks Navis! [~thejas] I will recommend inclusion of this bug fix in 0.12 as well.","positive"
"This patch effectively reverts the HIVE-4688 change. The NPE is fixed in VectorizedRowBatch by HIVE-4758.","neutral"
"Committed. Thanks Navis","positive"
"Committed. Thanks Jarek","positive"
"Hi  Thanks! Too be honest I haven't looked at noop much. It was just used in the original patch. I'look at your updated patch and see what more work needs to be done. ","positive"
"Dupe of HIVE-3869","neutral"
"+1 Thanks Sambavi","positive"
"Committed to trunk. Thanks Prasad!","positive"
"Committed thanks Sambavi.","positive"
"Committed. Thanks Tim","positive"
"Marking as open since looks like it needs some more work.","neutral"
"Committed thanks Namit.","positive"
"Committed to trunk. Thanks Francis!","positive"
"Hi  Can we bump this please? I just came up against this issue wrote the patch was about to submit it only to find it already here...  Cheers.","neutral"
"Committed. Thanks Robert!","positive"
"Committed. Thanks Kevin!","positive"
" ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/898/ -----------------------------------------------------------  (Updated 2011-06-15 20:24:15.631412)   Review request for hive.   Changes -------  address Ning's comments. Did the minimum change and the performance is acceptable. We can try to remove empty path check if in future we see the latency is not good.   Summary -------  speedup addInputPaths   This addresses bug HIVE-2218.     https://issues.apache.org/jira/browse/HIVE-2218   Diffs (updated) -----    trunk/ql/src/java/org/apache/hadoop/hive/ql/exec/ExecDriver.java 1135335    trunk/ql/src/java/org/apache/hadoop/hive/ql/io/CombineHiveInputFormat.java 1135335   Diff: https://reviews.apache.org/r/898/diff   Testing -------  yes.   Thanks  Yongqiang  ","positive"
"Committed thanks Jiayan!","positive"
"Committed. Thanks Ning","positive"
"Made some more progress with kryo plan serialization. Check-pointing WIP patch.","neutral"
"committed to trunk. thanks Ning. ","positive"
"Maven I am on the fence about it. We actually do not need all the libs I included. Having them in a tarball sounds good but making a maven repo for only this purpose seems to be a lot of work.  {quote} Should we attempt to factor out the HBase commonality immediately or commit the overlapping code and then do refactoring as a followup? I'm fine either way","neutral"
"Committed. Thanks Ashish!","positive"
"Committed. Thanks Zheng!","positive"
"Committed. Thanks Namit!","positive"
"+1  looks good - will commit if the tests pass","positive"
"Hi   I’m trying to use hive performance benchmark. I read README file and followed step by step and finally I reached to the  data generation part. Teragen has no problem but I face a problem with htmlgen.  I configured something to my own cluster (40 VMs) and launched generateData.py  but it never finished! I launched it about 10 hours ago..  So I modified UserVisits and Rankings in config.txt to be smaller but it was also failed. Even it consumed very little resources when I saw 'top' information in the ubuntu.  Have you guys ever met this kinds of problems?  And if you have how did you solve this problem?  Thank you so much ","positive"
"the mirror.facebook.com/hive site was already taken offlne.","neutral"
"Committed. Thanks a lot very much Ashish!!","positive"
"committed! to branch hadoop-eclipse-merge. Thanks Srimanth.  ","positive"
"yes- this is HDFS-4866 releated. I've added reference.","neutral"
"+1 patch looks good.  This cleans up a lot of code.","positive"
"Thanks a lot for the review Todd.  The test failure is unrelated and is already tracked by another JIRA. I'm going to commit this momentarily.","positive"
"Also {noformat} +        NetUtils.getDefaultSocketFactory(conf) +        org.apache.hadoop.ipc.Client.getTimeout(conf) defaultPolicy).getProxy()","neutral"
"critical typo above... should have written:  These *idempotent* calls serve to find the correct active NN and then the following non-idempotent ones succeed","neutral"
"Due to the java compiler bugs Jing mentioned I have reverted the commit.","neutral"
"Thanks to Todd and Colin for the suggestions this is much cleaner.  I'm still looking for pointers on where to go for my Checksum byte-wrangling (now in FSEditLogOp#getRawChecksum).","positive"
"This actually depends on HDFS-3863 so not committing until that one is in.","neutral"
"Colin the approach and your patch looks good to me.  What's the latest on testing?  Eg you verified a v1 install with hsync files correctly upgraded (eg leases recovered) to v2 or trunk build with this patch?   Nicholas do you have cycles to take a look? I spent a while paging in the relevant code and the patch/testing look good to me but would be good to have another set of eyes. The patch itself is straight-forward so mostly around subtleties. ","neutral"
"The patch looks good to me. +1 pending Jenkins.","positive"
"- Mind chiming in on the rationale of the setQuota vs setSpaceQuota naming (ie the former for namespace)? - Agree w Nicholas that we should move setQuota from DFS to this admin class let's do that in a follow on change  There's an extra ""/**"" in the setQ","neutral"
"+1 looks good. As for the naming: [JIRA].patch stands for trunk patch IMO. Any branch designations can be add as qualifiers. Thanks","positive"
"+1 Thanks Harsh the patch looks good.  > Also might it be reasonable to mark just isInSafeMode @InterfaceStability.Stable?  Since this is a new API we are not sure if want to change it.  Let's leave it as-is for the moment.","positive"
"Reopened for trunk fix.","neutral"
"Committed to branch thanks Eli","positive"
"The TestFileConcurrentReader failure seems to be happening on a lot of builds. It's caused by the process running out of file handles. Maybe ulimit needs to be changed on the hudson server.","neutral"
"Hi Eli didn't realize you were going to look at TestDatanodeBlockScanner too.  I did extensive mods to it as part of HDFS-1295.  Let's take a look and compare.","neutral"
"+1  Looks good to me!","positive"
"Attaching a patch that adds javadoc in the FileSystem class.","neutral"
"+1 patch looks good. Please submit the patch for verification so it can be committed into the trunk and merged all the way back. Thanks.","positive"
"No this is not the right fix. HDFS can *not* depend on MapReduce. Please remove the dependence completely.","neutral"
"I've just committed this. Thanks Edwin!","positive"
"Hi Lars. Sorry I wasn't watching this before so I missed your work til you mentioned it on the HBase JIRA. I'll try to take a look at this this week. Feel free to grab me on IRC if you have specific questions.","negative"
"Latest version still needs hudson right?","neutral"
"TestBlockTokenWithDFS fails for the same reason.","neutral"
"could you also remove "">>>>>>>>>>>>"" from line 1504 ","neutral"
"# In DataStorage.linkAllBlocks() you commented our the {{toDir.mkdir()}} part. You probably wanted to remove it. # I would avoid all spelling formatting commenting empty line changes because they will make merging hard. # Don't think introducing {{FINALIZED_DIR_NAME}} in {{MiniDFSCluster}} is a good idea. It is better than what we have now - a plain string {{current}}. {{DataStorage}} is a public class we should rather add a public static method to it {{getFinalizedDirectoryName()}}. Then ""finalized"" will defined only in one place.","neutral"
"+1 patch looks good.","positive"
"HBASE-10079 now looks like a race in the tablename caching. Not related to the locking here.","neutral"
"@JMS & @stack  Tks for your review and commtents my reply as follows... bq.Have you tried it? Does it works for you? Yes I've tested it in our env. and works well {quote} Is this required? {code} executor = null","neutral"
"Jean-Marc can you review it? Thanks.","positive"
"bq.It handles both meta is not assigned and it is double assigned. Yes ","neutral"
"+1 for 0.95. Thanks.","positive"
"trunk and 0.95.  Thanks for the review JD.","positive"
"committed to 0.94 0.95 and trunk  Thanks Jerry for the patch and Stack for the review!","positive"
"Patch attached. ","neutral"
"Yes 70x indicates something amiss. ","neutral"
"Hi Lars sorry about the delay in responding. Good point about the TreeMap always returning result in a deterministic ordering. The patch itself I think is still beneficial because it removes a little bit of redundancy in the existing equality code. IMO the fix makes it easier to understand as well. In addition the tests are beneficial since we were missing coverage there.  I think it'd be better if the fix were in sooner but it's probably not an issue if we moved it to 0.94.7.","negative"
"Integrated to trunk.  Thanks for the patch Bryan.  Thanks for the review Chunhui.","positive"
"Committed to branch and trunk thanks Gab!","positive"
"From step 3 do you think the double-splitting is a new phenomenon?  It doesn't sound like something that should happen very often.  Maybe that would explain why i didn't get this error in .94.0.  Also please note I went straight from .94.0 to .94.2 so I don't know if it was present in .94.1.","neutral"
"Integrated to trunk.  Thanks for the patch Francis. Do you want to address Ram's comment about 0.94 patch ?  Thanks for the review Andy and Ram.","positive"
"The patch here seems to be attached to a wrong jira. Sorry about the confusion. I have re-attached the path here.","negative"
"hmm looks like I didn't save all java files after mass-replace of whitespace. I will attach another patch nothing of significance will change","neutral"
"Attaching a patch with the typo fixed. I'm going to try that along HBASE-6550 and HBASE-6165 now.","neutral"
"@Marcelo I was thinking these changes:  {code} -    public static AuthResult allow(String reason User user Permission.Action action byte[] table) { -      return new AuthResult(true reason user action table null null)","neutral"
"Looks like this broke imports into Intellij","neutral"
"Thanks for the review Andrew!","positive"
"@Andy Thanks for pointing it out.  We did  not take the latest patch by mistake and thought this change was missing.  Sorry about that. But still i think this JIRA we can use to solve  {code} org.apache.hadoop.hbase.mapreduce.TestImportExport.testSimpleCa","neutral"
"Mind taking care of this one Doug?  This looks like a 0.92.0ism so needs dnoting so in the book as for 0.92.0.  Thanks.","positive"
"Committed to 92 branch and trunk.  Thanks for review stack.","positive"
"Created recovery mechanism jira at HBASE-4652","neutral"
"Committed by Ted today.","neutral"
"Committed to TRUNK.  Thanks for the patch Doug.","positive"
"Committed branch and trunk.  Thanks for the patch Mikhail.","positive"
"I cannot reproduce this bug on my test machine. Can you produce it reliably? Maybe we should revert HBASE-3899 until the time we can fix it?","neutral"
"Applied to TRUNK.  Thank you for the patch Erik.","positive"
"First draft. Refactor code to prepare for work mentioned above. TestLoadIncrementalHFiles passes.","neutral"
"Bringing this in the latest 0.89","neutral"
"Committed to 0.94 (operability) and to trunk.  Thanks for the patch Jie.","positive"
"So there is another thing here by deferring the evictions to the background thread you increase the chance that the block will be tenured then it must be collected from CMS space thus radically increasing the GC complexity of the cache.  Originally when the LRU block cache came in it made my collections 10x as slow until I disabled the block cache for compactions.  Unfortunately all these micro-optimizations might be falling under the GC wayside.   ","neutral"
"er take two uploaded wrong thing.","neutral"
"Committed to trunk. Thanks for review Stack and Ryan.","positive"
"Applied branch.  Resolving.  Thanks for the patch Gary.","positive"
"Add this in once 0.20.2 clears.","neutral"
"Should the forceSync be volatile?  Otherwise patch looks good (make it volatile on commit?)","positive"
"Committed a few days ago.","neutral"
"Looks excellent.  Really sweet.  + Where does the jar come from and whats its license? + The REST API  looks good.  Very RESTy.  There might be little nitpicks later but for it looks great.  How different is it from current REST.  Should the two be the same?  If not how to deprecate the old? + The annotations look interesting.  Could their serializations be used in other contexts the shell say?  Or -- warning -> crazy-thought coming -- somehow producing thrift IDL? + In hadoop/hbase line lengths are < 80 chars (Your new classes are missing apache license classes are missing comments describing what class is about etc). + Is there anything we could do refactoring HTable say so your modeling was easier?  Looks like lots of code in your Cell and Database controllers.   Should our client be taking on this model? + Can you add a note on how you've changed how REST works high-level?  Thats all for now.","positive"
"Just as we did in HBASE-770 need to check our hbaserpc to make sure it has any changes from hadoop included when we move to 0.18 hadoop jars.","neutral"
"Yes bytes + comparator would work fine for jaql.  Preferably it would be the same comparators that are already used by the sort code which work on serialized bytes (but also on WritableComparables so that might be a problem).  If these comparators are inconsistent then the sort in map/reduce will not work properly.  I think it is ok to document the transitivity requirement but I don't see how you can enforce it in any way.  Different key types are fine as long as the comparator knows how to handle them.  If you can't reuse the same comparator interface I can always implement my comparisons in another place but I already have two of them (one in the WritableComparable and one in the Comparator).  I don't see how column families and the key comparator are related except that they are both table-level metadata. Yes I agree that a single comparator would be used for the entire table. ","neutral"
"What's the status of this issue? Is it still alive? The latest comments seem to indicate it was a DNS misconfiguration problem. Stack could that have been the cause of your experience with the issue?","neutral"
"Patch 003 for removing the getPlatformPath code was applied at repo revision r818803. ","neutral"
"Address the issue of extracting runtime library info from asm module. ","neutral"
"Committed revision 648214 for IPF fix.","neutral"
"Stepan  Sorry I didn't see you comment until I'd committed the change - Sian tested it for me.  I've no idea what the msvcr71.dll issue is - but I don't think that is anything to do with my changes.  The fetch-depends/checksum issue for icu-3.4.zip should be fixed with my patch. ","negative"
"Thanks Vladimir - the patch was applied to BTI branch 2.0 at r602881. Please check that the patch was applied as you expected.","positive"
"Thanks Imran.  Fixed in LUNI module at repo revision r568966.  Please check it was fixed as you expected. ","positive"
"Thanks Sian.  Patch applied in SECURITY modulke and third party notices file at repo revision r543463.  Please check it was applied as you expected. ","neutral"
"Yes it works ok now thanks.","positive"
"Wrong patch sorry.","negative"
"Missed 2 new files - sorry !","negative"
"Gregory thanks - the patch is applied as expected. ","positive"
"Well the fix looks good enough. Seems there is a lot of dead or half-broken code around st_print_frame() / exn_print_stack_trace() but those deserve good refactoring all in all.","positive"
"Good ideas thanks Alexey.  I've updated the test patch. ","positive"
"Attached fix patch. ","neutral"
"Thanks for finding and fixing. The patch applied at r474719","positive"
"I created a regression test for HARMONY-1654 and attached it to HARMONY-3522. ","neutral"
"Mark  Alexey's right the original fix was invalid. Please undo all the patches. Sorry. ","negative"
"Sorry I clicked the ""submit"" too quickly the revision number is r501311.","negative"
"Thanks Tim Patch was applied as expected!","positive"
"Richard patch applied at revision r430325 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","positive"
"Andrew patch applied at revision r428265 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. ","positive"
"Verified by Oliver. ","neutral"
"Thanks Richard  Patch was applied to LUNI module at repo revision 397522.  Please check that the patch was applied as you expected. (I've got strange commit notification with message: [... 31 lines stripped ...] ) ","positive"
"Tim The fix is good. Please close this JIRA. Thanks a lot.","positive"
"Local test passed. Submit to hudson.","neutral"
"Thanks for the work Haohui! I've committed it to branch-1.","positive"
"This is default for staging in hadoop 1  <property>   <name>mapreduce.jobtracker.staging.root.dir</name>   <value>${hadoop.tmp.dir}/mapred/staging</value>   <description>The root of the staging area for users' job files   In practice this should be the directory where users' home    directories are located (usually /user)   </description> </property> ","neutral"
"Bikas -is there any reason to not make the {{close()}} operation in {{unpackEntries()}} part of the try/finally logic? Other than that it looks good to be -the {{Shell.WINDOWS}} checks ensure that the Unix untars will be the existing shell commands and not break anything  ","neutral"
"We'll get it fixed soon sorry for the inconvenience. I just wanted to point you (and others who may land here) to alternative resources meanwhile :)","negative"
"I have committed this.  Thanks Junping!","positive"
"Committed to branch thanks Eli.","positive"
"Thanks Tucu! You are right. I had not thought of that.  I'm on the fence because we are serializing a process which should happen fast (so parallelizing is good). Like you already mentioned  bq. 1* Add a method in the FileSystem to disable its shutdown hook. MRAppMaster would disable it and call closeAll() explicitly (it already does). This is already present (by setting conf.setBoolean(""fs.automatic.close"" false) ) So I'm not sure what problem this JIRA is fixing. Or are we planning for the future? I'm fine with the latter answer being yes. I'm just curious.  The patch looks good for what it intends to do although the latest one doesn't include the fixes you made in response to Nicholas' comments.","positive"
"+1 the latest patch looks good to me.","positive"
"Committed to trunk.  Thanks Bharath!  And thanks Cos for helping review.","positive"
"I logged a new ticket HADOOP-9280 as this is critical problem for people trying to upgrade from 0.2 to 1.x","neutral"
"Please review the submitted patch. Thanks.","positive"
"+1 for this patch. Looks good.","positive"
"I just committed this. Thanks Amareshwari!","positive"
"We ran gridmix just to be sure that the performance is not hit huge because of the locking business. And the results turned out to be in the same range of 2700-2800 secs of our previous runs of FairScheduler without this patch.  I also had a look at the patch. Looks good. +1.","positive"
"I just committed this.  Thanks Jordà!","positive"
"I just committed this to trunk and branch 0.20 as they are test cases and no change to functionality. Thanks Vinod !","positive"
"Hi. Yes perhaps I got a bit trigger happy. Although I did get a +1 from another committer and I assumed that the ""submit patch to hudson"" wouldn't be able to pick up on the renaming of the test using patch.sh and would fail. Perhaps there is a better way to do this which I am not aware of?  Glad to get feedback though need to properly get the hang of the process","neutral"
"+1 Looks good. ","positive"
"+11 Group (including QA) agrees this is not something for 17.","neutral"
"I committed the patch to trunk. Could you please submit a patch for the 0.16 branch. This one doesn't apply cleanly. Thanks!","positive"
"Oh thank you lohit. Then should we close this issue?","positive"
"I have committed this.  Thanks Michele!","positive"
"Sorry I didn't look at the package thoroughly enough. I now see that it can be used in the non-RPC cases also. ","negative"
"I just committed this.  Thanks Sanjay!","positive"
"I just committed this.  Thanks Sanjay!","positive"
"I just committed this.  Thanks Sameer!","positive"
"Awesome works for me. LG committing. Thanks!","positive"
"Hi Jurgen yes that's probably a good idea but not something that can be easily and/or quickly implemented. I'd like to change this JIRA to from a Bug to an Improvement so that it can be looked at in a future release. Thanks for the suggestion.....","positive"
"Yes exactly -- sorry to be so unclear. Just really wondering/hoping you'd be interested in working on these ?? I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored. ","negative"
"any progress on this issue?","neutral"
"Merged the batch file updates to branches/2.1 (revision 743129). Thanks again! ","positive"
"Hi Ivan     As Donald has reassigned this JIRA to you please help to review and commit these patches after I submit the patch for TranQL localization. Thanks. BTW the first patch in the list had already been committed.","positive"
"Changes ported to branches/2.1 in rev 656740.","neutral"
"m2 layout","neutral"
"Patches from Phani and Vamsi that need to be applied to ActiveMQ. I verified the patches work with ActiveMQ 3.2.2 and the latest Geronimo branches/1.0 code form late Feb.","neutral"
"Adds leading ""/"" to root context of default plan.  ","neutral"
"Hello   Sure you are right here I didn't make myself clear enough Im sorry.  As you (and RFC959) say when we are sending the file we should transform to NVT-ASCII but not when we are receiving the file. In this second case i think that the expected behaviour is that the text message be written to a file with the default line separator for the platform.          The sender converts the data from an internal character             representation to the standard 8-bit NVT-ASCII             representation (see the Telnet specification).  The receiver             will convert the data from the standard form to his own             internal form.   Actually  according to the spec before a RETR ASCII operation is transformed we should be converting the charset to ASCII  for our machine could be using EBCDIC  to store files and clients are supposed to expect that files are encoded in NVT-ASCII.  So I don't know ... Any way this has little priority for me (until someone using a non-ascii-compatible encoding complains) so we could leave this for the future. Any way I don't like ASCII mode for it breaks  the 'REST' command. My implementation only supports binary mode.      ","negative"
"Thanks for applying the images.   Please check and apply the patch I've submitted to FOR-1008 [1]. Since the changes required to resolve this issue involves files modified there it has to be applied first.  [1] https://issues.apache.org/jira/secure/attachment/12363540/valid_xdoc.patch","positive"
" Patch applied to FOP trunk see r793095.  Thanks for the fix!","positive"
"change status from ASSIGNED to NEW for consistency","neutral"
"add keyword [PATCH] to description.","neutral"
"Patch committed rev: 84f4fa61b6607d8699bb28743b568f4a716b4288. Thanks Mike!","positive"
"patch _1 to fit changes from FLUME-1005","neutral"
"This isn't a bug. These tests are outdated and it was unclear that they were useful. They have Junit @Ignore annotations that cause them to be skipped (on purpose).","neutral"
"There is no mxmlc.exe in the 4.10 release only mxml (for OSX and Linux) and mxml.bat (for windows). How did you install 4.10? ","neutral"
"I committed a patch to trunk to make access to bundle state volatile. Please close this issue if you are satisfied.","neutral"
"Agreed the current behavior is incorrect I just didn't want you disappointed. :-)  If you create your singleton jira patch before this one is applied then just include them together and close this bug.  I agree that commit rights would make this simpler and supplying patches is the primary way to gain commit rights so you are on the right path regardless what happens with Pax Web. :-)","positive"
"I didn't see anything in subversion?","neutral"
"Sorry to close this David but the Messenger component headed over to codehaus where I think it's pretty much dead.","negative"
"Ok thanks !  Closing the issue then.","positive"
"Thank you for the source code but why don't you also attach a diff file you get by running 'svn diff'?  It will help us figure out which part is changed exactly.  Thanks in advance!  Your idea sounds very good though. :D  ","positive"
"Thanks! Looks like a good clean-up to me. I admit I didn't check all the changed lines in detail but the approach gets my +1 :) ","positive"
"Thanks for the new patch Kim. +1","positive"
"Committed revision 1331265.","neutral"
"Committed revision 1331262.","neutral"
"Thanks for the new patch Kristian! The changes look good to me. +1 to commit.  A tiny nit in StatementPoolingTest","positive"
"All the regression tests ran cleanly with the patch. Committed revision 1126468.  Thanks for fix Ed!","positive"
"Committed revision 1070501.","neutral"
"Reopening the issue to merge the changes into 10.3 codeline","neutral"
"Thanks Bryan for converting these tests.  In using the DERBY-2152 conversion tool can you double check that it does not omit  the fail assert method after a method call in a try-catch block when the statement is expected to fail.  e.g. instead of   try {   s.execute(command)","positive"
"I haven't spent enough time thinking about this but I think it is more than just fixing the error message string. It seems that the comparable method in DTD should return int rather than boolean and the return int value will decide if we should throw what we are throwing today (ie something like ERROR 42818: Comparisons between 'VARCHAR' and 'CHAR' are not supported. ) or throw a new message because collations don't match. This is just my initial thought haven't spend enough time to think about a solution ","neutral"
"These look just fine -- thanks for your hard work on all these fixes Dag! If they are technically correct I say +1 to commit.","positive"
"Committed to trunk with revision 429550.","neutral"
"Committed derby-716-10-datatypesCollation-aa.diff at subversion revision 585710.","neutral"
"Unfortunately I have no Sql Server to test against at the moment. But I wonder does this work when using a table name like 'SomeTable' (note the upper case). If you could verify for me that such mixed case names work with your patch when not in delimited mode then I'll apply it ASAP.  Tom","negative"
"1) Yea we'll need Java 6 for the future stuff. Wasn't sure what the project's posture on that is. 2) Not a problem... documentation is key.  However I don't think this patch should be accepted as-is :-) There is a LOT of duplicate code in my patch. I did this because I didn't want to mess with the QueryRunner code if everyone thought my idea was stupid. However there are a number of methods in the AsyncQueryRunner are improved from the QueryRunner (see DBUTILS-79).  I propose that we create a base or abstract class which both QueryRunner and AsyncQueryRunner extend. Thoughts? ","neutral"
"Duplicate of COUCHDB-1415","neutral"
"That looks great thanks! I replicated the database but can't figure out how to start the CouchApp can you help? Cheers Chris.","positive"
"Applied to trunk revision 987457.  Thanks Bob.","positive"
"Corrects problems with continuous replication timeouts introduced by r916518 and r916868.","neutral"
"By default the auth prompt is suppressed making this a rare issue closing.","neutral"
"Nobody has started.  If you want to submit a patch that would be great!  Thanks! ","positive"
"Why not just make it the default behavior?  Would an error be a violation of the base64 spec?  I have a hard time imagining a scenario where I'd say ""I'm glad the parsing library ignored that erroneous data and didn't tell me"".","neutral"
"Created an attachment (id=12544) mimeInput.eml for this test case ","neutral"
"Created an attachment (id=8392) patch ","neutral"
"Not commited in cvs.","neutral"
"It was looking good for jackrabbit for modeshape there is one more tweak required","neutral"
"abhi  can this be assigned to someone  thanks /sudha","positive"
"Released in ClickIDE 2.2.0.0.","neutral"
"> Have checked in this change which can be reviewed here: http://fisheye6.atlassian.com/changelog/click/?cs=766349  > Would appreciate any feedback.  I just have the feeling this entire ControlRegistry is growing over our heads. Taking a look at many older applications with older Click releases I can't stop thinking that Click was very good for years without it. I also received a few custom components for maintenance and I don't think this change (nor ControlRegistry) is of any needed in them (or maybe simply I'm not getting the entire concept).  Of course I'm a newbie but my impression is that most of the advantages you list are for ClickClick. Is it possible that the problem is with the ClickClick  approach(and that should be changed) not with Click?  Many parts of Click are simple to understand and nice but this one is not. Making it even more complex is just a guarantee that users like me will understand it even less.  From what I saw one of the most important parts of Click is backward compatibility. For this however Click should remain very simple otherwise it will get big and bloated(and it can't afford ""published"" experiments). Tapestry on the other and can do this since with every new version they throw aboard the entire compatibility so ""experiments"" if go wrong are not that a problem - and history shows that complex things always go wrong sooner or later (latest one: with T5.2 they'll trow maven away now :) )  My wish is when I look at the Click source code to be able to quickly understand what's up there - cause only so I have a good feeling when I use it  in applications (otherwise I have that ""black box feeling"" - and it's not fun ).  I think like this are most users - those who prefer complex thing have a very huge choice of concurrent frameworks :). ","positive"
"Hi Victor  Thanks alot for your help testing this issue!  Would be good to know if it works on Centos too.  kind regards  bob","positive"
"Duplicate of  CLK-121 which is already fixed  Thanks Malcolm","positive"
"Committed revision 1517592.","neutral"
"Created an attachment (id=17244) Fix misspelled function names ","neutral"
"+1 looks good.","positive"
"Created an attachment (id=12961) [chain] CatalogFactoryBase ","neutral"
"Patches are welcome! ","positive"
"Plugman seems to not honour the npm proxy in fact. That's the problem.","neutral"
"THis is now resolved and pushed to npm as 3.0.1. Uses npm's proxy configs in lazy-load module.","neutral"
"I can't reproduce this error.  I also can't properly navigate in your example since the UI doesn't properly work on a Nexus 4.  Tried on the Nexus 10 but your splash screen took too long.","neutral"
"Sorry I missed this since it wasn't tagged iOS. Looking at it now.","negative"
"true.","neutral"
"I did it works fine with 2.1 and iOS6.  Thanks!  Dominic    ","positive"
"in addition to that DataContext.newObject() shouldn't throw on classes that are not DataObjects.","neutral"
"Committed thanks","positive"
"bq. One possibility is that getToken of OPP can return hex value if it fails to encode bytes to UTF-8 instead of throwing error.  I can't think of how it would break anything to accept keys we previously rejected.","neutral"
"committed to 1.2 and trunk. thanks!","positive"
"And I notice that the marcuse/4338 line still doesn't have latency metrics if you'd like me to re-run for those stats I can. Just need to rebase off of CASSANDRA-6153 (or rewrite my tool to use a known good cassandra-stress","neutral"
"I can't think of a good reason to snapshot the entire keyspace and doing so can dramatically increase the space needed to enable snapshot_before_compaction.","neutral"
"I think I'd rather have a CL option so it can still raise an error if you think (say) just one node is down but a second goes offline briefly as you run the loader.  But --skip-dead-nodes would also be reasonable.","neutral"
"The attached patch combined with an `svn rm drivers/' should be enough to call this a Done Deal.","neutral"
"committed thanks!","positive"
"ah right -- skipping the clear would be buggy.  +1 again. :)","positive"
"bq. guess we need to supply a tool to rename sstables files if anyone is on longer names?  We probably don't need to do anything. I don't think anyone is really using names long enough for them to it the file system limit the goal of limiting the names is just so to prevent this from happening but there will be no other assumption that the names are short from the code.  I also don't think anything will prevent rolling upgrades do you had something in mind?  Note: I have a long flight ahead of me so I plan to update my last patch with both those changes as I still like the moving of all the directories handling in a dedicated class even if we don't support both layout.","neutral"
"Did you get a chance to try a patched build?","neutral"
"Truth is that the sheer size of CFStore (over 2K line) annoys me. I think this prove CFStore has too much things in it and we messed up at encapsulation. So I tried to make DataTracker be about dealing with the memtables and sstables as much as possible. And being able to have View not leak from DataTracker sound like a proof that we do have some encapsulation there. I'm not claiming it's perfect but I really don't think that CFStore is our most beautiful class in there and I do believe that DataTracker improves this a bit.  But there is a good part of subjectivity in all this anyway. And if people really don't like the move of the bits of querying in there fine I'd move them back in CFStore and leak the View from DataTracker. I would however be more reluctant to remove DataTracker altogether and put the AtomicReference in CFStore. Because this would move all the CAS related logic in CFStore and seriously there is already too much stuff in CFStore. My humble opinion though. ","neutral"
"LGTM +1 (and I think I'm sufficiently convinced that it's OK for 0.7.1 as well).  I think tjake was planning to commit this so I'll leave it here for the time being until he has a chance to look it over.  Thanks Stephen.","positive"
"Hmm I can't apply 0002-V2 on top of either my 0001 + trunk from feb 5 or current trunk + rebased 0001.  And Eclipse generates the diff in a different order from git commandline so I can't tell what's changed by eyeballing the diff either.  I've attached rebased-to-current-trunk versions of my 0001-0003 can you attach your fixes as a 0004 on top of those?","neutral"
"okay I'm convinced.  Sorry about the wait.  As an apology I have coded up the URL-based version in v3.  (Haven't actually tested it on non-local files though but it compiles. :)","negative"
"+1 This patch looks good. Let's remove from 0.4 and work on a better implementation on 0.5","positive"
"Duplicate of CAMEL-6918","neutral"
"Applied the patch into trunk with thanks to Luca after minor refactoring. ","positive"
"Hi Willem yes you're right.. I did not realized that I had a explicit dependency on the wrong version... You can close this ticket. ","neutral"
"Yes sorry I forgot to mention this :-) But a header where this is stored would work great and probably there should be a config item if you want it or not. ","negative"
"I'll look into the namespace handler. Thanks.  Yes I should have added the different event handling support to the TODO above. I need to think more about this and look into the camel code a bit more. Using just the endpoint api I couldn't create routes on the fly hence the polling consumer approach.  I'll keep hacking away at in in my toolbox when customer needs dictate.  Am I missing something in your approach how would I do this then in the XML DSL using your approach?  I think virtual routing is a known limitation of Camel when you start to deploy large scale systems. Out of curiosity have you seen camel ever been deployed with 1000's of routes (and/or routes files)? I think this would have FD and thread overkill problems. Everything repeats itself :)  ","positive"
"JB do you expect problems when we upgrade Camel 2.10.0 to Spring 3.1.0 (and deploy it into Karaf 2.2.x)? Because Camel leverage on the Karaf Spring feature it will use Spring 3.0.x when running inside Karaf 3.0x and Spring 3.1.x when running in Karaf 3.0.x.   IMO when we can upgrade to Spring 3.1.0 without any modification it should not a problem...","neutral"
"Hi Josh  I'm sorry I didn't check all the path that could effect the http method url. After went through the code and I found a way to verify my change and find a minor issue of http component.  I will commit a better patch shortly.  Willem","negative"
"I agree that's a good idea.","positive"
"Closing all resolved tickets from 2010 or older","neutral"
"Closing all resolved tickets from 2010 or older","neutral"
"Closing all resolved tickets from 2010 or older","neutral"
"The ASF is going to get the document signed this week will keep you posted.","neutral"
"Xueqiang  I just committed your latest patch. Keep up the good work!  http://svn.apache.org/viewvc?rev=803128&view=rev","positive"
"Closing all resolved tickets from 2010 or older","neutral"
"Hmm - it seems that the patch cannot be applied on a few files - e.g. the CxfEndpoint.java patch. As it seems your patch is against an old version of the code?  e.g. your patch uses the line  {code}   * @version $Revision$ {code}  when trunk is  {code}  * @version $Revision: 563665 $ {code}  Any chance you could do an 'svn update' to ensure you are using the latest/greatest trunk then create the patch again please? As right now I cant apply it","neutral"
"Somehow it seems that this problem is more on the rubygems side. I didn't have time to investigate it any further but looks like rubygems is using @gems internally sometimes as a hash and sometimes as an array.  You could try doing the following change in rubygems/source_index.rb (line 410):  410c410 <       @gems.replace(new_index.gems) --- >       @gems = Hash[*new_index.flatten]","neutral"
"Committed revision 1506513. Thanks Vinay.","positive"
"[~hustlmsp] I've created JIRA BOOKKEEPER-603 for the issue.","neutral"
"Committed revision 1343996.","neutral"
"yes parseLedgerConfig did throw an IOException.  since the bug is found in hub server topic can't be acquired due to hub server can't closing such kind ledger. if we don't add code in LedgerOpenOp we have to find all such kind ledgers and handle them manually (maybe delete them). throwing IOException here is OK for me. but I am not sure do we need to keep backward compatibility to handle data/metadata produced by old version. what is your opinion?","neutral"
"Thanks Rahul!  I will take a look at it this evening.  Aaron","positive"
"Thanks! I have not tried it yet but it looks good to me.  ","positive"
"Committed. Thanks Stephen.","positive"
"I did an ubuntu 10.x apt-get install and flume/* downloaded the following unwanted packages: flumotion_0.6.1-1_amd64.deb foomatic-filters_4.0.4-0ubuntu1.1_amd64.deb ","neutral"
"Closing based on comments from Matt.  Thank you.","positive"
"Fixed thanks for the suggestion:  http://svn.apache.org/viewvc?view=rev&revision=498105","positive"
"Created an attachment (id=12011) LazyDynaClass Test Case ","neutral"
"Patch commited","neutral"
"Please apply this patch file.  Cheers Kaushalye","positive"
"Thanks Andreas I will check it","positive"
"Committed revision 644436.","neutral"
"Would anybody now if this is fixed in a later release?","neutral"
"hmm... i couldn't run your huge 7.5 MB application. Sorry for asking again but will it be possible to post a ***smaller*** test case? Actually that will also help you to isolate the issue.  - venkat","neutral"
"TestWordCountTether times out.  I suspect the wrong version of Java is used for subprocess.","neutral"
"Regrettably I do not have a working instance of svn so I can't create a proper patch I have attached the modified source file:  org.apache.tuscany.sca.assembly.builder.impl.CompositeWireBuilderImpl.java  I have commented the place where I modified a single line with:  // FIX FOR JIRA BUG: TUSCANY-1930","negative"
"Didn't make 1.1","neutral"
"Hi Fuhwei  I was a bit worried by the big override method in your patch so I have taken a good long look at this but as its an area of the code I'm not very familiar with I can't necessarily jump in with an expert comment.  My current analysis of this is that EMF forces an assumption in the two lines of XSDEcoreBuilder's createFeature method      XSDTypeDefinition elementTypeDefinition = getEffectiveTypeDefinition(xsdComponent xsdElementDeclaration)","neutral"
"This is not a major issue","neutral"
"patch committed thanks!","positive"
"The DebugDLL and ReleaseDLL build configurations for vs2005-activemq didn't have the /DEBUG linker flag turned on.","neutral"
"Thanks Ken!  patch applied to trunk:  r480575","positive"
" receive()  and receive(timeout ) now return null on transport failure - so consistent behaviour with a close() on the connection.","neutral"
"Can you run: {noformat} yum repolist all {noformat}  and post what you see? ","neutral"
"+1 looks good - all tests pass.","positive"
"guys... this is so stupid...","negative"
"I lost the whole morning cause HBase's RegionServer was dying with no logs no nothing... how Am I supposed to debug the issue if u do not even generate a core dump?","negative"
"{quote}You are messing down deep below hbase in dfs.","negative"
"And I think if we're going to do a sweep up of shit we should just kill root.","negative"
"@idiot Yeah I was on that idiot-path for a good while but commons-lang is a hairball at least where this hashcode making and equals is concerned.","negative"
"Pull it back in if you think different.","negative"
"Will still be stuck in the loop though if can't actually close regions.","negative"
"Original edited patch was messed up... stupid sed!","negative"
"Well damn.","negative"
"This looks reasonable to me... sucks we have to special case handling of "" ""...","negative"
"This way lies metadata hell.","negative"
"Damn...","negative"
"I did try some variations as well and I have to say I only got confused.","neutral"
"I have stupidly deleted the original test dir but judging from the suite's output files no output was created after 3 1/2 hours.","negative"
"damn this was assigned to you since months.","negative"
"Inserting timestamps automagically would be bad because it would limit a whole swath of use cases.","negative"
"If they do then Suse's cpio works for old ascii but the -c switch is broken.","negative"
"My bad I screwed up the assertion -> RuntimeException transition.","negative"
"Well that sucks.","negative"
"No it's not off the table but it's moot unless we decide we want cqlsh in-tree at all.","negative"
"Ok here is a patch that works. I was stupid enough not to see it...","negative"
"It was a pretty stupid idea to use a static array of instances for QuorumOpMonitor.","negative"
"Wow it's like Thrift is going out of their way to make life suck for us this month.","negative"
" The samples you gave are different.","negative"
"I just noticed your public tweet...  bq. ""@wilhelmbierbaum True. Fuck the Avro C API."" ","negative"
"I am currently trying to get it into AJDT dev builds but my git push is timing out (damn thing!","negative"
"Ok. Stupid user Error here.","negative"
"Converted from a single FlatFileItemWriter to a database and flatfileitemwriter and didn't register the flatfile one as a stream.","neutral"
"This really sucks!","negative"
"I suspect it has nothing to do with the file system connector or Infinispan connectors and is simply a (stupid) mistake in the federated join processor.","negative"
"I'm an idiot.","negative"
"The Cenqua licensing section doesn't have a license like this but the Clover licensing section does have a link to one.","neutral"
"I'm an idiot... there's nothing wrong with the readme.txt.","negative"
"Crap forgot to verify that this is inconsistant with MRI it's not.","negative"
"Please close as this is just me being stupid.","negative"
"Holy hell I think I found one problem with turning a bignum into anything else.","negative"
"Damn it seemed it didn't work.","negative"
"I don't have to ensure that the classloader knows groovy classes *you* must do that.","negative"
"I am an idiot - this was a dupe of GUVNOR-84","negative"
"Swear to god I'm not a total idiot.","negative"
"I don't know how the hell my diff program decided to add seemingly random CR chars but I've removed them now.","negative"
"durrrh that sucks.","negative"
"What the hell I'll give this a shot.","negative"
"That sounds like some serious buck passing.","negative"
"What the hell?!","negative"
"(Do nothing): Are you serious about that?","negative"
"@Oleg please accept that my ""logical"" is different from your ""logical"".","negative"
"This was my bad.","negative"
" We should not invoke the global synced fieldnumbers shit for every element only when the setting actually changes","negative"
"I'm confused.","negative"
"> I hated that aspect of working for commercial companies.","negative"
"Of course it is.","neutral"
"My bad.","negative"
"But even if it wasn't it would be totally worthless where it is at.","negative"
"Forget what I made(D8067).","negative"
"I am slightly confused by the above.","neutral"
"I don't want one-offs like this to become lost and forgotten.","negative"
"Holy complicated-as-shit-algorithm Batman!  The complexity of our implementation vs the complexity of what we're actually doing is starting to worry me here.","negative"
"Shit my bad. The posted patch is from a completely wrong branch of my git repo - I had not realized I ran the test-patch against a branch not branch-1.","negative"
"Maybe only one of us should play lawyer and the other one play engineer.","negative"
"Indeed that would be VERY bad design.","negative"
"This is pretty trivial.","negative"
"This is bad.","negative"
"The state stuck at ""Allocated state"" It is a dup of 3788.","negative"
"My bad.","negative"
"Credit of course goes to Dick.","negative"
"+1 for this: my bad.","negative"
"If so a test that succeeds with errors is confusing as hell...","negative"
"This is pretty trivial just adds three asserts to TestPath#testNormalize.","negative"
"I doubt that Squid is so bad at it.","negative"
"ah - my bad.","negative"
"Yep my bad.","negative"
"Pull it back in if you think different.","negative"
"Tabs are evil.","negative"
"once per every bad disk).","negative"
"This was very bad documented.","negative"
"Pull it back in if you think different.","negative"
"My bad.","negative"
"Well either you query the database every damn time and your plugin/tool/code will be super slow.","negative"
"Damn it.","negative"
"The food is very bad.","negative"
"Doh.","negative"
"Sounds weird to me... Could you package a (totally!)","negative"
"It must be lost somewhere.","negative"
"I think the correct resolution is to ensure that the prefix stack mechanism  gets reset each time the XMLReader is used.","negative"
"This sucks.","negative"
"My bad!","negative"
"I'm a pretty strong -0 on this.","negative"
"> We can't let fear of back-compat prevent us from making progress.","negative"
"This is weird.","negative"
"Gav...(Hoping I'm not teaching you how to suck eggs :) )","negative"
"My bad.","negative"
"That is bad.","negative"
"Filling diags.log is bad mojo since it's never rotated.","negative"
"How bad is it?","negative"
"Bad. ","negative"
"Pull it back in if you think different.","negative"
"And boy hell broke loose )  So... the biggest issue I'm facing is indeed with Random sharing across threads.","negative"
" Forget the patch for the moment.","negative"
"Please forget last comment it is incorrect.","negative"
"umm ... call me crazy but why are we making this public?","negative"
"[~cmccabe]: oh hell no!","negative"
"Damn...","negative"
"My bad.","negative"
"My Bad.","negative"
"That's my bad.","negative"
"Doh!","negative"
"Weird.","negative"
"Weird.","negative"
"It may cause conflicts but if your intent is to break system security you probably don't care.","negative"
"In this case data would pretty much just silently be lost.","negative"
"or a log message?","neutral"
"The contribution archive.","neutral"
"+1 for the docs in the SRC though.","neutral"
"Do you want to recreate every file on the whole planet?","neutral"
"Previously we are mainly focus on trunk failures.","neutral"
"Yea I think it would be worth distinguishing between the reasons.","neutral"
"Is it by mistake?","neutral"
"We should be assigning atleast 50% of it's capacity.","neutral"
"pread I mentioned is FSInputStrea.read(long buf offset len).","neutral"
"multiple pread invocations hitting contiguous byte ranges is quite tricky.","neutral"
"Fixed bug of <hr /> the siteinfo is always after the rest of the page now.","neutral"
"batch transition to closed for remaining resolved bugs","neutral"
"Hi Vincent  I wasn't aware of that.","neutral"
"I wonder why not so many people use Linux?","neutral"
"Will close this as a dup.","neutral"
"Why would I want to use XML when i can use the QBC API or HQL (HQL can be embedded in the XML remember) to express this stuff much more naturally?","neutral"
"The more I think about the issue the more I find it critical.","neutral"
"If we remove an entry while someone is doing a search the search will fail.","neutral"
"What you can do is trying this request with a different browser when the server is suppose to hang and also try to do another request when the serveur is supposed to be hang to see if it's not a pb with the PDU length ( what I suspect is that when trying to decode this request the decoder is waiting for more bytes so wait ad vitam aeternam ...) I gonna try to implement the decoding of this PDU as a test case just to check.","neutral"
"I just applied the patch ran tests.","neutral"
"However I don't see any failures.","neutral"
"I think we are very close too.","positive"
".tmp was empty).","neutral"
"So the original problem appears addressed (as I said the 3 failing tests now pass) but I will investigate these behaviors and run on another type of machine just to be safe.","neutral"
"As I knows only punctuation tells where the line can *not* be breaked.","neutral"
"This may be well known problem in i18n in typography ....","neutral"
"derbynetmats had no failures.","neutral"
"What was the outcome of the discussion?","neutral"
"Afair we settled on not implementing this as logging is hell anyway and we do not like to introduce just another logging framework.","neutral"
"Also we would need to handle Serialisation which is _only_ implementable in a performant way if you know the underlying logging framework.","neutral"
"I almost forgot as I received the email notification on the weekend.","negative"
"Holy crap that worked!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!","positive"
"OK this solution sucks and since people are relying on these scripts instead of using tools like ant we need to give them the ability to upgrade these tools without having to create a new project.","neutral"
"Any ideas? ","neutral"
"For *all* this protocols/endpoints Camel already offer consumers.","neutral"
"I'm very very keen on preserving backwards compatibility.","neutral"
"Is there any documentation how to use axis2-wsdl2code-maven-plugin with jibx binding and how on hell you define  xmlns:tns from you binding file","neutral"
"Do you think you can make us a minimal test case which demonstrates the problem?","neutral"
"Please close AXIS-2271 if that patch is taken.","neutral"
"I think all properties and permissions should be maintained.","neutral"
"In my case I wrote a custom filter fucked around with the configuration getting it to work which means you really have to get into it.","neutral"
"25 hours gone.","negative"
"I'm new to Spring Integration so forgive me for the stupid things I might say.","negative"
"I understand job execution creation needs to be atomic but I don't think it implies the whole logic around creating job execution must be handled by repository.","neutral"
"It could be something as stupid as accidentally deleting the output file.","neutral"
"I'll copy that into a LICENSE.txt file.","neutral"
"Thanks.","positive"
"Sorry...","negative"
"This lack of proper documentation on the standard Ruby API drives me mad.","neutral"
"Should this be raised to Ruby core folks to get the clarification?","neutral"
"I'm reopening the issue and Graeme will attach a new key which should be an OpenSSH SSH2-DSA key hopefully.","neutral"
"Additionally... GroovyShell doesn't care about threading.","neutral"
"Logic like that has nothing to do with GroovyShell in my eyes.","neutral"
"GroovyClassLoader does not know Groovy classes the parent *must* know them.","neutral"
"Throw an exception?","neutral"
"I don't want to put too much magic in the classloader structure because it becomes messy as hell in an instant.","neutral"
"I'll make that change and close the issue.","neutral"
"Why attach the page?","neutral"
"First there are some backwards compatibility concerns.","neutral"
"Clearly you don't understand the goals of Velocity or this is one hell of a humor piece.","neutral"
"Of course in the end I'm not the one you need to convince as I'm not a maintainer :)","neutral"
"The ci server does not close issue only comments on them I closed this issue.","neutral"
"It was my mistake.","negative"
"Fixed in nightly build 20020623.","neutral"
"The reason the tests weren't failing is because i was an idiot and hadn't configured the queryResultCache properly in the test configs.","neutral"
"now that i've made the tests fail i can finally start trying to figure out why the tests fail.","neutral"
"I wonder if we could do some sort of auto-detect  I'll poke -- getStream().mark()/reset() can probably work for XML/JSON but it may break things for javabin ","neutral"
"Besides I don't think there should be any expectation of ""it'll just work"" if you copy some arbitrary subset of an old schema into a new example config.","neutral"
"{quote} you lost me there ... they can use the exact same configs ??? that's kind of the point: testing the exact example configs as we ship them (with <lib/> declarations that point at dirs which may or may not contain jars depending on what contribs are built and request handler / response writer declarations configured that use lazyloading to dynamic load things as needed.","neutral"
"Ah - i jumped the gun on you.","neutral"
"But I still try and police it because I think its important.","neutral"
"In the past I have enjoyed working with everyone here.","negative"
"Didn't we just do this a month ago?","neutral"
"The included things (usually chars or tokens) in the span are represented here as an interval and the end point is excluded.","neutral"
"I think this is the third one you created in the same day?","neutral"
"HI Anahita  Your patch tested successfully.","positive"
"So now I have convert again all the head3 to h3 and now seams to me better.","neutral"
"hi charlie  if you request this feature for myfaces-core (the jsf impl itself) you have to file the issue at https://issues.apache.org/jira/browse/MYFACES  regards gerhard","neutral"
"Its implemented in a normal release.","neutral"
"@2.","neutral"
"I will make the change for 2.2.","neutral"
"If I put my hands in the code to fix stuff myself I will probably introduce something that is illogical for you (e.g.","neutral"
"5% seems pretty low.","neutral"
"We can use a BlockingQueue to make the patch simpler","neutral"
"I think we should distinguish between the two","neutral"
"More tomorrow.","neutral"
"Same for the settings.xml with cleartext password (this caused my initial 401 problem no way in hell im leaving such a thing around on my computer).","neutral"
"Maybe ant could read the password like it does for GPG and handle this for us?","neutral"
"The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course.","neutral"
"The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course.","neutral"
"It uses a parallel benchmark that roughly models what our real-life benchmark is like.","neutral"
"Too bad we don't have the power to do that... -)  Here's what I think should be happening:  Internally absolutely everything should be handled UTF-8 for consistency's sake.","neutral"
"should the following be true?","neutral"
"Hi  Could u please change the moderator of this list to Davanum Srinivas : dims@apache.org  Chamikara","neutral"
"{quote} Dear Azuryy Yu  This message acknowledges receipt of your ICLA which has been filed in the Apache Software Foundation records.","neutral"
"Marvin I've clogged these lists too often today so I'll just say this to you. ","neutral"
"Forgot to close","neutral"
"sigh.","neutral"
"Ummm did you forget to annex the patch Toby?","neutral"
"You cannot load classes from a bundle after the framework shuts down.","neutral"
"Of course this means that I can't compile/build the code using AxisRC3.","neutral"
"Clearly one Visitor interface just can't satisfy everyone.","neutral"
"Like skip.jar.loading= true once ---> Proposed behaviour.","neutral"
"Is not really needed I guess.","neutral"
"Also I find the name ""stillGoodJournals"" confusing because when a journal was found to be bad in the ""// do the sync"" block it isn't removed from the ""stillGoodJournals"" list.","neutral"
"With balancer initialy at true: {code} hbase@node3:~/hbase-0.94.3$ bin/graceful_stop.sh --restart --reload --debug node6 Disabling balancer!","neutral"
"@filipe I forgot the case where includes are in include/js (or mozjs).","neutral"
"The latest  patch for SimpleURIResolver and resolver framework.","neutral"
"Matt what's the cut-off date for providing a patch?","neutral"
"br Matt","neutral"
"For testing purposes of course...  ","neutral"
"True enough....","neutral"
"That is not true.","neutral"
"Default is true.","neutral"
"Yes that's true.","neutral"
"duplication of such a small amount of trivial code is far less evil than yet another dependency.","neutral"
"The first step is of course selling us through our site.","neutral"
"But in any case please keep things simple and stupid :)  ","neutral"
"Matt","neutral"
"Are there other parts of your app that interact with or manipulate the ""course"" bean or its ""labKits"" collection?","neutral"
"The name for all of them was thus pretty obvious except for engine.evaluate(...) and #evaluate(...).","neutral"
"Of course that would be a separate bug...","neutral"
"OK works for me.","neutral"
"I must admit I'm a little confused by this one.","neutral"
"Otherwise the HTable and the HConnection will get very confused.","neutral"
"Of course if you're writing your own serializer it's your responsiblity to deal  with this appropriately.","neutral"
"Pretty impressive.","neutral"
"I think the ability to hotswap a valve or even an entire pipeline real-time is pretty damn kewl!  ","neutral"
"Well your static analysis seems pretty persuasive to me.","neutral"
"What mocking framework should be used for the webui?","neutral"
"At least it was intuitive for me and I am pretty new to all this.","neutral"
"I'm assuming it's bytes since the variables are named 'buf' as opposed to the 'str' names used in the protocol APIs but want to double-check.","neutral"
"I deleted the original attached files because they contain company informations that I'm not allowed to disclose.","neutral"
"I'll have to bisect the revision since when it is broken and this could take some time.","neutral"
"Yep my bad too - I didn't look and was just guessing at what the problem was.","neutral"
"- the computedHashCode() didn't use the a single ""qualifier"" now it does.","neutral"
"The memory stream transformation core-dump was the same case (rb_tree - erase).","neutral"
"Wicket 6 now features an experimental module that integrates the Atmosphere framework (wicket-atmosphere).","neutral"
"Then the algorithm gets lost as it did not expect this discontinuity.","neutral"
"#2 wontbe so bad... filters are pretty deep and will be just as efficient as hacking scan query Matcher I think.","neutral"
"Maybe you want to do shuffle in this way: Firstly copying remote map outputs and store the shuffled segments into memory as usual.","neutral"
"The outer read can continue for a much longer period of time.","neutral"
"Note that I wouldn't be totally opposed on adding additional support for the dot notation on inserts (provided all fields are indeed given) for symmetry/convenience.","neutral"
"If I get to this first I will make the ""frameworks"" fix as well.","neutral"
"Show time since declared as dead on the deadnode web UI.","neutral"
"just after the event) is the opposite of the sign just before the event.","neutral"
"html/ext/HtmlInputHiddenTag.java is pretty simple all of the functionality is in its base class. ","neutral"
"Tag is documented and demo'd but does need a Facelets tag.","neutral"
"I would rather state that most Java libraries *do* care about Maven.","neutral"
"this is IMO a regression since i am pretty sure it used to throw an InvalidItemStateException in the past.","neutral"
"I'll take a look at where the framework should call it.","neutral"
"Similarly one can use the overview of FD:OCA below and the introductory section of its respective volume and only ** refer to the details of the FD:OCA constructs as needed during implementation.""","neutral"
"It's unfortunate that there's a lot of code duplication but it might be best that way.","neutral"
"However the NPE in the framework is still an issue even if it happens when there is a ""user error"".","neutral"
"Downgrading this as it is probably user error (rather than an explicit bug in the framework).","neutral"
"Nothing stops a slightly evil user to use a NoLock to wreak havoc in the index.","neutral"
"I pretty much have this working.","neutral"
"It can't have been this way always?","neutral"
"Patrick  I can't manage to reproduce this error.","neutral"
"[~jbellis] The weird thing is that although *newSSTables.size() != newSSTablesSize* the assertion doesn't actually cause an error so no stack trace but swapping the assertion (as shown below) yields the stack trace below.","neutral"
"I would have checked it in directly but there were some aspects  that I didn't care for but couldn't seem to get around.","neutral"
"Please play around with it.","neutral"
"click the subversion commits tab.","neutral"
"+1 For this new design.","neutral"
"I don't know what Lucene's position is on Maven but am interested pursuing whatever makes sense.","neutral"
"I think MINA is more of a 'server framework' rather than an 'NIO framework'.. it is so close to being both.","neutral"
"filtering hooked up through Solr already and it would be dead simple to bring in here too but it would fit nicely in this framework.","neutral"
"It is pretty close to what you are proposing.","neutral"
"Oh and not to forget.","neutral"
"Pretty much every deserialization error shows up as an IOException.","neutral"
"However given the factored out code is pretty trivial I decided to duplicate it in favour of not adding another set of classes along with the additional complexity introduced (e.g.","neutral"
"I'll take care of this.","neutral"
"Yet now one must care for the relative ordering in between both icons too.","neutral"
"And it also will add a lot of complexity to the framework development/maintenance.   ","neutral"
"Adding a different patch.","neutral"
"Patch that changes progress computation to use position in input stream.","neutral"
"Closest example that I can recall were questions about ""The Software shall be used for Good not Evil"" clause from the JSON License.","neutral"
"Fixed by updating to the new frameworks bridge 1.0.1-dev.","neutral"
":)  > except at much worse performance.","neutral"
"* This is needed since the MappingTool fails if it gets non-persistent capable classes.","neutral"
"I'm just throwing it out there.","neutral"
"I agree with Sami that this should be contributed to Tika and that we delegate the language identification handling in Nutch to Tika just as we are doing or planning to for the MimeType and the parsing ","neutral"
"I have retested it and I figured out that I have posted the wrong parameters in the bug description.","neutral"
"Not  ideal but not too bad )","neutral"
"Trunk for patch pretty much.","neutral"
"I think that would be the cleanest solution to prevent bad behaviour with wrong codecs?","neutral"
"Perhaps it would be easier to make ClobLocatorInputStream a wrapper around ClobLocatorReader and ClobLocatorOutputStream a wrapper around ClobLocatorWriter?","neutral"
"I like having consistent indenting but now it is really hard to see the diffs and it gets confusing.","neutral"
"> Ideally we would move to NIO framework like netty but that would much larger effort.","neutral"
"Once all the chunks have been uploaded the Upload Framework can returned a combined file.","neutral"
"You don't see '>' replaced because that's not required in this case (though some frameworks do it anyway).","neutral"
"I've reverted this for the moment.","neutral"
"Maybe we're stuck with it until log4j fixes its dependencies? ","neutral"
"Mladen any progress please?","neutral"
"I'll see if I can arrange for the manifest to contain bundle-manifestVersion. ","neutral"
"Thank you for reviewing.","neutral"
"Running patch through hudson.","neutral"
"Patch committed.","neutral"
"Thanks for the patch Kim.","neutral"
"I will look at those remaining references to NATIVE::LOCAL in the error messages.","neutral"
"The patch looks good.","positive"
"It could be that this has been resolved already (elsewhere).","neutral"
"I have committed a fix for this please close if you are satisfied.","neutral"
"Thanks.","neutral"
"Cool cool - thanks stack!","positive"
"Might want to correct the misspelling: *remvoed* AllFromInodesFromMap :)","neutral"
"I've just tested the shiro trunk with karaf-2.2 release and everything works fine :)","positive"
"I think we should apply it.   ","neutral"
"Interesting I just replaced my src with the latest in the trunk and did a compleatly clean build and the problem seems to have gone away.","positive"
"I'll close the ticket as it looks like a non-issue.","neutral"
"no POM provided here","neutral"
"This is awesome - works in a one-liner. ","positive"
"Please tell me if you'd like me to help.","neutral"
"Misty  Can you move JBPAPP-7480 to bz and then cross reference the bz number in this Jira and close this one?","neutral"
"Awesome!","positive"
"We just need a possible mentor here... volunteers...?","neutral"
"Resolving this issue as it is covered by JBQA-5191 and JBQA-5192.","neutral"
"I am not mandating to use DistributedHashtable directly by plugging it into Castor as it is but as the base for 'distributable' TimeLimited CountLimited et alias cache implementations.","neutral"
"I will re-work and submit another patch.","neutral"
"{{TrivariateRealFunction}} renamed in r1236932.","neutral"
"I move it into 2.1-M1.","neutral"
"Attaching patch for review.","neutral"
"Awesome you rock Drew!","positive"
"Very cool.","positive"
"Resolved by changing the meaning of maxRows to be across all code tables with a default of 200000 introduced maxRowPerTable with a default of 10000 to take the place of maxRows and upped the default for maxCount to 200.","neutral"
"I'm not sure if this is actually a bug we had it fixed but then had to revert it.","neutral"
"Awesome speedup! Finally all this work shows great results!!","positive"
"Integrated in Cassandra #63 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/63/])     ","neutral"
"I think nothing is absolute.","neutral"
"Add CRC32C as another DataChecksum implementation.","neutral"
"Contributed by Todd Lipcon.","neutral"
"Fixed with revision 164512.","neutral"
"Also see issues like SOLR-2608 that are ignored i've been running lucene tests in a loop on and off for periods and basically gave up on solr tests aswel they randomly fail all the time","neutral"
"This one... Really.","neutral"
"[~maxandersen] please review","neutral"
"Corrected error in comment - please use this one.","neutral"
"hbase org.apache.hadoop.hbase.PerformanceEvaluation --nomapred --rows=250000 randomRead 16  10k regions 5 RS.","neutral"
"Bozhidar: I agree with your assessment.","neutral"
"Thanks for the report !","neutral"
"This patch should do the trick.","neutral"
"A test case is needed too","neutral"
"Assume closed as resolved and released","neutral"
"I committed patch _c with revision 697897.","neutral"
"Committed to trunk and 0.21 branch.","neutral"
"I tested it and it works fine.","neutral"
"Chris This might be a useful technique to add to the documentation or to a HOWTO on the SJC wiki (when / if there is one)  Thanks all.","neutral"
"One minor point - can you make result a member variable of GenericUDFArrayContains?","neutral"
"updating minor errors in pdf doc","neutral"
"I have committed this.","neutral"
"Yup I'll get it in today.","neutral"
"Missfire","neutral"
"Abandoned no longer necessary.","neutral"
"Took me a few seconds to get it but then I realized how awesome it is.  ","positive"
"Do you need any help?","neutral"
"Hi Matt  Thank you for fixing this issue.","neutral"
"I will use it when it will be included in a future release.","neutral"
"Committed the addendum in revision 1414868.","neutral"
"Awesome stuff Stephen! ","positive"
"Looks like we have already taken care of this.","neutral"
"are any changes needed to dd2spring for this?","neutral"
"Can you expand on the difference between a Prepared Statement and a Logical Prepared Statement?","neutral"
"And also on the difference between a Connection and a Logical Connection?","neutral"
"I think Jason has done this already?","neutral"
"We'll take a look for 1.21.","neutral"
"Thanks Matt Todd and Cos!","neutral"
"Sangwon Seo Thanks for your review.","neutral"
"Could you give me more comments? ","neutral"
"This obsoletes ~/.m2/maven.properties","neutral"
"However this bug mentions that we were upgrading from 1.8.0.2 to 1.8.0.7.","neutral"
"And many thanks to you Olivier for applying this so quickly!","neutral"
"For _ExternalSpecifications there is already an issue in the JIRA: MYFACES-2582","neutral"
"Thank you.","neutral"
"Issue has been resolved.","neutral"
"Used the new attribute to move ObjectStoreDir from bin to server/xxx/data/tx-object-store","neutral"
"Thanks Sijie.","neutral"
"Never mind found it.","neutral"
"Monitor no longer based on protobuf.","neutral"
"It's working like a charm.","neutral"
"Sounds good.","positive"
"I too have been busy on other projects.","neutral"
"fancy applying this patch before 1.3.0?","neutral"
"applied.","neutral"
"Thanks Jacopo.","neutral"
"Contributed by He Yongqiang ","neutral"
"Applied Rodrigo's suggestions","neutral"
"Hullo?","neutral"
"Hi Thomas it's here:  https://svn.jboss.org/repos/common/common-old/branches/Branch_1_0/","neutral"
"fixed style","neutral"
"(Revision 1450575) HADOOP-8917.","neutral"
"Contributed by Arpit Agarwal.","neutral"
"However I cannot see errors in lucli can you make a patch for those cases too? ","neutral"
"Look forward to seeing it resolved in 3.3.2.GA!","neutral"
"Since an approach to put back two such HRegionInterface level measurements with a query/mutate distinction has been +1ed on this issue I'm going to put them back on trunk and port back the changes to 0.94.","neutral"
"This blog post speaks briefly about colocation and how this can be achieved using AtomicMaps.","neutral"
"I just committed this.","neutral"
"Thanks Sanjay!","positive"
"Thanks Claus.","neutral"
"Cool thanks Daniel we're actually cool with either updating it to e9ff8c4928 or flipping the write bit and we'll push the delta ourselves - whatever's the fastest to get to writeable:)  Thanks --tim","positive"
"On the other hand the BundleActivator should not be exported and can as well be moved to the osgi.impl package.","neutral"
"Reopen if I'm mistaken.","neutral"
"jBPM already works this way.","neutral"
"seen from my chair this is a very elegant solution until we can really split our distribution into smaller files (exe + langauge packs) and have a meta installer that combines what the user want. ","neutral"
"Regenerated patch with trunk and with an indentation change.","neutral"
"This adds testing of the RegionSplitsTracker.","neutral"
"If possible let's schedule to 0.4","neutral"
"Agreed wildcards (* ?)","neutral"
"RB at https://reviews.apache.org/r/15607/","neutral"
"I just committed this.","neutral"
"Thanks Scott!","neutral"
"I also tried to resolve merge conflicts and ended up with pretty much the same patch as yours.","neutral"
"Same in problem in SQLServer solved with catalog=null and schema=""%""","neutral"
"Per Do??acan's comment we need to reopen this and test out his new patch for it.","neutral"
"latest from RB","neutral"
"reviewed and committed patch.","neutral"
"Yeah classloading in JBoss is a bit tricky :)","neutral"
"Applied slightly modified patch in [r18180|http://fisheye.codehaus.org/changelog/mojo/?cs=18180].","neutral"
"[~ashutoshc] Thanks.","neutral"
"The rpc changes look good to me in the patch (smile)","neutral"
"We decided not to support jdk13 jvms with 10.3 so there's no point in attempting to change anything at this point.","neutral"
"OK thanks for the review guys!","neutral"
"Ping?","neutral"
"Did you manage to create a test program?","neutral"
"cool no worries.","positive"
"I just committed this.","neutral"
"In few words onchange event is not published until the checkbox lost focus.","neutral"
"Extra javadoc added","neutral"
"Thanks Ram  That seems like a definite improvement.","positive"
"both patches applied looks good.","neutral"
"Applied patch with thanks to Oliver.","neutral"
"Bulk close for Solr 1.4","neutral"
"Hi Oleg  Would you be able to review this one?","neutral"
"Postponed to 2.0.0-RC1","neutral"
"fixed by Shane.","neutral"
"I'm not seeing how including a dependency would alter the fundamental behavior of createLink() and createLinkTo() requiring a request object.","neutral"
"Here are my thoughts about how it can be approached.","neutral"
"Please review.","neutral"
"I will be working to integrate this when I am back in CA.","neutral"
"Thanks Andy.","neutral"
"Clocked asyncs are fixed in r19148.","neutral"
"Attaching patch which incorporates Hemanth's comments.","neutral"
"Unit test: org.jboss.test.remoting.transport.rmi.timeout.RMIPerInvocationTimeoutTestCase.","neutral"
"Thanks for the answer Mohammad wrk.","neutral"
"I'm envisioning something like `hdfs dfsadmin -fetchimage <local path>' which would use the existing GetImageServlet to download the fsimage over HTTP saving it at <local path>.","neutral"
"applied Marnix's patch to trunk.","neutral"
"Koji Noguchi I think this was fixed.","neutral"
"Can you show me which jira fixed this?","neutral"
"Can you provide a little more context on this please...   1.","neutral"
"Verified.","neutral"
"The -branch-18 patch does not apply to Hadoop 0.18.3.","neutral"
"Raghu am I correct here?","neutral"
"This is what I understand.","neutral"
"2","neutral"
"But it may not be appropriate to add this in NativeFileSystem classes.","neutral"
"This issue has been fixed by the Harmony-5834.","neutral"
"The testcase is helpful for ArrayList.","neutral"
"patch applied with slight changes thanks for the report and thanks for the patch","neutral"
"Some property which points to a ""DDL file"".","neutral"
"It might have meant to create a DB schema but perhaps you can just use it to do whatever migration activity that you are looking for? ","neutral"
"Please apply the attached patch by doing the following:  1.","neutral"
"It also includes a corresponding change in java2wsdl to handle the two-way void return case correctly.","neutral"
"One final note the error handling should have its own JIRA so that it is addressed one day?","neutral"
"I only needed to let MarkupResourceStream also implement it.","neutral"
"It seems to work fine for me when i test locally the markup is only created once per fixed location and then access through  cachekey -> locationstring -> markup  So if locationString doesn't work we get this:  cachekey -> cachekey -> markup  But i guess that is a very small percentage if there is even 1 on this planet...  should we include this into 1.3.2?","neutral"
"Please check that the patch was applied as you expected and close the issue if everything is OK for you.","neutral"
"Until the patch gets applied you might want to use Emma as coverage engine with the Sonar Emma Plugin (or Clover but it is free only for a month)","neutral"
"Hi Matt  Encrypting the serialized component tree will not solve the problem of stale view state.","neutral"
"It will be available in 1.2_05.","neutral"
"the configuration in the POM works fine with 2.4.3.","neutral"
"I have some comments on the new patch:  PermDescriptor  o You should remove the permUUID field from this class since it shadows the oid field in the superclass.","neutral"
"I think you are right to follow the existing patterns.","neutral"
"This is something we can revisit when we collapse all of the permissions catalogs into the master catalog which you are creating.","neutral"
"This will speed up the check in DataDictionaryImpl.isSchemaEmpty().","neutral"
"If so then I would recommend adding a third index.","neutral"
"Note that if you swap the key order then you will need to make a corresponding change to DataDictionaryImpl.getSequenceDescriptor(String SchemaDescriptor)   o I think that buildColumnList() should return an array of 10 column descriptors one for each column in the table.","neutral"
"See for instance the corresponding method in SYSALIASESRowFactory.","neutral"
"EmptyDictionary  o I think that you can remove the stub for dropSequenceDescriptor(String TransactionController) because you have removed this method from the DataDictionary interface.","neutral"
"DataDictionaryImpl  o The header comments on getUncachedPermDescriptor() getPermDescriptor() and dropAllPermDescriptors() look like they were copied from pre-existing methods so they should be revised to describe the new methods.","neutral"
"See previous comments for earlier commit.","neutral"
"Thanks Greg! ","neutral"
"Vinicus patch only includes a single file (the failing junit) all Uwe need to do is to apply the patch to the moved file is that correct?","neutral"
"The behaviour still occurs in the last snapshot using both Mojarra 2.1 or MyFaces.","neutral"
"Nice feature lars!!","positive"
"Are there any (future?)","neutral"
"plans to have a multi- version of the atomicMutation?","neutral"
"This causes pretty big data structures as many of our CMaps cover 65k possible mappings!","neutral"
"We should use a more efficient in-memory representation for such range mappings.","neutral"
"I have added some buttons to help put variables and patterns.","neutral"
"applies to trunk too","neutral"
"Also #3 seems to be fairly simple with a single ""around"" advice in aspectj and a couple of lines for ajc target in build.xml.","neutral"
"There are no extra lines of code or maintenance it is the simplest solution.","neutral"
"As long as the change is applied at build time I don't see any real drawback.  ","neutral"
"There's a note on the main page about these scripts but you're right: nothing obvious in some of hte ""sub pages""  I'll take a stab at clarifying.","neutral"
"I've added a Theme class and a ComponentAppearance class which takes defaults from the theme and allows them to be over-ridden.","neutral"
"Apply isn't the best name but we're already using update() so suggestions welcome.","neutral"
"These are all svn file deletions which will need to be done by hand when applying the hand.","neutral"
"Applied patch","neutral"
"Would anyone have time to put together a pull request?","neutral"
"Hi Preben  I just applied the your patch with a minor modification on FtpConsumerWithCharsetTest.testConsumerWithCharset to use UTF_8 charset by default.","neutral"
"936-2 wasn't patching correctly against the latest flume-728 so here's an updated patchfile now that 935 is available.","neutral"
"I have applied it in Rev.","neutral"
"Applied Patch..","neutral"
"This patch has been around for a while.","neutral"
"patch committed in rev 942983 thanks!","neutral"
"Committed revision 816738. ","neutral"
"Such a class does not really need an {{apply}} method.","neutral"
"However as a tactical decision imposed by the implementation of the typechecker we will require a matching {{apply}} method for every {{set}} method and will reassess this issue later in the context of a possible typechecker redesign.","neutral"
"I've tested them out and everything is fine.","positive"
"I discovered that it works fine with command line.","neutral"
"Thanks for the patch Andr?ö!","neutral"
"+1 the branch-1 patch looks good.","neutral"
"This reviewable and I think also committable.","neutral"
"Thanks for the patch.","neutral"
"Committed to 0.8 after reverting the change in system_test/ (the consumer property file there is used for an 0.7 consumer).","neutral"
"I have made a new patch derby-2108-v4.diff which have incorporated (most of) your commets.","neutral"
"I think I'm ready for commit soon.","neutral"
"For my larger suppliers I will often have a 100 or more requirements built up.","neutral"
"Since the ""Approved Requirements"" screen paginates the requirements I'll end up generating multiple orders for the same (large) supplier simply because the application operates a page at a time.","neutral"
"This annoys my suppliers a bit.","neutral"
"I guess the obvious thing to do is to go in and reconfigure the pagination so it doesn't (paginate) but if we had the ability to add items to existing POs then you could still use the pagination mechanism and build up the PO page-by-page (quite handy if your working through  your POs during less busy times of the day).  ","neutral"
"I did that first but then remembered that when I did that in the past people were unable to apply my patches w/o doing the svn move themselves.","neutral"
"Is that ok for this file (b/c I have no idea how to do the svn move now ... after I've made all the changes already) :)","positive"
"+1 on patch.","neutral"
"@Andrei: Please re-attach patch using --no-prefix option.","neutral"
"HadoopQA uses -p0 to apply patches.","neutral"
"But yeah that's for another JIRA.","neutral"
"Zdenek  Thank you for working with these components.","neutral"
"Do you think you could submit a new patch in a single file (perhaps named with the current date) based on the current SVN head ?","neutral"
"Rest of Ender's patch was applied.","neutral"
"Do the same tests work fine on 1.5.0dev?","neutral"
"Awesome. Thats great to hear!","neutral"
"Great! Awesome!  thanks Dims","positive"
"Oversight?","neutral"
"{quote} Yes was an oversight.","neutral"
"1: The skipBloomFilters gets called on the index file in RowIndexEntry line 104.","neutral"
"- This fix works if I run a ""mahout"" from command line against a Hadoop cluster.","neutral"
"A unit test case doesn't work -Dkey=value is not parsed in ToolRunner but passed through to SparseVectorsFromSequenceFiles resulting in a parse error.","neutral"
"Did I make any mistake?","neutral"
"IMHO Configuration should be the first or the the last arguments.","neutral"
"Looking forward to using it.","neutral"
"Please submit new issues for the other aspects of this that remain unfixed.","neutral"
"Thanks Jeff!","positive"
"Please open using the JIra workflow and fill in the details.","neutral"
"we improved hash handling in Railo but we get not the same result with non ascii characters as ACF (with ascii characters everything is fine).","neutral"
"new version of 01 ""minifies"" type classnames for the standard o.a.c.db.marshal types","neutral"
"Ok thanks.","neutral"
"Closing issue as per Luis.","neutral"
"Or do we act like we always had it?","neutral"
"Thanks for the feedback and thanks for taking a stab at this.","neutral"
"won't fix.","neutral"
"<danielsh> dns done (thanks for the hostname) tb build underway ","neutral"
"Thanks!","positive"
"Thanks  Kevin","neutral"
"Committed to trunk (0.12).","neutral"
"Thanks!","neutral"
"How about a slightly different take?","neutral"
"Please take a look at the patch and let me know if it fixes the problem for you.","neutral"
"What are the disadvantages to adding -fPIC (a) for amd64 only (b) for all platforms?","neutral"
"Closing","neutral"
"Thanks Sanjay for the review.","neutral"
"(My 0.8 checkout was on the 0.8.6 tag when I reported that CliTest worked completely.)","neutral"
"I committed this.","neutral"
"Thanks Ashish!","positive"
"Many thanks Neeme.","positive"
"I'll commit this soon unless there are objections.","neutral"
"Resolved fixed!","neutral"
"Thanks!","positive"
"Thanks!","neutral"
"(looks like these were introduced in CASSANDRA-1714 fwiw so i'm going to tag affects-version to 0.7.1)","neutral"
"Untar this to populate the position_hints table.","neutral"
"Edison can you check on this issue looks like the fix is not working","neutral"
"I just committed this.","neutral"
"Resolved in 1.0.1-SNAPSHOT.","neutral"
"Long Life MyFacesssssssssss!","positive"
"Looks good thanks Laura!","positive"
"Committed to trunk with revision 447502.","neutral"
"Will leave open until merged to 10.2","neutral"
"Thanks Ashutosh and Gunther for your help!","positive"
"This patch has been improved a lot.","neutral"
"My testing turns up not issues so  once again thanks for finding this Rick I'd gone blind to the problem and it was driving me mad!","neutral"
"Thanks.","neutral"
"Or at least has some relation to above problem?","neutral"
"The fix for test_no_extension was merged in PIG-2505.","neutral"
"This is now resolved in ActiveMQ 4.0 as we have a DemandBasedForwardingBridge which only forwards messages to another broker when there is a consumer for it","neutral"
"Jacques  Why concatenate the patches?","neutral"
"Thanks guys  Bharat your patch is in trunk at revision: 754834 .","neutral"
"I only review as Pranay tested successfully.","neutral"
"Thanks to both of you and to Deepesh for the initiative. ","positive"
"Thanks for the clarification.","neutral"
"Looks pretty cool. Fresh and minimalist. Love it :-) Good work.","positive"
"This looks good to me.","positive"
" Automatic location selection is very cool.","positive"
"Thanks Tony.","positive"
"Thanks for providing the patch.","positive"
"I think allUserRegionsOffline should be declared inside {code} } else if (this.stopping) { {code} block.","neutral"
"Please look at this patch (d962_javadoc.2.diff.txt)   I ran javadoc and  did clobber and ant all ok.","neutral"
"Super I'll commit shortly -- thanks Yonik!","positive"
"Thanks patch applied","neutral"
"Added comment before ""Path getPath()"" to address Todd's comment. ","neutral"
"Actually I thought to take a look on this weekend.","neutral"
"Thanks Sravya!","positive"
"Vote is here: http://markmail.org/thread/yg6n646zurlpdmvy","neutral"
"Thanks is that everyone has to create an account and then you will link them to Pig Confluence?","neutral"
"The patch looks fine.","neutral"
"Thanks Adrian!","positive"
"that what WebRenederendingServices are for not sure WebDescriptionProvider could be declared to be a WebRenderingService.","neutral"
"thanks again Uwe","positive"
"Thanks Alexei!","positive"
"Now it works as expected.","neutral"
"Hi Mario Ivankovits    Pls give some suggestion on above comment","neutral"
"HI Harry  I am new to JSPWIKI and based on the error I chose the Security issue.","neutral"
"I am still not able to run JSPWiki in Oracle Jdeveloper 10.1.3.3.0.","neutral"
"Thank you + Harit Himanshu   ","positive"
"Hi Subramanyam  Any updates on this issue yet?","neutral"
"Committed a slightly cleaned up version of the patch in revision: 1464605  Thanks for your help Todd.","positive"
"Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=707319 Many thanks to Ulhas for providing the patch!","neutral"
"Consolidate all error handling in KafkaServerStarble.","neutral"
"The patch looks fine .","neutral"
"I was sure It's in CVS already.","neutral"
"@Stack @Ted  Can u people have a look at the patch pls?","neutral"
"There is a test udf_divider.q in the patch.","neutral"
"Thanks!","neutral"
"It works perfectly with the latest 2.7.8-SNAPSHOT thanks !","neutral"
"The latest patch looks good to me.","neutral"
"Thanks Andrew committed in rev.","positive"
"thanks edgar for finding this one!","positive"
"Patch applied to TEXT module at repo revision r450026.","neutral"
"Please check that it was applied as you expected. ","neutral"
"Trying to keep the test suite at under 24 hours :)","neutral"
"Thank you Jing for the review.","positive"
"+1  I committed this.","neutral"
"Leaks file handles via IW.getReader()","neutral"
"Yes we could enable junit's fork mode.","neutral"
"I will have a look at this.","neutral"
"But it would be better if you could provide a patch -) Thanks again.","neutral"
"I committed the patch to branch-1 as well.","neutral"
"Thank you.","positive"
"Forgot to mention:  Thanks to Alejandro and his team for pointing this one...","positive"
"Okay.","neutral"
"Anyone else want to chime in?","neutral"
"If no other objections let's commit Clint's patch since it works for him.","neutral"
"I polished and fixed CS as well.","neutral"
"Thanks Karl.","positive"
"Thanks.","neutral"
"This behaviour is correct as this is a test for pluto and not a generic JSR 168 test. ","neutral"
"i've attached a libs.zip that contains bookkeeper and zookeeper libraries.","neutral"
"I will try your suggestions","neutral"
"Thanks!","neutral"
"Sounds like JavaScript samples are now being done in TUSCANY-287","neutral"
"I'd say last Sun JDK 1.5 as it's still the one recommended for OFBiz (even if I guess most of us use 1.6)","neutral"
"Adrian  thanks for the patch: rev.","positive"
"Just updated and ran through a few test runs -- haven't seen this since.","neutral"
"Yes it seems that in some cases the exceptions are swallowed and e.printStackTrace() is heavily used.","neutral"
"Yes You are right [~jiannan] If the {{bkActiveLedgersSnapshot}} contains ledgers which are > {{lRange.end()}} then there is no chance of being gc'ed in the current gc call.","neutral"
"Yes that makes perfect sense to me.","neutral"
"Committed.","neutral"
"Thanks Suresh.","positive"
"1","neutral"
"@Jon  +1 the patch looks good.","neutral"
"Thanks for your patience.","positive"
"Hi Atul that looks good at a first glace.","positive"
"I committed the patch.","neutral"
"Thanks for the patch!","neutral"
"It looks like what was applied to trunk.","neutral"
"some tests are still problematic at least on windows...","neutral"
"I think perhaps some of the crazier ones like DiskFull TestCrash anything that has to disable MockDirectoryWrappers's checks because they must create corrupt indexes or other scary things. ","neutral"
"Looks fine to me.","neutral"
"Applied thanks!","neutral"
"Should be a quick review.","neutral"
"Jan  I looked that the logic again I think your are right.","neutral"
"(review board is helpful).","neutral"
"Mind adding some comments explaining why this is ok to retry?","neutral"
"ok... i will change it then and keep in mind in case we run into odd issues permission wise.","neutral"
"Thanks Joseph!","positive"
"Patch committed to trunk.","neutral"
"Thanks again for this really great patch Andrew.","positive"
"You've knocked out a really ambitious bit of work here.","neutral"
"Committed to master.","neutral"
"Everything is ok.","neutral"
"h2108_20110727b.patch: fixed DatanodeManager constructor and activate(..).","neutral"
"Patch applied in revision 889133.","neutral"
"Thanks for taking care of this Alejandro.","positive"
"Let me test it.","neutral"
"I found the same issue about unparkSuccessor with the latest snapshot also.","neutral"
"Thanks a lot for your help!","positive"
"+1 the latest patch looks good to me.","neutral"
"The patch looks good.","neutral"
"1","neutral"
"I will check-in this version...","neutral"
"Thanks for taking a look Jiannan ","positive"
"This makes the test do the same where it matters.","neutral"
"This issue is fixed.","neutral"
"(will commit after Hudson +1s that is)","neutral"
"HI Christian  I've applied your patches to trunk.","neutral"
"@Ivan could you please add your comments?","neutral"
"Thanks Mayank","positive"
"I misunderstood your comments.","neutral"
"Thanks Mayank","positive"
"Can you attach the WSDL /XSD files that created the problem ?","neutral"
"Wow that was quick!","neutral"
"No problemo Close is fine for me.","neutral"
"Attaching the patch for branch-0.23.","neutral"
"Hi Henry Thanks for checking it out.  ","positive"
"Applied the patch with revision 169493 -- thanks.","neutral"
"That sounds like a plan. I love peer-reviews... :-)","positive"
"I will apply and verify it.","neutral"
"Thanks for the very clear explanation of the needed change Dag.","positive"
"Thanks JinJie!","positive"
"Pat and myself are taking a look at it .","neutral"
"thanks","neutral"
"Thanks Thomas!","positive"
"Thanks Divesh  Your patch is commited at revision: 762863   ","positive"
"Thanks -Suresh ","neutral"
"I think that the problems are not related.","neutral"
"Fix for the gererate-id() problem seems to be correct. ","neutral"
"Patch applied to PACK200 module at repo revision r611862.","neutral"
"I would love to have it right now for storm too. If you want me to sign up as a use case I am happy to.","positive"
"re: ""should remain"" - yes I vote it should remain but be more flexible","neutral"
"+1 to what Esteban said.","neutral"
"Thanks for the patch Erik (and Jon)","positive"
"Thanks Edward","neutral"
"Thanks for figuring this one out and providing the patch Jamie!","positive"
"updated patch submitted at: https://reviews.facebook.net/D4455","neutral"
"Hi Yuval could you please attach a sample project showing the error?","neutral"
"Best regards Jimmy","neutral"
"Thanks for Confluence update Francis","neutral"
"@Matt It would if I submitted the patch... Ugh  Lets see.","neutral"
"Thanks senaka for the patch.","positive"
"Thank you very much Richard.","positive"
"The patch looks fine.","neutral"
"Thank you","neutral"
"Patch applied in revision 885311.","neutral"
"Thanks for the patch Niall +1","positive"
"thanks henry!","positive"
"my xsltmark tests now run the docbook test without a problem.","neutral"
"Please check that it was applied as expected.","neutral"
"could we get rid of normal?","neutral"
"The rest of the TODO has been postponed to Camel 2.0 in CAMEL-971.","neutral"
"If tablet unloads were to use the normal compaction queue may want to prioritize unload related compactions on the queue.  ","neutral"
"Taking it over  Thanks Mayank","positive"
"I agree.","neutral"
"Thanks for looking.","neutral"
"Thanks Hari!","positive"
"Thanks for the patch Ferdy.","neutral"
"Please verify this issue is fixed as you expected.","neutral"
"So i'm going to make a patch that does 1G regions and 128M flushes (with the multiplier still of x2 so we'll grow to 256M before the barrier comes down).","neutral"
"Updated patch so that the needed values from uiLabelMap can be accessible in ftls too.","neutral"
"I committed the patch.","neutral"
"Ilene Seeleman has agreed to review patch.","neutral"
"It is just taking more time than I thought it would.","neutral"
"Fixed in LUNI module at repo revision r598681.","neutral"
"Looks good.","neutral"
"Thanks Stepan.","positive"
"However it may leads to significant performance degradation","neutral"
"The shadow maven build knows...","neutral"
"Personally I'm more concerned with (1) than (2).","neutral"
"Thanks","neutral"
"I tend to doubt there's anything we can do about this if the problem is at a lower level.","neutral"
"Thanks for your patience. ","positive"
"This file demonstrates the problem described in this bug.","neutral"
"I respectfully disagree with your interpretation even though in most of the cases it corresponds to what the majority of users may expect to see (including myself).","neutral"
"The spec states that an HTTP agent should avoid infinite loops which is not the same thing as circular redirects in my opinion.","neutral"
"Thanks Ivan.","positive"
"Looks fine thanks.","neutral"
"Do you want me to tweak the patch to rename the alternate body header tag andif  move it to the MailConstants?","neutral"
"Makes sense to me.","neutral"
"I would just need to retrieve the backgroundAlpha style before calling drawRect in its updateDisplayList.","neutral"
"The problem is that we use this draw call to also draw the thin divider.","neutral"
"The patch is fine. ","neutral"
"I'm almost done w/ a conversion.","neutral"
"[~ikelly] are you trying the right patch?","neutral"
"I addressed all of them in a new version of the patch.","neutral"
"export with no args prints all the current settings.","neutral"
"This should have been fixed already.","neutral"
"Only peerProviders and some tutorial left to do.","neutral"
"At the very least the exception could explain what the problem is rather than what the state of an obscure private variable is.","neutral"
"Checked in the patch (see revision 1295288).","neutral"
"+1 thanks Henry Committed revision 779716.","neutral"
"looks fine thank you.","positive"
"Thanks for spotting this fixed at r487519","positive"
"Do more modern version of the Flash player work 11.3- 11.6?","neutral"
"I still find the difference puzzling -- I can't justify your version being 3x faster.","neutral"
"But we know a lot about docids and extra hashing should just lead to an average-case slowdown.","neutral"
"Hi Jamie  I can not access the mirror get a 404 have you moved/removed it do you still want it adding ?","neutral"
"blindly changing the oak security provider to   private SecurityProvider securityProvider = new SecurityProviderImpl()  gives Tests run: 706 Failures: 0 Errors: 122 Skipped: 13 ","neutral"
"Have you got a link regarding the classpath exception and ASL2 compatibliity?","neutral"
"For the authentication issue it's recorded in JAMES-1418 (I will try to look at it this weekend).","neutral"
"The biggest 90% data volume comes comes from less then 10% of connections.)","neutral"
"In this case we have extremely wide spread __important__ values with only ___single_ occurrences.","neutral"
"If we want to generate similar variable (for ex.","neutral"
"larger sample) we'll get fixed values for all this bins in the long tail.","neutral"
"Last Issue: I would question usage of Gaussian Kernel at all.","neutral"
"Without having a mathematical prove I nevertheless suppose it could disturb parameters of generation if we have non Gaussian empirical data.","neutral"
"(for ex.","neutral"
"The apache vhost has been setup but still needs some work.","neutral"
"Does it care at all?","neutral"
"The patch is horribly out-of-date.","neutral"
"Not sure if it is reasonable - is it possible to use the classes from HDFS-4979 here.","neutral"
"An email snafooey caused us to update our JIRA instance to 6.1 before we had a chance to test the import on our test instance (it didn't work properly for those who tried to whack at it).","neutral"
"I hope you can figure out how to upgrade and if you have any questions or need help feel free to reach out to us.","neutral"
"However if that schedule does not work for you please feel free to take this issue into your queue and go ahead.","neutral"
"It will be great if you could confirm it either way first.","positive"
"If regionnames were made of tablename+endrow instead of tablename+startrow then in the metatables doing a search for the region that contains the wanted row we'd just have to open a scanner using passed row and the first row found by the scan would be that of the region we need (If offlined parent we'd have to scan to the next row).","neutral"
"If we were using scans prewarming client cache would be near costless (as opposed to what we'll currently have to do which is first a getClosestRowBefore and then a scan from the closestrowbefore forward).","neutral"
"can we apply the jarjar solution only to commons-csv?","neutral"
"If it was not was the attempt Id 1 killed explicitly?","neutral"
"Could you let us know if speculative execution was turned on?","neutral"
"If by any chance you have the logs for the task attempts attempt_200905051023_1155_m_000036_0 and attempt_200905051023_1155_m_000036_1 could you attach them to this Jira? ","neutral"
"Sweet I will review and apply.","positive"
"Probably makes sense to do these like HDFS-4014 sensitive changes get their own patch and the general new classes of warning can be handled in bulk in a small set of patches.","neutral"
"-1 overall.","neutral"
"-1 tests included.","neutral"
"I believe the notifications are now scheduled properly.","neutral"
"Am I missing the connection or is this a distinct issue?","neutral"
"More variations add significant long-term compatibility burdens to the project.","neutral"
"We badly need to add support for a higher-level object serialization system than Writable.","neutral"
"So I'm all for a more generic serialization API that can be used by MapReduce applications.","neutral"
"Historically that's been Writable and SequenceFile.","neutral"
"Our APIs should be of course be general enough that it's possible to incorporate different serialization systems and different file formats but we needn't provide implementations of all combinations of these but should rather direct folks towards a primary implementation.","neutral"
"The Dremel paper (http://sergey.melnix.com/pub/melnik_VLDB10.pdf) argues that this is an essential enabler of their wide variety of interoperable systems.","neutral"
"We should provide a clear path forward from Writable+SequenceFile to a new system that's easier to use less fragile and language-independent to better facilitate a rich ecosystem of tools.","neutral"
"I'm glad we were able to resolve this issue.","positive"
"May be i have the current PUT with me and from which i form the new PUTs to be added thro coprocessor hooks to a new region.","neutral"
"","neutral"
"Please provide your suggestions","neutral"
"+1 in my mind the -ROOT- table is very important of routing the right RegionServer of .META.","neutral"
"Thus i quite agree that we put the .META.","neutral"
"Note: the attached patch does not break the existing API","neutral"
"What would you think of just exposing incRef() & decRef() as expert public methods?","neutral"
"#NAME?","neutral"
"We would just add ensureOpen() to those methods and make them public.","neutral"
"The zip is already large and contains all code.","neutral"
"Using maven you can easily generate the docs yourself.","neutral"
"Or even better: use the maven repository to automatically attach the sources-jar to your eclipse/idea/netbeans project.","neutral"
"The comparison with 1.2.6 is not valid as we use a different setup now and ship everyting in one zip instead of a zip per project..","neutral"
"With this client project i can't get connect with the webservice published in a Apache-tomcat-5.5.25.","neutral"
"The client stubs were generated with wsdl2java command of CXF distribution.","neutral"
"If it's never ok to pass null for the path (ie a bug in the code) then you can assert path != null or throw an AssertionError.","neutral"
"I learned much the issue progress of hadoop here.","neutral"
"Cleanup MR staging directory on completion.","neutral"
"Contributed by Mahadev Konar.","neutral"
"Created an attachment (id=10304) test.xml ","neutral"
"I would appreciate if any commiter review the patch.","neutral"
"As i wrote to the list it does not work for me.","neutral"
"I've checked the repository myself and everything seems fine to me.","neutral"
"Thank you very much for your effort David.","positive"
"I've pinged PMC group to have another eyes look around to be sure that everything is fine.","neutral"
"Modified YarnRemoteException to be not backed by PB and introduced a separate SerializedException record.","neutral"
"Contributed by Siddharth Seth.","neutral"
"Er sorry paste didn't work -- here's the full bug text:  =====  The following dependency relies on the sun.","neutral"
"org/apache/xml/serialize/EncodingInfo.java:0: error: cannot find file for class  sun.io.CharToByteConverter ","neutral"
"Fixed classpath for chukwa core jar file.","neutral"
"Is it just a note in the CHANGES.txt?","neutral"
"I think the licensing on that one might be complicated.","neutral"
"The source files appear to have various licenses including GPL. ","neutral"
"The patch went in a few days ago:  http://svn.apache.org/viewvc?view=rev&revision=499521  ","neutral"
"Test code added as part of HDFS-2131","neutral"
"If I commit it as-is we could miss some help.","neutral"
"Patch to address the issue.","neutral"
"I have found the source of the problem - yet I completely don't understand why such an unrelated thing breaks navigation.","neutral"
"As soon as I remove wicket enclosure or add some text node inside - the navigation toolbar starts properly counting pages (it was showing 0 of 0 before because it thinks it is not visible in hierarchy).","neutral"
"Also adds the tests to the _Suite class.","neutral"
"I've modified the patch to name the function rep.normalize  If you think that my proposal is actually not enough ambitious for being called ""normalization"" do you prefer something like rep:toASCII which may seem less universal ?","neutral"
"The build seems to have broken on 10.9 when the test was backported.","neutral"
"It only breaks if j14lib is not set.","neutral"
"The problem is that I changed the build script to use java14compile.classpath instead of java15compile.classpath for the new test when I backported it from 10.10.","neutral"
"I attached our resolvers sadly we have no file system resolvers because our repository is hosted on a central server.","neutral"
"[ext]"" so we should fullfil the requirements for the atomic operation.","neutral"
"Is it planned to add the atomic feature to all resolvers?","neutral"
"I deleted the local hbase directory and the problem went away.","neutral"
"Does this mean the migrate tool is busted for this version?","neutral"
"Applying both patches results in clean tests (jdbc4 tests and derbyall modulo wisconsin noise).","neutral"
"Aha thanks for the information. That makes sense. Glad to hear that it helped! :)","positive"
"Yeah that one (TestAtomicOperation) has me worried a bit.","neutral"
"And new we've had two failures within a few days.","neutral"
"Patch integrated to trunk.","neutral"
"Doc update to correct FQCN.","neutral"
"Note: also change the use/effect of network connector dynamicOnly  - this flag had little effect but is now re-commissioned to indicate whether durable subs should be auto bridged (default) or whether they should be dynamic only.","neutral"
"if you want to view online there is a refreshed version here: wicketstuff.org/wicket13doc  for fragment see here  http://wicketstuff.org/wicket13doc/org/apache/wicket/markup/html/panel/Fragment.html","neutral"
"There are still some debugging prints that will go away in the final submission.","neutral"
"Please justify why no new tests are needed for this patch.","neutral"
"Also please list what manual steps were performed to verify this patch.","neutral"
"The applied patch does not increase the total number of javac compiler warnings.","neutral"
"The applied patch does not increase the total number of release audit warnings.","neutral"
"Has anyone opened an issue at http://bugs.sun.com yet?","neutral"
"But it'd still be nice to get the actual hotspot bug fixed.","neutral"
"How about following the naming from Math.min() and Math.max(): public static Date min(Date date1 Date date2) public static Date max(Date date1 Date date2)  Alternatively when I read 'Returnes [sic] the least recent (oldest)"" why not call the methods oldest() and newest()","neutral"
"And compatibility test also ....","neutral"
"Murray that is exactly what I am proposing - having a separate org.apache.jspwiki.api -package and placing a number of existing manager classes into it as interfaces.","neutral"
"Or to be precise a mostly equivalent set of APIs JCR requires some modifications which would make it complicated to support the existing set of APIs - mainly because we need to carry state information in a WikiContext which the old API signatures do not mostly support.","neutral"
"I would also like us to start using WikiNames wherever useful.","neutral"
"We have so many people contributing in the code that API incompatibilities can creep in without anyone noticing.","neutral"
"(There is no PageManager at all there is a ContentManager which will have a very similar API but it will manage both pages and attachments.","neutral"
"to the end of the message.","neutral"
"Frank ","neutral"
"Please have a look at the latest patch FELIX-3339_threaddump-as-inventoryprinter_FIXED.patch which correctly provides an InventoryPrinter implementation of Thread Dumper have a look at the attached Screen Shot 2013-05-23 at 3.02.24 PM.pdf to see it in action embedded in the WebConsole.","neutral"
"I hope you'll like it!","neutral"
"The patch looks good and the tests pass +1.","neutral"
"I agree there's a bug I just want to ensure any change still works correctly when CURRENT_USER name is passed in.","neutral"
"My assertion is that the username passed into these routines (without any modification) is equivalent to value of an username identifier in the SQL language after it has been parsed by the SQL engine.","neutral"
"Note that though how users names are represented in the derby.","neutral"
"* properties may or may not match how a SQL engine would store them.","neutral"
"in a CREATE USER statement.","neutral"
"They are created by setting properties and are thus not ""stored in the SQL engine"".","neutral"
"These blockers and critical issues are resolved but not verified.","neutral"
"So I took the liberty of updating the patch to use requiredX/optionalX methods like in your code.","neutral"
"Sounds good.","neutral"
"A workaround for this issue is to use entity resolver.","neutral"
"You may close this issue.","neutral"
"We do not have to block this jira on the unit tests but we should probably try and get that in sooner than later.","neutral"
"Brilliant feedback thanks! I'm glad you found the issue and the solution!","positive"
"bq. First of welcome :) Thank you. ","positive"
"Excellent work Do??acan - thank you.","positive"
"To me this is intersection.","neutral"
"JUnit test and Patch provided","neutral"
"Let's be vague about what that entails right now.","neutral"
"3) If you do opt-in then you get the SQL standard behavior:     3a) Jar ids are mandatory.","neutral"
"Note also that an implementation goal is to not spawn threads to do writes to the underlying transport (like TFileTransport does now). ","neutral"
"Thanks.","neutral"
"In the wiki next to each one of these parameters it explicitly says that reducing this parameter will decrease memory usage this is why we reduced these parameters (it did not mention the filterCache at all).","neutral"
"Also the savings are largely index side - not likely a huge part of your RAM concerns which are search side.","neutral"
"My filterCache stats are great- you know it's set to 64K but right now with almost all the RAM used up (we're at 71.9% now) but it's only using 36290 entries at the moment and it's holding pretty steady there(even as RAM usage increased by 10%).","neutral"
"We have no cache evictions at all but a 99% hit ratio.","neutral"
"The sizes may be higher than you need then.","neutral"
"I was originally suggesting you might sacrifice speed with the caches for RAM - but its always best to use the best settings and have the necessary RAM.","neutral"
"I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored.","neutral"
"Some amount of searching later...","neutral"
"The reason for null pointer exception was  that database context was not loaded yet during database recovery.","neutral"
"Currently the user passwords are too insecure.","negative"
"dc36d49eb3e240b3d8fd8b89ab178a7b1ec17d8b TS-1513: SPDY plugin crashes on connection close  Thanks for testing!","positive"
"Please review.","neutral"
"I tested a couple of projects with IDEA 7 and 8 and some more with IDEA 7 and everything is working.","positive"
"Obviously I was testing artifacts:sources as well.","neutral"
"buildr idea still produces the ""old"" format files (IDEA 6 maybe?)","neutral"
"For example: EdgeNGramTokenFilter ThaiWordFilter SmartChineseAnalyzer's WordTokenFilter etc?","neutral"
"Kind of odd behavior although I guess it's technically within-spec.)","neutral"
"2","neutral"
"ObjectIdentity disallows comparison ","neutral"
"Removed a printPlan use in TestLogicalPlanBuilder.java  The unit tests that still fail are:      [junit] Running org.apache.pig.test.TestEvalPipeline     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 141.926 sec     [junit] Test org.apache.pig.test.TestEvalPipeline FAILED      [junit] Running org.apache.pig.test.TestFilterOpNumeric     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 56.446 sec     [junit] Test org.apache.pig.test.TestFilterOpNumeric FAILED      [junit] Running org.apache.pig.test.TestStoreOld     [junit] Tests run: 3 Failures: 0 Errors: 2 Time elapsed: 39.782 sec     [junit] Test org.apache.pig.test.TestStoreOld FAILED ","neutral"
"I don't have very much experience on branch-1 would you like to take a shot at the port?","negative"
"ISOLatinAccentFilter.java again now with Unicode Latin Extended B as well.","neutral"
"It just depends if the code is inside the connectionPool (uses this) or inside MTHCM (uses connectionPool).","neutral"
"sorry unassigning myself from this backport.","negative"
"Thanks Ashish For committing the patch.","positive"
"Thanks Chandan Khandelwal  ","positive"
"Cancelling current patch to upload new patch","neutral"
"To answer your questions in order: This problem only happens with the embedded driver because the Database is created inside the JVM and locked to prevent other processes to connect to it.","neutral"
"But in reviewing the patch I've come up with a number of ideas for how LeaseManager#changeLease and FSNamesystem#unprotectedChangeLease can be improved.","neutral"
"I've filed them in this JIRA: HDFS-2875.","neutral"
"As KeywordTokenizer does the same thing I'll close this issue.","neutral"
"(I could not get what KEYWORD means.)","negative"
"I am checking out the dojo fixes and patching them in sorry for the delay it has been a long time ","negative"
"Added Maven Remote Resources Plugin version 1.0-alpha-5.","neutral"
"In general one should thus rely on the buffer cache and read-ahead and make input buffers only big enough so that system call overhead is insignificant.","neutral"
"So back to your statement a 1k buffer doesn't save physical i/o but nor should it incur extra physical i/o.","neutral"
"It does incur extra system calls but uses less memory which is a tradeoff.","neutral"
"There are some changes about ServerName in the past few weeks so v5.patch changed this one-line {code}       return ServerName.valueOf(hostname 1234 1L) {code}","neutral"
"Seems to be failing for a different reason now  testContainerLaunch(org.apache.hadoop.yarn.server.nodemanager.TestLinuxContainerExecutorWithMocks)  Time elapsed: 0.523 sec  <<< FAILURE!","negative"
"//OdfDocument embedDoc = doc.getEmbeddedDocument(""Object 7"") //embedDoc.save(ResourceUtilities.newTestOutputFile(TEST_FILE_EMBEDDED_SAVE_OUT)) //embedDoc = OdfDocument.loadDocument(ResourceUtilities.getTestResourceAsStream(TEST_FILE_EMBEDDED_SAVE_OUT)) //Assert.assertEquals(embedDoc.getMediaType() OdfMediaType.TEXT.toString())  Svante","neutral"
"I'm very sorry.","negative"
"Otherwise I will try to look at it when I return to some JSF development at work later this month.","neutral"
"NPE is fixed.","neutral"
"A quick and simple fix.","neutral"
"I changed the issue title because this issue includes the implementation of non-standard math functions.","neutral"
"*sorry*","negative"
"great idea those are lost to the ages but I'll try to reproduce.","positive"
"+1 for making test behaves predictable.","neutral"
"This patch fixes bug for ia32.","neutral"
"Here's another whack at splitting the patch.","neutral"
"Patch looks good to me.","positive"
"Ill go ahead and push it.","neutral"
"Thanks.","positive"
"indeed good catch!","positive"
"Thanks for patch v2.","neutral"
"22.2 close(): Could we rename it to shutdown to map startup()?","neutral"
"This looks good but I wish there was a good way to set up a test case.","neutral"
"I guess the best way would be to create a JobTracker and call the heartbeat method and observe the requested heartbeat interval.","neutral"
"I included the gen stamp and length in the {{cacheReport}} to handle caching newly appended data.","neutral"
"I also agree that jittering doesn't matter as much if it's ticking on such a short time scale.","neutral"
"However since we want to eventually have both incremental and full reports let's just ape how block reports work don't jitter the incremental reports but do jitter the start time for the full reports and afterwards tick at a regular interval.","neutral"
"Let's clean up all these issues in the incremental cache report JIRA (HDFS-5092) if this sounds good I'll edit the JIRA description with these todo items.","neutral"
"Stopping' gets us closer to classic Lifecycle.","neutral"
"You are going to kill me when I say this but it seems like we should just commit your first patch.","negative"
"The original reason why i asked this is so that clients can seamlessly cross over like in MR between RM and AHS.","neutral"
"But it seems like clients have to know which protocol they are talking to.","neutral"
"Hi Nicholas did you solve the issue?","neutral"
"I don't think there is any sense in this who cares?","negative"
"Thank you for the patch Shawn can you also tell us what behavior you are seeing that is wrong?","neutral"
"Commit cf6045f1aa37674f0225144ae0a1f662f955f153 in branch refs/heads/pvlan from [~jessicawang] [ https://git-wip-us.apache.org/repos/asf?p=cloudstack.gith=cf6045f ]  CLOUDSTACK-747: internalLb in VPC - UI - create network offering - system offering dropdown is for router only.","neutral"
"Marking as dup of HBASE-5861 (You saw it first Andrew but Jon is going to work on this over in 5861..)","neutral"
"Patch applied Thank to Clay Leeds.","neutral"
"(BTW - The Idea to retrieve the Document Title is the best solution on my opinion.)","neutral"
"Only the first of these is a failure.","neutral"
"ill upload a patch for 3.1 and 3.2 branch as soon as ZOOKEEPER-597 gets committed to those branches.","neutral"
"Hi Zeid  I'll go ahead and commit your changes but this one doesn't look right...I think it's a hold over  from the Mac files.","neutral"
"There will  probably be some additional file checks so you'll need to patch the projects yet again.","neutral"
"The reason of such big number of ""ByteArrayOutputStream.write"" invokes is signed ext/bcprov.jar - it's manifest is read by byte.","neutral"
"Ok all done  https://issues.apache.org/jira/browse/KATO  I found sgoyal jira username to be shubham so hope thats right if so good to go!","neutral"
"So either new-style hints are being written without versionColumn by RowMutation.hintFor or old style hints did not get cleaned out properly by SystemTable.purgeIncompatibleHints.","neutral"
"Please check it now.","neutral"
"Regards Softaculous Team   ","neutral"
"Is it possible to do this when closing the input/outputstream aswell?","neutral"
"This is a silly one.","negative"
"Anoop reminded me about this.","neutral"
"Patch applied at 514264.","neutral"
"The patch should be relatively trivial but like I said I have no idea if there is other important stuff going on there or not.","negative"
"32 bit ubuntu 12.10","neutral"
"Marking this for 0.18.4 and above since it's a deadlock.","neutral"
"The patch should work on all fair scheduler versions.","neutral"
"This blocker/ critcal was created before July please review and resolve we are approaching 4.2 code freeze in 7 days ","neutral"
"Was fixed to behave as it used to.","neutral"
"Hey sorry I did not get back to you sooner.","negative"
"I recently stumbled upon a C++ey STLey impl -> http://code.google.com/p/patl/  bq.","neutral"
"Go ahead commit Nitay.","neutral"
"Yes it is a dup thanks Mike for taking care of this (I planned to do this yesterday but didn't make it)","negative"
"I dumped the txnlog from zookeeper2 here is the section of interest.","neutral"
"Fixed a typo in the oritinal patch.","neutral"
"toString() method added.","neutral"
"+1 let's rip it out and redo it if we need it.","neutral"
"Forgot to add that I also tried this with and without HBASE-5864","negative"
"App developers never do what they should :)","negative"
"problem - the bit to sign the source-release is being called when the source-release isn't being built because the source-release is only built at the ""executionroot"".  ","negative"
"I was talking that the first three months of becoming a TLP we have to report monthly. ","neutral"
"Kevin we already have that -- the jobs are named after the file (if you run pig myfile.pig) but you can override the name with ""set job.name myname""  With this ticket that job name would essentially become a prefix.","neutral"
"I've rework almost all needed messages in Preconditions.checkArgument.","neutral"
"And I did it according the style of each class.","neutral"
"Example for case: Preconditions.checkArgument(size >= 0 ""size must be at least 0"") we can do like Preconditions.checkArgument(size >= 0 ""Wrong size: "" + size + "".","neutral"
"@Joy: I agree that not losing heartbeats is the best scenario.","neutral"
"In the case I mentioned in my above comment we would not lose datanode heartbeats if we implement HDFS-1392.","neutral"
"On the other hand if there is a true network partition then NN will ""lose heartbeats"" from datanodes because the datanodes cannot send messages to the NN.","neutral"
"So the heuristic that I listed above to detect a network partition should still be applicable isn't it?","neutral"
"#NAME?","neutral"
"After applied patch the output format just like this :  [root@infra1 bin]# ./hdfs dfs -count -header / DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME            7        10002           10292583 / [root@infra1 bin]# ./hdfs dfs -count -q -header / QUOTA REMAINING_QUATA SPACE_QUOTA REMAINING_SPACE_QUOTA DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME   2147483647      2147473638            none             inf            7        10002           10292583 /","neutral"
"Sorry if this was not clear and yes by <blank> I meant an empty string.","negative"
"The unit test code is for a sleep job where splits need not be different since they are empty.","neutral"
"Sorry should have commented on this much sooner.","negative"
"The preliminary patch is attached.","neutral"
"Secondly reading this code I can see why this bug is happening after completing stage 2 above when adding the new item the code does ""ordered - cancelled = quantity"" which equates to ""1 - 1 = 0"".","negative"
"If any execution of the task encounters an exception subsequent executions are suppressed...""  so get() shouldn't be causing a cancel but if an exception is found then we need to re-schedule it manually.","neutral"
"sling6.thread_dump.02.txt was taken a couple minutes later.","neutral"
"Please ignore attachment (id=6938).","negative"
"According to https://issues.apache.org/jira/browse/INFRA-6336 we can't use git for websites.","neutral"
"If you do you'd stand a better chance of making a proper fix...","neutral"
"I don't have the cycles today.","neutral"
"Thanks.","neutral"
"As mentioned there to fix the issues blueprint code that calls out to any kind of client code (reference listeners service listeners initialiser methods) should not hold the full BlueprintRepository lock which allows deadlocks like the two observed.","neutral"
"Yeah I had a hunch it was a shutdown hook kicking in at the same time.","neutral"
"The patch should be licensed to ASF for inclusion in ASF works.","neutral"
"Though we have to review that usage in general.","neutral"
"Thanks for the reviews Bikas and Aaron.","neutral"
"Anyway the ""-2"" patches include all the changes in the first patch files.","neutral"
"The demo looks like it will be very useful.","neutral"
"Form#maxSize is ignored now too.","neutral"
"Sorry again!","negative"
"Oh I'm sorry I was unclear.","negative"
"Sorry Jacques I'll upload another file.","negative"
"1","neutral"
"Incidentally if we all nag Joe Walnes enough we might be able to persuade him to release a new qdox which can ignore annotations etc (though it will still struggle with generics I think)","negative"
"Everything timed out.","neutral"
"Do you mind rebasing Vijay?","neutral"
"I don't have strong opinions about it either way.","negative"
"SnappyCodec check for Hadoop native lib is wrong.","negative"
"Wouldn't it make sense if getFile() always checked whether the passed in fileName is an absolute file no matter of the protocol?","neutral"
"Here is the Review Board for local.py.","neutral"
"If we need to specify a different minSize later we can add a {{setMinSize}} function.","neutral"
"[~thejas] could you please have a look at this patch?","neutral"
"Commit 7a977b5eaffb411cb3f1409336cdf42f6b46b18c in branch refs/heads/1.6.x from [~zack-s] [ https://git-wip-us.apache.org/repos/asf?p=incubator-jclouds.gith=7a977b5 ]  Reauthenticate on Keystone HTTP 401 (JCLOUDS-178)  The number of retries here is not the same as for 500 errors expected behavior is a quick fail while retaining some robustness.","neutral"
"here i have read that it is because of active passive mode.i will try maybe it can solve my problem but i afraid that it will produce problem with multithread application","neutral"
"Test case and fix.","neutral"
"mail.phnx.uswest.net has address 63.231.195.31 host -t ptr 31.195.231.63.in-addr.arpa.","neutral"
"And with a network that tolerates almost everything to get a mail somehow in the right place it is only seldom noticed (or when it is it is blamed on Microsoft.","negative"
"Haven't explicitly tested it myself.","neutral"
"I reproduced the bug using Snitter.","neutral"
"yes they should all be using RWLock absolutely.","neutral"
"Mac looks like the tests are failing (especially TestHarFileSystem).","negative"
"Is there any particular reason on using an _ in front of the following variables?","neutral"
"@Roger: huh this is bad as a partial integration will seg fault see BoostMonitor.cpp which does a cast of a boost::mutex.","neutral"
"That's a very promising idea !","positive"
"{code}           ByteBuffer appAttemptTokens = attemptState.getAppAttemptTokens()           if(appAttemptTokens != null){             attemptStateData.setAppAttemptTokens(appAttemptTokens)           } {code}  New public method necessary?","neutral"
"{code} +      DataOutputBuffer buf = new DataOutputBuffer(size) {code}","neutral"
"Sorry we are no longer using Xerces.","negative"
"GenericData.getSchemaName instead throws an AvroRuntimeException so the special handling of UnresolvedUnionException in Responder.respond is skipped and the nested exception text is the result.","neutral"
"Another option is to create a new type for HdfsLocatedFileStatus as {code} HdfsLocatedFileStatusProto {   HdfsFileStatusProto fs = 1   LocatedBlocksProto locations = 2 } {code}   ","neutral"
"I have this issue where my server and client is creating a lot of loopback threads that I believe must be related to this issue.","negative"
"Good idea especially if you have a use case for that.","positive"
"You might also want to consider the induced latency though depending on the checkpoint size and frequency.","neutral"
"> I don't see where this is limited to user-facing pages.","neutral"
"I need to list out all the jsp/servlet paths and check whether they are user facing or not.","neutral"
"I did not have time to do it yesterday.","negative"
"the java concurrent implementation of the queue.","neutral"
"The token selector is used in ipc.Client which has InetSocketAddress of the remote server.","neutral"
"How do we make sure we are matching the right hostnames?","neutral"
"most recently computed K partitions) but I switched to the model with K-1 partitions always in memory and 1 slot for loading out-of-core partitions because it made the logic slightly simpler.","neutral"
"I would keep the hasActive field in memory (in the PartitionStore).","neutral"
"We start with any K in-memory partitions skip on-disk partitions that have no active vertices or incoming messages and prioritize spilling partitions that have no active vertices.","neutral"
"Yes I will open a new jira for this sometimes :)","neutral"
"(HDFS-2426) - fixed bugs in getBlockLocations.","neutral"
"Phabricator is being a little buggy.","negative"
"Working with Marek to diagnose the problem.","neutral"
"We overrode readObject(ObjectInputStream) so that we could  create a new TransformerFactory in the case of reading in a serialized translet.","neutral"
"FileInputStream fin  = new FileInputStream(""MyTemplates.ser"")             ObjectInput in = new ObjectInputStream(fin)             Templates templates2 = (Templates)in.readObject()             in.close()             transformer = templates2.newTransformer()             transformer.transform(new StreamSource(inputFilename)                                   new StreamResult(System.out))         }         catch (ClassCastException e) {             System.err.println(""CAST EXC: "" + e)             e.printStackTrace()         }         catch (Exception e) {             System.err.println(""ERROR: "" + e)             e.printStackTrace()         }         System.exit(0)    }    public void usage() {         System.err.println(             ""Usage: run <xml_file> <xsl_file>"")         System.exit(1)    } } ","neutral"
"Robin is fixing some other things w/ NB so he's going to take this.","neutral"
"Could we remove the setProperty() implementation in HierarchicalConfiguration and use the default implementation in AbstractConfiguration ?","neutral"
"that we have an overridable method is not by accident We want that so that we dont keep the state in the component.","neutral"
"Forgot about these sorry.","negative"
"Sorry about that...","negative"
"Grumble grumble...","negative"
"I'll get it right this time :)","neutral"
"16-byte BigInteger is overkill all we need is a reasonable distribution (now that Tokens don't need to be unique) and 64 or even 32 bits is plenty for that.","neutral"
"I really don't know how to solve this problem.","negative"
"Did you forget to commit {{InvertibleRealLinearOperator}} ?","neutral"
"Sorry for letting you guys wait.","negative"
"I change the way to draw the bacground with code like this one :  ","neutral"
"In the 1410e patch here are test cases that have not made into the bulkpostings branch.","neutral"
"I'll try and revive these first.","neutral"
"Sorry about that.","negative"
"(sorry if that was confusing)","negative"
"Wow that was some bad copy/paste work.","negative"
"sorry.","negative"
"huh ... i thought i did resolve this.","negative"
"Thanks Jukka for fixing this :) (sorry)","negative"
"Didn't got the time to try it yet.","negative"
"Thanks Rashko  I have committed your patch in trunk revision 664697.","neutral"
"Sorry to have not spotted this one and thanks for your care.","negative"
"This might be a bug indeed.","negative"
"I'll take a closer look.","neutral"
"Killed it with fire.","neutral"
"sorry for misleading attachment name.","negative"
"Hey Vikram-- sorry about that I haven't paid much attention to this issue.","negative"
"Sorry should ask first.","negative"
"Thanks to Mathias Werlitz - sorry for the delay.","negative"
"Um sorry i thought this ticket was about something else - patch attached David would you give a try?","negative"
"Sorry for the noise.","negative"
"Thanks!","neutral"
"Sorry I missed some of this the first time.","negative"
"Sorry -)  ","negative"
"Sorry in rushing to commit I forgot to add author during the commit.","negative"
"I'm sorry Mark  I came back here to remove my comment as after building the app from scratch I have found that by default it used  WhenExhaustedAction = GROW and not BLOCK!","negative"
"Sorry  about that tiredness.","negative"
"It works fine now!","positive"
"Yes sorry.","negative"
"Resolving again....","negative"
"[~ashutoshc] Yeah you are right.","neutral"
"Sorry for the confusion :)","negative"
"I will try to do more research on it.","negative"
"Oh sorry.","negative"
"Oh signed shift!","negative"
"sorry :)","negative"
"Please read the README.txt in   depends/libs/build  It should work after that.","neutral"
"if someone wants to work on this please go ahead I still plan to just no time yet.","negative"
"Sorry.","negative"
"sorry should have been getDataModel not getDataTable.","negative"
"Sorry I'm wrong about #2.","negative"
"Brain fart.","negative"
"No unit test sorry (but there's not much deltaQuery coverage anyway).","negative"
"Ah sorry I misunderstood you.","negative"
"Sorry missed this.","negative"
"Sorry - I just didn't read the issues carefull enough.","negative"
"My error.","negative"
"Verified this with trunk.","neutral"
"Sorry for the trouble.","negative"
"This has been riding in 0.94 for too long.","neutral"
"Sorry [~kumarr] let's just do this in 0.96.","negative"
"Well it's me that didn't get the whole point now i got more sorry for the noise.","negative"
"One question if you need to override the decorated service why you need it?","neutral"
"Thanks Willem.","neutral"
"Sorry I was trying to get to the wiki but it's been a busy week. ","negative"
"Sorry grabbed the wrong ticket.","negative"
"# Methods deprecation.","neutral"
"# New TestTopDocsCollector as well as test cases in TestSort.","neutral"
"sync'ed to trunk","neutral"
"Since we know meta splitting doesn't work can we put in some code that allows META's one region to grow without bound regardless of its size?","neutral"
"Unless we switch to Antlr 3.0 ( and even though I'm not sure this would fix the problem) there is nothing we can do.","negative"
"Attached is the patch running derbyall right now.","neutral"
"Jimmy this ready for review/commit? If so please 'submit'. Thanks.","neutral"

==> datasets/test_jira.csv <==
"ID";"Polarity";"Text"
180;"neutral";"Jimmy this ready for review/commit? If so please 'submit'. Thanks."
2091;"neutral";"Edited these issues to set the fix version."
2685;"neutral";"Integrated in Hadoop-Mapreduce-trunk #1386 (See https://builds.apache.org/job/Hadoop-Mapreduce-trunk/1386/) YARN-209. Fix CapacityScheduler to trigger application-activation when the cluster capacity changes. Contributed by Zhijie Shen. (Revision 1461773) Result = SUCCESS vinodkv : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1461773 Files : /hadoop/common/trunk/hadoop-yarn-project/CHANGES.txt /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/main/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/LeafQueue.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/TestRM.java /hadoop/common/trunk/hadoop-yarn-project/hadoop-yarn/hadoop-yarn-server/hadoop-yarn-server-resourcemanager/src/test/java/org/apache/hadoop/yarn/server/resourcemanager/scheduler/capacity/TestLeafQueue.java"
2987;"positive";"Thanks for the patch"
3399;"neutral";"Changed MULTI_TEXTVALUE_SEPARATOR into a property configurable by injection of constant named xwork.validatorfileparser.multi_textvalue_separator. This makes it possible to have empty String as 'separator' if it apllies to your particular platform"
4887;"positive";"Patch Applied. Good Work Adrian!"
5711;"neutral";"Venu committed your patch. It's in Xerces 2.6.0. Please verify."
5721;"neutral";"All of the components in the configuration get reset before parsing begins. This gives each component an opportunity to read features and properties from the configuration"
6555;"neutral";"Reporter took back the issue."
7380;"neutral";"As a work around"
7577;"neutral";"patch in cvs. Could you please verify?"
7665;"positive";"Verified"
8098;"neutral";"*** Bug 9236 has been marked as a duplicate of this bug. ***"
8202;"neutral";"*** Bug 8704 has been marked as a duplicate of this bug. ***"
8640;"neutral";"I think you want the XMLBEANS project"
10261;"neutral";"I checked that this bug was fixed in version 2.5.2."
10696;"neutral";"Closing this issue. Please re-open if you have a testcase."
10856;"negative";"I think with the latest code"
11149;"negative";"I wasn't able to reproduce the problem with the attachments. I saw appropriate error messages"
11480;"neutral";"Retest shows Running xalan on lre02 <?xml version='1.0' encoding='UTF-8'?> <out xmlns='www.lotus.com' xmlns:ped='http://tester.com' english='to leave'/> Running XSLTC with Xerces Parser on lre02 <?xml version='1.0' encoding='UTF-8' ?> <out xmlns:ped='http://tester.com' xmlns='www.lotus.com' english='to leave'/>"
12310;"neutral";"Very cool. Thank you."
12357;"negative";"You are mixing runtimes. You must link _all_ executables with the same run- time library. For release"
12867;"neutral";"Integrated in Struts2 #545 (See https://builds.apache.org/job/Struts2/545/) WW-3881 allows new html input types (Revision 1397712) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/core/src/site/resources/tags/ajax/autocompleter.html"
16927;"neutral";"I'll update the javadoc accordingly."
20237;"neutral";"See my comment in WICKET-3093."
20296;"neutral";"Integrated in Apache Wicket 1.4.x #436 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/436/]) ?•?ä?•?ä?•?ä?•?äWICKET-3413 FLAG_INHERITABLE_MODEL and default model change reset 'inherited model' flag if model changed and a new one is not IComponentInheritedModel"
20729;"negative";"Sorry"
20803;"neutral";"this will be tackled when we improve ajax"
20905;"neutral";"1.3.x is no longer maintained outside of security-related issues"
22097;"neutral";"seems like all subtask as resolved"
22447;"neutral";"A RangeValidator exists by now which looks very similar to yours."
23248;"neutral";"Fixed in trunk (r555005)."
23492;"neutral";"behvaiors:ajax calls is not always 1:1. some behaviors are purely clientside. also"
24867;"neutral";"Updated version of the patch. Removed the setter for the log storage provider in the stanza relay"
27430;"positive";"Looks solid. I'm okay with resolving this one."
27656;"negative";"We'll look at the issue for 1.1"
29351;"neutral";"This issue is maybe related to UIMA-1408."
29936;"positive";"To test this"
31191;"negative";"Fixed. Sorry folks"
33117;"neutral";"I've just made some observations on the tuscany-user mailing list which should appear in the mailing list archives shortly"
33984;"neutral";"reattaching with grant of license"
34194;"positive";"Patch applied. Thanks!"
36205;"neutral";"as for V2.1.4 and later"
36622;"neutral";"Proposed patch."
36623;"positive";"Reviewed and tested. Looks good so far"
36911;"neutral";"This is on top of http://svn.apache.org/repos/asf/myfaces/trinidad/branches/2.0.0.1-branch"
38439;"neutral";"Appled patch with some changes to compile with the new public rendering API."
38592;"neutral";"in branch"
41306;"neutral";"The above code is a part of a dataTable of course ..."
44965;"neutral";"TagSoup 1.2.1 is finally available"
45877;"neutral";"Integrated in Thrift #426 (See https://builds.apache.org/job/Thrift/426/) THRIFT-1532/ THRIFT-1475 - fix record generation for erlang (Revision 1303663) Result = SUCCESS molinaro : http://svn.apache.org/viewvc/?view=rev&rev=1303663 Files : /thrift/trunk/compiler/cpp/src/generate/t_erl_generator.cc /thrift/trunk/lib/erl/Makefile.am /thrift/trunk/lib/erl/test/Thrift1475.thrift"
46997;"positive";"Ah"
47855;"positive";"Great! I'm glad you found it helpful."
48151;"neutral";"Duplicate of TAPESTRY-1988."
48779;"positive";"Thanks for the issue / steps to resolve. Pretty much did what you said verbatim. (as it worked out on the other regexp issue)"
49357;"neutral";"patches applied"
52716;"neutral";"Fixed in the trunk and branch"
56246;"neutral";"Fixed in nightly build 20010612. Will be fixed in Struts 1.0 final."
56598;"neutral";"Each instance in SQL Server gets its own port number. As long as the port number for the SQLExpress instance is accurate it should work okay."
57099;"neutral";"After the changes the error no longer appears in nightly build results. Closing as Fixed."
58251;"neutral";"All third party repos are removed for released artifacts. The only exception is the metaxa engine which will be excluded from the release."
58537;"neutral";"Looks like STANBOL-258 describes the same Issue."
58715;"neutral";"Fixed in revision 1073288"
58874;"neutral";"Committing to https://svn.apache.org/repos/asf/mina/sshd/trunk ... M sshd-core/src/main/java/org/apache/sshd/client/UserAuth.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthAgent.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPassword.java M sshd-core/src/main/java/org/apache/sshd/client/auth/UserAuthPublicKey.java M sshd-core/src/main/java/org/apache/sshd/client/session/ClientSessionImpl.java M sshd-core/src/main/java/org/apache/sshd/common/Session.java M sshd-core/src/main/java/org/apache/sshd/common/session/AbstractSession.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/FileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/channel/ChannelSession.java M sshd-core/src/main/java/org/apache/sshd/server/command/ScpCommand.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemFactory.java M sshd-core/src/main/java/org/apache/sshd/server/filesystem/NativeFileSystemView.java M sshd-core/src/main/java/org/apache/sshd/server/session/ServerSession.java Committed r1039541"
58877;"neutral";"I haven't seen any bad behavior. I was using open ssh to test this. I used the escape character"
60022;"neutral";"[branch_4x commit] Shalin Shekhar Mangar http://svn.apache.org/viewvc?view=revision&revision=1444786 SOLR-4426: NRTCachingDirectoryFactory does not initialize maxCachedMB and maxMergeSizeMB if <directoryFactory> is not present in solrconfig.xml"
60817;"neutral";"removing fixVersion=4.0 since there is no evidence that anyone is currently working on this issue. (this can certainly be revisited if volunteers step forward)"
61559;"negative";"The other precedences are OK"
61974;"neutral";"bulk close for 3.4"
62999;"neutral";"@Noble Paul I cooked something resembling a backport here SOLR-3079"
63070;"neutral";"Bulk close for Solr 1.4"
63811;"neutral";"commited a while back"
65661;"neutral";"Fixed in http://svn.apache.org/viewvc?view=revision&revision=1210845"
68066;"negative";"Fixed. Sorry for long waiting. I didn't find the time. Author: tterm Date: Mon Jul 21 01:53:35 2008 New Revision: 678365 URL: http://svn.apache.org/viewvc?rev=678365&view=rev Log: Preserving or configuring content-type of http-header Modified: servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/HttpEndpoint.java servicemix/smx3/branches/servicemix-3.2/deployables/bindingcomponents/servicemix-http/src/main/java/org/apache/servicemix/http/processors/ProviderProcessor.java"
69146;"neutral";"The fix currently transform the input source to a DOMSource. We could also handle differently a SAXSource."
70682;"neutral";"Close after release"
71085;"neutral";"Linked the API docs from the main navigation which completes this task for now."
71565;"neutral";"It seems that this enhancement is atm out of scope for Sling - therefore closing this bug."
73230;"neutral";"resolved -- changed DEFAULT_TTL to defaultTtl to reflect it not being a constant any more.."
73977;"neutral";"Applied patch from Jasvir. Also corrected case error in Enum type in Java"
74032;"positive";"Awesome. I actually did find two more non-code files - the readme docs in java/social-api/ and have added them as deletes to my client. Good to know it checks out with you though. Unless anybody objects I'll submit this relatively soon."
75490;"neutral";"Ok"
76385;"positive";"Cool. Thanks for considering my bug report!"
76631;"neutral";"Closing resolved/won't fix issues."
77849;"neutral";"Confirmed with Dave that this can be closed."
78759;"positive";"Fixed"
81122;"neutral";"Committed to 0.18 branch r1366206"
148474;"positive";"I just committed this. Thanks pat!"
149211;"neutral";"Trying again."
149494;"neutral";"zoo_multi and zoo_amulti crash for the same reason.  Made some local fixes here."
154342;"negative";"bq. 1)  Sorry didn't create a patch for the README since it was a small change it is included in this patch with the comment revision.  "
162964;"positive";"Committed to trunk branch-2 and branch-2.1-beta. Thanks Jian."
164186;"positive";"Thanks [~ajisakaa].  +1 pending jenkins."
166330;"positive";"+1. Patch looks good. Thanks Jian and Zhijie Bikas for the reviews."
166401;"positive";"Fixed the minor nits. Thanks Sid!"
172163;"positive";"bq. I just committed this to trunk and branch-0.23. Thanks Derek! Also branch-2."
173182;"positive";"The patch looks good and so do the tests.  Thanks.  My only question is why were the following lines added to setup? {code} conf.set(YarnConfiguration.NM_LOCAL_DIRS ""file:///bin/echo"")"
173274;"positive";"Thanks Radim  I put this into trunk branch-2 and branch-0.23"
179396;"positive";"Thanks John for bringing this up and also for providing the patch."
180844;"negative";"Oops sorry. Certainly right."
181238;"neutral";"The patches on XERCESJ-1365 supersede the ones attached here."
181480;"positive";"Thanks Wei. I've committed your latest patch to SVN."
183171;"neutral";"Fixed in CVS.  (Indeed the fix was in CVS slightly before release publication"
188091;"positive";"Looks great thanks Tinny!"
188714;"neutral";"Created an attachment (id=1417) xercesc/framework/XMLValidator.hpp "
200875;"positive";"I checked out the patch.  It looks good to me."
202185;"negative";"My oops then. I hadn't defined it I was assuming that it would be handled like the other special characters... ...sorry for the trouble.  "
207723;"neutral";"This bug was introduced by https://issues.apache.org/struts/browse/WW-2171"
213366;"positive";"Patch applied thanks!"
215493;"neutral";"Make AMP constants refer to &amp"
217255;"neutral";"Lets fix this post wss4j-1.5.3"
219298;"neutral";"Reassign to fix in future release."
223141;"negative";"A Quickstart for the bug as Eclipse/Maven Project. Sorry for the delay."
227774;"positive";"Ah great thanks!     "
228884;"negative";"Sorry I narrowed down the issue to Chrome's over-zealous caching. I was able to reproduce the problem on two separate computers in a simple project where I had upgraded from Wicket 1.4.0 to 1.4.15. But due to testing before and after Chrome had cached the buggy version of wicket-ajax.js from 1.4.0 and did not detect that it changed with the update. Clearing the browser cache resolved the issue.  Sorry about the bogus bug report."
235413;"neutral";"Quickstart to demonstrate that I can't reproduce this."
239347;"positive";"Builds fine for me and the code looks good. Great work! I did not run the integration tests.   [~abayer] what do you think?"
240762;"neutral";"You are right its the wrong one (an older attempt)."
241869;"positive";"Ok. I will do that. Adrian thanks for taking a look at this. :) "
245900;"negative";"Sorry forgot to mention it in issue description. I use commons-net-2.0.jar i.e. version 2.0.  It's because Scott Bjerstedt wrote in VFS-264 that for his patch to work we need to use commons-net 2.0."
245975;"neutral";"It took me a while to figure out where the problem is coming from sorry.  So your way is not a bad way of doing it though let me suggest an alternative...  In AbstractFileObject match the constructor's ""fs.fileObjectHanded(this)"
252866;"positive";"Nice!  Thanks for adding nice debug logging too :-) "
258738;"neutral";"Thanks for the patch Greg. Applied at r1153789"
281921;"neutral";"Patch Commited closing bug"
284021;"neutral";"1.2.x patch attached"
291377;"positive";"Thanks again to Claudio Tasso"
293619;"positive";"Good advice this works..."
295669;"positive";"Thanks. Yes when that fragment is part of an RTF file it provokes the exception so if you could put it into a valid RTF file it should throw the exception."
299122;"neutral";"Fixed in revision 903352. The change should get published in a few hours."
301709;"positive";"Thanks Avi!"
307176;"neutral";"Any feedback on the updated patch?  I'm guessing it won't cleanly apply to trunk anymore since it's been two weeks but if the general idea looks correct I can update it to apply cleanly to the current trunk."
309831;"neutral";"Committed revision 700277. "
311361;"neutral";"Hi   I have re-based the patch based on the latest master branch.  Please review and let me know if any changes are required."
311489;"positive";"Committed. Thanks Hitesh"
319442;"neutral";"T5 requires Java 1.5+ "
321141;"positive";"great idea"
321797;"positive";"Great job. I'll review this patch today's night."
322027;"positive";"Thanks guys. :)  I also agree with Hyunsik's suggestion. I updated hadoop dependency to follow hadoop version of 'tajo-project'.  Check the patch again. please.  "
324726;"positive";"Many thanks ... looks good"
328733;"neutral";"Changes committed with revision: d3a9688d00bd520dc1c9b3a40b229aa9b10c87f0"
331092;"negative";"Sorry I miss. This bug is same STR-2372. I change resolution to INVALID. "
336173;"neutral";"If this is deemed to be a valid bug you can use my upcoming patch which simply doesn't pass the calls  to getLoginTimeout and setLoginTimeout through to the BasicDataSource.  I guess it could be a  good thing to let the BasicDataSource throw the UnsupportedOperationException notifying the  programmer that their call to the method really isn't doing anything.    OTOH they probably  care more about successfully migrating their 1.0.2 app to 1.1 and this is just getting in the way.   If they really want to know why their call to setLoginTimeout isn't working they can check the  included javadoc.  So if you decide it's a bug then there's a patch coming..."
337058;"neutral";"Created an attachment (id=1425) Proposed patch "
343726;"neutral";"Hi Florent where is the code you extracted?"
346690;"positive";"The patch is in: https://git-wip-us.apache.org/repos/asf?p=sqoop.git"
346932;"positive";"Thanks Jarcec - that clarifies."
355274;"positive";"Thanks Uwe!"
360225;"negative";"Fixed the bug description - sorry for the noise"
362729;"positive";"Thanks for the commit!"
365070;"positive";"Thanks Martijn!"
370399;"neutral";"Hi Tommaso  bq. However I think it should be good if it was possible to alternatively get rid of the uimaConfig file defining each parameter inside the Processor with Solr elements (str/lst/int etc.) as well.  I've done this in the attached patch. Please review it. I'm not confident about the part:  {code} <lst name=""fieldMappings"">   <lst name=""mapping"">     <str name=""type"">org.apache.uima.SentenceAnnotation</str>     <str name=""feature"">coveredText</str>     <str name=""field"">sentence</str>   </lst> </lst> {code}  the structure is appropriate or not."
372849;"neutral";"Test cases for geomultidist() function.  Add this and SOLR.2155.p3.patch"
374262;"neutral";"An updated documentation of the Processor is now at http://wiki.apache.org/solr/LanguageDetection  @Lance: What params were on your mind as candidates for keyword instead of true/false and for what potential future reasons?"
374719;"neutral";"Hi everyone   What's the status of this issue? Have you found and workarounds?"
375472;"negative";"Hi Andreas  Sorry for my late reply.  I haven't looked in to the difference between using the ResponseBuilder#getFilters and using filter's in a normal query. Are there any functional differences between the two ways other than that one of them utilizes Solr's filterCache and the other doesn't?"
375488;"neutral";"Dumb user"
376070;"neutral";"This looks good to me as a first step - tested with both config and schema errors.  Would be nice if single core with the solr.xml also worked but no biggie - we can fix with the rest of multi-core.  bq.  Note for no good reason what so ever   Well I think it was supposed to work (even though the whole idea is kind of broken anway) cause it attempted to so reason is prob a bug ..."
376982;"neutral";"Committed revision 949471.  merged to branch-1.4 for 1.4.1"
380389;"neutral";"Did you clean everything out?"
383275;"positive";"Thanks Otis. "
386401;"neutral";"bq. I'm attaching a patch which adds a second query() method to SolrServer which takes the request method as the second argument.  Shouldn't that be specific to an HTTP server?"
390499;"neutral";"Mike: patch reads nice and clean to me (didn't try applying though)  two nits:   1) it would be good to have a test of the case where a boolean with the default boost is specified in one bq and a seperate blank bq is specified to force the first BQ to be treated as a single query  2) let's assign  params.getParams(DMP.BQ) to a temp variable so we don't have to call it twice in three lines."
394234;"neutral";"Hi Guillaume  I think that what you are saying is right and i find ( despite is on the specification or not ) that to have the error status is quite useful.  But i don't agree that if InOnly MEP terminate with an ERROR status it should propagated back.  I agree totally with Gianfranco this should be done only when we're working in sync mode otherwise it's better not  to propagate the error back and use feature like restart from the failure point that we've just implemeted.  Do you agree with this??  Andrea "
398909;"neutral";"maybe we can replace wsn-http-binding in the future"
400655;"positive";"Guillaume Thanks for your commit. It fix this problem and my example works fine now with this fix. "
401954;"positive";"Thanks. Moved"
402956;"positive";"Great thanks for fixing the OSGi import. I'll create a new issue for the failing trunk build with more info... https://issues.apache.org/jira/browse/SLING-2770"
403550;"positive";"Looks good. Thanks for your work on this!"
406541;"neutral";"dupe of SLING-1529"
410412;"positive";"Looks good thanks!"
411463;"neutral";"Performing the conversion of the time out interval from seconds to milliseconds using longs in the getTimeout method avoids the overflow. Could still add additional methods to the Session API if desired."
411678;"positive";"Awesome - thanks so much for the submission Scott!"
411980;"neutral";"Finally it should be noted that the 'noSession' filter only prevents new sessions from being created.  It allows access to any existing session that might have been created in another part of the application by the application developer."
413098;"neutral";"Committed by Ryan Baxter as revision 1352277 "
419965;"neutral";"Created an attachment (id=16986) Proposed addition to Javadocs. "
420669;"neutral";"Patches for 1) applied to trunk and J6"
425641;"neutral";"Closing as a duplicate of ROL-1642."
426155;"neutral";"A patch file is attached here to address these problems. Many files have been touched. Sorry for it. But I'm sure there are more files than these that have i18n problems. I'd like to dig more into it as soon as these critical ones are resolved."
436503;"neutral";"Reviewed by Rob.  Approve for 0.20."
441164;"neutral";"This change was only applied to the 0.5.x-dev branch. It needs to be merged to trunk."
442921;"positive";"Hi Aidan can you review this change please thanks."
449593;"neutral";"Fixed in 1.4 release branch in r605105.   Leaving open until fix (with other pending changes) is ported back to trunk."
453939;"positive";"Wow fast. Thanks!"
456708;"positive";"Committed to 0.11.1 branch and trunk. Thanks a ton Kai!"
457017;"positive";"Committed to trunk. Thanks Johnny!"
458058;"positive";"Patch committed to trunk and 0.11 branch.  Zhijie thanks for the patch!"
458570;"positive";"Committed to trunk. Thanks for the review Alan!"
464952;"neutral";"Attached patch should apply cleanly to the current trunk. Please review."
472827;"neutral";"Hudson does not work well patch has been manually tested."
473721;"positive";"patch committed. Thanks pradeep!"
475310;"positive";"Thanks Pi.  I do not think there is any special tricks besides those with Linux (such as you will need ant junit java svn etc).  If you want you can also send me your pig.jar and then I will try it out for you.  Best regards Xu   org.apache.pig.impl.logicalLayer.parser.QueryParser.Expr(QueryParser.java:373>> )  "
475329;"positive";"Fix checked in at revision 648768.  Thanks Xu."
478565;"neutral";"change default assembly behaviour in preflight"
480821;"negative";"Hi  Here is the missing file. I'm sorry for the delay.  Regards Eric"
482656;"neutral";"Direct link to mail item didn't work."
486959;"neutral";"Committed revision 1475954."
490667;"positive";"Hi Michael thank you for your answer. I thought that it would not be so easy to solve this issue. Unfortunately.  I agree with you that the main problem here is that a copy action is missing and I guess AttachStrategy.persist is the right place to add some kind of copy functionality.  I started looking into the source code of the enhanced class from the test. PersistenceCapable declares a public method to copy fields (pcCopyFields(...)). Unfortunately you can't use in AttachStrategy.persist because the entity to persist has no statemanager at this point (an exception InvalidStateException will be the result).  My suggestion is to modify the class enhancement and remove the StateManager check in pcCopyFields (I don't see the need for this check).  Afterwards you can use pcCopyFields in AttachStrategy.persist by adding something like      ...         if (manager.getCopyNew()) {             int[] fields = new int[meta.getFields().length]"
504393;"neutral";"Closing issue"
507405;"neutral";"I had almost the same interface for the command-line option in mind but sticking to the previous formats for specifying the id:  ./wmgr-client --url http://localhost:9001 --operation --getWorkflowInstMet --id <workflowInstId>  And in return display the values in the format as you suggested above.  "
514540;"positive";"Fixed rev 1190423. Thanks Jose! "
515659;"positive";"Thank you Jacques for the quick commite !!  Pierre "
516172;"positive";"Thanks René  Your patch is in trunk at r1061167 R10.04 at r1061173 R9.04 at r1061174   "
518230;"positive";"Done at 946323 and 946322 Thanks Blas !"
518233;"neutral";"Done at revs 946320 and 946321   thanks Blas"
518478;"positive";"Hi Jacques hi Ankit ... i think i found the reason why we can't call layer recursivly ... i made a patch but i can't sync my trunk today (i'm at our friends house and they have only internet via gps connection ... it's so slow :-D). I will provide the patch on monday morning.  Have a good Weekend Sascha"
522802;"positive";"Thank you Ashish Vijaywargiya and Pranay Pandey :)   Thanks and Regards -- Akash Jain"
524024;"positive";"Great last enhancements thanks guys!"
526149;"positive";"Hi Bilgin  you are right the entitymode.xml can be removed but I when I add it I'm thinking to add a new filed to PosTerminalInternTx  entity to store ""Pos Paid Reason"" instead of store it in the reasonComment field.  I have already created some enumeration into DemoPosData.xml but it is still not been used. There are still a lot of things that has been not implemented or not working so contribution from other people are welcome. Removing the hardcoded value pos-1 into WebPosEvents.java at line 77 is something still to be done. I'm thinking to add a combo box after logged in to choose the posTerminalId but I didn't get the time to do it.  Thanks  Marco"
526452;"positive";"Thanks Bruno and Bilgin  You patches are in trunk revision: 691953   Great to see good cooperation at work :) "
527091;"positive";"Jacopo  Thank you for your work! I'll test it today and let you know what I find."
528839;"neutral";"Yes I have been watching OFBIZ-1453 with interest.  I approve of the issue and implementation and didn't have anything to add so I haven't been involved.  The thing I have been thinking about is that there's some assumptions to be made here for pricing and the type of question.  I.e. multiselect questions should display the absolute price.  I'm also trying to work over some other scenarios.  I'll clean up what I have an submit a patch tomorrow. "
529523;"neutral";"This patch solved this issue in a test case."
529656;"neutral";"About EPL licenceplease have a look at http://people.apache.org/~rubys/3party.html#category-b. Seems fine with some light constraints"
531448;"neutral";"Can't remember how to put the state of this issue to ""In progress"" not a big deal anyway..."
538952;"positive";"Hi Daisy  could you please dispatch this review to one of your team? Mingfei did not respond on that and I would like to be certain we got all provided patches with us for 0.7.  Thanks in advance Svante"
540003;"positive";"Applied. Thanks!"
545670;"neutral";"In revision 1406185 I applied the patch from https://github.com/jukka/jackrabbit-oak/commit/e01558418008e41a94c44ea00494f6a939ed58a2. This fixes the problem."
558581;"positive";"+1 thanks"
563322;"positive";"Release Candidate 1 of this patch.  This patch contains: + add IP Address to CrawlDatum Version 5 (as byte[4])  + a IpAddress Resolver (map runnable) tool to lookup the IP's multithreaded + add a property to define if the IpAddress Resolver should be started as a part of the crawlDb update tool to update the parseoutput folder (contains CrawlDatum Status Linked) of a segment before updating the crawlDb. + using cached IP during Generation  Please review this patch and give me any improvement suggestion I think this is a very important issue since it helps to do _real_ whole web crawls and not end up in a honey pot after some fetch iterations. Also if you like please vote for this issue. :-) Thanks."
563865;"positive";"Patch applied to trunk/ . Thank you!"
571483;"neutral";"I didn't know about a Trinidad regex Validator. I've created it from scratch.  Didn't look for any Validator code on the internet because I wanted to make sure it was JSF 2.0 compliant."
577388;"positive";"Fixed. Thanks for report (even if I'm not sure empty password is a good idea :-) ). "
577429;"neutral";"sure only ""/"" works. if path="""" that's considered as no path defined."
584677;"neutral";"Fixed in subversion repository as of r1328492"
585154;"negative";"Phil  I must have missed this email. I am sorry. I will get this done and the other changes to support the UpdatingMultipleLinearRegression class.  I updated my source and noticed the changes were missing. I did my detective work and noticed this.  Mea Culpa!!  -Greg   "
588690;"neutral";"3.1.0-incubating released!"
590157;"positive";"Hi Chris  Thanks for your detailed response.  Thanks"
590715;"positive";"#NOME?"
591858;"neutral";"Attached another refresh"
593010;"neutral";"[~arpitgupta] thanks for helping narrow this down!"
594834;"positive";"Thanks Harsh good to know."
595436;"neutral";"Could you please share how is it impacting ?"
595759;"neutral";"[~acmurthy] did you commit to both branch-1.2 and branch-1?"
598942;"positive";"Committed to branch-2 and trunk. Thanks Ahmed!"
600656;"neutral";"I just thought of one more thing we should do.  We should make the StringInterner as @Public and @Stable.  The API is simple enough I don't see much of a problem locking it down."
603568;"negative";"Sorry to come in late. Some clarifications: # MR1 JT kills all running tasks on a TT when it's deemed 'lost'. # It also kills all completed maps on that TT for 'active' jobs. # The tasks are marked KILLED rather than FAILED and thus don't count towards the job which is correct since it wasn't the job's fault.  Hope this helps."
605901;"positive";"+1 looks good to me."
609690;"neutral";"Nit-corrected patch. Committing."
611565;"neutral";"I just committed this. Thanks Anupam!"
617938;"neutral";"Uploaded new patch by addressing review comments from Amar."
617995;"positive";"I just committed this to both trunk and MR-279. Thanks Jeffrey!"
622502;"positive";"I just committed this. Thanks Patrick!"
624172;"positive";"+1 The patch looks good to me."
624648;"neutral";"addressed the Cos and Balaji comments. Latest patch for yahoo security branch. "
627813;"positive";"The patch looks good now and the tests are all running fine now. +1.  Let's wait for Hudson.."
628380;"positive";"I've just committed this. Thanks Aaron!"
628615;"positive";"+1  I committed this. Thanks Kay Kay!"
631562;"positive";"+1  I committed this. Thanks Jothi!"
631844;"positive";"thanks tom....let me see if I can come up with a test case for the LineReader reset. I did forget adding a test case for that.  I probably file that as part of this patch. "
641447;"neutral";"yes go ahead.   "
642057;"neutral";"Never mind figured it out will be committing patch in the next few days."
645615;"neutral";"OK understood. Can you re-create the patch? It's out of sync with head at the moment. "
651627;"neutral";"Hi Bianco First of all could you add a apache licence to the file VectorHighlightMapper.cs?  Your work is very good and pass all tests but it is not like just a simple bug fix and there is a divergence from FVH java. This makes life hard while making new versions' ports.  All Lucene.Net community! Any idea about what  we should do?  DIGY  "
652272;"positive";"Hi Nick  Can you please re-create this patch as I can't get the code to compile?  For starters I can't get the class AttributeImplItem to compile.  Please use the latest trunk when doing so  Thanks.  -- George"
667099;"positive";"Thanks Dawid!"
671238;"neutral";"I don't think there is any sense in this who cares?  We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. "
680447;"neutral";"Static? Weren't you against that!?   But if we remove back compat from analyzers why do we need Version? Or is this API bw that we remove?"
680595;"neutral";"Committed revision 941607."
687004;"positive";"Thanks Steve!"
688426;"neutral";"{quote} Adriano: Can you summarize all your changes in both issues into a changes.txt entry for both branches? {quote}  Hi Uwe yes I can do it I will need to review the entire code again (3x and trunk). I plan to do this during the weekend. But if you want commit Vinicius's code and I commit the changes to changes.txt later "
688913;"neutral";"We still haven't coded in the items on the comments above (Jul 1 and 2). I hope to get to it some time soon though but if you'd like to give those a shot go ahead."
691207;"neutral";"Jason  did you get a chanse to try this out? It seems to work fine for me and I plan to pop it in the trunk in a few days. I think I'll have to add a warning of some kind in runtime though as it could slow down the index a bit if the reader is way fragmented."
691512;"neutral";"bq. I did hit the error while I did that but I will verify again.  Ugh.  If that's the case then maybe catch the OOM in the read and fallback to the temp buffer read solution?"
691923;"negative";"Strange things going on. With Google Chrome uploading patch files corrupts the file. With MSIE it worked. Sorry for the noise. Yesterday it worked normally..."
693122;"neutral";"Are there any plans to release a 2.4.1? If yes can this fix be included?"
694813;"neutral";"Just curious how did you solve the split packages issues and invalid symbolic names with some Lucene modules? I can't see it in the parent pom."
696708;"neutral";"Adds docid Field to the index for EnwikiDocMaker"
698805;"neutral";"Brings this patch back up to trunk level."
709298;"neutral";"I did nothing special. My understanding was that simply trying to test under JDeveloper caused the problem. Your report says removing xmlparserv2 causes JDeveloper not to start.  Is there something else I need to do to cause the problem?  FYI - I created a Maven project with the code above as the only application. I then imported the application which was a bit frustrating as it didn't seem to accomplish much. I then had to manually add the log4j 2 jars into the classpath along with target/classes and had to make a couple of other changes so that it knew how things were laid out in the project. I then ran the application from JDeveloper and it ran fine."
710450;"positive";"Could you see my 2nd patch? :)  Thank you."
722547;"negative";"Working: - Bash on Linux  Not Working: - Bash on Solaris - CSH on Solaris - KSH on AIX - Bash on AIX  So you're right. I close this bug as ""work as designed"".  Sorry for the noise :)"
732056;"neutral";"Dupe of JUDDI-310."
736751;"neutral";"It worked fine in Jetspeed 2.2.0 too"
745870;"positive";"The fknames patch looks good!"
749763;"neutral";"Ok I'll add these."
751118;"positive";"1. My feeling is that ""if (file.lastModified() < now + ACCESS_TIME_RESOLUTION)"" is not necessary since the lastModified value will already be truncated to the system resolution but I do not think it is harmful.  2. I chose to throw exception only if file.canWrite because I was trying to minimise the impact of the change. It's not clear to me whether setLastModified might work when !file.canWrite. However it certainly must work (because of GC) if file.canWrite. I would consider moving the canWrite test outside of the setLastModified call similar to getRecordIfStored it just wasn't necessary to fix the immediate problem.  3. Well not swallowed exactly but caught and converted to failure return code (-1) e.g. see BLOBInDataStore.getSize. In any case the javadoc for Property.getLength/getLengths documents -1 as a possible ""failure"" return code so it had to be tested. I think if Property.getLength/getLengths throws an exception that is already correctly handled.  Thanks for the quick response.  "
758781;"positive";"> I've reading the specification and can't find any reference to transient session in Node.lock(). Do you mean that Node.lock() don't modify transient session because it performs a Node.save() internally (there is no need to call save)?  whether an implementation internally calls save() is an implementation detail. ""there's no need to call save"" means that there are no transient modifications which need to be saved by the client.  > My english is a little bad an sometimes perhaps I don't use the correct words and can't express my ideas in the rigth way.  no problem most committers and a lot of people on the list are non-native english speaking  "
767194;"positive";"Tnx for the quick fix. Works perfect!"
767366;"positive";"Patch applied thank you."
773072;"neutral";"I did NOT want to add a ""framework"" but rather *exactly* the opposite. "
775507;"positive";"Hi Chris could you add my username as initial developers for the Spark JIRA? Thanks."
778485;"positive";"Much obliged! Thank you! :)"
783869;"positive";"Thanks Daniel. We will get back on this as soon as we have the correct information. Thank you. "
785517;"negative";"Sorry forgot that dev lists were merged before JMeter was made TLP"
786256;"neutral";"dist dirs created also. "
793286;"positive";"Hey thanks for that I gave it some testing and thought about it over the weekend and it looks perfect thanks!  - Aidan"
795420;"neutral";"commits@mina created."
797778;"positive";"Oh well. Many thanks anyways  Oleg"
801088;"neutral";"Hi Arpana    "
803176;"positive";"Oleg  A minor comment.. I don't see why the close() method would throw an IOException..  thanks asankha"
807477;"neutral";"Olaf  Please also consider submitting a test case for this issue. This will increase the chances of the patch getting committed sooner rather then later  Oleg"
810039;"neutral";"Oleg  I agree it does seem that the presence of the Proxy-Authorization header on the already authenticated connection causes re-authentication.  So for NTLM to work the proxy-auth header must be removed once authenticated.  I don't think either patch 2 or 3 handles this case unless (in the case of patch 2) the host also uses NTLM.  What we really need is a way to remove NTLM headers after the authentication has succeeded.  Mike"
811759;"neutral";"Created an attachment (id=6644) SSL Guide (take 1) "
813251;"positive";"Committed to trunk. Thanks Sergey!"
815415;"positive";"Committed to trunk. Thanks Sushanth!"
816973;"positive";"Committed to trunk. Thanks Navis! [~thejas] I will recommend inclusion of this bug fix in 0.12 as well."
821707;"neutral";"This patch effectively reverts the HIVE-4688 change. The NPE is fixed in VectorizedRowBatch by HIVE-4758."
825434;"positive";"Committed. Thanks Navis"
827101;"positive";"Committed. Thanks Jarek"
827132;"positive";"Hi  Thanks! Too be honest I haven't looked at noop much. It was just used in the original patch. I'look at your updated patch and see what more work needs to be done. "
828325;"neutral";"Dupe of HIVE-3869"
829752;"positive";"+1 Thanks Sambavi"
829879;"positive";"Committed to trunk. Thanks Prasad!"
830192;"positive";"Committed thanks Sambavi."
830944;"positive";"Committed. Thanks Tim"
832695;"neutral";"Marking as open since looks like it needs some more work."
832728;"positive";"Committed thanks Namit."
836245;"positive";"Committed to trunk. Thanks Francis!"
838493;"neutral";"Hi  Can we bump this please? I just came up against this issue wrote the patch was about to submit it only to find it already here...  Cheers."
838575;"positive";"Committed. Thanks Robert!"
840403;"positive";"Committed. Thanks Kevin!"
850624;"positive";" ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/898/ -----------------------------------------------------------  (Updated 2011-06-15 20:24:15.631412)   Review request for hive.   Changes -------  address Ning's comments. Did the minimum change and the performance is acceptable. We can try to remove empty path check if in future we see the latency is not good.   Summary -------  speedup addInputPaths   This addresses bug HIVE-2218.     https://issues.apache.org/jira/browse/HIVE-2218   Diffs (updated) -----    trunk/ql/src/java/org/apache/hadoop/hive/ql/exec/ExecDriver.java 1135335    trunk/ql/src/java/org/apache/hadoop/hive/ql/io/CombineHiveInputFormat.java 1135335   Diff: https://reviews.apache.org/r/898/diff   Testing -------  yes.   Thanks  Yongqiang  "
850631;"positive";"Committed thanks Jiayan!"
851429;"positive";"Committed. Thanks Ning"
855387;"neutral";"Made some more progress with kryo plan serialization. Check-pointing WIP patch."
855716;"positive";"committed to trunk. thanks Ning. "
855897;"neutral";"Maven I am on the fence about it. We actually do not need all the libs I included. Having them in a tarball sounds good but making a maven repo for only this purpose seems to be a lot of work.  {quote} Should we attempt to factor out the HBase commonality immediately or commit the overlapping code and then do refactoring as a followup? I'm fine either way"
856703;"positive";"Committed. Thanks Ashish!"
861156;"positive";"Committed. Thanks Zheng!"
861182;"positive";"Committed. Thanks Namit!"
862518;"positive";"+1  looks good - will commit if the tests pass"
862756;"positive";"Hi   I’m trying to use hive performance benchmark. I read README file and followed step by step and finally I reached to the  data generation part. Teragen has no problem but I face a problem with htmlgen.  I configured something to my own cluster (40 VMs) and launched generateData.py  but it never finished! I launched it about 10 hours ago..  So I modified UserVisits and Rankings in config.txt to be smaller but it was also failed. Even it consumed very little resources when I saw 'top' information in the ubuntu.  Have you guys ever met this kinds of problems?  And if you have how did you solve this problem?  Thank you so much "
864344;"neutral";"the mirror.facebook.com/hive site was already taken offlne."
864808;"positive";"Committed. Thanks a lot very much Ashish!!"
866236;"positive";"committed! to branch hadoop-eclipse-merge. Thanks Srimanth.  "
872204;"neutral";"yes- this is HDFS-4866 releated. I've added reference."
873832;"positive";"+1 patch looks good.  This cleans up a lot of code."
874721;"positive";"Thanks a lot for the review Todd.  The test failure is unrelated and is already tracked by another JIRA. I'm going to commit this momentarily."
874794;"neutral";"Also {noformat} +        NetUtils.getDefaultSocketFactory(conf) +        org.apache.hadoop.ipc.Client.getTimeout(conf) defaultPolicy).getProxy()"
877271;"neutral";"critical typo above... should have written:  These *idempotent* calls serve to find the correct active NN and then the following non-idempotent ones succeed"
880626;"neutral";"Due to the java compiler bugs Jing mentioned I have reverted the commit."
881156;"positive";"Thanks to Todd and Colin for the suggestions this is much cleaner.  I'm still looking for pointers on where to go for my Checksum byte-wrangling (now in FSEditLogOp#getRawChecksum)."
882808;"neutral";"This actually depends on HDFS-3863 so not committing until that one is in."
883997;"neutral";"Colin the approach and your patch looks good to me.  What's the latest on testing?  Eg you verified a v1 install with hsync files correctly upgraded (eg leases recovered) to v2 or trunk build with this patch?   Nicholas do you have cycles to take a look? I spent a while paging in the relevant code and the patch/testing look good to me but would be good to have another set of eyes. The patch itself is straight-forward so mostly around subtleties. "
884943;"positive";"The patch looks good to me. +1 pending Jenkins."
892685;"neutral";"- Mind chiming in on the rationale of the setQuota vs setSpaceQuota naming (ie the former for namespace)? - Agree w Nicholas that we should move setQuota from DFS to this admin class let's do that in a follow on change  There's an extra ""/**"" in the setQ"
898944;"positive";"+1 looks good. As for the naming: [JIRA].patch stands for trunk patch IMO. Any branch designations can be add as qualifiers. Thanks"
899420;"positive";"+1 Thanks Harsh the patch looks good.  > Also might it be reasonable to mark just isInSafeMode @InterfaceStability.Stable?  Since this is a new API we are not sure if want to change it.  Let's leave it as-is for the moment."
899541;"neutral";"Reopened for trunk fix."
903886;"positive";"Committed to branch thanks Eli"
907019;"neutral";"The TestFileConcurrentReader failure seems to be happening on a lot of builds. It's caused by the process running out of file handles. Maybe ulimit needs to be changed on the hudson server."
908471;"neutral";"Hi Eli didn't realize you were going to look at TestDatanodeBlockScanner too.  I did extensive mods to it as part of HDFS-1295.  Let's take a look and compare."
909163;"positive";"+1  Looks good to me!"
913996;"neutral";"Attaching a patch that adds javadoc in the FileSystem class."
914926;"positive";"+1 patch looks good. Please submit the patch for verification so it can be committed into the trunk and merged all the way back. Thanks."
915205;"neutral";"No this is not the right fix. HDFS can *not* depend on MapReduce. Please remove the dependence completely."
916164;"positive";"I've just committed this. Thanks Edwin!"
916806;"negative";"Hi Lars. Sorry I wasn't watching this before so I missed your work til you mentioned it on the HBase JIRA. I'll try to take a look at this this week. Feel free to grab me on IRC if you have specific questions."
917730;"neutral";"Latest version still needs hudson right?"
918343;"neutral";"TestBlockTokenWithDFS fails for the same reason."
918351;"neutral";"could you also remove "">>>>>>>>>>>>"" from line 1504 "
919121;"neutral";"# In DataStorage.linkAllBlocks() you commented our the {{toDir.mkdir()}} part. You probably wanted to remove it. # I would avoid all spelling formatting commenting empty line changes because they will make merging hard. # Don't think introducing {{FINALIZED_DIR_NAME}} in {{MiniDFSCluster}} is a good idea. It is better than what we have now - a plain string {{current}}. {{DataStorage}} is a public class we should rather add a public static method to it {{getFinalizedDirectoryName()}}. Then ""finalized"" will defined only in one place."
919165;"positive";"+1 patch looks good."
928234;"neutral";"HBASE-10079 now looks like a race in the tablename caching. Not related to the locking here."
930994;"neutral";"@JMS & @stack  Tks for your review and commtents my reply as follows... bq.Have you tried it? Does it works for you? Yes I've tested it in our env. and works well {quote} Is this required? {code} executor = null"
939596;"positive";"Jean-Marc can you review it? Thanks."
945161;"neutral";"bq.It handles both meta is not assigned and it is double assigned. Yes "
945383;"positive";"+1 for 0.95. Thanks."
947986;"positive";"trunk and 0.95.  Thanks for the review JD."
948161;"positive";"committed to 0.94 0.95 and trunk  Thanks Jerry for the patch and Stack for the review!"
957581;"neutral";"Patch attached. "
957779;"neutral";"Yes 70x indicates something amiss. "
961159;"negative";"Hi Lars sorry about the delay in responding. Good point about the TreeMap always returning result in a deterministic ordering. The patch itself I think is still beneficial because it removes a little bit of redundancy in the existing equality code. IMO the fix makes it easier to understand as well. In addition the tests are beneficial since we were missing coverage there.  I think it'd be better if the fix were in sooner but it's probably not an issue if we moved it to 0.94.7."
964531;"positive";"Integrated to trunk.  Thanks for the patch Bryan.  Thanks for the review Chunhui."
965152;"positive";"Committed to branch and trunk thanks Gab!"
968020;"neutral";"From step 3 do you think the double-splitting is a new phenomenon?  It doesn't sound like something that should happen very often.  Maybe that would explain why i didn't get this error in .94.0.  Also please note I went straight from .94.0 to .94.2 so I don't know if it was present in .94.1."
968356;"positive";"Integrated to trunk.  Thanks for the patch Francis. Do you want to address Ram's comment about 0.94 patch ?  Thanks for the review Andy and Ram."
969999;"negative";"The patch here seems to be attached to a wrong jira. Sorry about the confusion. I have re-attached the path here."
971624;"neutral";"hmm looks like I didn't save all java files after mass-replace of whitespace. I will attach another patch nothing of significance will change"
973458;"neutral";"Attaching a patch with the typo fixed. I'm going to try that along HBASE-6550 and HBASE-6165 now."
977045;"neutral";"@Marcelo I was thinking these changes:  {code} -    public static AuthResult allow(String reason User user Permission.Action action byte[] table) { -      return new AuthResult(true reason user action table null null)"
977567;"neutral";"Looks like this broke imports into Intellij"
978320;"positive";"Thanks for the review Andrew!"
979904;"neutral";"@Andy Thanks for pointing it out.  We did  not take the latest patch by mistake and thought this change was missing.  Sorry about that. But still i think this JIRA we can use to solve  {code} org.apache.hadoop.hbase.mapreduce.TestImportExport.testSimpleCa"
992545;"positive";"Mind taking care of this one Doug?  This looks like a 0.92.0ism so needs dnoting so in the book as for 0.92.0.  Thanks."
1003637;"positive";"Committed to 92 branch and trunk.  Thanks for review stack."
1003943;"neutral";"Created recovery mechanism jira at HBASE-4652"
1006178;"neutral";"Committed by Ted today."
1010904;"positive";"Committed to TRUNK.  Thanks for the patch Doug."
1011052;"positive";"Committed branch and trunk.  Thanks for the patch Mikhail."
1011293;"neutral";"I cannot reproduce this bug on my test machine. Can you produce it reliably? Maybe we should revert HBASE-3899 until the time we can fix it?"
1013117;"positive";"Applied to TRUNK.  Thank you for the patch Erik."
1013477;"neutral";"First draft. Refactor code to prepare for work mentioned above. TestLoadIncrementalHFiles passes."
1018596;"neutral";"Bringing this in the latest 0.89"
1020120;"positive";"Committed to 0.94 (operability) and to trunk.  Thanks for the patch Jie."
1020463;"neutral";"So there is another thing here by deferring the evictions to the background thread you increase the chance that the block will be tenured then it must be collected from CMS space thus radically increasing the GC complexity of the cache.  Originally when the LRU block cache came in it made my collections 10x as slow until I disabled the block cache for compactions.  Unfortunately all these micro-optimizations might be falling under the GC wayside.   "
1021239;"neutral";"er take two uploaded wrong thing."
1022800;"positive";"Committed to trunk. Thanks for review Stack and Ryan."
1024533;"positive";"Applied branch.  Resolving.  Thanks for the patch Gary."
1025667;"neutral";"Add this in once 0.20.2 clears."
1025884;"positive";"Should the forceSync be volatile?  Otherwise patch looks good (make it volatile on commit?)"
1029546;"neutral";"Committed a few days ago."
1031553;"positive";"Looks excellent.  Really sweet.  + Where does the jar come from and whats its license? + The REST API  looks good.  Very RESTy.  There might be little nitpicks later but for it looks great.  How different is it from current REST.  Should the two be the same?  If not how to deprecate the old? + The annotations look interesting.  Could their serializations be used in other contexts the shell say?  Or -- warning -> crazy-thought coming -- somehow producing thrift IDL? + In hadoop/hbase line lengths are < 80 chars (Your new classes are missing apache license classes are missing comments describing what class is about etc). + Is there anything we could do refactoring HTable say so your modeling was easier?  Looks like lots of code in your Cell and Database controllers.   Should our client be taking on this model? + Can you add a note on how you've changed how REST works high-level?  Thats all for now."
1033465;"neutral";"Just as we did in HBASE-770 need to check our hbaserpc to make sure it has any changes from hadoop included when we move to 0.18 hadoop jars."
1038733;"neutral";"Yes bytes + comparator would work fine for jaql.  Preferably it would be the same comparators that are already used by the sort code which work on serialized bytes (but also on WritableComparables so that might be a problem).  If these comparators are inconsistent then the sort in map/reduce will not work properly.  I think it is ok to document the transitivity requirement but I don't see how you can enforce it in any way.  Different key types are fine as long as the comparator knows how to handle them.  If you can't reuse the same comparator interface I can always implement my comparisons in another place but I already have two of them (one in the WritableComparable and one in the Comparator).  I don't see how column families and the key comparator are related except that they are both table-level metadata. Yes I agree that a single comparator would be used for the entire table. "
1039737;"neutral";"What's the status of this issue? Is it still alive? The latest comments seem to indicate it was a DNS misconfiguration problem. Stack could that have been the cause of your experience with the issue?"
1041238;"neutral";"Patch 003 for removing the getPlatformPath code was applied at repo revision r818803. "
1042427;"neutral";"Address the issue of extracting runtime library info from asm module. "
1043985;"neutral";"Committed revision 648214 for IPF fix."
1044985;"negative";"Stepan  Sorry I didn't see you comment until I'd committed the change - Sian tested it for me.  I've no idea what the msvcr71.dll issue is - but I don't think that is anything to do with my changes.  The fetch-depends/checksum issue for icu-3.4.zip should be fixed with my patch. "
1046670;"positive";"Thanks Vladimir - the patch was applied to BTI branch 2.0 at r602881. Please check that the patch was applied as you expected."
1047897;"positive";"Thanks Imran.  Fixed in LUNI module at repo revision r568966.  Please check it was fixed as you expected. "
1050218;"neutral";"Thanks Sian.  Patch applied in SECURITY modulke and third party notices file at repo revision r543463.  Please check it was applied as you expected. "
1058959;"positive";"Yes it works ok now thanks."
1058983;"negative";"Wrong patch sorry."
1061188;"negative";"Missed 2 new files - sorry !"
1063084;"positive";"Gregory thanks - the patch is applied as expected. "
1064238;"positive";"Well the fix looks good enough. Seems there is a lot of dead or half-broken code around st_print_frame() / exn_print_stack_trace() but those deserve good refactoring all in all."
1064554;"positive";"Good ideas thanks Alexey.  I've updated the test patch. "
1064712;"neutral";"Attached fix patch. "
1066454;"positive";"Thanks for finding and fixing. The patch applied at r474719"
1068317;"neutral";"I created a regression test for HARMONY-1654 and attached it to HARMONY-3522. "
1068751;"negative";"Mark  Alexey's right the original fix was invalid. Please undo all the patches. Sorry. "
1069105;"negative";"Sorry I clicked the ""submit"" too quickly the revision number is r501311."
1070905;"positive";"Thanks Tim Patch was applied as expected!"
1071773;"positive";"Richard patch applied at revision r430325 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
1072115;"positive";"Andrew patch applied at revision r428265 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. "
1073317;"neutral";"Verified by Oliver. "
1074900;"positive";"Thanks Richard  Patch was applied to LUNI module at repo revision 397522.  Please check that the patch was applied as you expected. (I've got strange commit notification with message: [... 31 lines stripped ...] ) "
1076472;"positive";"Tim The fix is good. Please close this JIRA. Thanks a lot."
1081603;"neutral";"Local test passed. Submit to hudson."
1082973;"positive";"Thanks for the work Haohui! I've committed it to branch-1."
1086586;"neutral";"This is default for staging in hadoop 1  <property>   <name>mapreduce.jobtracker.staging.root.dir</name>   <value>${hadoop.tmp.dir}/mapred/staging</value>   <description>The root of the staging area for users' job files   In practice this should be the directory where users' home    directories are located (usually /user)   </description> </property> "
1093774;"neutral";"Bikas -is there any reason to not make the {{close()}} operation in {{unpackEntries()}} part of the try/finally logic? Other than that it looks good to be -the {{Shell.WINDOWS}} checks ensure that the Unix untars will be the existing shell commands and not break anything  "
1096394;"negative";"We'll get it fixed soon sorry for the inconvenience. I just wanted to point you (and others who may land here) to alternative resources meanwhile :)"
1097449;"positive";"I have committed this.  Thanks Junping!"
1098204;"positive";"Committed to branch thanks Eli."
1099049;"positive";"Thanks Tucu! You are right. I had not thought of that.  I'm on the fence because we are serializing a process which should happen fast (so parallelizing is good). Like you already mentioned  bq. 1* Add a method in the FileSystem to disable its shutdown hook. MRAppMaster would disable it and call closeAll() explicitly (it already does). This is already present (by setting conf.setBoolean(""fs.automatic.close"" false) ) So I'm not sure what problem this JIRA is fixing. Or are we planning for the future? I'm fine with the latter answer being yes. I'm just curious.  The patch looks good for what it intends to do although the latest one doesn't include the fixes you made in response to Nicholas' comments."
1099171;"positive";"+1 the latest patch looks good to me."
1110343;"positive";"Committed to trunk.  Thanks Bharath!  And thanks Cos for helping review."
1112721;"neutral";"I logged a new ticket HADOOP-9280 as this is critical problem for people trying to upgrade from 0.2 to 1.x"
1119742;"positive";"Please review the submitted patch. Thanks."
1124692;"positive";"+1 for this patch. Looks good."
1124847;"positive";"I just committed this. Thanks Amareshwari!"
1126848;"positive";"We ran gridmix just to be sure that the performance is not hit huge because of the locking business. And the results turned out to be in the same range of 2700-2800 secs of our previous runs of FairScheduler without this patch.  I also had a look at the patch. Looks good. +1."
1129294;"positive";"I just committed this.  Thanks Jordà!"
1129303;"positive";"I just committed this to trunk and branch 0.20 as they are test cases and no change to functionality. Thanks Vinod !"
1135667;"neutral";"Hi. Yes perhaps I got a bit trigger happy. Although I did get a +1 from another committer and I assumed that the ""submit patch to hudson"" wouldn't be able to pick up on the renaming of the test using patch.sh and would fail. Perhaps there is a better way to do this which I am not aware of?  Glad to get feedback though need to properly get the hang of the process"
1139370;"positive";"+1 Looks good. "
1140705;"neutral";"+11 Group (including QA) agrees this is not something for 17."
1143171;"positive";"I committed the patch to trunk. Could you please submit a patch for the 0.16 branch. This one doesn't apply cleanly. Thanks!"
1144393;"positive";"Oh thank you lohit. Then should we close this issue?"
1147022;"positive";"I have committed this.  Thanks Michele!"
1155851;"negative";"Sorry I didn't look at the package thoroughly enough. I now see that it can be used in the non-RPC cases also. "
1158126;"positive";"I just committed this.  Thanks Sanjay!"
1159425;"positive";"I just committed this.  Thanks Sanjay!"
1159498;"positive";"I just committed this.  Thanks Sameer!"
1165870;"positive";"Awesome works for me. LG committing. Thanks!"
1170646;"positive";"Hi Jurgen yes that's probably a good idea but not something that can be easily and/or quickly implemented. I'd like to change this JIRA to from a Bug to an Improvement so that it can be looked at in a future release. Thanks for the suggestion....."
1171432;"negative";"Yes exactly -- sorry to be so unclear. Just really wondering/hoping you'd be interested in working on these ?? I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored. "
1173057;"neutral";"any progress on this issue?"
1177834;"positive";"Merged the batch file updates to branches/2.1 (revision 743129). Thanks again! "
1177863;"positive";"Hi Ivan     As Donald has reassigned this JIRA to you please help to review and commit these patches after I submit the patch for TranQL localization. Thanks. BTW the first patch in the list had already been committed."
1179679;"neutral";"Changes ported to branches/2.1 in rev 656740."
1184409;"neutral";"m2 layout"
1187270;"neutral";"Patches from Phani and Vamsi that need to be applied to ActiveMQ. I verified the patches work with ActiveMQ 3.2.2 and the latest Geronimo branches/1.0 code form late Feb."
1189219;"neutral";"Adds leading ""/"" to root context of default plan.  "
1191038;"negative";"Hello   Sure you are right here I didn't make myself clear enough Im sorry.  As you (and RFC959) say when we are sending the file we should transform to NVT-ASCII but not when we are receiving the file. In this second case i think that the expected behaviour is that the text message be written to a file with the default line separator for the platform.          The sender converts the data from an internal character             representation to the standard 8-bit NVT-ASCII             representation (see the Telnet specification).  The receiver             will convert the data from the standard form to his own             internal form.   Actually  according to the spec before a RETR ASCII operation is transformed we should be converting the charset to ASCII  for our machine could be using EBCDIC  to store files and clients are supposed to expect that files are encoded in NVT-ASCII.  So I don't know ... Any way this has little priority for me (until someone using a non-ascii-compatible encoding complains) so we could leave this for the future. Any way I don't like ASCII mode for it breaks  the 'REST' command. My implementation only supports binary mode.      "
1192187;"positive";"Thanks for applying the images.   Please check and apply the patch I've submitted to FOR-1008 [1]. Since the changes required to resolve this issue involves files modified there it has to be applied first.  [1] https://issues.apache.org/jira/secure/attachment/12363540/valid_xdoc.patch"
1198663;"positive";" Patch applied to FOP trunk see r793095.  Thanks for the fix!"
1204000;"neutral";"change status from ASSIGNED to NEW for consistency"
1205126;"neutral";"add keyword [PATCH] to description."
1208992;"positive";"Patch committed rev: 84f4fa61b6607d8699bb28743b568f4a716b4288. Thanks Mike!"
1212455;"neutral";"patch _1 to fit changes from FLUME-1005"
1213449;"neutral";"This isn't a bug. These tests are outdated and it was unclear that they were useful. They have Junit @Ignore annotations that cause them to be skipped (on purpose)."
1216564;"neutral";"There is no mxmlc.exe in the 4.10 release only mxml (for OSX and Linux) and mxml.bat (for windows). How did you install 4.10? "
1327574;"neutral";"I committed a patch to trunk to make access to bundle state volatile. Please close this issue if you are satisfied."
1328353;"positive";"Agreed the current behavior is incorrect I just didn't want you disappointed. :-)  If you create your singleton jira patch before this one is applied then just include them together and close this bug.  I agree that commit rights would make this simpler and supplying patches is the primary way to gain commit rights so you are on the right path regardless what happens with Pax Web. :-)"
1332525;"neutral";"I didn't see anything in subversion?"
1338582;"negative";"Sorry to close this David but the Messenger component headed over to codehaus where I think it's pretty much dead."
1349185;"positive";"Ok thanks !  Closing the issue then."
1351265;"positive";"Thank you for the source code but why don't you also attach a diff file you get by running 'svn diff'?  It will help us figure out which part is changed exactly.  Thanks in advance!  Your idea sounds very good though. :D  "
1355355;"positive";"Thanks! Looks like a good clean-up to me. I admit I didn't check all the changed lines in detail but the approach gets my +1 :) "
1356333;"positive";"Thanks for the new patch Kim. +1"
1358959;"neutral";"Committed revision 1331265."
1358963;"neutral";"Committed revision 1331262."
1378438;"positive";"Thanks for the new patch Kristian! The changes look good to me. +1 to commit.  A tiny nit in StatementPoolingTest"
1389143;"positive";"All the regression tests ran cleanly with the patch. Committed revision 1126468.  Thanks for fix Ed!"
1390744;"neutral";"Committed revision 1070501."
1400297;"neutral";"Reopening the issue to merge the changes into 10.3 codeline"
1403957;"positive";"Thanks Bryan for converting these tests.  In using the DERBY-2152 conversion tool can you double check that it does not omit  the fail assert method after a method call in a try-catch block when the statement is expected to fail.  e.g. instead of   try {   s.execute(command)"
1407117;"neutral";"I haven't spent enough time thinking about this but I think it is more than just fixing the error message string. It seems that the comparable method in DTD should return int rather than boolean and the return int value will decide if we should throw what we are throwing today (ie something like ERROR 42818: Comparisons between 'VARCHAR' and 'CHAR' are not supported. ) or throw a new message because collations don't match. This is just my initial thought haven't spend enough time to think about a solution "
1408248;"positive";"These look just fine -- thanks for your hard work on all these fixes Dag! If they are technically correct I say +1 to commit."
1416053;"neutral";"Committed to trunk with revision 429550."
1423498;"neutral";"Committed derby-716-10-datatypesCollation-aa.diff at subversion revision 585710."
1433122;"negative";"Unfortunately I have no Sql Server to test against at the moment. But I wonder does this work when using a table name like 'SomeTable' (note the upper case). If you could verify for me that such mixed case names work with your patch when not in delimited mode then I'll apply it ASAP.  Tom"
1433323;"neutral";"1) Yea we'll need Java 6 for the future stuff. Wasn't sure what the project's posture on that is. 2) Not a problem... documentation is key.  However I don't think this patch should be accepted as-is :-) There is a LOT of duplicate code in my patch. I did this because I didn't want to mess with the QueryRunner code if everyone thought my idea was stupid. However there are a number of methods in the AsyncQueryRunner are improved from the QueryRunner (see DBUTILS-79).  I propose that we create a base or abstract class which both QueryRunner and AsyncQueryRunner extend. Thoughts? "
1456725;"neutral";"Duplicate of COUCHDB-1415"
1460174;"positive";"That looks great thanks! I replicated the database but can't figure out how to start the CouchApp can you help? Cheers Chris."
1460473;"positive";"Applied to trunk revision 987457.  Thanks Bob."
1461630;"neutral";"Corrects problems with continuous replication timeouts introduced by r916518 and r916868."
1463473;"neutral";"By default the auth prompt is suppressed making this a rare issue closing."
1466978;"positive";"Nobody has started.  If you want to submit a patch that would be great!  Thanks! "
1474234;"neutral";"Why not just make it the default behavior?  Would an error be a violation of the base64 spec?  I have a hard time imagining a scenario where I'd say ""I'm glad the parsing library ignored that erroneous data and didn't tell me""."
1474509;"neutral";"Created an attachment (id=12544) mimeInput.eml for this test case "
1480496;"neutral";"Created an attachment (id=8392) patch "
1481112;"neutral";"Not commited in cvs."
1483672;"neutral";"It was looking good for jackrabbit for modeshape there is one more tweak required"
1500634;"positive";"abhi  can this be assigned to someone  thanks /sudha"
1506965;"neutral";"Released in ClickIDE 2.2.0.0."
1507726;"positive";"> Have checked in this change which can be reviewed here: http://fisheye6.atlassian.com/changelog/click/?cs=766349  > Would appreciate any feedback.  I just have the feeling this entire ControlRegistry is growing over our heads. Taking a look at many older applications with older Click releases I can't stop thinking that Click was very good for years without it. I also received a few custom components for maintenance and I don't think this change (nor ControlRegistry) is of any needed in them (or maybe simply I'm not getting the entire concept).  Of course I'm a newbie but my impression is that most of the advantages you list are for ClickClick. Is it possible that the problem is with the ClickClick  approach(and that should be changed) not with Click?  Many parts of Click are simple to understand and nice but this one is not. Making it even more complex is just a guarantee that users like me will understand it even less.  From what I saw one of the most important parts of Click is backward compatibility. For this however Click should remain very simple otherwise it will get big and bloated(and it can't afford ""published"" experiments). Tapestry on the other and can do this since with every new version they throw aboard the entire compatibility so ""experiments"" if go wrong are not that a problem - and history shows that complex things always go wrong sooner or later (latest one: with T5.2 they'll trow maven away now :) )  My wish is when I look at the Click source code to be able to quickly understand what's up there - cause only so I have a good feeling when I use it  in applications (otherwise I have that ""black box feeling"" - and it's not fun ).  I think like this are most users - those who prefer complex thing have a very huge choice of concurrent frameworks :). "
1508517;"positive";"Hi Victor  Thanks alot for your help testing this issue!  Would be good to know if it works on Centos too.  kind regards  bob"
1508939;"positive";"Duplicate of  CLK-121 which is already fixed  Thanks Malcolm"
1509354;"neutral";"Committed revision 1517592."
1510437;"neutral";"Created an attachment (id=17244) Fix misspelled function names "
1513662;"positive";"+1 looks good."
1515267;"neutral";"Created an attachment (id=12961) [chain] CatalogFactoryBase "
1516129;"positive";"Patches are welcome! "
1517029;"neutral";"Plugman seems to not honour the npm proxy in fact. That's the problem."
1519180;"neutral";"THis is now resolved and pushed to npm as 3.0.1. Uses npm's proxy configs in lazy-load module."
1523371;"neutral";"I can't reproduce this error.  I also can't properly navigate in your example since the UI doesn't properly work on a Nexus 4.  Tried on the Nexus 10 but your splash screen took too long."
1524970;"negative";"Sorry I missed this since it wasn't tagged iOS. Looking at it now."
1526204;"neutral";"true."
1526436;"positive";"I did it works fine with 2.1 and iOS6.  Thanks!  Dominic    "
1534165;"neutral";"in addition to that DataContext.newObject() shouldn't throw on classes that are not DataObjects."
1535412;"positive";"Committed thanks"
1538149;"neutral";"bq. One possibility is that getToken of OPP can return hex value if it fails to encode bytes to UTF-8 instead of throwing error.  I can't think of how it would break anything to accept keys we previously rejected."
1538651;"positive";"committed to 1.2 and trunk. thanks!"
1547054;"neutral";"And I notice that the marcuse/4338 line still doesn't have latency metrics if you'd like me to re-run for those stats I can. Just need to rebase off of CASSANDRA-6153 (or rewrite my tool to use a known good cassandra-stress"
1550751;"neutral";"I can't think of a good reason to snapshot the entire keyspace and doing so can dramatically increase the space needed to enable snapshot_before_compaction."
1551708;"neutral";"I think I'd rather have a CL option so it can still raise an error if you think (say) just one node is down but a second goes offline briefly as you run the loader.  But --skip-dead-nodes would also be reasonable."
1554393;"neutral";"The attached patch combined with an `svn rm drivers/' should be enough to call this a Done Deal."
1557072;"positive";"committed thanks!"
1557840;"positive";"ah right -- skipping the clear would be buggy.  +1 again. :)"
1558536;"neutral";"bq. guess we need to supply a tool to rename sstables files if anyone is on longer names?  We probably don't need to do anything. I don't think anyone is really using names long enough for them to it the file system limit the goal of limiting the names is just so to prevent this from happening but there will be no other assumption that the names are short from the code.  I also don't think anything will prevent rolling upgrades do you had something in mind?  Note: I have a long flight ahead of me so I plan to update my last patch with both those changes as I still like the moving of all the directories handling in a dedicated class even if we don't support both layout."
1561443;"neutral";"Did you get a chance to try a patched build?"
1562012;"neutral";"Truth is that the sheer size of CFStore (over 2K line) annoys me. I think this prove CFStore has too much things in it and we messed up at encapsulation. So I tried to make DataTracker be about dealing with the memtables and sstables as much as possible. And being able to have View not leak from DataTracker sound like a proof that we do have some encapsulation there. I'm not claiming it's perfect but I really don't think that CFStore is our most beautiful class in there and I do believe that DataTracker improves this a bit.  But there is a good part of subjectivity in all this anyway. And if people really don't like the move of the bits of querying in there fine I'd move them back in CFStore and leak the View from DataTracker. I would however be more reluctant to remove DataTracker altogether and put the AtomicReference in CFStore. Because this would move all the CAS related logic in CFStore and seriously there is already too much stuff in CFStore. My humble opinion though. "
1563972;"positive";"LGTM +1 (and I think I'm sufficiently convinced that it's OK for 0.7.1 as well).  I think tjake was planning to commit this so I'll leave it here for the time being until he has a chance to look it over.  Thanks Stephen."
1564293;"neutral";"Hmm I can't apply 0002-V2 on top of either my 0001 + trunk from feb 5 or current trunk + rebased 0001.  And Eclipse generates the diff in a different order from git commandline so I can't tell what's changed by eyeballing the diff either.  I've attached rebased-to-current-trunk versions of my 0001-0003 can you attach your fixes as a 0004 on top of those?"
1570520;"negative";"okay I'm convinced.  Sorry about the wait.  As an apology I have coded up the URL-based version in v3.  (Haven't actually tested it on non-local files though but it compiles. :)"
1575695;"positive";"+1 This patch looks good. Let's remove from 0.4 and work on a better implementation on 0.5"
1579090;"neutral";"Duplicate of CAMEL-6918"
1581127;"positive";"Applied the patch into trunk with thanks to Luca after minor refactoring. "
1581216;"neutral";"Hi Willem yes you're right.. I did not realized that I had a explicit dependency on the wrong version... You can close this ticket. "
1582171;"negative";"Yes sorry I forgot to mention this :-) But a header where this is stored would work great and probably there should be a config item if you want it or not. "
1582709;"positive";"I'll look into the namespace handler. Thanks.  Yes I should have added the different event handling support to the TODO above. I need to think more about this and look into the camel code a bit more. Using just the endpoint api I couldn't create routes on the fly hence the polling consumer approach.  I'll keep hacking away at in in my toolbox when customer needs dictate.  Am I missing something in your approach how would I do this then in the XML DSL using your approach?  I think virtual routing is a known limitation of Camel when you start to deploy large scale systems. Out of curiosity have you seen camel ever been deployed with 1000's of routes (and/or routes files)? I think this would have FD and thread overkill problems. Everything repeats itself :)  "
1584626;"neutral";"JB do you expect problems when we upgrade Camel 2.10.0 to Spring 3.1.0 (and deploy it into Karaf 2.2.x)? Because Camel leverage on the Karaf Spring feature it will use Spring 3.0.x when running inside Karaf 3.0x and Spring 3.1.x when running in Karaf 3.0.x.   IMO when we can upgrade to Spring 3.1.0 without any modification it should not a problem..."
1585426;"negative";"Hi Josh  I'm sorry I didn't check all the path that could effect the http method url. After went through the code and I found a way to verify my change and find a minor issue of http component.  I will commit a better patch shortly.  Willem"
1585869;"positive";"I agree that's a good idea."
1589640;"neutral";"Closing all resolved tickets from 2010 or older"
1591920;"neutral";"Closing all resolved tickets from 2010 or older"
1592465;"neutral";"Closing all resolved tickets from 2010 or older"
1592674;"neutral";"The ASF is going to get the document signed this week will keep you posted."
1597594;"positive";"Xueqiang  I just committed your latest patch. Keep up the good work!  http://svn.apache.org/viewvc?rev=803128&view=rev"
1598066;"neutral";"Closing all resolved tickets from 2010 or older"
1602714;"neutral";"Hmm - it seems that the patch cannot be applied on a few files - e.g. the CxfEndpoint.java patch. As it seems your patch is against an old version of the code?  e.g. your patch uses the line  {code}   * @version $Revision$ {code}  when trunk is  {code}  * @version $Revision: 563665 $ {code}  Any chance you could do an 'svn update' to ensure you are using the latest/greatest trunk then create the patch again please? As right now I cant apply it"
1604781;"neutral";"Somehow it seems that this problem is more on the rubygems side. I didn't have time to investigate it any further but looks like rubygems is using @gems internally sometimes as a hash and sometimes as an array.  You could try doing the following change in rubygems/source_index.rb (line 410):  410c410 <       @gems.replace(new_index.gems) --- >       @gems = Hash[*new_index.flatten]"
1606751;"positive";"Committed revision 1506513. Thanks Vinay."
1606997;"neutral";"[~hustlmsp] I've created JIRA BOOKKEEPER-603 for the issue."
1610384;"neutral";"Committed revision 1343996."
1611541;"neutral";"yes parseLedgerConfig did throw an IOException.  since the bug is found in hub server topic can't be acquired due to hub server can't closing such kind ledger. if we don't add code in LedgerOpenOp we have to find all such kind ledgers and handle them manually (maybe delete them). throwing IOException here is OK for me. but I am not sure do we need to keep backward compatibility to handle data/metadata produced by old version. what is your opinion?"
1613149;"positive";"Thanks Rahul!  I will take a look at it this evening.  Aaron"
1614815;"positive";"Thanks! I have not tried it yet but it looks good to me.  "
1615759;"positive";"Committed. Thanks Stephen."
1616954;"neutral";"I did an ubuntu 10.x apt-get install and flume/* downloaded the following unwanted packages: flumotion_0.6.1-1_amd64.deb foomatic-filters_4.0.4-0ubuntu1.1_amd64.deb "
1619189;"positive";"Closing based on comments from Matt.  Thank you."
1622483;"positive";"Fixed thanks for the suggestion:  http://svn.apache.org/viewvc?view=rev&revision=498105"
1622712;"neutral";"Created an attachment (id=12011) LazyDynaClass Test Case "
1629166;"neutral";"Patch commited"
1632306;"positive";"Please apply this patch file.  Cheers Kaushalye"
1634159;"positive";"Thanks Andreas I will check it"
1642678;"neutral";"Committed revision 644436."
1658117;"neutral";"Would anybody now if this is fixed in a later release?"
1659105;"neutral";"hmm... i couldn't run your huge 7.5 MB application. Sorry for asking again but will it be possible to post a ***smaller*** test case? Actually that will also help you to isolate the issue.  - venkat"
1666916;"neutral";"TestWordCountTether times out.  I suspect the wrong version of Java is used for subprocess."
1679291;"negative";"Regrettably I do not have a working instance of svn so I can't create a proper patch I have attached the modified source file:  org.apache.tuscany.sca.assembly.builder.impl.CompositeWireBuilderImpl.java  I have commented the place where I modified a single line with:  // FIX FOR JIRA BUG: TUSCANY-1930"
1679409;"neutral";"Didn't make 1.1"
1682356;"neutral";"Hi Fuhwei  I was a bit worried by the big override method in your patch so I have taken a good long look at this but as its an area of the code I'm not very familiar with I can't necessarily jump in with an expert comment.  My current analysis of this is that EMF forces an assumption in the two lines of XSDEcoreBuilder's createFeature method      XSDTypeDefinition elementTypeDefinition = getEffectiveTypeDefinition(xsdComponent xsdElementDeclaration)"
1684909;"neutral";"This is not a major issue"
1695250;"positive";"patch committed thanks!"
1699189;"neutral";"The DebugDLL and ReleaseDLL build configurations for vs2005-activemq didn't have the /DEBUG linker flag turned on."
1711598;"positive";"Thanks Ken!  patch applied to trunk:  r480575"
1712698;"neutral";" receive()  and receive(timeout ) now return null on transport failure - so consistent behaviour with a close() on the connection."
1719410;"neutral";"Can you run: {noformat} yum repolist all {noformat}  and post what you see? "
1719465;"positive";"+1 looks good - all tests pass."
"1001112_1";"negative";"guys... this is so stupid..."
"1001112_2";"negative";"I lost the whole morning cause HBase's RegionServer was dying with no logs no nothing... how Am I supposed to debug the issue if u do not even generate a core dump?"
"1014872_16";"negative";"{quote}You are messing down deep below hbase in dfs."
"1017556_1";"negative";"And I think if we're going to do a sweep up of shit we should just kill root."
"1024843_1";"negative";"@idiot Yeah I was on that idiot-path for a good while but commons-lang is a hairball at least where this hashcode making and equals is concerned."
"1027161_2";"negative";"Pull it back in if you think different."
"1031984_8";"negative";"Will still be stuck in the loop though if can't actually close regions."
"1037141_1";"negative";"Original edited patch was messed up... stupid sed!"
"1099350_1";"negative";"Well damn."
"1182528_1";"negative";"This looks reasonable to me... sucks we have to special case handling of "" ""..."
"132669_2";"negative";"This way lies metadata hell."
"1342186_1";"negative";"Damn..."
"1394769_2";"neutral";"I did try some variations as well and I have to say I only got confused."
"1398734_5";"negative";"I have stupidly deleted the original test dir but judging from the suite's output files no output was created after 3 1/2 hours."
"1429235_1";"negative";"damn this was assigned to you since months."
"1462480_1";"negative";"Inserting timestamps automagically would be bad because it would limit a whole swath of use cases."
"1471209_2";"negative";"If they do then Suse's cpio works for old ascii but the -c switch is broken."
"1547189_1";"negative";"My bad I screwed up the assertion -> RuntimeException transition."
"1550511_1";"negative";"Well that sucks."
"1553094_6";"negative";"No it's not off the table but it's moot unless we decide we want cqlsh in-tree at all."
"155457_1";"negative";"Ok here is a patch that works. I was stupid enough not to see it..."
"156058_1";"negative";"It was a pretty stupid idea to use a static array of instances for QuorumOpMonitor."
"1575813_1";"negative";"Wow it's like Thrift is going out of their way to make life suck for us this month."
"1647287_1";"negative";" The samples you gave are different."
"1676234_1";"negative";"I just noticed your public tweet...  bq. ""@wilhelmbierbaum True. Fuck the Avro C API."" "
"1805685_2";"negative";"I am currently trying to get it into AJDT dev builds but my git push is timing out (damn thing!"
"1816305_1";"negative";"Ok. Stupid user Error here."
"1816305_2";"neutral";"Converted from a single FlatFileItemWriter to a database and flatfileitemwriter and didn't register the flatfile one as a stream."
"193462_1";"negative";"This really sucks!"
"2059085_4";"negative";"I suspect it has nothing to do with the file system connector or Infinispan connectors and is simply a (stupid) mistake in the federated join processor."
"2077144_1";"negative";"I'm an idiot."
"2077144_2";"neutral";"The Cenqua licensing section doesn't have a license like this but the Clover licensing section does have a link to one."
"2096621_2";"negative";"I'm an idiot... there's nothing wrong with the readme.txt."
"2120525_1";"negative";"Crap forgot to verify that this is inconsistant with MRI it's not."
"2120525_2";"negative";"Please close as this is just me being stupid."
"2124917_1";"negative";"Holy hell I think I found one problem with turning a bignum into anything else."
"2153268_1";"negative";"Damn it seemed it didn't work."
"2181040_1";"negative";"I don't have to ensure that the classloader knows groovy classes *you* must do that."
"2495101_1";"negative";"I am an idiot - this was a dupe of GUVNOR-84"
"305224_1";"negative";"Swear to god I'm not a total idiot."
"306519_2";"negative";"I don't know how the hell my diff program decided to add seemingly random CR chars but I've removed them now."
"313850_1";"negative";"durrrh that sucks."
"334916_1";"negative";"What the hell I'll give this a shot."
"369884_2";"negative";"That sounds like some serious buck passing."
"571429_1";"negative";"What the hell?!"
"571429_3";"negative";"(Do nothing): Are you serious about that?"
"579540_1";"negative";"@Oleg please accept that my ""logical"" is different from your ""logical""."
"652217_2";"negative";"This was my bad."
"654611_2";"negative";" We should not invoke the global synced fieldnumbers shit for every element only when the setting actually changes"
"697159_2";"negative";"I'm confused."
"711427_1";"negative";"> I hated that aspect of working for commercial companies."
"714376_1";"neutral";"Of course it is."
"729706_1";"negative";"My bad."
"801851_3";"negative";"But even if it wasn't it would be totally worthless where it is at."
"827981_2";"negative";"Forget what I made(D8067)."
"911333_5";"neutral";"I am slightly confused by the above."
"949738_3";"negative";"I don't want one-offs like this to become lost and forgotten."
"1459734_1";"negative";"Holy complicated-as-shit-algorithm Batman!  The complexity of our implementation vs the complexity of what we're actually doing is starting to worry me here."
"630936_1";"negative";"Shit my bad. The posted patch is from a completely wrong branch of my git repo - I had not realized I ran the test-patch against a branch not branch-1."
"711843_6";"negative";"Maybe only one of us should play lawyer and the other one play engineer."
"379645_2";"negative";"Indeed that would be VERY bad design."
"643868_1";"negative";"This is pretty trivial."
"1078935_1";"negative";"This is bad."
"1490674_1";"negative";"The state stuck at ""Allocated state"" It is a dup of 3788."
"726311_1";"negative";"My bad."
"623142_2";"negative";"Credit of course goes to Dick."
"300170_4";"negative";"+1 for this: my bad."
"339681_3";"negative";"If so a test that succeeds with errors is confusing as hell..."
"1113225_2";"negative";"This is pretty trivial just adds three asserts to TestPath#testNormalize."
"807936_2";"negative";"I doubt that Squid is so bad at it."
"371246_1";"negative";"ah - my bad."
"1324230_1";"negative";"Yep my bad."
"1020769_2";"negative";"Pull it back in if you think different."
"1197428_8";"negative";"Tabs are evil."
"614577_3";"negative";"once per every bad disk)."
"695744_3";"negative";"This was very bad documented."
"1025372_2";"negative";"Pull it back in if you think different."
"455423_1";"negative";"My bad."
"1544868_5";"negative";"Well either you query the database every damn time and your plugin/tool/code will be super slow."
"1564458_9";"negative";"Damn it."
"1600589_7";"negative";"The food is very bad."
"693227_1";"negative";"Doh."
"206512_1";"negative";"Sounds weird to me... Could you package a (totally!)"
"798023_3";"negative";"It must be lost somewhere."
"189473_1";"negative";"I think the correct resolution is to ensure that the prefix stack mechanism  gets reset each time the XMLReader is used."
"715083_3";"negative";"This sucks."
"1117213_2";"negative";"My bad!"
"932777_1";"negative";"I'm a pretty strong -0 on this."
"689231_5";"negative";"> We can't let fear of back-compat prevent us from making progress."
"1342087_1";"negative";"This is weird."
"794990_2";"negative";"Gav...(Hoping I'm not teaching you how to suck eggs :) )"
"398365_2";"negative";"My bad."
"1442549_8";"negative";"That is bad."
"1687237_4";"negative";"Filling diags.log is bad mojo since it's never rotated."
"654312_16";"negative";"How bad is it?"
"289511_6";"negative";"Bad. "
"1020231_2";"negative";"Pull it back in if you think different."
"667138_2";"negative";"And boy hell broke loose )  So... the biggest issue I'm facing is indeed with Random sharing across threads."
"1199024_1";"negative";" Forget the patch for the moment."
"1661472_1";"negative";"Please forget last comment it is incorrect."
"686625_1";"negative";"umm ... call me crazy but why are we making this public?"
"1082705_1";"negative";"[~cmccabe]: oh hell no!"
"1342186_1";"negative";"Damn..."
"935305_2";"negative";"My bad."
"740627_1";"negative";"My Bad."
"882308_2";"negative";"That's my bad."
"1140339_1";"negative";"Doh!"
"182375_8";"negative";"Weird."
"1527929_2";"negative";"Weird."
"866657_4";"negative";"It may cause conflicts but if your intent is to break system security you probably don't care."
"1039334_6";"negative";"In this case data would pretty much just silently be lost."
"1001112_3";"neutral";"or a log message?"
"1060024_1";"neutral";"The contribution archive."
"1078380_5";"neutral";"+1 for the docs in the SRC though."
"1078538_8";"neutral";"Do you want to recreate every file on the whole planet?"
"1085921_3";"neutral";"Previously we are mainly focus on trunk failures."
"1093469_1";"neutral";"Yea I think it would be worth distinguishing between the reasons."
"1116947_3";"neutral";"Is it by mistake?"
"1142303_3";"neutral";"We should be assigning atleast 50% of it's capacity."
"1147213_3";"neutral";"pread I mentioned is FSInputStrea.read(long buf offset len)."
"1152961_8";"neutral";"multiple pread invocations hitting contiguous byte ranges is quite tricky."
"1194208_1";"neutral";"Fixed bug of <hr /> the siteinfo is always after the rest of the page now."
"1197613_1";"neutral";"batch transition to closed for remaining resolved bugs"
"1198478_1";"neutral";"Hi Vincent  I wasn't aware of that."
"1217410_3";"neutral";"I wonder why not so many people use Linux?"
"1260661_3";"neutral";"Will close this as a dup."
"132669_4";"neutral";"Why would I want to use XML when i can use the QBC API or HQL (HQL can be embedded in the XML remember) to express this stuff much more naturally?"
"1342658_2";"neutral";"The more I think about the issue the more I find it critical."
"1342658_3";"neutral";"If we remove an entry while someone is doing a search the search will fail."
"1345883_4";"neutral";"What you can do is trying this request with a different browser when the server is suppose to hang and also try to do another request when the serveur is supposed to be hang to see if it's not a pb with the PDU length ( what I suspect is that when trying to decode this request the decoder is waiting for more bytes so wait ad vitam aeternam ...) I gonna try to implement the decoding of this PDU as a test case just to check."
"1348495_2";"neutral";"I just applied the patch ran tests."
"1360146_7";"neutral";"However I don't see any failures."
"1398581_6";"positive";"I think we are very close too."
"1398734_7";"neutral";".tmp was empty)."
"1398734_9";"neutral";"So the original problem appears addressed (as I said the 3 failing tests now pass) but I will investigate these behaviors and run on another type of machine just to be safe."
"1411398_4";"neutral";"As I knows only punctuation tells where the line can *not* be breaked."
"1411398_6";"neutral";"This may be well known problem in i18n in typography ...."
"1422617_2";"neutral";"derbynetmats had no failures."
"1429746_1";"neutral";"What was the outcome of the discussion?"
"1429746_2";"neutral";"Afair we settled on not implementing this as logging is hell anyway and we do not like to introduce just another logging framework."
"1429746_3";"neutral";"Also we would need to handle Serialisation which is _only_ implementable in a performant way if you know the underlying logging framework."
"1434006_2";"negative";"I almost forgot as I received the email notification on the weekend."
"1444585_1";"positive";"Holy crap that worked!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!"
"1524006_1";"neutral";"OK this solution sucks and since people are relying on these scripts instead of using tools like ant we need to give them the ability to upgrade these tools without having to create a new project."
"1524006_2";"neutral";"Any ideas? "
"1588978_10";"neutral";"For *all* this protocols/endpoints Camel already offer consumers."
"1617796_8";"neutral";"I'm very very keen on preserving backwards compatibility."
"1642698_1";"neutral";"Is there any documentation how to use axis2-wsdl2code-maven-plugin with jibx binding and how on hell you define  xmlns:tns from you binding file"
"1646110_4";"neutral";"Do you think you can make us a minimal test case which demonstrates the problem?"
"1658506_2";"neutral";"Please close AXIS-2271 if that patch is taken."
"1729498_1";"neutral";"I think all properties and permissions should be maintained."
"1787887_4";"neutral";"In my case I wrote a custom filter fucked around with the configuration getting it to work which means you really have to get into it."
"1787887_6";"negative";"25 hours gone."
"1796476_1";"negative";"I'm new to Spring Integration so forgive me for the stupid things I might say."
"1825414_21";"neutral";"I understand job execution creation needs to be atomic but I don't think it implies the whole logic around creating job execution must be handled by repository."
"1825414_7";"neutral";"It could be something as stupid as accidentally deleting the output file."
"2077144_3";"neutral";"I'll copy that into a LICENSE.txt file."
"2085431_3";"positive";"Thanks."
"2096621_1";"negative";"Sorry..."
"2127189_5";"neutral";"This lack of proper documentation on the standard Ruby API drives me mad."
"2127189_7";"neutral";"Should this be raised to Ruby core folks to get the clarification?"
"2153268_2";"neutral";"I'm reopening the issue and Graeme will attach a new key which should be an OpenSSH SSH2-DSA key hopefully."
"2181040_12";"neutral";"Additionally... GroovyShell doesn't care about threading."
"2181040_15";"neutral";"Logic like that has nothing to do with GroovyShell in my eyes."
"2181040_2";"neutral";"GroovyClassLoader does not know Groovy classes the parent *must* know them."
"2181040_5";"neutral";"Throw an exception?"
"2181040_6";"neutral";"I don't want to put too much magic in the classloader structure because it becomes messy as hell in an instant."
"2264018_3";"neutral";"I'll make that change and close the issue."
"238731_1";"neutral";"Why attach the page?"
"248234_2";"neutral";"First there are some backwards compatibility concerns."
"250193_1";"neutral";"Clearly you don't understand the goals of Velocity or this is one hell of a humor piece."
"302211_9";"neutral";"Of course in the end I'm not the one you need to convince as I'm not a maintainer :)"
"303755_1";"neutral";"The ci server does not close issue only comments on them I closed this issue."
"322581_3";"negative";"It was my mistake."
"337057_1";"neutral";"Fixed in nightly build 20020623."
"349845_2";"neutral";"The reason the tests weren't failing is because i was an idiot and hadn't configured the queryResultCache properly in the test configs."
"349845_3";"neutral";"now that i've made the tests fail i can finally start trying to figure out why the tests fail."
"363144_7";"neutral";"I wonder if we could do some sort of auto-detect  I'll poke -- getStream().mark()/reset() can probably work for XML/JSON but it may break things for javabin "
"367902_4";"neutral";"Besides I don't think there should be any expectation of ""it'll just work"" if you copy some arbitrary subset of an old schema into a new example config."
"369046_1";"neutral";"{quote} you lost me there ... they can use the exact same configs ??? that's kind of the point: testing the exact example configs as we ship them (with <lib/> declarations that point at dirs which may or may not contain jars depending on what contribs are built and request handler / response writer declarations configured that use lazyloading to dynamic load things as needed."
"371904_1";"neutral";"Ah - i jumped the gun on you."
"371904_12";"neutral";"But I still try and police it because I think its important."
"371904_6";"negative";"In the past I have enjoyed working with everyone here."
"441150_1";"neutral";"Didn't we just do this a month ago?"
"485193_1";"neutral";"The included things (usually chars or tokens) in the span are represented here as an interval and the end point is excluded."
"510646_2";"neutral";"I think this is the third one you created in the same day?"
"511125_1";"positive";"HI Anahita  Your patch tested successfully."
"528244_2";"neutral";"So now I have convert again all the head3 to h3 and now seams to me better."
"568358_1";"neutral";"hi charlie  if you request this feature for myfaces-core (the jsf impl itself) you have to file the issue at https://issues.apache.org/jira/browse/MYFACES  regards gerhard"
"571429_5";"neutral";"Its implemented in a normal release."
"571429_7";"neutral";"@2."
"576635_2";"neutral";"I will make the change for 2.2."
"579540_4";"neutral";"If I put my hands in the code to fix stuff myself I will probably introduce something that is illogical for you (e.g."
"613205_10";"neutral";"5% seems pretty low."
"622456_1";"neutral";"We can use a BlockingQueue to make the patch simpler"
"631497_4";"neutral";"I think we should distinguish between the two"
"661044_5";"neutral";"More tomorrow."
"661139_1";"neutral";"Same for the settings.xml with cleartext password (this caused my initial 401 problem no way in hell im leaving such a thing around on my computer)."
"661139_2";"neutral";"Maybe ant could read the password like it does for GPG and handle this for us?"
"681354_3";"neutral";"The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course."
"681354_3";"neutral";"The patch also removes FreqProxMergeState because we don't have to interleave posting lists from different threads anymore of course."
"699597_17";"neutral";"It uses a parallel benchmark that roughly models what our real-life benchmark is like."
"708322_3";"neutral";"Too bad we don't have the power to do that... -)  Here's what I think should be happening:  Internally absolutely everything should be handled UTF-8 for consistency's sake."
"740211_3";"neutral";"should the following be true?"
"795061_1";"neutral";"Hi  Could u please change the moderator of this list to Davanum Srinivas : dims@apache.org  Chamikara"
"875830_2";"neutral";"{quote} Dear Azuryy Yu  This message acknowledges receipt of your ICLA which has been filed in the Apache Software Foundation records."
"711843_1";"neutral";"Marvin I've clogged these lists too often today so I'll just say this to you. "
"512383_1";"neutral";"Forgot to close"
"1530839_2";"neutral";"sigh."
"212942_1";"neutral";"Ummm did you forget to annex the patch Toby?"
"1320755_2";"neutral";"You cannot load classes from a bundle after the framework shuts down."
"1659889_4";"neutral";"Of course this means that I can't compile/build the code using AxisRC3."
"579996_11";"neutral";"Clearly one Visitor interface just can't satisfy everyone."
"248803_8";"neutral";"Like skip.jar.loading= true once ---> Proposed behaviour."
"582733_1";"neutral";"Is not really needed I guess."
"904000_5";"neutral";"Also I find the name ""stillGoodJournals"" confusing because when a journal was found to be bad in the ""// do the sync"" block it isn't removed from the ""stillGoodJournals"" list."
"948729_4";"neutral";"With balancer initialy at true: {code} hbase@node3:~/hbase-0.94.3$ bin/graceful_stop.sh --restart --reload --debug node6 Disabling balancer!"
"1456980_1";"neutral";"@filipe I forgot the case where includes are in include/js (or mozjs)."
"220343_1";"neutral";"The latest  patch for SimpleURIResolver and resolver framework."
"610778_1";"neutral";"Matt what's the cut-off date for providing a patch?"
"1471705_6";"neutral";"br Matt"
"1462538_7";"neutral";"For testing purposes of course...  "
"1473345_1";"neutral";"True enough...."
"1088268_2";"neutral";"That is not true."
"185641_19";"neutral";"Default is true."
"916011_4";"neutral";"Yes that's true."
"762102_1";"neutral";"duplication of such a small amount of trivial code is far less evil than yet another dependency."
"1029986_18";"neutral";"The first step is of course selling us through our site."
"1212414_2";"neutral";"But in any case please keep things simple and stupid :)  "
"426359_10";"neutral";"Matt"
"333667_5";"neutral";"Are there other parts of your app that interact with or manipulate the ""course"" bean or its ""labKits"" collection?"
"247877_5";"neutral";"The name for all of them was thus pretty obvious except for engine.evaluate(...) and #evaluate(...)."
"1142125_4";"neutral";"Of course that would be a separate bug..."
"752788_1";"neutral";"OK works for me."
"577959_2";"neutral";"I must admit I'm a little confused by this one."
"974296_8";"neutral";"Otherwise the HTable and the HConnection will get very confused."
"183938_7";"neutral";"Of course if you're writing your own serializer it's your responsiblity to deal  with this appropriately."
"753589_1";"neutral";"Pretty impressive."
"739574_14";"neutral";"I think the ability to hotswap a valve or even an entire pipeline real-time is pretty damn kewl!  "
"1396355_1";"neutral";"Well your static analysis seems pretty persuasive to me."
"582207_1";"neutral";"What mocking framework should be used for the webui?"
"675492_4";"neutral";"At least it was intuitive for me and I am pretty new to all this."
"305075_4";"neutral";"I'm assuming it's bytes since the variables are named 'buf' as opposed to the 'str' names used in the protocol APIs but want to double-check."
"1195552_1";"neutral";"I deleted the original attached files because they contain company informations that I'm not allowed to disclose."
"706410_3";"neutral";"I'll have to bisect the revision since when it is broken and this could take some time."
"507011_1";"neutral";"Yep my bad too - I didn't look and was just guessing at what the problem was."
"483210_6";"neutral";"- the computedHashCode() didn't use the a single ""qualifier"" now it does."
"202285_1";"neutral";"The memory stream transformation core-dump was the same case (rb_tree - erase)."
"237419_1";"neutral";"Wicket 6 now features an experimental module that integrates the Atmosphere framework (wicket-atmosphere)."
"583240_26";"neutral";"Then the algorithm gets lost as it did not expect this discontinuity."
"1019790_1";"neutral";"#2 wontbe so bad... filters are pretty deep and will be just as efficient as hacking scan query Matcher I think."
"590292_19";"neutral";"Maybe you want to do shuffle in this way: Firstly copying remote map outputs and store the shuffled segments into memory as usual."
"801620_6";"neutral";"The outer read can continue for a much longer period of time."
"1539141_7";"neutral";"Note that I wouldn't be totally opposed on adding additional support for the dot notation on inserts (provided all fields are indeed given) for symmetry/convenience."
"1415533_4";"neutral";"If I get to this first I will make the ""frameworks"" fix as well."
"906649_5";"neutral";"Show time since declared as dead on the deadnode web UI."
"583240_34";"neutral";"just after the event) is the opposite of the sign just before the event."
"575940_2";"neutral";"html/ext/HtmlInputHiddenTag.java is pretty simple all of the functionality is in its base class. "
"286639_2";"neutral";"Tag is documented and demo'd but does need a Facelets tag."
"363045_10";"neutral";"I would rather state that most Java libraries *do* care about Maven."
"754726_5";"neutral";"this is IMO a regression since i am pretty sure it used to throw an InvalidItemStateException in the past."
"464299_1";"neutral";"I'll take a look at where the framework should call it."
"1393274_12";"neutral";"Similarly one can use the overview of FD:OCA below and the introductory section of its respective volume and only ** refer to the details of the FD:OCA constructs as needed during implementation."""
"305688_1";"neutral";"It's unfortunate that there's a lot of code duplication but it might be best that way."
"1321099_7";"neutral";"However the NPE in the framework is still an issue even if it happens when there is a ""user error""."
"319666_1";"neutral";"Downgrading this as it is probably user error (rather than an explicit bug in the framework)."
"650880_13";"neutral";"Nothing stops a slightly evil user to use a NoLock to wreak havoc in the index."
"1685724_1";"neutral";"I pretty much have this working."
"945969_2";"neutral";"It can't have been this way always?"
"686364_1";"neutral";"Patrick  I can't manage to reproduce this error."
"1540657_1";"neutral";"[~jbellis] The weird thing is that although *newSSTables.size() != newSSTablesSize* the assertion doesn't actually cause an error so no stack trace but swapping the assertion (as shown below) yields the stack trace below."
"1682390_4";"neutral";"I would have checked it in directly but there were some aspects  that I didn't care for but couldn't seem to get around."
"1328783_2";"neutral";"Please play around with it."
"372478_1";"neutral";"click the subversion commits tab."
"475198_1";"neutral";"+1 For this new design."
"689050_7";"neutral";"I don't know what Lucene's position is on Maven but am interested pursuing whatever makes sense."
"922638_8";"neutral";"I think MINA is more of a 'server framework' rather than an 'NIO framework'.. it is so close to being both."
"674342_5";"neutral";"filtering hooked up through Solr already and it would be dead simple to bring in here too but it would fit nicely in this framework."
"461542_4";"neutral";"It is pretty close to what you are proposing."
"1597286_1";"neutral";"Oh and not to forget."
"892542_4";"neutral";"Pretty much every deserialization error shows up as an IOException."
"544981_2";"neutral";"However given the factored out code is pretty trivial I decided to duplicate it in favour of not adding another set of classes along with the additional complexity introduced (e.g."
"545785_1";"neutral";"I'll take care of this."
"284920_2";"neutral";"Yet now one must care for the relative ordering in between both icons too."
"1120116_7";"neutral";"And it also will add a lot of complexity to the framework development/maintenance.   "
"1618628_1";"neutral";"Adding a different patch."
"1142412_1";"neutral";"Patch that changes progress computation to use position in input stream."
"711677_1";"neutral";"Closest example that I can recall were questions about ""The Software shall be used for Good not Evil"" clause from the JSON License."
"738161_1";"neutral";"Fixed by updating to the new frameworks bridge 1.0.1-dev."
"1577092_8";"neutral";":)  > except at much worse performance."
"489754_4";"neutral";"* This is needed since the MappingTool fails if it gets non-persistent capable classes."
"884350_11";"neutral";"I'm just throwing it out there."
"561147_1";"neutral";"I agree with Sami that this should be contributed to Tika and that we delegate the language identification handling in Nutch to Tika just as we are doing or planning to for the MimeType and the parsing "
"1320296_2";"neutral";"I have retested it and I figured out that I have posted the wrong parameters in the bug description."
"1338569_2";"neutral";"Not  ideal but not too bad )"
"913909_1";"neutral";"Trunk for patch pretty much."
"670064_3";"neutral";"I think that would be the cleanest solution to prevent bad behaviour with wrong codecs?"
"1407542_6";"neutral";"Perhaps it would be easier to make ClobLocatorInputStream a wrapper around ClobLocatorReader and ClobLocatorOutputStream a wrapper around ClobLocatorWriter?"
"732126_2";"neutral";"I like having consistent indenting but now it is really hard to see the diffs and it gets confusing."
"1119357_1";"neutral";"> Ideally we would move to NIO framework like netty but that would much larger effort."
"281626_2";"neutral";"Once all the chunks have been uploaded the Upload Framework can returned a combined file."
"1649091_4";"neutral";"You don't see '>' replaced because that's not required in this case (though some frameworks do it anyway)."
"354483_2";"neutral";"I've reverted this for the moment."
"1117375_11";"neutral";"Maybe we're stuck with it until log4j fixes its dependencies? "
"2389859_1";"neutral";"Mladen any progress please?"
"1394527_1";"neutral";"I'll see if I can arrange for the manifest to contain bundle-manifestVersion. "
"2355183_2";"neutral";"Thank you for reviewing."
"1080884_1";"neutral";"Running patch through hudson."
"470394_1";"neutral";"Patch committed."
"1358709_1";"neutral";"Thanks for the patch Kim."
"1358709_2";"neutral";"I will look at those remaining references to NATIVE::LOCAL in the error messages."
"1358709_3";"positive";"The patch looks good."
"2415951_1";"neutral";"It could be that this has been resolved already (elsewhere)."
"1326896_1";"neutral";"I have committed a fix for this please close if you are satisfied."
"1326896_2";"neutral";"Thanks."
"1034440_1";"positive";"Cool cool - thanks stack!"
"876443_1";"neutral";"Might want to correct the misspelling: *remvoed* AllFromInodesFromMap :)"
"411954_2";"positive";"I've just tested the shiro trunk with karaf-2.2 release and everything works fine :)"
"310717_2";"neutral";"I think we should apply it.   "
"1836807_1";"positive";"Interesting I just replaced my src with the latest in the trunk and did a compleatly clean build and the problem seems to have gone away."
"1836807_2";"neutral";"I'll close the ticket as it looks like a non-issue."
"2047189_1";"neutral";"no POM provided here"
"242158_1";"positive";"This is awesome - works in a one-liner. "
"1675900_2";"neutral";"Please tell me if you'd like me to help."
"2220965_1";"neutral";"Misty  Can you move JBPAPP-7480 to bz and then cross reference the bz number in this Jira and close this one?"
"666093_1";"positive";"Awesome!"
"666093_2";"neutral";"We just need a possible mentor here... volunteers...?"
"2118679_1";"neutral";"Resolving this issue as it is covered by JBQA-5191 and JBQA-5192."
"2431973_2";"neutral";"I am not mandating to use DistributedHashtable directly by plugging it into Castor as it is but as the base for 'distributable' TimeLimited CountLimited et alias cache implementations."
"1862171_2";"neutral";"I will re-work and submit another patch."
"584745_1";"neutral";"{{TrivariateRealFunction}} renamed in r1236932."
"1925418_2";"neutral";"I move it into 2.1-M1."
"1116180_1";"neutral";"Attaching patch for review."
"646632_1";"positive";"Awesome you rock Drew!"
"646632_2";"positive";"Very cool."
"1870702_1";"neutral";"Resolved by changing the meaning of maxRows to be across all code tables with a default of 200000 introduced maxRowPerTable with a default of 10000 to take the place of maxRows and upped the default for maxCount to 200."
"1886435_1";"neutral";"I'm not sure if this is actually a bug we had it fixed but then had to revert it."
"678908_1";"positive";"Awesome speedup! Finally all this work shows great results!!"
"1578580_1";"neutral";"Integrated in Cassandra #63 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/63/])     "
"1008127_2";"neutral";"I think nothing is absolute."
"1109374_2";"neutral";"Add CRC32C as another DataChecksum implementation."
"1109374_3";"neutral";"Contributed by Todd Lipcon."
"1620033_1";"neutral";"Fixed with revision 164512."
"358347_1";"neutral";"Also see issues like SOLR-2608 that are ignored i've been running lucene tests in a loop on and off for periods and basically gave up on solr tests aswel they randomly fail all the time"
"994958_2";"neutral";"This one... Really."
"2281006_1";"neutral";"[~maxandersen] please review"
"2448836_1";"neutral";"Corrected error in comment - please use this one."
"936520_1";"neutral";"hbase org.apache.hadoop.hbase.PerformanceEvaluation --nomapred --rows=250000 randomRead 16  10k regions 5 RS."
"2120024_1";"neutral";"Bozhidar: I agree with your assessment."
"1341696_4";"neutral";"Thanks for the report !"
"2300422_1";"neutral";"This patch should do the trick."
"2300422_2";"neutral";"A test case is needed too"
"1827415_1";"neutral";"Assume closed as resolved and released"
"1375548_1";"neutral";"I committed patch _c with revision 697897."
"626247_1";"neutral";"Committed to trunk and 0.21 branch."
"1782818_2";"neutral";"I tested it and it works fine."
"1782818_4";"neutral";"Chris This might be a useful technique to add to the documentation or to a HOWTO on the SJC wiki (when / if there is one)  Thanks all."
"857455_1";"neutral";"One minor point - can you make result a member variable of GenericUDFArrayContains?"
"639900_1";"neutral";"updating minor errors in pdf doc"
"1111284_1";"neutral";"I have committed this."
"2128831_1";"neutral";"Yup I'll get it in today."
"532960_1";"neutral";"Missfire"
"711469_1";"neutral";"Abandoned no longer necessary."
"1169934_1";"positive";"Took me a few seconds to get it but then I realized how awesome it is.  "
"723757_2";"neutral";"Do you need any help?"
"2441539_1";"neutral";"Hi Matt  Thank you for fixing this issue."
"2441539_2";"neutral";"I will use it when it will be included in a future release."
"967366_1";"neutral";"Committed the addendum in revision 1414868."
"1597712_1";"positive";"Awesome stuff Stephen! "
"1648457_1";"neutral";"Looks like we have already taken care of this."
"256481_1";"neutral";"are any changes needed to dd2spring for this?"
"1379656_1";"neutral";"Can you expand on the difference between a Prepared Statement and a Logical Prepared Statement?"
"1379656_2";"neutral";"And also on the difference between a Connection and a Logical Connection?"
"2023723_1";"neutral";"I think Jason has done this already?"
"2367838_2";"neutral";"We'll take a look for 1.21."
"903979_1";"neutral";"Thanks Matt Todd and Cos!"
"1081362_1";"neutral";"Sangwon Seo Thanks for your review."
"1081362_2";"neutral";"Could you give me more comments? "
"2027278_2";"neutral";"This obsoletes ~/.m2/maven.properties"
"2465701_2";"neutral";"However this bug mentions that we were upgrading from 1.8.0.2 to 1.8.0.7."
"577184_1";"neutral";"And many thanks to you Olivier for applying this so quickly!"
"569640_1";"neutral";"For _ExternalSpecifications there is already an issue in the JIRA: MYFACES-2582"
"6331_1";"neutral";"Thank you."
"6331_2";"neutral";"Issue has been resolved."
"2466250_1";"neutral";"Used the new attribute to move ObjectStoreDir from bin to server/xxx/data/tx-object-store"
"1609085_2";"neutral";"Thanks Sijie."
"1468735_1";"neutral";"Never mind found it."
"1922211_1";"neutral";"Monitor no longer based on protobuf."
"218222_2";"neutral";"It's working like a charm."
"2059249_1";"positive";"Sounds good."
"2059249_2";"neutral";"I too have been busy on other projects."
"1602017_1";"neutral";"fancy applying this patch before 1.3.0?"
"2050066_1";"neutral";"applied."
"513057_2";"neutral";"Thanks Jacopo."
"1124596_3";"neutral";"Contributed by He Yongqiang "
"913651_1";"neutral";"Applied Rodrigo's suggestions"
"790615_1";"neutral";"Hullo?"
"2466754_1";"neutral";"Hi Thomas it's here:  https://svn.jboss.org/repos/common/common-old/branches/Branch_1_0/"
"889230_1";"neutral";"fixed style"
"1093135_3";"neutral";"(Revision 1450575) HADOOP-8917."
"1093135_5";"neutral";"Contributed by Arpit Agarwal."
"701054_2";"neutral";"However I cannot see errors in lucli can you make a patch for those cases too? "
"1969320_2";"neutral";"Look forward to seeing it resolved in 3.3.2.GA!"
"977198_2";"neutral";"Since an approach to put back two such HRegionInterface level measurements with a query/mutate distinction has been +1ed on this issue I'm going to put them back on trunk and port back the changes to 0.94."
"2486241_1";"neutral";"This blog post speaks briefly about colocation and how this can be achieved using AtomicMaps."
"1157923_1";"neutral";"I just committed this."
"1157923_2";"positive";"Thanks Sanjay!"
"175864_1";"neutral";"Thanks Claus."
"780721_1";"positive";"Cool thanks Daniel we're actually cool with either updating it to e9ff8c4928 or flipping the write bit and we'll push the delta ourselves - whatever's the fastest to get to writeable:)  Thanks --tim"
"805064_3";"neutral";"On the other hand the BundleActivator should not be exported and can as well be moved to the osgi.impl package."
"1002038_2";"neutral";"Reopen if I'm mistaken."
"2402199_2";"neutral";"jBPM already works this way."
"774797_2";"neutral";"seen from my chair this is a very elegant solution until we can really split our distribution into smaller files (exe + langauge packs) and have a meta installer that combines what the user want. "
"1144560_1";"neutral";"Regenerated patch with trunk and with an indentation change."
"1016257_1";"neutral";"This adds testing of the RegionSplitsTracker."
"1079117_1";"neutral";"If possible let's schedule to 0.4"
"402189_1";"neutral";"Agreed wildcards (* ?)"
"813473_1";"neutral";"RB at https://reviews.apache.org/r/15607/"
"1678213_1";"neutral";"I just committed this."
"1678213_2";"neutral";"Thanks Scott!"
"879312_2";"neutral";"I also tried to resolve merge conflicts and ended up with pretty much the same patch as yours."
"1433090_1";"neutral";"Same in problem in SQLServer solved with catalog=null and schema=""%"""
"562642_1";"neutral";"Per Do??acan's comment we need to reopen this and test out his new patch for it."
"1210080_1";"neutral";"latest from RB"
"1648070_1";"neutral";"reviewed and committed patch."
"1593075_2";"neutral";"Yeah classloading in JBoss is a bit tricky :)"
"1945698_1";"neutral";"Applied slightly modified patch in [r18180|http://fisheye.codehaus.org/changelog/mojo/?cs=18180]."
"817949_1";"neutral";"[~ashutoshc] Thanks."
"938924_1";"neutral";"The rpc changes look good to me in the patch (smile)"
"1413572_1";"neutral";"We decided not to support jdk13 jvms with 10.3 so there's no point in attempting to change anything at this point."
"693792_1";"neutral";"OK thanks for the review guys!"
"741066_1";"neutral";"Ping?"
"741066_2";"neutral";"Did you manage to create a test program?"
"545539_1";"positive";"cool no worries."
"1149665_1";"neutral";"I just committed this."
"288955_4";"neutral";"In few words onchange event is not published until the checkbox lost focus."
"1473434_1";"neutral";"Extra javadoc added"
"260556_1";"positive";"Thanks Ram  That seems like a definite improvement."
"1048920_1";"neutral";"both patches applied looks good."
"1586131_1";"neutral";"Applied patch with thanks to Oliver."
"383828_1";"neutral";"Bulk close for Solr 1.4"
"803094_1";"neutral";"Hi Oleg  Would you be able to review this one?"
"1343673_1";"neutral";"Postponed to 2.0.0-RC1"
"1918526_1";"neutral";"fixed by Shane."
"2268310_2";"neutral";"I'm not seeing how including a dependency would alter the fundamental behavior of createLink() and createLinkTo() requiring a request object."
"816711_1";"neutral";"Here are my thoughts about how it can be approached."
"1615699_2";"neutral";"Please review."
"578535_2";"neutral";"I will be working to integrate this when I am back in CA."
"980981_1";"neutral";"Thanks Andy."
"1807502_1";"neutral";"Clocked asyncs are fixed in r19148."
"1125728_1";"neutral";"Attaching patch which incorporates Hemanth's comments."
"2165641_2";"neutral";"Unit test: org.jboss.test.remoting.transport.rmi.timeout.RMIPerInvocationTimeoutTestCase."
"2540286_1";"neutral";"Thanks for the answer Mohammad wrk."
"893309_1";"neutral";"I'm envisioning something like `hdfs dfsadmin -fetchimage <local path>' which would use the existing GetImageServlet to download the fsimage over HTTP saving it at <local path>."
"248476_1";"neutral";"applied Marnix's patch to trunk."
"456364_2";"neutral";"Koji Noguchi I think this was fixed."
"456364_6";"neutral";"Can you show me which jira fixed this?"
"2036173_2";"neutral";"Can you provide a little more context on this please...   1."
"1050624_1";"neutral";"Verified."
"1132629_1";"neutral";"The -branch-18 patch does not apply to Hadoop 0.18.3."
"1132629_5";"neutral";"Raghu am I correct here?"
"1191390_2";"neutral";"This is what I understand."
"1191390_5";"neutral";2
"1191390_13";"neutral";"But it may not be appropriate to add this in NativeFileSystem classes."
"1043193_1";"neutral";"This issue has been fixed by the Harmony-5834."
"1043193_2";"neutral";"The testcase is helpful for ArrayList."
"587137_2";"neutral";"patch applied with slight changes thanks for the report and thanks for the patch"
"1821302_3";"neutral";"Some property which points to a ""DDL file""."
"1821302_4";"neutral";"It might have meant to create a DB schema but perhaps you can just use it to do whatever migration activity that you are looking for? "
"1680193_1";"neutral";"Please apply the attached patch by doing the following:  1."
"1680193_6";"neutral";"It also includes a corresponding change in java2wsdl to handle the two-way void return case correctly."
"1025268_1";"neutral";"One final note the error handling should have its own JIRA so that it is addressed one day?"
"234857_2";"neutral";"I only needed to let MarkupResourceStream also implement it."
"234857_4";"neutral";"It seems to work fine for me when i test locally the markup is only created once per fixed location and then access through  cachekey -> locationstring -> markup  So if locationString doesn't work we get this:  cachekey -> cachekey -> markup  But i guess that is a very small percentage if there is even 1 on this planet...  should we include this into 1.3.2?"
"1049100_2";"neutral";"Please check that the patch was applied as you expected and close the issue if everything is OK for you."
"1899200_2";"neutral";"Until the patch gets applied you might want to use Emma as coverage engine with the Sonar Emma Plugin (or Clover but it is free only for a month)"
"2146300_1";"neutral";"Hi Matt  Encrypting the serialized component tree will not solve the problem of stale view state."
"2146300_3";"neutral";"It will be available in 1.2_05."
"1863393_1";"neutral";"the configuration in the POM works fine with 2.4.3."
"1423534_5";"neutral";"I have some comments on the new patch:  PermDescriptor  o You should remove the permUUID field from this class since it shadows the oid field in the superclass."
"1423534_11";"neutral";"I think you are right to follow the existing patterns."
"1423534_13";"neutral";"This is something we can revisit when we collapse all of the permissions catalogs into the master catalog which you are creating."
"1423534_17";"neutral";"This will speed up the check in DataDictionaryImpl.isSchemaEmpty()."
"1423534_19";"neutral";"If so then I would recommend adding a third index."
"1423534_20";"neutral";"Note that if you swap the key order then you will need to make a corresponding change to DataDictionaryImpl.getSequenceDescriptor(String SchemaDescriptor)   o I think that buildColumnList() should return an array of 10 column descriptors one for each column in the table."
"1423534_21";"neutral";"See for instance the corresponding method in SYSALIASESRowFactory."
"1423534_24";"neutral";"EmptyDictionary  o I think that you can remove the stub for dropSequenceDescriptor(String TransactionController) because you have removed this method from the DataDictionary interface."
"1423534_25";"neutral";"DataDictionaryImpl  o The header comments on getUncachedPermDescriptor() getPermDescriptor() and dropAllPermDescriptors() look like they were copied from pre-existing methods so they should be revised to describe the new methods."
"425267_1";"neutral";"See previous comments for earlier commit."
"425267_3";"neutral";"Thanks Greg! "
"688399_2";"neutral";"Vinicus patch only includes a single file (the failing junit) all Uwe need to do is to apply the patch to the moved file is that correct?"
"1946907_1";"neutral";"The behaviour still occurs in the last snapshot using both Mojarra 2.1 or MyFaces."
"1014458_1";"positive";"Nice feature lars!!"
"1014458_3";"neutral";"Are there any (future?)"
"1014458_4";"neutral";"plans to have a multi- version of the atomicMutation?"
"480162_3";"neutral";"This causes pretty big data structures as many of our CMaps cover 65k possible mappings!"
"480162_4";"neutral";"We should use a more efficient in-memory representation for such range mappings."
"766227_2";"neutral";"I have added some buttons to help put variables and patterns."
"1633444_1";"neutral";"applies to trunk too"
"1114706_2";"neutral";"Also #3 seems to be fairly simple with a single ""around"" advice in aspectj and a couple of lines for ajc target in build.xml."
"1114706_5";"neutral";"There are no extra lines of code or maintenance it is the simplest solution."
"1114706_6";"neutral";"As long as the change is applied at build time I don't see any real drawback.  "
"360149_2";"neutral";"There's a note on the main page about these scripts but you're right: nothing obvious in some of hte ""sub pages""  I'll take a stab at clarifying."
"1673444_7";"neutral";"I've added a Theme class and a ComponentAppearance class which takes defaults from the theme and allows them to be over-ridden."
"1673444_12";"neutral";"Apply isn't the best name but we're already using update() so suggestions welcome."
"1673444_15";"neutral";"These are all svn file deletions which will need to be done by hand when applying the hand."
"1959675_1";"neutral";"Applied patch"
"1754304_2";"neutral";"Would anyone have time to put together a pull request?"
"1581490_1";"neutral";"Hi Preben  I just applied the your patch with a minor modification on FtpConsumerWithCharsetTest.testConsumerWithCharset to use UTF_8 charset by default."
"1212896_1";"neutral";"936-2 wasn't patching correctly against the latest flume-728 so here's an updated patchfile now that 935 is available."
"408618_2";"neutral";"I have applied it in Rev."
"2086495_1";"neutral";"Applied Patch.."
"1114268_1";"neutral";"This patch has been around for a while."
"1673495_1";"neutral";"patch committed in rev 942983 thanks!"
"1605030_5";"neutral";"Committed revision 816738. "
"1814664_2";"neutral";"Such a class does not really need an {{apply}} method."
"1814664_3";"neutral";"However as a tactical decision imposed by the implementation of the typechecker we will require a matching {{apply}} method for every {{set}} method and will reassess this issue later in the context of a possible typechecker redesign."
"1961214_2";"positive";"I've tested them out and everything is fine."
"2452643_1";"neutral";"I discovered that it works fine with command line."
"1083704_2";"neutral";"Thanks for the patch Andr?ö!"
"895562_1";"neutral";"+1 the branch-1 patch looks good."
"1513373_1";"neutral";"This reviewable and I think also committable."
"726974_1";"neutral";"Thanks for the patch."
"726974_2";"neutral";"Committed to 0.8 after reverting the change in system_test/ (the consumer property file there is used for an 0.7 consumer)."
"1412146_2";"neutral";"I have made a new patch derby-2108-v4.diff which have incorporated (most of) your commets."
"1412146_3";"neutral";"I think I'm ready for commit soon."
"533296_6";"neutral";"For my larger suppliers I will often have a 100 or more requirements built up."
"533296_7";"neutral";"Since the ""Approved Requirements"" screen paginates the requirements I'll end up generating multiple orders for the same (large) supplier simply because the application operates a page at a time."
"533296_8";"neutral";"This annoys my suppliers a bit."
"533296_9";"neutral";"I guess the obvious thing to do is to go in and reconfigure the pagination so it doesn't (paginate) but if we had the ability to add items to existing POs then you could still use the pagination mechanism and build up the PO page-by-page (quite handy if your working through  your POs during less busy times of the day).  "
"680599_1";"neutral";"I did that first but then remembered that when I did that in the past people were unable to apply my patches w/o doing the svn move themselves."
"680599_3";"positive";"Is that ok for this file (b/c I have no idea how to do the svn move now ... after I've made all the changes already) :)"
"999352_1";"neutral";"+1 on patch."
"999352_2";"neutral";"@Andrei: Please re-attach patch using --no-prefix option."
"999352_3";"neutral";"HadoopQA uses -p0 to apply patches."
"1453891_4";"neutral";"But yeah that's for another JIRA."
"289945_1";"neutral";"Zdenek  Thank you for working with these components."
"289945_3";"neutral";"Do you think you could submit a new patch in a single file (perhaps named with the current date) based on the current SVN head ?"
"739891_1";"neutral";"Rest of Ender's patch was applied."
"2113606_1";"neutral";"Do the same tests work fine on 1.5.0dev?"
"581437_1";"neutral";"Awesome. Thats great to hear!"
"1645534_1";"positive";"Great! Awesome!  thanks Dims"
"1540427_2";"neutral";"Oversight?"
"1540427_3";"neutral";"{quote} Yes was an oversight."
"1540427_6";"neutral";"1: The skipBloomFilters gets called on the index file in RowIndexEntry line 104."
"645538_3";"neutral";"- This fix works if I run a ""mahout"" from command line against a Hadoop cluster."
"645538_4";"neutral";"A unit test case doesn't work -Dkey=value is not parsed in ToolRunner but passed through to SparseVectorsFromSequenceFiles resulting in a parse error."
"645538_5";"neutral";"Did I make any mistake?"
"645538_9";"neutral";"IMHO Configuration should be the first or the the last arguments."
"675234_3";"neutral";"Looking forward to using it."
"1160849_3";"neutral";"Please submit new issues for the other aspects of this that remain unfixed."
"911559_3";"positive";"Thanks Jeff!"
"777136_1";"neutral";"Please open using the JIra workflow and fill in the details."
"2017630_1";"neutral";"we improved hash handling in Railo but we get not the same result with non ascii characters as ACF (with ascii characters everything is fine)."
"1558641_1";"neutral";"new version of 01 ""minifies"" type classnames for the standard o.a.c.db.marshal types"
"572061_1";"neutral";"Ok thanks."
"1658827_1";"neutral";"Closing issue as per Luis."
"986292_2";"neutral";"Or do we act like we always had it?"
"409189_1";"neutral";"Thanks for the feedback and thanks for taking a stab at this."
"1649337_1";"neutral";"won't fix."
"781991_1";"neutral";"<danielsh> dns done (thanks for the hostname) tb build underway "
"536426_2";"positive";"Thanks!"
"1115870_3";"neutral";"Thanks  Kevin"
"456007_1";"neutral";"Committed to trunk (0.12)."
"416357_2";"neutral";"Thanks!"
"806565_1";"neutral";"How about a slightly different take?"
"806565_2";"neutral";"Please take a look at the patch and let me know if it fixes the problem for you."
"1140039_2";"neutral";"What are the disadvantages to adding -fPIC (a) for amd64 only (b) for all platforms?"
"179913_2";"neutral";"Closing"
"900223_1";"neutral";"Thanks Sanjay for the review."
"1552991_1";"neutral";"(My 0.8 checkout was on the 0.8.6 tag when I reported that CliTest worked completely.)"
"1665663_1";"neutral";"I committed this."
"1665663_2";"positive";"Thanks Ashish!"
"802843_2";"positive";"Many thanks Neeme."
"1676174_1";"neutral";"I'll commit this soon unless there are objections."
"1165937_1";"neutral";"Resolved fixed!"
"1165937_2";"positive";"Thanks!"
"444610_2";"neutral";"Thanks!"
"1564093_2";"neutral";"(looks like these were introduced in CASSANDRA-1714 fwiw so i'm going to tag affects-version to 0.7.1)"
"1535532_1";"neutral";"Untar this to populate the position_hints table."
"1500618_1";"neutral";"Edison can you check on this issue looks like the fix is not working"
"1140769_1";"neutral";"I just committed this."
"580461_1";"neutral";"Resolved in 1.0.1-SNAPSHOT."
"580461_2";"positive";"Long Life MyFacesssssssssss!"
"1416330_1";"positive";"Looks good thanks Laura!"
"1416330_2";"neutral";"Committed to trunk with revision 447502."
"1416330_3";"neutral";"Will leave open until merged to 10.2"
"850845_2";"positive";"Thanks Ashutosh and Gunther for your help!"
"850845_3";"neutral";"This patch has been improved a lot."
"1193859_1";"neutral";"My testing turns up not issues so  once again thanks for finding this Rick I'd gone blind to the problem and it was driving me mad!"
"1341075_3";"neutral";"Thanks."
"1065730_4";"neutral";"Or at least has some relation to above problem?"
"460822_1";"neutral";"The fix for test_no_extension was merged in PIG-2505."
"1712885_1";"neutral";"This is now resolved in ActiveMQ 4.0 as we have a DemandBasedForwardingBridge which only forwards messages to another broker when there is a consumer for it"
"515145_1";"neutral";"Jacques  Why concatenate the patches?"
"524469_1";"neutral";"Thanks guys  Bharat your patch is in trunk at revision: 754834 ."
"524469_2";"neutral";"I only review as Pranay tested successfully."
"524469_3";"positive";"Thanks to both of you and to Deepesh for the initiative. "
"1665812_1";"neutral";"Thanks for the clarification."
"477935_1";"positive";"Looks pretty cool. Fresh and minimalist. Love it :-) Good work."
"242043_1";"positive";"This looks good to me."
"242043_2";"positive";" Automatic location selection is very cool."
"1062792_1";"positive";"Thanks Tony."
"403319_1";"positive";"Thanks for providing the patch."
"1010332_1";"neutral";"I think allUserRegionsOffline should be declared inside {code} } else if (this.stopping) { {code} block."
"1421340_2";"neutral";"Please look at this patch (d962_javadoc.2.diff.txt)   I ran javadoc and  did clobber and ant all ok."
"694697_1";"positive";"Super I'll commit shortly -- thanks Yonik!"
"175933_1";"neutral";"Thanks patch applied"
"628221_1";"neutral";"Added comment before ""Path getPath()"" to address Todd's comment. "
"984786_2";"neutral";"Actually I thought to take a look on this weekend."
"420232_2";"positive";"Thanks Sravya!"
"255784_1";"neutral";"Vote is here: http://markmail.org/thread/yg6n646zurlpdmvy"
"787360_1";"neutral";"Thanks is that everyone has to create an account and then you will link them to Pig Confluence?"
"201280_1";"neutral";"The patch looks fine."
"1147485_2";"positive";"Thanks Adrian!"
"1511059_1";"neutral";"that what WebRenederendingServices are for not sure WebDescriptionProvider could be declared to be a WebRenderingService."
"685560_1";"positive";"thanks again Uwe"
"1067588_1";"positive";"Thanks Alexei!"
"1067588_2";"neutral";"Now it works as expected."
"246272_1";"neutral";"Hi Mario Ivankovits    Pls give some suggestion on above comment"
"733753_1";"neutral";"HI Harry  I am new to JSPWIKI and based on the error I chose the Security issue."
"733753_3";"neutral";"I am still not able to run JSPWiki in Oracle Jdeveloper 10.1.3.3.0."
"733753_4";"positive";"Thank you + Harit Himanshu   "
"1213236_1";"neutral";"Hi Subramanyam  Any updates on this issue yet?"
"748059_1";"positive";"Committed a slightly cleaned up version of the patch in revision: 1464605  Thanks for your help Todd."
"399100_1";"neutral";"Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=707319 Many thanks to Ulhas for providing the patch!"
"729735_2";"neutral";"Consolidate all error handling in KafkaServerStarble."
"201106_1";"neutral";"The patch looks fine ."
"201106_2";"neutral";"I was sure It's in CVS already."
"982467_1";"neutral";"@Stack @Ted  Can u people have a look at the patch pls?"
"860028_2";"neutral";"There is a test udf_divider.q in the patch."
"225298_2";"neutral";"Thanks!"
"1436429_1";"neutral";"It works perfectly with the latest 2.7.8-SNAPSHOT thanks !"
"169572_2";"neutral";"The latest patch looks good to me."
"531050_1";"positive";"Thanks Andrew committed in rev."
"759821_2";"positive";"thanks edgar for finding this one!"
"1070920_2";"neutral";"Patch applied to TEXT module at repo revision r450026."
"1070920_3";"neutral";"Please check that it was applied as you expected. "
"465909_2";"neutral";"Trying to keep the test suite at under 24 hours :)"
"869356_1";"positive";"Thank you Jing for the review."
"635187_1";"neutral";"+1  I committed this."
"682602_1";"neutral";"Leaks file handles via IW.getReader()"
"1066157_2";"neutral";"Yes we could enable junit's fork mode."
"1066157_3";"neutral";"I will have a look at this."
"1066157_4";"neutral";"But it would be better if you could provide a patch -) Thanks again."
"882432_1";"neutral";"I committed the patch to branch-1 as well."
"1615699_3";"positive";"Thank you."
"1152877_1";"positive";"Forgot to mention:  Thanks to Alejandro and his team for pointing this one..."
"1027838_1";"neutral";"Okay."
"1027838_2";"neutral";"Anyone else want to chime in?"
"1027838_3";"neutral";"If no other objections let's commit Clint's patch since it works for him."
"1583196_2";"neutral";"I polished and fixed CS as well."
"1464340_1";"positive";"Thanks Karl."
"1464340_3";"neutral";"Thanks."
"451778_1";"neutral";"This behaviour is correct as this is a test for pluto and not a generic JSR 168 test. "
"152375_2";"neutral";"i've attached a libs.zip that contains bookkeeper and zookeeper libraries."
"1198045_2";"neutral";"I will try your suggestions"
"1445470_3";"neutral";"Thanks!"
"1685241_1";"neutral";"Sounds like JavaScript samples are now being done in TUSCANY-287"
"520748_1";"neutral";"I'd say last Sun JDK 1.5 as it's still the one recommended for OFBiz (even if I guess most of us use 1.6)"
"531285_1";"positive";"Adrian  thanks for the patch: rev."
"803852_1";"neutral";"Just updated and ran through a few test runs -- haven't seen this since."
"217235_1";"neutral";"Yes it seems that in some cases the exceptions are swallowed and e.printStackTrace() is heavily used."
"1607009_1";"neutral";"Yes You are right [~jiannan] If the {{bkActiveLedgersSnapshot}} contains ledgers which are > {{lRange.end()}} then there is no chance of being gc'ed in the current gc call."
"248572_1";"neutral";"Yes that makes perfect sense to me."
"1117634_1";"neutral";"Committed."
"1117634_2";"positive";"Thanks Suresh."
"670312_2";"neutral";1
"608344_1";"neutral";"@Jon  +1 the patch looks good."
"608344_2";"positive";"Thanks for your patience."
"514901_1";"positive";"Hi Atul that looks good at a first glace."
"1116483_1";"neutral";"I committed the patch."
"1616089_2";"neutral";"Thanks for the patch!"
"979673_2";"neutral";"It looks like what was applied to trunk."
"673090_1";"neutral";"some tests are still problematic at least on windows..."
"673090_2";"neutral";"I think perhaps some of the crazier ones like DiskFull TestCrash anything that has to disable MockDirectoryWrappers's checks because they must create corrupt indexes or other scary things. "
"1624651_2";"neutral";"Looks fine to me."
"1624651_3";"neutral";"Applied thanks!"
"1003216_3";"neutral";"Should be a quick review."
"986573_1";"neutral";"Jan  I looked that the logic again I think your are right."
"986573_3";"neutral";"(review board is helpful)."
"986573_4";"neutral";"Mind adding some comments explaining why this is ok to retry?"
"542463_1";"neutral";"ok... i will change it then and keep in mind in case we run into odd issues permission wise."
"348498_1";"positive";"Thanks Joseph!"
"762723_1";"neutral";"Patch committed to trunk."
"1039346_4";"positive";"Thanks again for this really great patch Andrew."
"1039346_5";"neutral";"You've knocked out a really ambitious bit of work here."
"311896_1";"neutral";"Committed to master."
"1066585_1";"neutral";"Everything is ok."
"903019_2";"neutral";"h2108_20110727b.patch: fixed DatanodeManager constructor and activate(..)."
"751857_1";"neutral";"Patch applied in revision 889133."
"169584_1";"positive";"Thanks for taking care of this Alejandro."
"914660_2";"neutral";"Let me test it."
"1697933_1";"neutral";"I found the same issue about unparkSuccessor with the latest snapshot also."
"1697933_3";"positive";"Thanks a lot for your help!"
"893571_1";"neutral";"+1 the latest patch looks good to me."
"1141875_1";"neutral";"The patch looks good."
"1141875_2";"neutral";1
"1593668_2";"neutral";"I will check-in this version..."
"1607003_2";"positive";"Thanks for taking a look Jiannan "
"969033_3";"neutral";"This makes the test do the same where it matters."
"640153_1";"neutral";"This issue is fixed."
"1109371_1";"neutral";"(will commit after Hudson +1s that is)"
"1674348_1";"neutral";"HI Christian  I've applied your patches to trunk."
"1609273_3";"neutral";"@Ivan could you please add your comments?"
"604559_3";"positive";"Thanks Mayank"
"599753_2";"neutral";"I misunderstood your comments."
"599753_5";"positive";"Thanks Mayank"
"1651406_2";"neutral";"Can you attach the WSDL /XSD files that created the problem ?"
"223666_1";"neutral";"Wow that was quick!"
"223666_4";"neutral";"No problemo Close is fine for me."
"594886_2";"neutral";"Attaching the patch for branch-0.23."
"153942_1";"positive";"Hi Henry Thanks for checking it out.  "
"1619858_1";"neutral";"Applied the patch with revision 169493 -- thanks."
"390946_1";"positive";"That sounds like a plan. I love peer-reviews... :-)"
"431558_2";"neutral";"I will apply and verify it."
"1403644_1";"positive";"Thanks for the very clear explanation of the needed change Dag."
"813608_2";"positive";"Thanks JinJie!"
"152294_2";"neutral";"Pat and myself are taking a look at it ."
"152294_3";"neutral";"thanks"
"691606_2";"positive";"Thanks Thomas!"
"524342_1";"positive";"Thanks Divesh  Your patch is commited at revision: 762863   "
"432723_3";"neutral";"Thanks -Suresh "
"196821_1";"neutral";"I think that the problems are not related."
"196821_3";"neutral";"Fix for the gererate-id() problem seems to be correct. "
"1045102_2";"neutral";"Patch applied to PACK200 module at repo revision r611862."
"167710_1";"positive";"I would love to have it right now for storm too. If you want me to sign up as a use case I am happy to."
"452819_1";"neutral";"re: ""should remain"" - yes I vote it should remain but be more flexible"
"829999_2";"neutral";"+1 to what Esteban said."
"1030636_2";"positive";"Thanks for the patch Erik (and Jon)"
"858056_2";"neutral";"Thanks Edward"
"398076_1";"positive";"Thanks for figuring this one out and providing the patch Jamie!"
"832893_2";"neutral";"updated patch submitted at: https://reviews.facebook.net/D4455"
"1321632_1";"neutral";"Hi Yuval could you please attach a sample project showing the error?"
"1071886_3";"neutral";"Best regards Jimmy"
"513770_1";"neutral";"Thanks for Confluence update Francis"
"979479_1";"neutral";"@Matt It would if I submitted the patch... Ugh  Lets see."
"1632066_2";"positive";"Thanks senaka for the patch."
"1060977_1";"positive";"Thank you very much Richard."
"1071157_1";"neutral";"The patch looks fine."
"1071157_2";"neutral";"Thank you"
"299188_2";"neutral";"Patch applied in revision 885311."
"1575543_1";"positive";"Thanks for the patch Niall +1"
"155358_2";"positive";"thanks henry!"
"196370_1";"neutral";"my xsltmark tests now run the docbook test without a problem."
"1066806_2";"neutral";"Please check that it was applied as expected."
"1564892_2";"neutral";"could we get rid of normal?"
"1599436_1";"neutral";"The rest of the TODO has been postponed to Camel 2.0 in CAMEL-971."
"1731894_1";"neutral";"If tablet unloads were to use the normal compaction queue may want to prioritize unload related compactions on the queue.  "
"592394_1";"positive";"Taking it over  Thanks Mayank"
"891581_1";"neutral";"I agree."
"891581_3";"neutral";"Thanks for looking."
"1210631_2";"positive";"Thanks Hari!"
"1019597_1";"neutral";"Thanks for the patch Ferdy."
"1066206_3";"neutral";"Please verify this issue is fixed as you expected."
"1006156_1";"neutral";"So i'm going to make a patch that does 1G regions and 128M flushes (with the multiplier still of x2 so we'll grow to 256M before the barrier comes down)."
"524665_1";"neutral";"Updated patch so that the needed values from uiLabelMap can be accessible in ftls too."
"893375_1";"neutral";"I committed the patch."
"192655_1";"neutral";"Ilene Seeleman has agreed to review patch."
"350302_2";"neutral";"It is just taking more time than I thought it would."
"1049872_2";"neutral";"Fixed in LUNI module at repo revision r598681."
"1074537_1";"neutral";"Looks good."
"1074537_2";"positive";"Thanks Stepan."
"1128331_2";"neutral";"However it may leads to significant performance degradation"
"353154_2";"neutral";"The shadow maven build knows..."
"699770_2";"neutral";"Personally I'm more concerned with (1) than (2)."
"1051047_3";"neutral";"Thanks"
"1540519_1";"neutral";"I tend to doubt there's anything we can do about this if the problem is at a lower level."
"530111_2";"positive";"Thanks for your patience. "
"1348985_1";"neutral";"This file demonstrates the problem described in this bug."
"810470_1";"neutral";"I respectfully disagree with your interpretation even though in most of the cases it corresponds to what the majority of users may expect to see (including myself)."
"810470_5";"neutral";"The spec states that an HTTP agent should avoid infinite loops which is not the same thing as circular redirects in my opinion."
"1048988_1";"positive";"Thanks Ivan."
"1075737_1";"neutral";"Looks fine thanks."
"1597087_1";"neutral";"Do you want me to tweak the patch to rename the alternate body header tag andif  move it to the MailConstants?"
"715348_1";"neutral";"Makes sense to me."
"1231714_4";"neutral";"I would just need to retrieve the backgroundAlpha style before calling drawRect in its updateDisplayList."
"1231714_5";"neutral";"The problem is that we use this draw call to also draw the thin divider."
"1064483_2";"neutral";"The patch is fine. "
"695065_1";"neutral";"I'm almost done w/ a conversion."
"1607140_1";"neutral";"[~ikelly] are you trying the right patch?"
"912099_2";"neutral";"I addressed all of them in a new version of the patch."
"865459_4";"neutral";"export with no args prints all the current settings."
"189434_1";"neutral";"This should have been fixed already."
"1587218_2";"neutral";"Only peerProviders and some tutorial left to do."
"713421_1";"neutral";"At the very least the exception could explain what the problem is rather than what the state of an obscure private variable is."
"744170_2";"neutral";"Checked in the patch (see revision 1295288)."
"155469_1";"neutral";"+1 thanks Henry Committed revision 779716."
"1073834_1";"positive";"looks fine thank you."
"1063984_1";"positive";"Thanks for spotting this fixed at r487519"
"1217460_1";"neutral";"Do more modern version of the Flash player work 11.3- 11.6?"
"665434_2";"neutral";"I still find the difference puzzling -- I can't justify your version being 3x faster."
"665434_5";"neutral";"But we know a lot about docids and extra hashing should just lead to an average-case slowdown."
"794882_1";"neutral";"Hi Jamie  I can not access the mirror get a 404 have you moved/removed it do you still want it adding ?"
"544226_1";"neutral";"blindly changing the oak security provider to   private SecurityProvider securityProvider = new SecurityProviderImpl()  gives Tests run: 706 Failures: 0 Errors: 122 Skipped: 13 "
"762743_2";"neutral";"Have you got a link regarding the classpath exception and ASL2 compatibliity?"
"762743_3";"neutral";"For the authentication issue it's recorded in JAMES-1418 (I will try to look at it this weekend)."
"583075_2";"neutral";"The biggest 90% data volume comes comes from less then 10% of connections.)"
"583075_3";"neutral";"In this case we have extremely wide spread __important__ values with only ___single_ occurrences."
"583075_4";"neutral";"If we want to generate similar variable (for ex."
"583075_5";"neutral";"larger sample) we'll get fixed values for all this bins in the long tail."
"583075_7";"neutral";"Last Issue: I would question usage of Gaussian Kernel at all."
"583075_8";"neutral";"Without having a mathematical prove I nevertheless suppose it could disturb parameters of generation if we have non Gaussian empirical data."
"583075_9";"neutral";"(for ex."
"784774_1";"neutral";"The apache vhost has been setup but still needs some work."
"784774_5";"neutral";"Does it care at all?"
"1012858_2";"neutral";"The patch is horribly out-of-date."
"1012858_4";"neutral";"Not sure if it is reasonable - is it possible to use the classes from HDFS-4979 here."
"775535_1";"neutral";"An email snafooey caused us to update our JIRA instance to 6.1 before we had a chance to test the import on our test instance (it didn't work properly for those who tried to whack at it)."
"775535_5";"neutral";"I hope you can figure out how to upgrade and if you have any questions or need help feel free to reach out to us."
"857619_3";"neutral";"However if that schedule does not work for you please feel free to take this issue into your queue and go ahead."
"857619_4";"positive";"It will be great if you could confirm it either way first."
"1020899_4";"neutral";"If regionnames were made of tablename+endrow instead of tablename+startrow then in the metatables doing a search for the region that contains the wanted row we'd just have to open a scanner using passed row and the first row found by the scan would be that of the region we need (If offlined parent we'd have to scan to the next row)."
"1020899_7";"neutral";"If we were using scans prewarming client cache would be near costless (as opposed to what we'll currently have to do which is first a getClosestRowBefore and then a scan from the closestrowbefore forward)."
"364570_2";"neutral";"can we apply the jarjar solution only to commons-csv?"
"639317_6";"neutral";"If it was not was the attempt Id 1 killed explicitly?"
"639317_8";"neutral";"Could you let us know if speculative execution was turned on?"
"639317_9";"neutral";"If by any chance you have the logs for the task attempts attempt_200905051023_1155_m_000036_0 and attempt_200905051023_1155_m_000036_1 could you attach them to this Jira? "
"396189_1";"positive";"Sweet I will review and apply."
"1096201_3";"neutral";"Probably makes sense to do these like HDFS-4014 sensitive changes get their own patch and the general new classes of warning can be handled in bulk in a small set of patches."
"612026_1";"neutral";"-1 overall."
"612026_5";"neutral";"-1 tests included."
"316863_1";"neutral";"I believe the notifications are now scheduled properly."
"1116600_3";"neutral";"Am I missing the connection or is this a distinct issue?"
"1116600_5";"neutral";"More variations add significant long-term compatibility burdens to the project."
"1116600_6";"neutral";"We badly need to add support for a higher-level object serialization system than Writable."
"1116600_8";"neutral";"So I'm all for a more generic serialization API that can be used by MapReduce applications."
"1116600_11";"neutral";"Historically that's been Writable and SequenceFile."
"1116600_13";"neutral";"Our APIs should be of course be general enough that it's possible to incorporate different serialization systems and different file formats but we needn't provide implementations of all combinations of these but should rather direct folks towards a primary implementation."
"1116600_15";"neutral";"The Dremel paper (http://sergey.melnix.com/pub/melnik_VLDB10.pdf) argues that this is an essential enabler of their wide variety of interoperable systems."
"1116600_19";"neutral";"We should provide a clear path forward from Writable+SequenceFile to a new system that's easier to use less fragile and language-independent to better facilitate a rich ecosystem of tools."
"706542_1";"positive";"I'm glad we were able to resolve this issue."
"985641_4";"neutral";"May be i have the current PUT with me and from which i form the new PUTs to be added thro coprocessor hooks to a new region."
;"neutral";
"985641_8";"neutral";"Please provide your suggestions"
"1017429_1";"neutral";"+1 in my mind the -ROOT- table is very important of routing the right RegionServer of .META."
"1017429_3";"neutral";"Thus i quite agree that we put the .META."
"1430007_1";"neutral";"Note: the attached patch does not break the existing API"
"694901_2";"neutral";"What would you think of just exposing incRef() & decRef() as expert public methods?"
"694901_3";"neutral";"#NAME?"
"694901_4";"neutral";"We would just add ensureOpen() to those methods and make them public."
"237571_2";"neutral";"The zip is already large and contains all code."
"237571_3";"neutral";"Using maven you can easily generate the docs yourself."
"237571_4";"neutral";"Or even better: use the maven repository to automatically attach the sources-jar to your eclipse/idea/netbeans project."
"237571_6";"neutral";"The comparison with 1.2.6 is not valid as we use a different setup now and ship everyting in one zip instead of a zip per project.."
"1444834_3";"neutral";"With this client project i can't get connect with the webservice published in a Apache-tomcat-5.5.25."
"1444834_9";"neutral";"The client stubs were generated with wsdl2java command of CXF distribution."
"1115581_1";"neutral";"If it's never ok to pass null for the path (ie a bug in the code) then you can assert path != null or throw an AssertionError."
"1129939_2";"neutral";"I learned much the issue progress of hadoop here."
"617605_2";"neutral";"Cleanup MR staging directory on completion."
"617605_3";"neutral";"Contributed by Mahadev Konar."
"193712_1";"neutral";"Created an attachment (id=10304) test.xml "
"196536_3";"neutral";"I would appreciate if any commiter review the patch."
"419417_2";"neutral";"As i wrote to the list it does not work for me."
"780555_1";"neutral";"I've checked the repository myself and everything seems fine to me."
"780555_2";"positive";"Thank you very much for your effort David."
"780555_3";"neutral";"I've pinged PMC group to have another eyes look around to be sure that everything is fine."
"167609_2";"neutral";"Modified YarnRemoteException to be not backed by PB and introduced a separate SerializedException record."
"167609_6";"neutral";"Contributed by Siddharth Seth."
"182715_1";"neutral";"Er sorry paste didn't work -- here's the full bug text:  =====  The following dependency relies on the sun."
"182715_4";"neutral";"org/apache/xml/serialize/EncodingInfo.java:0: error: cannot find file for class  sun.io.CharToByteConverter "
"1513896_2";"neutral";"Fixed classpath for chukwa core jar file."
"367988_2";"neutral";"Is it just a note in the CHANGES.txt?"
"1328775_1";"neutral";"I think the licensing on that one might be complicated."
"1328775_2";"neutral";"The source files appear to have various licenses including GPL. "
"1647688_1";"neutral";"The patch went in a few days ago:  http://svn.apache.org/viewvc?view=rev&revision=499521  "
"1110076_1";"neutral";"Test code added as part of HDFS-2131"
"1482538_4";"neutral";"If I commit it as-is we could miss some help."
"1721949_1";"neutral";"Patch to address the issue."
"231637_1";"neutral";"I have found the source of the problem - yet I completely don't understand why such an unrelated thing breaks navigation."
"231637_4";"neutral";"As soon as I remove wicket enclosure or add some text node inside - the navigation toolbar starts properly counting pages (it was showing 0 of 0 before because it thinks it is not visible in hierarchy)."
"1377264_2";"neutral";"Also adds the tests to the _Suite class."
"748448_1";"neutral";"I've modified the patch to name the function rep.normalize  If you think that my proposal is actually not enough ambitious for being called ""normalization"" do you prefer something like rep:toASCII which may seem less universal ?"
"1355422_1";"neutral";"The build seems to have broken on 10.9 when the test was backported."
"1355422_2";"neutral";"It only breaks if j14lib is not set."
"1355422_3";"neutral";"The problem is that I changed the build script to use java14compile.classpath instead of java15compile.classpath for the new test when I backported it from 10.10."
"768049_1";"neutral";"I attached our resolvers sadly we have no file system resolvers because our repository is hosted on a central server."
"768049_4";"neutral";"[ext]"" so we should fullfil the requirements for the atomic operation."
"768049_5";"neutral";"Is it planned to add the atomic feature to all resolvers?"
"1035388_2";"neutral";"I deleted the local hbase directory and the problem went away."
"1035388_3";"neutral";"Does this mean the migrate tool is busted for this version?"
"1419726_1";"neutral";"Applying both patches results in clean tests (jdbc4 tests and derbyall modulo wisconsin noise)."
"1349886_1";"positive";"Aha thanks for the information. That makes sense. Glad to hear that it helped! :)"
"959742_1";"neutral";"Yeah that one (TestAtomicOperation) has me worried a bit."
"959742_3";"neutral";"And new we've had two failures within a few days."
"1717560_1";"neutral";"Patch integrated to trunk."
"1208441_1";"neutral";"Doc update to correct FQCN."
"1738716_1";"neutral";"Note: also change the use/effect of network connector dynamicOnly  - this flag had little effect but is now re-commissioned to indicate whether durable subs should be auto bridged (default) or whether they should be dynamic only."
"235124_2";"neutral";"if you want to view online there is a refreshed version here: wicketstuff.org/wicket13doc  for fragment see here  http://wicketstuff.org/wicket13doc/org/apache/wicket/markup/html/panel/Fragment.html"
"1152183_2";"neutral";"There are still some debugging prints that will go away in the final submission."
"938748_7";"neutral";"Please justify why no new tests are needed for this patch."
"938748_8";"neutral";"Also please list what manual steps were performed to verify this patch."
"938748_16";"neutral";"The applied patch does not increase the total number of javac compiler warnings."
"938748_20";"neutral";"The applied patch does not increase the total number of release audit warnings."
"694863_3";"neutral";"Has anyone opened an issue at http://bugs.sun.com yet?"
"694863_5";"neutral";"But it'd still be nice to get the actual hotspot bug fixed."
"715464_1";"neutral";"How about following the naming from Math.min() and Math.max(): public static Date min(Date date1 Date date2) public static Date max(Date date1 Date date2)  Alternatively when I read 'Returnes [sic] the least recent (oldest)"" why not call the methods oldest() and newest()"
"1416147_1";"neutral";"And compatibility test also ...."
"736254_1";"neutral";"Murray that is exactly what I am proposing - having a separate org.apache.jspwiki.api -package and placing a number of existing manager classes into it as interfaces."
"736254_2";"neutral";"Or to be precise a mostly equivalent set of APIs JCR requires some modifications which would make it complicated to support the existing set of APIs - mainly because we need to carry state information in a WikiContext which the old API signatures do not mostly support."
"736254_3";"neutral";"I would also like us to start using WikiNames wherever useful."
"736254_10";"neutral";"We have so many people contributing in the code that API incompatibilities can creep in without anyone noticing."
"736254_11";"neutral";"(There is no PageManager at all there is a ContentManager which will have a very similar API but it will manage both pages and attachments."
"982619_3";"neutral";"to the end of the message."
"1629869_3";"neutral";"Frank "
"1320890_1";"neutral";"Please have a look at the latest patch FELIX-3339_threaddump-as-inventoryprinter_FIXED.patch which correctly provides an InventoryPrinter implementation of Thread Dumper have a look at the attached Screen Shot 2013-05-23 at 3.02.24 PM.pdf to see it in action embedded in the WebConsole."
"1320890_2";"neutral";"I hope you'll like it!"
"1095817_1";"neutral";"The patch looks good and the tests pass +1."
"1403474_1";"neutral";"I agree there's a bug I just want to ensure any change still works correctly when CURRENT_USER name is passed in."
"1403474_2";"neutral";"My assertion is that the username passed into these routines (without any modification) is equivalent to value of an username identifier in the SQL language after it has been parsed by the SQL engine."
"1403474_5";"neutral";"Note that though how users names are represented in the derby."
"1403474_6";"neutral";"* properties may or may not match how a SQL engine would store them."
"1403474_12";"neutral";"in a CREATE USER statement."
"1403474_13";"neutral";"They are created by setting properties and are thus not ""stored in the SQL engine""."
"1497546_1";"neutral";"These blockers and critical issues are resolved but not verified."
"1664747_3";"neutral";"So I took the liberty of updating the patch to use requiredX/optionalX methods like in your code."
"1664747_8";"neutral";"Sounds good."
"181726_1";"neutral";"A workaround for this issue is to use entity resolver."
"181726_2";"neutral";"You may close this issue."
"1719663_3";"neutral";"We do not have to block this jira on the unit tests but we should probably try and get that in sooner than later."
"424130_2";"positive";"Brilliant feedback thanks! I'm glad you found the issue and the solution!"
"639780_1";"positive";"bq. First of welcome :) Thank you. "
"562912_1";"positive";"Excellent work Do??acan - thank you."
"746372_1";"neutral";"To me this is intersection."
"1349217_1";"neutral";"JUnit test and Patch provided"
"1411121_3";"neutral";"Let's be vague about what that entails right now."
"1411121_4";"neutral";"3) If you do opt-in then you get the SQL standard behavior:     3a) Jar ids are mandatory."
"310158_1";"neutral";"Note also that an implementation goal is to not spawn threads to do writes to the underlying transport (like TFileTransport does now). "
"389675_2";"neutral";"Thanks."
"389675_3";"neutral";"In the wiki next to each one of these parameters it explicitly says that reducing this parameter will decrease memory usage this is why we reduced these parameters (it did not mention the filterCache at all)."
"389675_6";"neutral";"Also the savings are largely index side - not likely a huge part of your RAM concerns which are search side."
"389675_8";"neutral";"My filterCache stats are great- you know it's set to 64K but right now with almost all the RAM used up (we're at 71.9% now) but it's only using 36290 entries at the moment and it's holding pretty steady there(even as RAM usage increased by 10%)."
"389675_10";"neutral";"We have no cache evictions at all but a 99% hit ratio."
"389675_11";"neutral";"The sizes may be higher than you need then."
"389675_13";"neutral";"I was originally suggesting you might sacrifice speed with the caches for RAM - but its always best to use the best settings and have the necessary RAM."
"1171432_3";"neutral";"I'd like to get them cleaned up because there are now so many that other more important and/or meaningful warnings are likely to be ignored."
"1729483_1";"neutral";"Some amount of searching later..."
"1379857_6";"neutral";"The reason for null pointer exception was  that database context was not loaded yet during database recovery."
"1459150_2";"negative";"Currently the user passwords are too insecure."
"1688901_1";"positive";"dc36d49eb3e240b3d8fd8b89ab178a7b1ec17d8b TS-1513: SPDY plugin crashes on connection close  Thanks for testing!"
"1032584_3";"neutral";"Please review."
"1605364_2";"positive";"I tested a couple of projects with IDEA 7 and 8 and some more with IDEA 7 and everything is working."
"1605364_3";"neutral";"Obviously I was testing artifacts:sources as well."
"1605364_4";"neutral";"buildr idea still produces the ""old"" format files (IDEA 6 maybe?)"
"675071_3";"neutral";"For example: EdgeNGramTokenFilter ThaiWordFilter SmartChineseAnalyzer's WordTokenFilter etc?"
"1563411_5";"neutral";"Kind of odd behavior although I guess it's technically within-spec.)"
"744684_5";"neutral";2
"744684_6";"neutral";"ObjectIdentity disallows comparison "
"474173_5";"neutral";"Removed a printPlan use in TestLogicalPlanBuilder.java  The unit tests that still fail are:      [junit] Running org.apache.pig.test.TestEvalPipeline     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 141.926 sec     [junit] Test org.apache.pig.test.TestEvalPipeline FAILED      [junit] Running org.apache.pig.test.TestFilterOpNumeric     [junit] Tests run: 8 Failures: 0 Errors: 1 Time elapsed: 56.446 sec     [junit] Test org.apache.pig.test.TestFilterOpNumeric FAILED      [junit] Running org.apache.pig.test.TestStoreOld     [junit] Tests run: 3 Failures: 0 Errors: 2 Time elapsed: 39.782 sec     [junit] Test org.apache.pig.test.TestStoreOld FAILED "
"1093320_5";"negative";"I don't have very much experience on branch-1 would you like to take a shot at the port?"
"694362_1";"neutral";"ISOLatinAccentFilter.java again now with Unicode Latin Extended B as well."
"807574_2";"neutral";"It just depends if the code is inside the connectionPool (uses this) or inside MTHCM (uses connectionPool)."
"1394064_1";"negative";"sorry unassigning myself from this backport."
"520007_1";"positive";"Thanks Ashish For committing the patch."
"520007_3";"positive";"Thanks Chandan Khandelwal  "
"626526_1";"neutral";"Cancelling current patch to upload new patch"
"1357364_1";"neutral";"To answer your questions in order: This problem only happens with the embedded driver because the Database is created inside the JVM and locked to prevent other processes to connect to it."
"894554_2";"neutral";"But in reviewing the patch I've come up with a number of ideas for how LeaseManager#changeLease and FSNamesystem#unprotectedChangeLease can be improved."
"894554_3";"neutral";"I've filed them in this JIRA: HDFS-2875."
"696082_1";"neutral";"As KeywordTokenizer does the same thing I'll close this issue."
"696082_2";"negative";"(I could not get what KEYWORD means.)"
"289145_1";"negative";"I am checking out the dojo fixes and patching them in sorry for the delay it has been a long time "
"450913_1";"neutral";"Added Maven Remote Resources Plugin version 1.0-alpha-5."
"698238_5";"neutral";"In general one should thus rely on the buffer cache and read-ahead and make input buffers only big enough so that system call overhead is insignificant."
"698238_8";"neutral";"So back to your statement a 1k buffer doesn't save physical i/o but nor should it incur extra physical i/o."
"698238_9";"neutral";"It does incur extra system calls but uses less memory which is a tradeoff."
"939903_3";"neutral";"There are some changes about ServerName in the past few weeks so v5.patch changed this one-line {code}       return ServerName.valueOf(hostname 1234 1L) {code}"
"611194_1";"negative";"Seems to be failing for a different reason now  testContainerLaunch(org.apache.hadoop.yarn.server.nodemanager.TestLinuxContainerExecutorWithMocks)  Time elapsed: 0.523 sec  <<< FAILURE!"
"538019_2";"neutral";"//OdfDocument embedDoc = doc.getEmbeddedDocument(""Object 7"") //embedDoc.save(ResourceUtilities.newTestOutputFile(TEST_FILE_EMBEDDED_SAVE_OUT)) //embedDoc = OdfDocument.loadDocument(ResourceUtilities.getTestResourceAsStream(TEST_FILE_EMBEDDED_SAVE_OUT)) //Assert.assertEquals(embedDoc.getMediaType() OdfMediaType.TEXT.toString())  Svante"
"574945_2";"negative";"I'm very sorry."
"574945_4";"neutral";"Otherwise I will try to look at it when I return to some JSF development at work later this month."
"1010133_2";"neutral";"NPE is fixed."
"1083261_1";"neutral";"A quick and simple fix."
"321869_1";"neutral";"I changed the issue title because this issue includes the implementation of non-standard math functions."
"808821_1";"negative";"*sorry*"
"147309_1";"positive";"great idea those are lost to the ages but I'll try to reproduce."
"1404948_1";"neutral";"+1 for making test behaves predictable."
"1068983_1";"neutral";"This patch fixes bug for ia32."
"473519_1";"neutral";"Here's another whack at splitting the patch."
"149095_2";"positive";"Patch looks good to me."
"149095_3";"neutral";"Ill go ahead and push it."
"1415798_4";"positive";"Thanks."
"544990_3";"positive";"indeed good catch!"
"728458_1";"neutral";"Thanks for patch v2."
"728458_10";"neutral";"22.2 close(): Could we rename it to shutdown to map startup()?"
"1123551_1";"neutral";"This looks good but I wish there was a good way to set up a test case."
"1123551_2";"neutral";"I guess the best way would be to create a JobTracker and call the heartbeat method and observe the requested heartbeat interval."
"870799_1";"neutral";"I included the gen stamp and length in the {{cacheReport}} to handle caching newly appended data."
"870799_5";"neutral";"I also agree that jittering doesn't matter as much if it's ticking on such a short time scale."
"870799_7";"neutral";"However since we want to eventually have both incremental and full reports let's just ape how block reports work don't jitter the incremental reports but do jitter the start time for the full reports and afterwards tick at a regular interval."
"870799_8";"neutral";"Let's clean up all these issues in the incremental cache report JIRA (HDFS-5092) if this sounds good I'll edit the JIRA description with these todo items."
"1017255_4";"neutral";"Stopping' gets us closer to classic Lifecycle."
"161056_3";"negative";"You are going to kill me when I say this but it seems like we should just commit your first patch."
"161056_5";"neutral";"The original reason why i asked this is so that clients can seamlessly cross over like in MR between RM and AHS."
"161056_6";"neutral";"But it seems like clients have to know which protocol they are talking to."
"1091112_1";"neutral";"Hi Nicholas did you solve the issue?"
"671238_1";"negative";"I don't think there is any sense in this who cares?"
"731731_1";"neutral";"Thank you for the patch Shawn can you also tell us what behavior you are seeing that is wrong?"
"1503502_1";"neutral";"Commit cf6045f1aa37674f0225144ae0a1f662f955f153 in branch refs/heads/pvlan from [~jessicawang] [ https://git-wip-us.apache.org/repos/asf?p=cloudstack.gith=cf6045f ]  CLOUDSTACK-747: internalLb in VPC - UI - create network offering - system offering dropdown is for router only."
"985890_1";"neutral";"Marking as dup of HBASE-5861 (You saw it first Andrew but Jon is going to work on this over in 5861..)"
"1192574_1";"neutral";"Patch applied Thank to Clay Leeds."
"1192574_2";"neutral";"(BTW - The Idea to retrieve the Document Title is the best solution on my opinion.)"
"1725946_2";"neutral";"Only the first of these is a failure."
"153824_1";"neutral";"ill upload a patch for 3.1 and 3.2 branch as soon as ZOOKEEPER-597 gets committed to those branches."
"187595_1";"neutral";"Hi Zeid  I'll go ahead and commit your changes but this one doesn't look right...I think it's a hold over  from the Mac files."
"187595_5";"neutral";"There will  probably be some additional file checks so you'll need to patch the projects yet again."
"1048263_1";"neutral";"The reason of such big number of ""ByteArrayOutputStream.write"" invokes is signed ext/bcprov.jar - it's manifest is read by byte."
"793081_1";"neutral";"Ok all done  https://issues.apache.org/jira/browse/KATO  I found sgoyal jira username to be shubham so hope thats right if so good to go!"
"1553921_1";"neutral";"So either new-style hints are being written without versionColumn by RowMutation.hintFor or old style hints did not get cleaned out properly by SystemTable.purgeIncompatibleHints."
"787081_2";"neutral";"Please check it now."
"787081_3";"neutral";"Regards Softaculous Team   "
"245930_2";"neutral";"Is it possible to do this when closing the input/outputstream aswell?"
"1019322_2";"negative";"This is a silly one."
"991251_2";"neutral";"Anoop reminded me about this."
"1061211_5";"neutral";"Patch applied at 514264."
"1463502_2";"negative";"The patch should be relatively trivial but like I said I have no idea if there is other important stuff going on there or not."
"1687798_1";"neutral";"32 bit ubuntu 12.10"
"1127250_1";"neutral";"Marking this for 0.18.4 and above since it's a deadlock."
"1127250_2";"neutral";"The patch should work on all fair scheduler versions."
"1494424_1";"neutral";"This blocker/ critcal was created before July please review and resolve we are approaching 4.2 code freeze in 7 days "
"313769_1";"neutral";"Was fixed to behave as it used to."
"1093662_1";"negative";"Hey sorry I did not get back to you sooner."
"684519_3";"neutral";"I recently stumbled upon a C++ey STLey impl -> http://code.google.com/p/patl/  bq."
"1028657_1";"neutral";"Go ahead commit Nitay."
"694689_1";"negative";"Yes it is a dup thanks Mike for taking care of this (I planned to do this yesterday but didn't make it)"
"143877_2";"neutral";"I dumped the txnlog from zookeeper2 here is the section of interest."
"192175_1";"neutral";"Fixed a typo in the oritinal patch."
"165713_1";"neutral";"toString() method added."
"1096991_1";"neutral";"+1 let's rip it out and redo it if we need it."
"984607_1";"negative";"Forgot to add that I also tried this with and without HBASE-5864"
"359088_3";"negative";"App developers never do what they should :)"
"252569_1";"negative";"problem - the bit to sign the source-release is being called when the source-release isn't being built because the source-release is only built at the ""executionroot"".  "
"485511_2";"neutral";"I was talking that the first three months of becoming a TLP we have to report monthly. "
"465197_1";"neutral";"Kevin we already have that -- the jobs are named after the file (if you run pig myfile.pig) but you can override the name with ""set job.name myname""  With this ticket that job name would essentially become a prefix."
"640140_3";"neutral";"I've rework almost all needed messages in Preconditions.checkArgument."
"640140_4";"neutral";"And I did it according the style of each class."
"640140_7";"neutral";"Example for case: Preconditions.checkArgument(size >= 0 ""size must be at least 0"") we can do like Preconditions.checkArgument(size >= 0 ""Wrong size: "" + size + ""."
"916437_1";"neutral";"@Joy: I agree that not losing heartbeats is the best scenario."
"916437_2";"neutral";"In the case I mentioned in my above comment we would not lose datanode heartbeats if we implement HDFS-1392."
"916437_3";"neutral";"On the other hand if there is a true network partition then NN will ""lose heartbeats"" from datanodes because the datanodes cannot send messages to the NN."
"916437_5";"neutral";"So the heuristic that I listed above to detect a network partition should still be applicable isn't it?"
"507457_1";"neutral";"#NAME?"
"903529_1";"neutral";"After applied patch the output format just like this :  [root@infra1 bin]# ./hdfs dfs -count -header / DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME            7        10002           10292583 / [root@infra1 bin]# ./hdfs dfs -count -q -header / QUOTA REMAINING_QUATA SPACE_QUOTA REMAINING_SPACE_QUOTA DIR_COUNT FILE_COUNT CONTENT_SIZE FILE_NAME   2147483647      2147473638            none             inf            7        10002           10292583 /"
"1320739_1";"negative";"Sorry if this was not clear and yes by <blank> I meant an empty string."
"311649_1";"neutral";"The unit test code is for a sleep job where splits need not be different since they are empty."
"246457_1";"negative";"Sorry should have commented on this much sooner."
"1050678_1";"neutral";"The preliminary patch is attached."
"534574_3";"negative";"Secondly reading this code I can see why this bug is happening after completing stage 2 above when adding the new item the code does ""ordered - cancelled = quantity"" which equates to ""1 - 1 = 0""."
"1575383_2";"neutral";"If any execution of the task encounters an exception subsequent executions are suppressed...""  so get() shouldn't be causing a cancel but if an exception is found then we need to re-schedule it manually."
"405295_2";"neutral";"sling6.thread_dump.02.txt was taken a couple minutes later."
"1473227_1";"negative";"Please ignore attachment (id=6938)."
"581209_1";"neutral";"According to https://issues.apache.org/jira/browse/INFRA-6336 we can't use git for websites."
"401935_3";"neutral";"If you do you'd stand a better chance of making a proper fix..."
"1326729_1";"neutral";"I don't have the cycles today."
"1326729_4";"neutral";"Thanks."
"1672977_2";"neutral";"As mentioned there to fix the issues blueprint code that calls out to any kind of client code (reference listeners service listeners initialiser methods) should not hold the full BlueprintRepository lock which allows deadlocks like the two observed."
"1702071_1";"neutral";"Yeah I had a hunch it was a shutdown hook kicking in at the same time."
"1173673_1";"neutral";"The patch should be licensed to ASF for inclusion in ASF works."
"547122_8";"neutral";"Though we have to review that usage in general."
"1100055_2";"neutral";"Thanks for the reviews Bikas and Aaron."
"574180_4";"neutral";"Anyway the ""-2"" patches include all the changes in the first patch files."
"1194263_2";"neutral";"The demo looks like it will be very useful."
"223817_1";"neutral";"Form#maxSize is ignored now too."
"182292_3";"negative";"Sorry again!"
"795428_1";"negative";"Oh I'm sorry I was unclear."
"520683_1";"negative";"Sorry Jacques I'll upload another file."
"189914_1";"neutral";1
"189914_2";"negative";"Incidentally if we all nag Joe Walnes enough we might be able to persuade him to release a new qdox which can ignore annotations etc (though it will still struggle with generics I think)"
"908493_1";"neutral";"Everything timed out."
"1560034_3";"neutral";"Do you mind rebasing Vijay?"
"1014768_1";"negative";"I don't have strong opinions about it either way."
"1107263_2";"negative";"SnappyCodec check for Hadoop native lib is wrong."
"1469547_1";"neutral";"Wouldn't it make sense if getFile() always checked whether the passed in fileName is an absolute file no matter of the protocol?"
"1509518_1";"neutral";"Here is the Review Board for local.py."
"897427_3";"neutral";"If we need to specify a different minSize later we can add a {{setMinSize}} function."
"815032_2";"neutral";"[~thejas] could you please have a look at this patch?"
"761191_1";"neutral";"Commit 7a977b5eaffb411cb3f1409336cdf42f6b46b18c in branch refs/heads/1.6.x from [~zack-s] [ https://git-wip-us.apache.org/repos/asf?p=incubator-jclouds.gith=7a977b5 ]  Reauthenticate on Keystone HTTP 401 (JCLOUDS-178)  The number of retries here is not the same as for 500 errors expected behavior is a quick fail while retaining some robustness."
"565607_2";"neutral";"here i have read that it is because of active passive mode.i will try maybe it can solve my problem but i afraid that it will produce problem with multithread application"
"1041453_1";"neutral";"Test case and fix."
"796834_4";"neutral";"mail.phnx.uswest.net has address 63.231.195.31 host -t ptr 31.195.231.63.in-addr.arpa."
"796834_10";"negative";"And with a network that tolerates almost everything to get a mail somehow in the right place it is only seldom noticed (or when it is it is blamed on Microsoft."
"819316_2";"neutral";"Haven't explicitly tested it myself."
"1274690_2";"neutral";"I reproduced the bug using Snitter."
"914188_1";"neutral";"yes they should all be using RWLock absolutely."
"620209_1";"negative";"Mac looks like the tests are failing (especially TestHarFileSystem)."
"620209_3";"neutral";"Is there any particular reason on using an _ in front of the following variables?"
"303553_1";"neutral";"@Roger: huh this is bad as a partial integration will seg fault see BoostMonitor.cpp which does a cast of a boost::mutex."
"929541_1";"positive";"That's a very promising idea !"
"168203_3";"neutral";"{code}           ByteBuffer appAttemptTokens = attemptState.getAppAttemptTokens()           if(appAttemptTokens != null){             attemptStateData.setAppAttemptTokens(appAttemptTokens)           } {code}  New public method necessary?"
"983442_3";"neutral";"{code} +      DataOutputBuffer buf = new DataOutputBuffer(size) {code}"
"189480_1";"negative";"Sorry we are no longer using Xerces."
"1665696_6";"neutral";"GenericData.getSchemaName instead throws an AvroRuntimeException so the special handling of UnresolvedUnionException in Responder.respond is skipped and the nested exception text is the result."
"898626_1";"neutral";"Another option is to create a new type for HdfsLocatedFileStatus as {code} HdfsLocatedFileStatusProto {   HdfsFileStatusProto fs = 1   LocatedBlocksProto locations = 2 } {code}   "
"1349696_3";"negative";"I have this issue where my server and client is creating a lot of loopback threads that I believe must be related to this issue."
"424120_1";"positive";"Good idea especially if you have a use case for that."
"424120_2";"neutral";"You might also want to consider the induced latency though depending on the checkpoint size and frequency."
"1136158_1";"neutral";"> I don't see where this is limited to user-facing pages."
"1136158_2";"neutral";"I need to list out all the jsp/servlet paths and check whether they are user facing or not."
"1136158_3";"negative";"I did not have time to do it yesterday."
"439583_4";"neutral";"the java concurrent implementation of the queue."
"1108519_2";"neutral";"The token selector is used in ipc.Client which has InetSocketAddress of the remote server."
"1108519_3";"neutral";"How do we make sure we are matching the right hostnames?"
"1166260_3";"neutral";"most recently computed K partitions) but I switched to the model with K-1 partitions always in memory and 1 slot for loading out-of-core partitions because it made the logic slightly simpler."
"1166260_5";"neutral";"I would keep the hasActive field in memory (in the PartitionStore)."
"1166260_6";"neutral";"We start with any K in-memory partitions skip on-disk partitions that have no active vertices or incoming messages and prioritize spilling partitions that have no active vertices."
"1163124_4";"neutral";"Yes I will open a new jira for this sometimes :)"
"899132_5";"neutral";"(HDFS-2426) - fixed bugs in getBlockLocations."
"999399_1";"negative";"Phabricator is being a little buggy."
"999399_2";"neutral";"Working with Marek to diagnose the problem."
"196610_4";"neutral";"We overrode readObject(ObjectInputStream) so that we could  create a new TransformerFactory in the case of reading in a serialized translet."
"196610_6";"neutral";"FileInputStream fin  = new FileInputStream(""MyTemplates.ser"")             ObjectInput in = new ObjectInputStream(fin)             Templates templates2 = (Templates)in.readObject()             in.close()             transformer = templates2.newTransformer()             transformer.transform(new StreamSource(inputFilename)                                   new StreamResult(System.out))         }         catch (ClassCastException e) {             System.err.println(""CAST EXC: "" + e)             e.printStackTrace()         }         catch (Exception e) {             System.err.println(""ERROR: "" + e)             e.printStackTrace()         }         System.exit(0)    }    public void usage() {         System.err.println(             ""Usage: run <xml_file> <xsl_file>"")         System.exit(1)    } } "
"641895_1";"neutral";"Robin is fixing some other things w/ NB so he's going to take this."
"1469696_1";"neutral";"Could we remove the setProperty() implementation in HierarchicalConfiguration and use the default implementation in AbstractConfiguration ?"
"232324_1";"neutral";"that we have an overridable method is not by accident We want that so that we dont keep the state in the component."
"860070_1";"negative";"Forgot about these sorry."
"400570_2";"negative";"Sorry about that..."
"207483_1";"negative";"Grumble grumble..."
"207483_3";"neutral";"I'll get it right this time :)"
"1550967_2";"neutral";"16-byte BigInteger is overkill all we need is a reasonable distribution (now that Tokens don't need to be unique) and 64 or even 32 bits is plenty for that."
"1449165_2";"negative";"I really don't know how to solve this problem."
"585645_2";"neutral";"Did you forget to commit {{InvertibleRealLinearOperator}} ?"
"1454412_2";"negative";"Sorry for letting you guys wait."
"1269025_4";"neutral";"I change the way to draw the bacground with code like this one :  "
"694244_2";"neutral";"In the 1410e patch here are test cases that have not made into the bulkpostings branch."
"694244_3";"neutral";"I'll try and revive these first."
"851389_1";"negative";"Sorry about that."
"1455377_1";"negative";"(sorry if that was confusing)"
"1742310_1";"negative";"Wow that was some bad copy/paste work."
"1742310_2";"negative";"sorry."
"382450_1";"negative";"huh ... i thought i did resolve this."
"299570_1";"negative";"Thanks Jukka for fixing this :) (sorry)"
"1580837_2";"negative";"Didn't got the time to try it yet."
"527106_1";"neutral";"Thanks Rashko  I have committed your patch in trunk revision 664697."
"527106_2";"negative";"Sorry to have not spotted this one and thanks for your care."
"813077_2";"negative";"This might be a bug indeed."
"813077_3";"neutral";"I'll take a closer look."
"1731113_1";"neutral";"Killed it with fire."
"1408905_1";"negative";"sorry for misleading attachment name."
"836900_1";"negative";"Hey Vikram-- sorry about that I haven't paid much attention to this issue."
"387427_1";"negative";"Sorry should ask first."
"291546_1";"negative";"Thanks to Mathias Werlitz - sorry for the delay."
"363587_1";"negative";"Um sorry i thought this ticket was about something else - patch attached David would you give a try?"
"789463_1";"negative";"Sorry for the noise."
"789463_2";"neutral";"Thanks!"
"1075529_2";"negative";"Sorry I missed some of this the first time."
"585744_3";"negative";"Sorry -)  "
"1685941_2";"negative";"Sorry in rushing to commit I forgot to add author during the commit."
"1433700_1";"negative";"I'm sorry Mark  I came back here to remove my comment as after building the app from scratch I have found that by default it used  WhenExhaustedAction = GROW and not BLOCK!"
"1433700_2";"negative";"Sorry  about that tiredness."
"1433700_3";"positive";"It works fine now!"
"485632_1";"negative";"Yes sorry."
"741751_3";"negative";"Resolving again...."
"820870_1";"neutral";"[~ashutoshc] Yeah you are right."
"545986_2";"negative";"Sorry for the confusion :)"
"1353557_2";"negative";"I will try to do more research on it."
"308368_1";"negative";"Oh sorry."
"1044220_1";"negative";"Oh signed shift!"
"1044220_3";"negative";"sorry :)"
"1072532_3";"neutral";"Please read the README.txt in   depends/libs/build  It should work after that."
"243701_2";"negative";"if someone wants to work on this please go ahead I still plan to just no time yet."
"243701_3";"negative";"Sorry."
"574135_1";"negative";"sorry should have been getDataModel not getDataTable."
"579676_1";"negative";"Sorry I'm wrong about #2."
"579676_3";"negative";"Brain fart."
"381418_2";"negative";"No unit test sorry (but there's not much deltaQuery coverage anyway)."
"300998_1";"negative";"Ah sorry I misunderstood you."
"925480_1";"negative";"Sorry missed this."
"1713543_1";"negative";"Sorry - I just didn't read the issues carefull enough."
"336920_1";"negative";"My error."
"462613_1";"neutral";"Verified this with trunk."
"462613_2";"negative";"Sorry for the trouble."
"967551_1";"neutral";"This has been riding in 0.94 for too long."
"967551_2";"negative";"Sorry [~kumarr] let's just do this in 0.96."
"321004_1";"negative";"Well it's me that didn't get the whole point now i got more sorry for the noise."
"321004_2";"neutral";"One question if you need to override the decorated service why you need it?"
"1592285_1";"neutral";"Thanks Willem."
"1592285_2";"negative";"Sorry I was trying to get to the wiki but it's been a busy week. "
"1691448_1";"negative";"Sorry grabbed the wrong ticket."
"691246_5";"neutral";"# Methods deprecation."
"691246_6";"neutral";"# New TestTopDocsCollector as well as test cases in TestSort."
"669518_1";"neutral";"sync'ed to trunk"
"1026536_2";"neutral";"Since we know meta splitting doesn't work can we put in some code that allows META's one region to grow without bound regardless of its size?"
"1341768_2";"negative";"Unless we switch to Antlr 3.0 ( and even though I'm not sure this would fix the problem) there is nothing we can do."
"1418030_1";"neutral";"Attached is the patch running derbyall right now."


==> datasets/train_jira.csv <==
ID;Polarity;Text
409;neutral; I'm backporting this to 3.4 and 3.3 branches. --Michi
485;neutral;+1 overall. Here are the results of testing the latest attachment http://issues.apache.org/jira/secure/attachment/12508207/ZOOKEEPER-1263.patch against trunk revision 1214571. +1 @author. The patch does not contain any @author tags. +1 tests included. The
611;negative;Bug Flavio more? Seriously
644;neutral;Integrated in ZooKeeper-trunk #1266 (See https://builds.apache.org/job/ZooKeeper-trunk/1266/) ZOOKEEPER-1104. CLONE - In QuorumTest
927;neutral;The patch no longer applies. Abmar
1671;neutral;Integrated in ZooKeeper-trunk #271 (See http://hudson.zones.apache.org/hudson/job/ZooKeeper-trunk/271/)
1725;neutral;3.0.0 has been released
3591;neutral;That is my understanding. Looking at the dtd
4163;neutral;No reply
4223;neutral;Updated in 1.2 branch. David
4694;neutral;As Wing Yew said
4758;neutral;See comments above
5294;positive;After re-compiling the applcation and re-deploying everything worked properly
5373;neutral;I mailed jsr-206-comments@jcp.org and got the following response from Jeff Suttor: 'hi Daniel
5491;neutral;reg_name has been accepted as valid URI syntax since Xerces 2.6.0. This may change in the future if XML Schema 1.0 moves up to the RFC 3986 syntax which excludes this production. Xerces CVS currently supports the XML Schema 1.0
5713;neutral;Venu committed your patch for Xerces 2.6.0. Please verify.
5784;neutral;This bug is 3 years old. Anybody looking to fix it?
6272;neutral;The problem is not in the SAX parser. The problem occurs if you give the -server flag to the jvm (jdk 1.4/1.3) e.g. java -server <sax parser class> on a really big file. Will cause a stackOverflow. Greg Meagher
6447;neutral;See bug 5694 for the DOMException problem.
7278;positive;Hi George
7461;positive;I verified the fix using the xml-xerces_20040107172932.tar.gz CVS snapshot. Thanks!
8502;neutral;I tried using your testcase on Win95/IE4
8813;neutral;checked in
8980;neutral;Added 'onRowInserted' callback to TreeTable
9485;neutral;This appears to be a duplicate of XALANJ-2301. That bug report contains a one-line patch (supplied inline in the text of the bug report).
9798;neutral;closing this issue.
9989;neutral;Xalan-Java appears to be operating correctly.
10314;neutral;First I want to verify that Gretchen's fix >Additional Comments From Gretchen Chiaramonte 2003-09-22 20:04 ------- for this bug works for me as well using Xalan 2.6.0. Second
10446;neutral;This bug has been fixed in Xalan Java 2.5.2. Please verify.
11526;neutral;Original reporter is not available. This report has now 'timed out'.
11718;neutral;*** This bug has been marked as a duplicate of 6155 ***
11834;neutral;Still happens to me. Steps to duplicate: 1. Start IE5.5 on Win2k - open java console from the 'view' menu. 2. Download xalan-j_2_2_D11.tar.gz to server. 3. tar xzf xalan-j_2_2_D11.tar.gz (extract to location on a webserver - for me this was /home/httpd/html) 4. navigate to http://SERVER/xalan- j_2_2_D11/samples/AppletXMLtoHTML/appletXMLtoHTML.html
11881;neutral;AFAIK
11978;negative;Unfortunatly
12834;neutral;Integrated in Struts2 #551 (See https://builds.apache.org/job/Struts2/551/) WW-3914 solves problem with returning always system implementation of FileManager (Revision 1405930) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/xwork-core/src/main/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactory.java /struts/struts2/trunk/xwork-core/src/test/java/com/opensymphony/xwork2/util/fs/DefaultFileManagerFactoryTest.java
12989;neutral;Already resolved with WW-3414
13391;neutral;I am also having the same issue with a java.sql.Timestamp based attribute. The date I entered into the field was 'not a date'. Of course
13658;neutral;> Would it have an impact to remove this 'name' attribute from the generated 'form' tag ? YES! If you need XHTML strict compliance
13977;neutral;Assigning this to future until the dependent XWork enhancement is made.
13997;neutral;Integrated in Struts2-JDK6 #573 (See https://builds.apache.org/job/Struts2-JDK6/573/) WW-3928 Rollbacks changes introduced with WW-2749 to allow work with mod_jk and so on (Revision 1415770) Result = SUCCESS lukaszlenart : Files : /struts/struts2/trunk/plugins/tiles/src/main/java/org/apache/struts2/tiles/StrutsTilesRequestContext.java
14206;neutral;Ported the solution of WW-2551 to the Struts 2.0 branch.
14237;neutral;Resolving this issue as the original problem has been fixed. Please open a new ticket if you feel session invalidation should also be addressed.
14371;neutral;This is by design
14387;neutral;we're moving away from dojo integration in struts2
14571;positive;yay! it should be really really easy (not including the test
14704;neutral;This has been committed in XWork and will be part of the XWork 2.1 release. See: http://jira.opensymphony.com/browse/XW-541
14849;neutral;Reporter asked for this to be closed.
14921;neutral;Makes sense to me.
15073;neutral;duplicate of WW-1598
15084;neutral;Hellow
15330;neutral;As of r438174 
15698;neutral;I believe this is an issue. I have an action saveAction which I want to chain to editAction whenever there is a validation error. This is often necessary because a JSP will be displayed which has dynamic content such as a selectable list of items. However
15793;neutral;This has been fixed in CVS. You can get the latest xwork.jar (which fixes the problem) from http://ivyrep.opensymphony.com
15801;negative;Given the dependencies
15893;neutral;You are only flushing the writer
16633;neutral;This was fixed by having all the items in the action chain having their properties copied over to the new action.
16677;neutral;Property editors may throw a PropertyException with a bundle key and this will then be localized in ActionSupport.
16908;positive;Thanks. The problem is with deferred node expansion
17369;neutral;Marking this issue as resolved. Reasons: - Not reproducible. - No feedback from reporter. - If there was a dependency issue
17727;neutral;Verified. I added the info to the RELEASE_NOTES file.
17895;neutral;Verified. I added the info to the RELEASE_NOTES file.
17964;neutral;Fixed.
18020;neutral;r563181 pom.xml
18037;neutral;r499213. The API changed as described in previous comments
18059;neutral;This was probably fixed by WODEN-86 which introduced support for the curly brace syntax in the http location template. This JIRA can now be closed.
18121;neutral;Resolved with no further action
18301;neutral;Issue is resolved. Closing per Bryant's approval to do so.
18707;neutral;Ah
18885;positive;Thanks Sven!
19423;neutral;Attached QuickStart. Access URL is https://localhost:8443/test/ajaxtest - click on the buttons several times - refresh page: the counters should now reflect the clicks - click on the buttons more times - refresh page: the counters do not reflect click after first refresh
19722;neutral;Just an idea: how about treating a jar as versioned resource? For example in my case that would work beautifully: my star rating component was in its own jar file
19905;negative;Bummer! -- The solution too this problem was that my JVM had too little memory (64MB) for allocating all the byte buffers required for writing / reading serialized pages.
19946;neutral;Is there any documentation such as 'getting started with swarm' available? If there is
20061;neutral;Fixed with r1097472.
20258;neutral;By the way
20625;neutral;Integrated in Apache Wicket 1.4.x #200 (See [https://hudson.apache.org/hudson/job/Apache%20Wicket%201.4.x/200/]) ?•?ä?•?ä?•?ä?•?ä
20748;neutral;Integrated in Apache Wicket 1.4.x #58 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.4.x/58/]) ?•?ä?•?ä?•?ä?•?ä
20927;neutral;woops
20968;neutral;Integrated in Apache Wicket 1.5.x #54 (See [http://hudson.zones.apache.org/hudson/job/Apache%20Wicket%201.5.x/54/]) ?•?ä?•?ä?•?ä?•?ä
21128;positive;thanks
21977;neutral;How about my comment at the end? 'Also
22766;neutral;Fixed and I've tested it.
23357;neutral;It is just resolved in 2.0 and the changes for 1.x have been committed at the same moment. The dot: you'll find that the xml parser is not a general purpose xml parser complying to all details of xml. It doesn't have to. It just implements what is sufficient for Wicket. If only if there is a real need to implement an additional detail
23562;neutral;Rolled back the change to Resource and included a FIXME that notes we don't cover all cases. But that doesn't lead to very serious problems anymore as it least the exception isn't thrown up in ComponentResourceRequestTarget anymore.
23785;neutral;I just put this in branch-0.8 too. In fact
23837;neutral;Closing since Whirr was updated to jclouds 1.5.0 in WHIRR-659.
24531;neutral;Changed the site to include the incubator disclaimer and incubator logo.
24937;neutral;Committed in rev 983396
25612;negative;Sorry for the link 'block'
26184;neutral;patch applied.
26594;neutral;Close all resolved issues for Engine 1.5 release.
27659;neutral;Closing as FIXED
27962;neutral;Code delivered to SVN.
28310;neutral;Change the element type of 'attributes' to FSAttribute.
28313;positive;Thanks for that comment Richard! I was laboring under the (false) impression that I could not change the docs that went with our previous releases
28338;neutral;added fixVersion
28741;neutral;documentation needs updating
28865;neutral;Fixed a prompt that asks user to enter either 's' or 'q'.
29014;positive;applied patch
29492;neutral;I think this should be fixed/changed for uima-base too. Is there a reason it wasn't?
30705;neutral;Patch applied Eric.
31064;neutral;Closing resolved issues
31554;neutral;Dave has let me know that this has resoved the issue
31813;neutral;Closing because this has been in RESOLVED state for over one year
31936;neutral;Closing because this has been in RESOLVED state for over one year
32084;neutral;Closing because this has been in RESOLVED state for over one year
32125;neutral;This change is now in trunk as part of r679774.
32383;neutral;Closing because this has been in RESOLVED state for over one year
33026;neutral;Closing because this has been in RESOLVED state for over one year
33049;positive;This is now fixed!
33264;neutral;Assign to 1.0 during tidy up prior to 1.1
33497;neutral;Closing because this has been in RESOLVED state for over one year
33812;neutral;Here is a complete patch removing Composite* from the getImplementation() calls
33963;neutral;Assign to 1.0 during tidy up prior to 1.1
34239;neutral;Fixed in revision 406707.
34559;neutral;Lazy session associated has been implemented in the TuscanyValve The spec people are still discussing Scope so I am going to close this and we can open a new issue when the spec clearly defines how scopes operate.
36048;neutral;Right now ET_CALL
36052;neutral;Moving these all to a 'Doc 3.x' release version.
36717;neutral;UIXListView also provides selection functionality through 'selectedRowKeys'
37179;neutral;Patch over 1.2.12.3 branch.
37251;neutral;This issue is already comitted
37398;neutral;More done: -absolute-ordering faces-config/factory/view-declaration-language-factory faces-config/render-kit/renderer/client-behavior-renderer faces-config/application/partial-traversal
37778;neutral;The call to launchDialog must supply a component for delivery of the returnListener event. This bug is invalid.
37860;neutral;Attention: - Please refer https://issues.apache.org/jira/browse/TRINIDAD-1145 for a possible fix
37992;neutral;The issue as described by (resolved) issue TRINIDAD-1171 occurs consistently in our environment using 1.2.10
38797;neutral;home page fixed in svn.
38950;positive;I've re-worked my code and the problem has now 'gone away'. The original code
39032;neutral;Reopening issues to set version.
40844;neutral;Looks like a user issue to me
41195;positive;Thanks to Hazem Saleh for provide us this enhancement fixed at revision 655653
41962;neutral;I have fixed that issue by checking for a null before the line 95 of HtmlInputTextRenderer: writer.writeAttribute(HTML.VALUE_ATTR
42086;positive;Thanks to Simon Kitching.
42670;neutral;add separate handling for webkit browser
43512;neutral;I think you have enable ajax. f:loadBundle has only request scope. If you request the table sort the ajax response didn't know anything about the resource bundle. Please use tc:loadBundle it has session scope. But tc:loadBundle has a different semantic. Please consult the demo or other examples how to use it.
43983;neutral;Closed due to the release of Tiles 2.1.1
44105;neutral;Closed due to the release of Tiles 2.1.0.
44952;positive;As suggested above
45050;neutral;Actually I think I already applied similar changes when doing the POI 3.6 upgrade in TIKA-353. Resolving as fixed.
45473;neutral;Integrated in Thrift #633 (See https://builds.apache.org/job/Thrift/633/) THRIFT-1879 Add support for GObject-Introspection (Revision a51186b7f2bd388d95485404017f05eb3b861074) Result = ABORTED roger : https://git-wip-us.apache.org/repos/asf?p=thrift.git&a=commit&h=a51186b7f2bd388d95485404017f05eb3b861074 Files : lib/c_glib/src/thrift/c_glib/transport/thrift_transport.h lib/c_glib/src/thrift/c_glib/server/thrift_simple_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_buffered_transport.h lib/c_glib/src/thrift/c_glib/transport/thrift_framed_transport.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol_factory.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_binary_protocol.h lib/c_glib/src/thrift/c_glib/server/thrift_server.h lib/c_glib/src/thrift/c_glib/transport/thrift_transport_factory.h lib/c_glib/src/thrift/c_glib/transport/thrift_server_transport.h lib/c_glib/src/thrift/c_glib/thrift_application_exception.h lib/c_glib/src/thrift/c_glib/transport/thrift_memory_buffer.h lib/c_glib/src/thrift/c_glib/transport/thrift_socket.h lib/c_glib/src/thrift/c_glib/protocol/thrift_protocol.h lib/c_glib/src/thrift/c_glib/thrift_struct.h
45651;neutral;Integrated in Thrift #533 (See https://builds.apache.org/job/Thrift/533/) Thrift-1701:node.js TBufferedTransport buffer corruption Patch: Marshall Roch fix buffer copy method calls (Revision 1389517) Result = SUCCESS
45835;neutral;Integrated in Thrift #407 (See https://builds.apache.org/job/Thrift/407/) THRIFT-1517 TTransport.ReadAll() should set exception type to EndOfFile Patch: Stefan Gmeiner (Revision 1291039) Result = SUCCESS roger : http://svn.apache.org/viewvc/?view=rev&rev=1291039 Files : /thrift/trunk/lib/csharp/src/Transport/TTransport.cs
46068;neutral;Integrated in Thrift #230 (See https://builds.apache.org/job/Thrift/230/) THRIFT-1284. cpp: fix processor inheritance Don't make processors that have a proper parent class also inherit from TProcessor. Patch: Adam Simpkins bryanduxbury : http://svn.apache.org/viewvc/?view=rev&rev=1160933 Files : /thrift/trunk/compiler/cpp/src/generate/t_cpp_generator.cc
46121;neutral;#NOME?
46218;neutral;was introduced with THRIFT-1267
46309;neutral;committed
46878;neutral;Bryan
46942;neutral;Second shot at this one
47248;neutral;In r681863
48034;neutral;Very curious as to where you saw that exception. Because digging through my log files
49361;neutral;Much cleared exception now .... org.apache.hivemind.ApplicationRuntimeException Component BadInjectComponent/border is not assignable to type org.apache.tapestry.html.Body. location: Annotation @org.apache.tapestry.annotations.InjectComponent(value=border) of public abstract org.apache.tapestry.html.Body pages.BadInjectComponent.getBorder() Stack Trace: ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.TapestryUtils.getComponent(TapestryUtils.java:301) ?•?ä?•?ä?•?ä?•?ä* $BadInjectComponent_0.finishLoad($BadInjectComponent_0.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.constructComponent(PageLoader.java:470) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageLoader.loadPage(PageLoader.java:639) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_1066542252f.loadPage($IPageLoader_1066542252f.java) ?•?ä?•?ä?•?ä?•?ä* $IPageLoader_10665422530.loadPage($IPageLoader_10665422530.java) ?•?ä?•?ä?•?ä?•?ä* org.apache.tapestry.pageload.PageSource.getPage(PageSource.java:118)
49721;neutral;It's actually been in there (in jakarta.apache.org/tapestry/current and in CVS) for a while.
49893;positive;Fixed - thanks!
50449;neutral;Does not occurs on Firefox or Curl. Probably a Chrome problem.
50490;neutral;Integrated in tapestry-trunk-freestyle #515 (See [https://builds.apache.org/job/tapestry-trunk-freestyle/515/]) ?•?ä?•?ä?•?ä?•?äTAP5-1621 - Fixed test joshcanfield : http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1167447 Files : * /tapestry/tapestry5/trunk/tapestry-ioc/src/test/java/org/apache/tapestry5/ioc/internal/services/TypeCoercerImplTest.java
50889;neutral;Seems like this has all been done.
51981;positive;Thanks for the sample app
52309;neutral;Integrated in Syncope-ROLE_PROVISIONING #4 (See [https://builds.apache.org/job/Syncope-ROLE_PROVISIONING/4/]) ?•?ä?•?ä?•?ä?•?ä[SYNCOPE-173][SYNCOPE-219] (Additional) Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408258) [SYNCOPE-173][SYNCOPE-219] Moving some classes to new packages as preparation for role-related workflow classes (Revision 1408249) ?•?ä?•?ä?•?ä?•?ä?•?äResult = SUCCESS ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ContentLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/noopworkflow/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties ilgrosso : Files : * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/init/SpringContextInitializer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/policy/AccountPolicyEnforcer.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/UserController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/rest/controller/WorkflowController.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/sync/SyncopeSyncResultHanlder.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/role * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/AbstractUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/NoOpUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/UserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiUserWorkflowAdapter.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/ActivitiWorkflowLoader.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeEntitiesVariableType.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeGroupQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSession.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeSessionFactory.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserManager.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/SyncopeUserQueryImpl.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AbstractActivitiDelegate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/AutoActivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Create.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Delete.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/GenerateToken.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Reactivate.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Suspend.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/java/org/apache/syncope/core/workflow/user/activiti/task/Update.java * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/userWorkflow.bpmn20.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflow.properties * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/main/resources/workflowContext.xml * /incubator/syncope/branches/DEV_ROLE_PROVISIONING/core/src/test/resources/workflow.properties
52597;positive;thanks Malith for your contribution...patch committed under rev. 1326522
53257;positive;Thanks for the patch
53284;neutral;Resolved in Version 1.2_QA_B1 . Therefore will be closing the issue
53882;positive;Fixed in both the current trunk and 1.2.x branch
54763;neutral;Fixed.
57081;neutral;Closing as fixed.
57161;neutral;The tests have been added
57316;neutral;Fixed with the referenced change.
57398;neutral;Marking as Resolved in 4.2.0 _x0089_?õ?í I couldn't reproduce it even there. Will close once we create a regression test
58473;neutral;rules/
58484;neutral;Build on Windows looks also okay but there are still other problem loading the model data for the entity hub.
58727;neutral;Example RequestDocumentor output for the StatelessEngineTest
59054;neutral;The aborted build for hadoop 100 profile seems to be some sort of Jenkins issue.
59275;neutral;Failure on profile 200 is expected and will be handled by SQOOP-731.
60192;neutral;[branch_4x commit] Mark Robert Miller http://svn.apache.org/viewvc?view=revision&revision=1427873 SOLR-4254: Harden the 'leader requests replica to recover' code path.
60217;positive;The commit tag bot is neat!
60365;neutral;Fix committed as part of SOLR-4134.
60566;neutral;[branch_4x commit] Michael McCandless http://svn.apache.org/viewvc?view=revision&revision=1390137 SOLR-3879: don't ship servlet-api*.jar
60669;neutral;committed to 4.x and 5.x
60790;neutral;build.xml cleanup... Committed revision 1368286. - trunk Committed revision 1368287. - 4x
60965;neutral;Hoss
61104;negative;I hope someone can fix this
61118;neutral;I do have some interest in working on this
61272;positive;Thanks Alexey
61660;neutral;Variables specified in data config are also resolved with system properties so there is no reason anymore to configure DIH via solrconfig. Hence
61898;neutral;bulk close for 3.4
63697;positive;Ah
64082;neutral;This bug was modified as part of a bulk update using the criteria... Marked 'Resolved' and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.3 as of today 2008-03-15 The Fix Version for all 29 issues found was set to 1.3
64300;neutral;closing.
64407;neutral;This bug was modified as part of a bulk update using the criteria... Marked ('Resolved' or 'Closed') and 'Fixed' Had no 'Fix Version' versions Was listed in the CHANGES.txt for 1.1 The Fix Version for all 38 issues found was set to 1.1
64751;positive;Thanks for the patch J?å_rgen. Revision 1028760.
65088;neutral;The fix for SMXCOMP-759 also resolve this issue
65869;neutral;please apply these two patches in the $SMX4.0/runtime/trunk & $SMX4.0/nmr/trunk respectively. As Guillaume's mentioned above: Define a deploymentListener in the filemonitor module. Define a JBI artifactDeployment Listener for dealing with JBI artifact
67087;neutral;resolved
67301;positive;Very nice
68136;neutral;Committed to the 3.2 branch via revision 634707 and to the trunk (3.3) via revision 634714.
68254;neutral;I forgot servicemix-soap on the 3.2 branch: http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657762 And also added it to the trunk http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657764 http://svn.apache.org/viewvc?diff_format=h&view=rev&revision=657765
68305;neutral;Updated the binding components' parent pom.xml http://svn.apache.org/viewvc?view=rev&revision=557983
68539;neutral;Please be informed that I am no longer accessible through this email address. Pls refrain from sending further messages. I will just personally contact you with my new email address. For any concerns / issues / inputs relating to your transactions with Exist
69716;negative;I really meant to remove this functionality: What is the use for it anyway ? It doesn't hurt today (except for a few bytes eaten) but it may be confusing. So
70265;negative;If I see it correctly
71224;neutral;Additional fixes in Rev. 737663 and fixing the jcrapp module in Rev. 737664 completes this issue.
71371;neutral;Tested this fix with two servlet containers (Jetty and Day Servlet Engine) as well as with Firefox 2 on Linux and Windows and Firefox 3 (Windows)
72474;neutral;Closing all resolved issues due to a successful 1.0.0-incubating release
73133;neutral;resolved.
74046;positive;Looks good
74301;positive;Applied in r648154. Thanks!
74448;neutral;Closing this one since it doesn't fit in with the current caja integration anymore.
74491;neutral;Chain 1.2 is now available in the m2 repo. Updated patches to include logging 1.1.1 and scxml 0.8
75121;neutral;[[ Old comment
75762;negative;Hi Dave
75901;neutral;Refactoring out common code into a parent processing class for ack request/close/terminate
76244;neutral;merged into piper commit d5b96f571c6c43c9e42dfdc78fd906b6b5254e67
76425;neutral;This was done long ago and is now in trunk and ready for release
76494;neutral;Closed issues related to Roller 5.0 release.
76643;neutral;Closed issues related to Roller 5.0 release.
77011;neutral;Closing all resolved/fixed issues of already released versions of Roller.
77424;neutral;The macro is also deprecated now
77769;neutral;Closing resolved but not fixed (i.e.
78211;neutral;Also fixed in main 0.9.7 branch
78329;neutral;Issue fixed.
79211;neutral;Thanks Marijan
79309;neutral;Closing old resolved issues
80577;neutral;Test log
80738;negative;Rejected for 0.20. Allow me to clarify my position. I was prepared to accept this for 0.20. Right or wrong
80768;neutral;Now merged to the 0.20 release branch.
81230;neutral;The above commits were approved by Justin on the dev list
81302;neutral;Changes merged to the 0.16 branch
142960;neutral;Looks like patch failed QA due to lack of tests. Are there existing tests for the shell? At a glance I couldn't find any.
143113;neutral;This patch just removes the lines of code that send the second NEWLEADER quorum packet. The first packet is sent with: leaderLastZxid = leader.startForwarding(this updates)
143772;positive;Committed to trunk. Thanks Edward.
144827;positive;Rakesh  The patch looks good to me. Ill wait for hudson to check this in. We are good to go for 3.4 RC now! Thanks Rakesh!
144829;positive;Just committed this to trunk and 3.4 branch. Thanks Rakesh!
147770;negative;Sorry I meant ZOOKEEPER-1239.
148049;neutral;Added license headers.
148846;positive;No this was on 3.3.3 (sorry I should have mentioned that before).  That's great to know thanks!
148944;positive;Vishal Kher to Benjamin Camille  9:38 AM (54 minutes ago) 
149729;neutral;I am not sure how the build system check for ant tar failed.  It appears to be working from the console output.
150015;positive;Thanks for the clarification. I will reintroduce separate data structure for LEADING/FOLLOWING notifications. 
152072;neutral;same path as ZOOKEEPER-794_4.patch.txt but strip the path prefix added by Git.
153162;neutral;You're right I didn't check what the warning was about and assumed it was due to your patch. Resubmitting it.  And yes I'll create a jira for the findbugs warning.
154212;neutral;Henry you do need an instance of QCM to get the listener but you don't need the listener because you're using LE.   I'm uploading a patch in which I have commented out some lines of the new test you wrote. This is how I think it should look like. If you agree please remove those lines and submit a new patch.  Note that I have also changed the leader election parameter in the new instance of QuorumPeer in mockServer to 0.
154445;positive;I just committed this. thanks steven!
155401;positive;Hi Benjamin. Did you actually take a look at the attached MANIFEST.MF? Are the import and export statements in there correct? What is in the XML above is just the maven-bundle-plugin/BND instructions to create the exact list by introspection :) If you think it would be better to explicitly list everything when creating the manifest please state what you would like to see in there.
155538;neutral;Committed revision 777662.
155850;positive;I just committed this. thanks flavio.  
156570;positive;I just committed this. Thanks pat.
160975;positive;Patch looks good to me. Reuploading patch with one corrected code-comment.
161195;positive;Looks good. +1. Checking this in.
162658;positive;+1 looks good. Will check this in once Jenkins gives its blessings.
162927;positive;Thanks Omkar!  I committed this to branch-0.23 as well.
164568;neutral;planning to fix this.. I am planning to remember completed containers (only id) at node manager for predefined time (10min). Does that time sounds reasonable or we should make it configurable? ... I don't really think adding a new configuration parameter will be a good idea but I am open for any different approach / adding conf .. thoughts? This will have a similar implementation like YARN-62 but only difference is that YARN-62 only tracks container for a time after it starts to avoid duplicate launch..where as this tries to avoid logging errors for valid stop attempts...
170787;neutral;Make patch against the latest trunk and add the comment suggested by Bikas.
170864;neutral;I am perfectly fine with that.  It seems like more overhead but I am fine either way.
171334;neutral;Why not use getSystemLoadAvg() to make it portable?
173483;positive;Jaigak - Its nice to see another application on top of Yarn.  Since its a lot of new code could you please add some notes on the high level components and suggest some pointers on navigating the code. It will help review the changes. Thanks!
173576;positive;Looks good to me.
174742;positive;+1 23 patch changes look trivial.  Thanks!
175684;positive;Will review by EOD today. Thanks for the tip.
176941;positive;Thanks for the patch applied for 2.0.1/2.1
177248;neutral;"Gabe yes this (<param name=""blocked"">p1p2</param> ) would be the way I would expect it to work but perhaps we can add OGNL expression evaluation as well. This could be usefull in other cases as stated in XW-340.  What do you think?"
178327;neutral;Hi Jochen  It's not about building successfully (which I have no issue with that as well) it's about resolving the right dependencies of the dependency. Use mvn dependency:tree to see if you really have them all correctly if you are getting them right too:  mvn dependency:tree -Dxmlrpc.version=3.1.1  (Yeap apparently I uploaded the pom after testing it against 3.1 not 3.1.1)  yc 
178520;neutral;Closing issues which have been released. 
181007;positive;Hi Thiwanka  I assume you're referring to this code which checks the character offset and produces progress events if the XMLLocator has advanced at least 2K:      public void startElement (QName element XMLAttributes attributes Augmentations augs) throws XNIException {         if(locator.getCharacterOffset() == 0) {             reportProgressEvents()
183044;neutral;Created an attachment (id=7238) 2nd repro. 
183244;neutral;If and when Xerces moves to SAX 2.0.1 this patch will satisfy the behaviour of  SAX1 and SAX2.
185521;neutral;Duplicate of XERCESC-1810
186655;positive;Hi Neil Thanks for the advice ...  > On the other hand if you can design a handler that knows how to > make appropriate calls to the scanner's sendChars() method so that > the buffer gets flushed when a maximum buffer size is reached then > perhaps a pluggable handler wouldn't be necessary since the default > behaviour would always work when an application has chosen to set > this limit.  The code I have as written does have the pluggable handler notion since I didn't want to arbitrarily couple the XMLBuffer class implementation (or worse it's interface) to the scanner. I didn't go so overboard as to allow multiple registered handlers or anything like that
190130;neutral;As of 05/25/07 no error is thrown in IE7 when title bar is clicked in window.xal example.
190864;neutral;On 2008/Apr/08 04:09 pm Brian Minchau wrote: > > Hi Helge. > > I'm afraid you can't assign someone to review.  However I will have a look > at your patch.  Any progress in reviewing my patch?  -- Helge Schulz - http://OpenSHORE.org
191183;neutral;This task was done before the 2.7.1 branch was created.  This task is now resolved.
192614;neutral;This bug is fixed in 2.7 closing it down per the request by the reporter Anuj Gupta.
194247;neutral;Created an attachment (id=8670) javadoc patch to org.apache.xalan.lib and org.apache.xalan.lib.sql 
197695;neutral;Created an attachment (id=2473) Patch to MANIFEST.MF 
197776;neutral;Created an attachment (id=1333) xml/xsl testcase for normalize-space-bug 
199420;neutral;Created an attachment (id=356) XML parsing tool. 
199717;neutral;Created an attachment (id=228) XML source with one entry that can trigger error 
201706;neutral;I just did an AMD Linux build and all I did was remove /usr/lib from the list  of libraries.  Since we don't really need /usr/lib at all don't you think a  better patch would be to remove that directory all together?
206221;positive;John it would be great!
206932;positive;Thanks it works fine!
208398;positive;this looks good but a bunch of tests are now broken because of the new hidden input I will fix the tests do some more testing and commit in the next few days. thanks for the patch!
209475;positive;Did you set:  struts.devMode=false struts.configuration.xml.reload=false   This did the trick for me :) 
211593;positive;Completed: At revision: 614842  -- Thanks Maja! 
212846;positive;"If you ment this  <s:div id=""t4"" showLoadingText=""false""> <s:form id=""form"" action=""AjaxTest"">   <input type=textbox name=""data"">   <s:submit type=""button"" theme=""ajax"" label=""Update Content"" targets=""t4"" id=""ajaxbtn""/> </s:form> </s:div>  it still doesn't post the form values in IE but works fine in FF  Thanks a lot for your quick response. I really really appreciate  -ravi      --  Ravi Mangalagiri www.bluepitch.org (My personal website. Coming soon!) 703-505-4240 (c) "
213914;neutral;It still need a lot of work but there's an initial version checked into the sandbox now.    * http://svn.apache.org/viewvc/struts/sandbox/trunk/jpa-mailreader/  See STATUS.txt for design notes and such.   
214960;neutral;DWR validation is working fine for me with FF 1.5 but the submit action for lesson1 is still not working. IE 5.5/6.0 still throws some really disturbing error messages which I could not yet resolve. 
215475;neutral;"I won't get to it so let's go ahead. In general we should push things to a ""2.0.x"" version if we want to get it out in time for 2.0 GA."
219827;negative;Sorry clicked the wrong button. Its intended for inclusion.
222604;neutral;well if the user uploaded a file in the first FileUploadField then it should be handled by the first nested Form and if he uploaded a file in the second then it should be handled by the second and if both ... then both !  If only outer Form process all the submit then I understand that it can be difficult to implement what I expect are nested Form informed of the submition or not ? In fact FileUploadException is raised only for size limit exceeded can't we handle this thru an IFormValidator instead of a hardcoded check ?
223149;negative;I didn't have time to work on this yet ...
224650;negative;"Sorry forgot to mention this. Try to switch the tabs a second time. The first click on ""Tab B"" will correctly render ""Content B"". But switching back to ""Tab A"" and then again back to ""Tab B"" fails to render ""Content B""."
224668;positive;Thank you!
225352;positive;Fix applied thanks.
228002;positive;thanks Attila. I fixed the test/header already
228442;neutral;I see no gain to make it singleton (Scala object) too. No need to change it without reason.
230623;neutral;this was released in 1.4.9 but is now being reverted in 1.4.10 due to overwhelming community feedback
232713;positive;thanks
234032;neutral;model objects were not serializable
235449;positive;Sounds like a good idea but better to only fix in 1.5 to keep 1.4 more 1.3-compatible.
239968;positive;This looks good to me. +1 pending beta-8.
241528;neutral;I agree. I'm planning to look into WHIRR-370 later this month but I can't provide a timeline for it. 
242317;neutral;Forgot to grant license
242937;positive;+1 Looks good to me.
243580;neutral;This patch adds some getting started documentation and also a new page about configuration. I've removed the individual pages for services in the absence of something to write there but we can add back as needed. I've also commented out some broken links that won't be live until we do a release.  I think we could make this live now. Thoughts?  BTW before applying the patch run:  svn mv site/src/site/confluence/getting-started.confluence site/src/site/confluence/quick-start-guide.confluence
244234;neutral;Attached image showing blip padding in the Google Wave client.
247154;neutral;Hmm.  Breaking #if($query.foo) compatibility isn't ok if we can't find a reasonable way to keep that and the sub then i'll ditch the sub.   But i much prefer $query.foo.bar over $query.get('foo.bar') so i'm not going to give that up quickly.  The type conversion suffixes are more than just nice since the main point of the ValueParser is to parse values.  If you don't care about type conversion then you may as well just put the source map into the context.  Anyway i'm going to see if i can make both work somehow.  If i can't then expect me to resurrect the sub in a later version where complete backwards compatibility isn't necessary.
253964;neutral;reopened for fixVersion
254247;neutral;reopened for fixVersion
254258;negative;Oops my bad sorry. I indeed did not 'svn add' the new classes since I don't have write access to the repository anyway. But this way 'svn diff' goes wrong of course. I will submit a new patch on Monday when I'm back at my working machine. I'm really sorry for the incovencience!
256401;neutral;Fixed typo in title
258144;neutral;The fix causes test to fail in other circumstances.  Apparently File.delete() can't be relied upon to actually delete the file.
259976;positive;Thanks for the patch applied to 1.x and 1.5.1
261274;neutral;Committed to 1.3.3 at revision: 705591   
261633;neutral;Committed to 1.3.1 branch at revision: 685854   
261914;neutral;fix also applied to the Native SDO repo on revision 671633
262551;neutral;Fixed in SCA Java 1.2 rc4.
280617;positive;The diffs look good to me but it sounds like this only solves part of hte problems so we should probably file another bug to get the mgmt GUI 100% functional (for 2.1 maybe?).
290793;neutral;"Have a look at current svn head i have changed the styling stuff of the component with this approach it should work now. Just specify the ""style"" attribute and give it a width value.   I also have had a look at how we can influence the default Dojo styling stuff and have updated the wiki on this:  http://wiki.apache.org/myfaces/InputSuggestAjax  Can you test it if it works for you?    "
291612;positive;patch by Dennis Byrne. Thanks a lot!
291635;neutral;Hi  I was going to join in on reporting this problem. I had recently downloaded a build from 10/17/2005 in order to fix a problem I was experiencing with jscookmenu. It was not until today that I ran a test in IE and found inputcalendar didn't work. I had the same JavaScript error: dateFormatSymbols. The calendar worked fine in Firefox.  Today I downloaded MyFaces 1.1.1RC3 and can confirm that this problem no longer seems to exist for me.   Cheers Kevin 
291850;neutral;patches applied revision 434193
294556;positive;Patch applied. Thanks Matt!
296900;positive;Setting to midnight UTC after parsing sounds fine to me.  yyyy-mm-dd looks good too.
297217;neutral;bq. {{ catch (InterruptedException ignore) { Thread.currentThread().interrupt()
298580;neutral;one additional example: http://www.who.int/entity/tb/publications/global_report/gtbr12_execsummary_ar.pdf
300072;positive;Keith -  This is done.  Thanks
300902;positive;thanks Randy!  committed 
302984;positive;Excellent thanks a lot!
303720;positive;Committed thanks Dave
304537;positive;Hi [~wikimore] [~michaelstockton] or any other Ruby user: I'd really like to commit that but I need someone of you to review and confirm before. So if you want this being part of the next release .... thank you!  
305110;positive;I just committed this patch. Thanks Richard!
306760;neutral;patch that replaces the numeric constant value with the symbolic name of the enumerated constant
307493;positive;I'm still not in love with the sarcasm or excessive negativity.  I'll just point a few things out.  1/ I didn't veto anything and this has nothing to do with C++.  I think it is a bad idea for us to generate code in a way that causes semantics to silently change when a new optional field is added.  This in dangerous in the long term.  2/ I have no problem reverting this change.  3/ Restoring the old constructor and marking in deprecated is probably a good idea.
308149;neutral;"> David Reiss writes: > As I recall Jonathan was the only person who really seemed to > care about this issue and he wasn't satisfied with my > suggestion so I put it aside. Chad also requested some changes > to my diff for the JSON protocol. I'll try to reevaluate the > status some time soon but I am away from a computer today.  Jonathan - are you still in the loop on this one?  What do you think?  Given the fundamental differences in what a ""string"" is across different languages there's unlikely to be a clean solution that suits everyone. Having a backwards-compatible compromise that works is much better than having nothing though. "
308996;negative;Sorry about that.
309035;neutral;Any reason not to commit this patch? It's been hanging around a long time.
310439;neutral;David lgtm  Bryan I believe assignee should be Erik as the author of initial version of patch but I can't find him in drop box.
311950;neutral;"[~mikelid] Please take a look at the patch when you get a chance. If it looks fine you can go ahead and commit using ""git am <patch file>""."
312081;neutral;commit 8193b5fddbff65e9e747f08ad36bc0ad41015ab0 Author: Bikas Saha <bikas@apache.org> Date:   Mon May 13 17:35:57 2013 -0700      TEZ-123. Cleanup package dependencies. (bikas) 
312314;positive;patch applied - thanks!
313255;neutral;For quick reference....  autoPagingContent is the usage in question.
314402;positive;"I've tried patching the current SVN version of tapestry-core but the patch did not work for me either though no failure messages just silently does nothing when trying to get a page (404). This is a homebrewed version of the ""quickstart"" app.  Directory structure is  exploded/x.ear/x.war/WEB-INF/classes/... JBoss is set to deploy the exploded/ directory.  Packing the JAR in WEB-INF/lib works but JBoss/Tomcat can't do reloading or hot deployment in this case which is very annoying.  It would be nice if I could get this to work :)  Used JBoss 4.0.5"
315383;negative;Sorry but your testcase doesn't fail on my machine it gives me two counters in two windows - the second one with a ten second start delay.  WinXP + JDK 1.5.0_09 + Tomcat 5.5.20 + T4.0.2
316230;negative;"Oops - the hivemodule.xml snippet from the previous post should read:  <implementation service-id=""tapestry.multipart.ServletMultipartDecoder"">     <create-instance class=""org.apache.tapestry.multipart.MultipartDecoderImplsizeMax=-1"" model=""threaded"" /> </implementation>  Sorry for any potential confusion..."
317745;neutral;This appears in MS-Windows environment too.  The following monkey-patch resolves the problem:   DIV.datePicker td .topLabel {      color: WindowText
322631;positive;"Thank You very much for Your positive review and for improving the patch!  Also a small correction to Your previous comment it should be:  ""unit tests included in her patch"" as You know  I'm one of the girls in this year's GSoC program.  It was a great experience to collaborate with You and I Thank You for everything!    "
322789;positive;+1  Jihoon Thank you for your contribution.  Sergio Thank you for your review.
322943;positive;+1  Looks good to me.  Thanks Hyunsik!
323047;positive;+1  This is a very desired feature for me. Ship it!
323102;negative;I'm sorry for frequently updating the issue title and contents.
323229;positive;Thanks for your review.  I've just committed.
326005;positive;Thanks Lukas for pointing these issues out. Will review your fixes and do the necessary changes. The JMS transport fix should go to Axis2 Transports project.
327446;positive;Thanks for valuable idea.   I haven't yet decided  the API for this. Once I decide  I will publish it here . I would consider your valuable suggestion when designing API.    Thanks  Indika
327578;positive;Sumeet we did it purposely because if the proxy services are dynamically loaded then we need to build those services at the runtime and redeploy them which is a little bit risky on a production environment. Also there is no mechanism to check whether a particular proxy definition is updated in the registry or not because this configuration is used only at the startup.  We can add this functionality to load the proxy services only at the startup time from the registry (this doesn't mean they are dynamic) but I don't see any value there. If you could explain a bit about your exact requirement I might be able to provide an alternative to this.  Thanks Ruwan
330039;positive;Thank Henri and Don!  I found there are two common-validator.jar in my jboss application server env. One in %JBOSS_HOME%/server/default/lib/ and the other in the lib directory of my web application. Then I delete the latter and it works well.   Thank you so much!
330483;neutral;Created an attachment (id=16836) struts-config 
332469;positive;Carl Lindberg absolutely you are right. I was not far-sighted enough to think  of that. Thank you about your point.^^ My one is not a good idea. I will try to fix it. (T.T). Thanks again. 
336066;neutral;Created an attachment (id=3493) Patch to validator-rules.xml for bug 
336319;neutral;"Now the following tag:  <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  Always adds  <script .....>  ... </script>.  I thought that staticJavascript purpose was to allow things like:  <script src=""<html:rewrite page='/staticJs.jsp' />"" type=""text/javascript""></script>  And create a jsp with something like:  <%@ page language=""java"" contentType=""text/javascript"" %> <%@ taglib uri=""struts-html"" prefix=""html"" %> <html:javascript dynamicJavascript=""false"" staticJavascript=""true"" />  And take profit of browsers cache.  No this is broken. As a workaround   <jsp:include page=""/staticJs.jsp"" flush=""true"" />  can be used but this hasn't any benefint over generating both static and dynamic javascript in the same tag (except form multiple forms per page)   If this is the intended behaviour I'm sorry for reopenning the bug.  "
337647;neutral;Created an attachment (id=293) Trivial patch that fixes this bug 
340961;neutral;The patch is attached.
342623;negative;Hi Rupert!   Sorry it took so long but i thought i'd test building in a linux environment too so i set up a Centos 6.3 machine running Maven 3.0.4 and Java 1.6_41.   Got the exact same error on both machines. I have attached corresponding logs both from windows8 and centos to this issue. Link here: https://issues.apache.org/jira/secure/attachment/12570981/surefire_reportsR1450112_win8_centos6.3.zip  Kind regards Esse  EDIT: I'll also run mvn clean install for just jenatdb with logging when i get home.
343804;neutral;Reopened because of issues with RC5
344115;positive;As Olivier does all the great work here I assigned the issue to him. Thank you!
344741;neutral;Patch attached.
346187;positive;Thanks Jarcec!
346850;positive;Committed to sqoop2. Thanks Jarcec!
347366;positive;Committed to trunk. Thanks Jarcec!
347886;positive;Patch is in.  Thanks Jarcec.
349073;positive;Patch committed. Thanks Jarek!
350441;positive;Thanks  Klaus!
351254;neutral;I don't think this is a bug. CachedSqlEntityProcessor will execute the query only once and that is its USP. If you don't want the caching then just use SqlEntityProcessor.
352106;neutral;Committed revision 1504570. Committed revision 1504596. Committed revision 1504597. 
353429;neutral;"bq. accountNames => {""shalinmangar""""steffkes""""otis""'ErikHatcher'}  Shalin Stefan Otis and Erik: I've added all of you to the solr-committers solr-admins and confluence-administrators groups."
354002;neutral;Committed revision 1480515. Committed revision 1480517. 
356957;positive;bq. Here the patch for the groovy script.  cool looks good thanks!
361580;neutral;I've gotten to the bottom of this - patch attached.
362105;neutral;Hi which version do I need to apply the patch on?  
366358;neutral;First draft.  This just does the mapping in the constructor to the comparator.  We could do setNextReader but I can't imagine it will really make much difference given the small number of items that we typically would expect to be elevated.
366522;neutral;I created a class that extends UpdateRequestProcessor which logs calls to each method. In the console output you'll see that only the processAdd methods are called when using the DIH in debug mode and the user checks verbose and commit.  I've attached the SOLR configuration that can be used to replicate the issue. I'm assuming that once Lucene commits the files the UpdateRequestProcessor.processCommit method should be called too.   *UpdateRequestProcessorTest.class*  package org.apache.solr.handler.dataimport
367415;neutral;Bulk close after 3.5 is released
369955;negative;Added to trunk in #1098800 3.x in #1098896  sorry about visad.UnimplementedException!
370312;neutral;see also SOLR-2399 -- this has done some great work revamping the admin UI
371242;neutral;The DismaxRequestHandler and StandardRequestHandler are both deprecated and replaced with SearchHandler.     
371315;neutral;bq. Actually DIH started as a standalone webapp inside AOL. We changed it because we didn't want to duplicate the schema in two places and also because we wanted to have it available by default in Solr installations.  Another web app means you need to procure hardware plan capacity/failover create firewall holes etc  Even if it were a standalone app I would still run it on the same hardware that runs Solr though I might run it on the secondary servers that aren't normally seeing query load.  Why would you need to have the schema in two places?  My DIH config doesn't mention any field names because all Solr field names match the MySQL field names.  Even if they didn't I'm not sure why it would be any different than any other SolrJ client which doesn't need to have a copy of the schema.  bq. Talking to multiple collections was never a goal for DIH – I'm not sure what value it will bring.   I've got a sharded index
371455;neutral;"{quote} ...but even if we don't do that i suppose it's also conceivable that someone might have their own Similarity implementation that is expensive to instantiate (ie: maintains some big in memory data structures?) and might want to be able to declare one instance and then refer to it by name in many different fieldType declarations. {quote}  I don't think this is really a use case we need to support: the purpose of Similarity today is to do term weighting not to be a huge data-structure holder.  While I know Mike's original patch went this way with LUCENE-2392 (e.g. norms) I'm not sure i like it being in Similarity in the future either.  Otherwise concepts like lazy-loading norms and all this other stuff get pushed onto the sim which is an awkward place (imagine if you have many fields).   So I think we shouldn't really design for abuses of the API. If there are other use cases for ""named similarity"" that have to do with term weighting I'm interested. "
372617;neutral;Provide MMap and SimpleFS DirectoryFactory impls.  Didn't include the DirectIOLinuxDirectory yet since that still seems highly experimental.
373155;neutral;branch_3x: Committed revision 1003739.
374731;neutral;This is something that some people have asked for since my CNET days...  I thought there was already an open issue for this but I can't seem to find it (so I guess not!)
375955;neutral;Can the ExtractionRequestHandler go away?
376118;neutral;I can also see this would get screwed up in Zookeeper mode if the elevate file didn't exist.
381031;neutral;"Of course I totally agree with Yonik.  I don't care that much what the default include is (upper lower ...) as long as it doesn't double-count. Double-counting is bad -- it can lead to a bad user experience. There's something about ""lower"" that I feel makes it slightly better than ""upper"" but I can't really explain the rationale. I don't think there's any point in compliance with legacy if nobody depended on the behavior (they couldn't specify the behavior before either).  Just because its easy to set the include doesn't mean the default is arbitrary.  Any way if the default remains to double-count I'm going to insist that my readers for the second edition of my book change this value."
382295;neutral;We got lots of votes on this issue seems like we should take some action here! I will assign it and make sure it will be resolved rather sooner than later.  bq. Please add this feauture  to get expectations right we are working on releasing 3.2 soon and this one should not block it. I will work towards 3.3 here
383550;neutral;Committed revision 771270.
383797;neutral;I'll add resuableToken support to this patch.
384275;positive;Committed revision 741710.  Thanks Patrick!
385510;positive;fixed in trunk... thanks Henri!
387581;negative;Sorry this new patch is the correct one. Still learning the ropes :-)
388670;negative;Ah this is in Solr-land sorry thought it was Lucene. 
389330;positive;added in rev 546223.  Thanks Will!
390173;negative;Otis You need to grab the 'zipped' version aka solr-215.patch.zip (since June 23). I was trying to be space & bandwidth friendly... Sorry I did not make it more obvious in some previous comments. Henri
401129;positive;Guillaume  I took a quick look at your suggestions.  I agree that we can reduce the code a bit.  However I think that we need to keep the activate method as it initializes the servingXml internals.   I'm not sure about the deactivate method.  I also noticed that you have added a patch but being new to jira I'm not sure if that means that you've made changes to my attachment or something else.  Are you still looking for me to correct the formatting and to remove the extraneous methods/classes?  Thanks James
402282;neutral;That's indeed odd - I didn't knowingly reformat - must have been a mishap..
403717;positive;Hi Ian  this looks brilliant to me! So fat +1 from me.
404652;neutral;path of proposed change
407329;positive;Hi [~justinedelson] thanks for applying the patch and fixing the formatting.
409724;neutral;Closing as a duplicate of SLING-394
411957;negative;Sorry for my delay. I would have answered early but I completely missed the notification mail about Christiano's comment :(  @Christiano: I've just tested it again and it seams to work for me:  {code} karaf@root> list START LEVEL 100  List Threshold: 50    ID   State         Blueprint      Level  Name [  42] [Active     ] [            ] [   60] Apache Shiro :: Core (1.2.0.SNAPSHOT) [  43] [Active     ] [            ] [   60] Apache ServiceMix :: Bundles :: ehcache (2.3.0.1) [  44] [Active     ] [            ] [   60] Apache Shiro :: Support :: EHCache (1.2.0.SNAPSHOT) {code}  Looking into the shiro ehcache pom i found the following:  {code} <Import-Package>   org.apache.shiro*
415725;positive;patch applied.  thanks! 
415813;positive;Code looks good to me patch's been committed thanks!  Awesome to now be able both the 0.8 and 0.9 messaging API through the same interface this is going to save us a lot of headaches :)
416794;positive;Looks good to me. Works for me  too. :-) 
417283;positive;Bruno you mentioned in a gtalk conversation that you had a patch for this but I can't find it here in JIRA.. could you attach it please? thanks!
418820;negative;I had no idea about fetching binary data sorry. Is it flash?   Looks like my patch addressed all three points failing only for handling raw bytes.
421491;positive; Looks good to me.  Colm.
423036;neutral;Re-attaching as I didn't grant ASF license first time I attached it!
423333;negative;{quote} because they are non-javadoc Eclipse-related only and not everybody uses Eclipse. {quote}  ouch... sorry about that. You will not see that again.
424998;neutral;"No I never see the ""Completed rebuilding index"" message. Here's what I see on startup:  INFO  2011-03-21 09:50:41961 IndexManagerImpl:<init> - search enabled: true INFO  2011-03-21 09:50:41973 IndexManagerImpl:<init> - index dir: /home/raible/roller_data/search-index INFO  2011-03-21 09:50:42011 ReferrerQueueManagerImpl:<init> - Instantiating Referrer Queue Manager INFO  2011-03-21 09:50:42012 ReferrerQueueManagerImpl:<init> - Asynchronous referrer processing = false INFO  2011-03-21 09:50:42020 ThreadManagerImpl:<init> - Instantiating Thread Manager INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap - Roller Weblogger business tier successfully bootstrapped INFO  2011-03-21 09:50:42031 WebloggerFactory:bootstrap -    Version: 5.0.0-RC4 INFO  2011-03-21 09:50:42032 WebloggerFactory:bootstrap -    Revision: r1076253 INFO  2011-03-21 09:50:42032 WebloggerImpl:initialize - Initializing Roller Weblogger business tier WARN  2011-03-21 09:50:49462 SharedThemeFromDir:loadThemeFromDisk - Couldn't read theme [Andreas08] preview image file [sm-theme-andreas08.png] INFO  2011-03-21 09:50:49482 ThemeManagerImpl:initialize - Loaded 7 themes from disk. INFO  2011-03-21 09:50:49482 ThreadManagerImpl:initialize - Initializing task: ScheduledEntriesTask INFO  2011-03-21 09:50:49944 ThreadManagerImpl:initialize - Initializing task: ResetHitCountsTask INFO  2011-03-21 09:50:49993 ThreadManagerImpl:initialize - Initializing task: TurnoverReferersTask INFO  2011-03-21 09:50:50049 ThreadManagerImpl:initialize - Initializing task: PingQueueTask DEBUG 2011-03-21 09:50:50077 IndexManagerImpl:initialize - Index inconsistent: new DEBUG 2011-03-21 09:50:50079 IndexManagerImpl:initialize - Creating index INFO  2011-03-21 09:50:50122 IndexManagerImpl:initialize - Index was inconsistent. Rebuilding index in the background... DEBUG 2011-03-21 09:50:50127 IndexManagerImpl:scheduleIndexOperation - Starting scheduled index operation: org.apache.roller.weblogger.business.search.operations.RebuildWebsiteIndexOperation DEBUG 2011-03-21 09:50:50191 WriteToIndexOperation:run - Starting search index operation DEBUG 2011-03-21 09:50:50192 RebuildWebsiteIndexOperation:doRun - Reindexining entire site INFO  2011-03-21 09:50:50275 WebloggerImpl:initialize - Roller Weblogger business tier successfully initialized INFO  2011-03-21 09:50:50276 RollerContext:initializeSecurityFeatures - Remember Me enabled: true INFO  2011-03-21 09:50:50278 RollerContext:initializeSecurityFeatures - Password Encryption Algorithm set to 'SHA' INFO  2011-03-21 09:50:50278 RollerContext:setupVelocity - Initializing Velocity INFO  2011-03-21 09:50:56132 RequestMappingFilter:init - Request mapping filter initialized 1 mappers configured. INFO  2011-03-21 09:50:56157 IPBanFilter:init - INIT IPBanFilter INFO  2011-03-21 09:50:56158 CompressionFilter:init - Compressed Output ENABLED INFO  2011-03-21 09:50:56186 MediaResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56220 PageServlet:init - Initializing PageServlet INFO  2011-03-21 09:50:56222 WeblogPageCache:<init> - {timeout=3600 enabled=true size=400 id=cache.weblogpage} INFO  2011-03-21 09:50:56229 CacheManager:<clinit> - Cache Manager Initialized. INFO  2011-03-21 09:50:56230 CacheManager:<clinit> - Cache Factory = org.apache.roller.weblogger.util.cache.ExpiringLRUCacheFactoryImpl INFO  2011-03-21 09:50:56236 SiteWideCache:<init> - {timeout=1800 enabled=true size=50 id=cache.sitewide} INFO  2011-03-21 09:50:56237 PageServlet:init - Referrer processing enabled = true INFO  2011-03-21 09:50:56241 FeedServlet:init - Initializing FeedServlet INFO  2011-03-21 09:50:56244 WeblogFeedCache:<init> - {timeout=3600 enabled=true size=200 id=cache.weblogfeed} INFO  2011-03-21 09:50:56246 ResourceServlet:init - Initializing ResourceServlet INFO  2011-03-21 09:50:56249 SearchServlet:init - Initializing SearchServlet INFO  2011-03-21 09:50:56255 CommentServlet:init - Initializing CommentServlet INFO  2011-03-21 09:50:56297 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56299 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56301 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56302 CommentServlet:init - Comment Throttling DISABLED INFO  2011-03-21 09:50:56309 PlanetFeedServlet:init - Initializing PlanetRssServlet INFO  2011-03-21 09:50:56311 PlanetCache:<init> - Planet cache = {timeout=1800 enabled=true size=10 id=cache.planet} INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Blacklist Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.BlacklistCommentValidator INFO  2011-03-21 09:50:56314 CommentValidationManager:<init> - Configured CommentValidator: Excess Links Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessLinksCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured CommentValidator: Excess Size Comment Validator / org.apache.roller.weblogger.ui.rendering.plugins.comments.ExcessSizeCommentValidator INFO  2011-03-21 09:50:56315 CommentValidationManager:<init> - Configured 3 CommentValidators INFO  2011-03-21 09:50:56318 RSDServlet:init - Initializing RSDServlet INFO  2011-03-21 09:50:56320 PreviewResourceServlet:init - Initializing PreviewResourceServlet INFO  2011-03-21 09:50:56340 PreviewServlet:init - Initializing PreviewServlet INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:50:56342 PreviewThemeImageServlet:init - Initializing PreviewThemeImageServlet INFO  2011-03-21 09:51:24197 ContinuousWorkerThread:run - HitCountQueueProcessor Started. INFO  2011-03-21 09:51:29473 Blacklist:<clinit> - Initializing MT Blacklist WARN  2011-03-21 09:51:29478 Blacklist:loadBlacklistFromFile - Couldn't find downloaded blacklist loaded blacklist.txt from classpath instead INFO  2011-03-21 09:51:29494 Blacklist:loadBlacklistFromFile - Number of blacklist string rules: 3102 INFO  2011-03-21 09:51:29495 Blacklist:loadBlacklistFromFile - Number of blacklist regex rules: 15 INFO  2011-03-21 09:51:35146 RendererManager:<clinit> - Renderer Manager Initialized. INFO  2011-03-21 09:51:35151 RollerVelocity:<clinit> - Initializing Velocity Rendering Engine DEBUG 2011-03-21 09:51:35940 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:51:36324 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:49889 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation DEBUG 2011-03-21 09:53:50561 IndexManagerImpl:executeIndexOperationNow - Executing index operation now: org.apache.roller.weblogger.business.search.operations.SearchOperation"
425202;positive;Thanks for the patch!  http://svn.apache.org/viewvc?view=revision&revision=1361531
426215;neutral;I must have clicked the wrong link.  I didn't mean to mark this resolved.
426747;positive;This was a temporary connectivity issue.  You can close this bug.  Thank you.
428789;neutral;newPost now sets publishEntry to true.
430780;positive;Applied the patch. Thanks Dennis!
432975;neutral;Patch applied in revision 1055819.  
433285;neutral;Applied the patch : At revision: 1051526
433604;neutral;Lets fix this post rampart-1.3
435386;neutral;Released in Qpid 0.24 http://qpid.apache.org/releases/qpid-0.24/index.html
438130;neutral;Changes look reasonable to me.
438475;neutral;Hi Robbie would you mind reviewing this commit?
441029;positive;Thanks for catching this I have fixed it.
441370;positive;Looks good to me.
441958;neutral;This is a duplicate of QPID-2488
443252;neutral;Updating 'Fix For'  to Unknown on issues not targeted for 0.8
443959;positive;Hi Aidan can you take care of this when you do QPID-1010. Thanks
444644;positive;Hey Aidan can you cast your eye over this again. Thanks.
446268;positive;the code has been checked in. Thanks to Gordon for that. 
447143;neutral;All existing documentation/discussion from Moin Moin wiki now copied across to Confluence JIRA and re-formatted as appropriate.  Should now all be updating on Confluence wiki and retire Moin Moin in a couple of weeks when people have been able to check that their pages look ok on Confluence.
448492;positive;Hi Rustam Finally I will not commit the IMAP-351 patch so it will be good that you attach your patch here. Thx Eric
451089;negative;sorry should be: path -p6 < pluto-1.1.0-taglib-el.diff
451442;neutral;missed encoding for non-array request parameters.  It doesn't look like I can remove previously attached files.  Whoever is reviewing the code  should use the latest patch.
454946;positive;Committed to trunk. Thank you Lorand!
455054;positive;committed to trunk. Thanks [~elserj]!
455643;positive;[~bikassaha] Thanks for the heads-up Bikas! This JIRA is not concerned with the Tez integration for Pig and is simply the abstraction in Pig to allow for alternate ExecutionEngines in Pig. But will certainly change this on the Tez integration side of stuff.  Thanks a lot [~cheolsoo] for continuing this! I think everything looks good from my end. I can certainly see why we may want to keep this on a different branch until everything is finalized. Certain things may still need more work. For example OutputStats is not completed abstracted out as it still has references to POStore which is a MR implementation construct. ScriptState/PPNL/JobStats may still need more abstraction (especially PPNL) and reworking to incorporate a new ExecutionEngine abstraction. I think what we have done here is the minimum foundation for an abstraction though and it would be appropriate to put into trunk but these are not my decisions to make.   With regard to public methods that were changed I don't think most of them are a big deal besides as Cheolsoo said the PigServer throwing PigException. I never thought IOException was a good exception to throw but I think reverting PigServer back to IOException as it is userfacing code is not a big deal. The rest of the method signature changes shouldn't be worrisome because most of them are internal to the project.   However the change from JobStats to MRJobStats while necessary (as each ExecutionEngine would have it's own type of JobStats it would present to the end user) could be problematic because it is userfacing code and would probably break people who were previously using JobStats. That I think is the most important thing to keep in mind. The task of making the PPNL and JobStats clearly tied to the ExecutionEngine should be thought through also.
456635;positive;Committed to trunk. Thanks Mathias!
456653;positive;Thanks for volunteering for this Prashanth!
457515;negative;Sorry I missed Bill's comment.  bq. We've seen similar exceptions when loading data that contains text with the column delimiter in it which produces shorter than expected tuples. Could that be the case here?  I don't think that's the case here.  However I've made many silly mistakes&misunderstandings in pig before.  Let me double check.
458340;positive;Thanks Jon. +1. Patch looks good.   Minor nitpick I have is that it would be nice to give the test a more relevant name than testAutomaticallyMadeName. Something like testRelationAliasForBinCond. But I am not going to insist. 
458583;neutral;"changing the name of JIRA from ""multithreaded"" to ""parallel"" as we've done it with forks instead of threads."
462316;neutral;Yes I missed this basic case. Thanks for pointing out. I will cancel this patch.
462610;positive;Committed to trunk. Thanks Jeff!
463066;neutral;Hi Alan I was merely commenting on the title of the JIRA not the UDF name.
464359;neutral;Yes actually I take out the hbase part when I commit.
464428;positive;+1.  Looks good to me.
464920;neutral;Review board comment: https://reviews.apache.org/r/314/
466700;positive;Patch committed to trunk. Thanks Niraj.
467084;positive;bq. Though pig itself compiled fine and is ready to go the contrib projects (owlzebrapiggybank/hiverc) didnt compile I think because either it didn't download dependices of those projects or didn't include them in the build path.  Ashutosh yes. I did realize it and as you rightly guessed it is because the ivy-dependency list doesn't have some jars that are actually being used by contrib packages. This is not an issue related to eclipse-classpath. However there has to be a JIRA opened to solve this issue of downloading the missing jars by ivy.   Can you please file a JIRA for this? Thanks
467290;positive;"Hi Gianmarco Thanks for your concern. Actually we need one additional step to make bin/pig work. We shall copy $PIG_HOME/build/pig-0.8.0-dev.jar to $PIG_HOME/pig-0.8.0-core.jar. This will be handled in ant's ""package"" target when releasing. But if you check out from svn we will do this additional step to work with bin/pig."
467392;positive;Patch is committed to the trunk. Thanks Niraj.
470416;neutral;Just back from vacation. Have updated the code with required changes. It should be good to go now. Pradeep can you or any other committer review it ?  
471677;neutral;Patch was commited on May 13 2009.
473300;positive;Patch looks good. One minor comment PlanHelper.LoadStoreFinder may better be PlanHelper.LoadStoreNativeFinder.
475590;neutral;In MapReducePlanCompiler.java   {code} if (PigContext.instantiateFuncFromSpec(materializedResult.outFileSpec.getFuncSpec())          instanceof ReversibleLoadStoreFunc) {     POMapreduce pom = new POMapreduce(logicalKey.getScope()                                       nodeIdGenerator.getNextNodeId(logicalKey.getScope())                                       execEngine.getPhysicalOpTable()                                       logicalKey                                       pigContext)
476298;neutral;Antonio could you just create a patch file that I can apply.
476380;neutral;Totally agree. I don't see any good reason why Pig should require 1.6 at this stage. Don't make it harder for the users (and developers under OSX - that includes me) than it already is.
477037;positive;>Tilman Hausherr   hello finally it  works! I just downloaded the revision 1535956 and bulded it with Ant. and added the new *.jar to my project's build path. it printed very well.  thank you very much.
477615;neutral;"I've revised DateConverter to conform to java 6:      changed isAlphabetic to isDigit (and reversed the ?: values)      use SimpleDateFormat(""Z"") as Tilman suggested.  Also fixed some Javadoc in both DateConverter and TestDateUtil"
478817;positive;Hello Andreas  Thank you for the information.  Shall try the same and upload the patch shortly.  Thanks & Regards Ravikiran Mane.  
479828;negative;I'm afraid one can't extract the text from the given pdfs. Both are using fonts with a non human readable encoding and as there isn't included any mapping you'll get rubbish instead of the text. Even the acrobat reader can't extract the text.
480641;neutral;A PDF which demonstrates the problem
481934;positive;After applying Mathias patch the sample documents works fine.  Thanks Mathias.
482697;neutral;Will be taken care of next releases 
483378;neutral;released with OWB-1.1.4
485207;negative;"Ok I just downloaded trunk and the patch is 99% the same with mine so I'll close the issue now...One comment though and sorry for nitpicking...Shouldn't the second constructor simply be ""this(patterns null)"
485723;neutral;If you run the train command you get an error in the model serializer I suggest to train on the ppa data set serialize the model and then load it again to ensure there are no runtime errors in this code path. Its also easier to debug in an IDE if it fails in a junit test.  That is the exception I get:  Caused by: java.lang.NullPointerException
487945;neutral;"Hi Eduardo  I have tried with your settings for the timezone. I was not able to reproduce it. The meeting was correctly displayed in the calendar the meeting times in the iCal invitations where send fine I tried also with ""simple email"". The invitation hash also worked fine and had the correct time validity."
488421;negative;"Sorry Alvaro  lot of things need to be done at the same time.  But I am still not 100% clear what you want me to do / change.  I put installation/wiki links on top-right now: http://incubator.apache.org/openmeetings/index.html  What about the links to the Tutorials you want to put those in the section ""Installation and Upgrade"" right?  Sebastian"
489735;positive;Johannes --   Thanks for the complete testcase! Sorry about taking so long to fix this one.   Thanks Rick
493208;positive;Thanks for the patch Janko. I put the changes into 1.3.x and 2.0.0. 
498437;neutral;"Added the following to getRollbackOnly():  if (status == Status.STATUS_NO_TRANSACTION) {     throw new IllegalStateException(""There is no transaction in progess."")"
501187;positive;committed to branch-4.0 and trunk. Thanks Rohini.
501456;neutral;Closing issue
501886;neutral;Didn't modify any testcases because its just some minor typo fixes.  
503241;positive;Thanks Robert. Committed to trunk.
509109;positive;Hi Antonio  I can take this one if nobody is working on it.  Would be a nice one to get my feet wet... :)  Thx Sam
509249;neutral;Hi Suresh  I think this task is also related to AMBER-63 since both OAuth 2 and Open Id Connect use JSON Web Token (JWT).  
511670;positive;Thanks Jacques :)
513027;negative;Sorry I put a comment here which was for another issue (tired as said already)
514247;positive;Hi Tri  Those files looks good. I cursorily checked only.CommonUiLabels.xml.patch but from their sides I guess the others are good as well. But done from the OFBiz roo directory it's the main OFBiz directory where you fine the LICENSE and APACHE2_HEADER files. Anyway not a big deal I will try to apply them as is and will let you know  You don't have to remove the old files as you can see they are now grayed and it's good that you checked the grant license box.  Thanks
514458;neutral;https://cwiki.apache.org/confluence/display/OFBADMIN/OFBiz+Contributors+Best+Practices#OFBizContributorsBestPractices-HowtoSendinYourContributions%28orhowtocreateandapplypatches%29
515342;negative;Sorry again I tried with the same revision same language same theme and I use also FF4 and I still don't reproduce (see screenshot-1)  It would be interesting ot have other persons tests
515501;positive;Hi Leon thanks i'll take a look. Anyway i thought of refactoring this parsing mechanism we can do better :-).   Cheers Sascha
516196;positive;Thanks Ankit  Your patch is in trunk at r1060220 I did not backport as it's not breaking anything
516630;positive;Thanks Erwan for you're effort :-)
516774;positive;Hi Sascha  There is an overlap with OFBIZ-3843 could you please check?  Thanks
517718;neutral;Hi Erwan  If you don't mind I have re-assigned to you as you assigned yourself the umbrella task
519394;positive;Thanks Amit & Vivek - Committed at r907620.  -- Ashish
519572;positive;Thanks Mirdul committed in trunk r903428 and 9.04 r903429
524238;positive;Ashish This is working fine for me. Please take a look at https://issues.apache.org/jira/browse/OFBIZ-2277
527414;negative;Sorry to hack your issue Bilgin my intention is to keep readable traces (in ML you can't read easily stack)
528602;positive;Thanks Alok Agnihotri for your valuable patch. Special thanks to Rishi SolankiPranay PandeyBrajesh Patel and others in helping Alok.  Changes are in rev # 607341.  -- Ashish Vijaywargiya
528726;positive;Sorry Jacques I have not seen that it was a grouped bugs.  In this case I have used to set in the grouped bugs the sum of the components used by detailed issues.  I didn't like unknow components.  Otherwise we can add a new fictitious component - GROUPED ISSUES - and assign this component to this type of issue.   Thanks  Marco  
528964;positive;Marco BTW I have only helped Santosh Malviya for OFBIZ-1468 where ever he needs and reviewed his work. After that Its only his effort to convert java to minilang + testing the patch. So majority of credit goes to Santosh Malviya :)
529443;neutral;"I have added          <property file=""framework/base/config/cache.properties""/>         <echo message=""NOTICE: deleting ${cache.file.store}.db""/>         <delete file=""${cache.file.store}.db"" verbose=""true""/>  to the clean task of my local main build.xml.  After some more testing/discussion perhaps I will post it as a patch. "
533732;positive;Ray Jacoo  I finally commited it in revision: 485087.  Thanks 
536287;positive;Thanks Scott  I have committed your last work in svn with rev. 7876 
538839;positive;Works fine with my minimal test case and the tutorial. Thank you!
541327;negative;Sorry for the late reply. Your corrections look good I've just applied them. Thanks!
541471;positive;The patch looks good just applied on the 1.1 branch and trunk. Thanks a lot keep them coming! :)
541585;neutral;Could you make sure that the following path exists on your machine:  C:\Program Files\Apache\Tomcat 6.0\webapps\ode\WEB-INF/jpadb  It sometimes happen that Tomcat for some reason fails to open the WAR which results in an incomplete deployment.
542796;neutral;i don't think that any special filtering should be performed for the access control content such as e.g. rep:policy nodes. but as far as i can see you didn't incorporate this into the patch right?  testing for Tree#exists in the NodeDelegate looks ok to me...
544276;positive;that's nice! The patch looks good Emanuele :)
544652;neutral;Further optimized caching in KernelNodeStore a bit in revision: 1450145  The test now just runs for a very long time (with -Xmx128m) and didn't run out of memory so far on my machine. Though it is still working on 51200 child nodes after it reported '25600 nodes in 1440293 ms'.
546524;neutral;[~anchela] which improvements do you have in mind?
547590;neutral;Hi Talat - no this patch is for the branch_2x branch only.
548153;positive;Committed @revision 1440266 in trunk Thanks Lufeng if and when you get around to the patch for 2.x I can review. The patches for tests are very welcome in Nutch. Thank you. 
549289;positive;Looks good to me Markus. +1
558598;positive;+1 thanks. Don't forget to add line to CHANGES.txt when committing
562151;neutral;Actually i made a simple test on 2 small linkdb and i didn't see any improvment. You're right. There is no need to add it.
562657;neutral;"Using nutch with solr has been a very demanding request so it will be very useful when this makes into trunk. I have spend some time reviewing the patch which I find quite elegant.   Some improvements to the patch would be  - make NutchDocument implement VersionedWritable instead of writable and delegate version checking to superclass - refactor getDetails() methods in HitDetailer to Searcher (it is not likely that a class would implement Searcher but not HitDetailer) - use Searcher delete HitDetailer and SearchBean  - Rename XXXBean classes so that they do not include ""bean"". (I think it is confusing to have bean objects that have non-trivial functionality) - refactor LuceneSearchBean.VERSION to RPCSearchBean - remove unrelated changes from the patch.(the changes in NGramProfile HTMLLanguageParserLanguageIdentifier... correct me if i'm wrong)  As far as i can see we do not need any metadata for Solr backend and only need StoreIndex and Vector options for lucene backend so i think we can simplify NutchDocument#metadata. We may implement :   {code} class FieldMeta { o.a.l.document.Field.Store store"
565199;positive; Hi Luca  I've applied the changes you mentioned and it worked fine on my end (Windows).  Can you try this on your end as well? I've attached the patch.  Thanks!
567127;neutral;Re: setReaderThread I didn't know we had such a method.  It looks like it was added here: http://cvs.apache.org/viewcvs.cgi/jakarta-commons/net/src/java/org/apache/commons/net/telnet/TelnetClient.java?rev=1.9&view=markup  Other than adding documentation to FTPClient about this it sounds like like there isn't any other action to take on this report??? 
568964;positive;Yes it can be resolved. Thank You!
569317;negative;"Unfortunately we can't do that because that is not explicit on the spec javadoc and there is a way to do what is expected using ""targets"" property."
570091;positive;The patches look good :)
570828;positive;thanks to Jakob Korherr for this patch
571869;neutral;Duplicate of MYFACES-2970
574433;negative;Sorry I was not able to create one diff-file so I added for every build.xml an own diff.
574480;neutral;HI Ronald  The fix I put in on the 30th caused pages to stop drawing in the RC1.  I have reverted part of the fix for this bug to get 657 resolved. Could you please take a look at the comments for 657 and test out the head of the 1.1.1 branch to make sure that this version works for your case.
574763;positive;Mathias please close this issue as it is not reproducing any more...  Thanks.
575599;negative;Sorry I use JDK 1.4.2_06 and not 1.4.1 :)
577994;neutral;I can confirm this is not happening on Ubuntu 12.04 with OpenJDK 1.6.0_24. Did anyone get a chance to look at this apparently Mac-specific issue?
578043;positive;"Bertrand - nice work. This is a great idea and the patch looks good overall. Couple of points:  - Don't forget the Apache header on the new Errors class - Maybe do the grammar corrections on the counter error messages separately? Just so we keep the commits to a single issue each.  - I'm not sure we need to retain the delegating ""formatValueList"" method in TestDriver. Something to discuss...   As for using Guava to do the string join - I know MRUnit used to have it as a dependency but this was removed in MRUNIT-50. Probably not worth bringing it back for such a simple method. "
578101;positive;Thanks that looks good now
579578;positive;Hi.  The code above is a copy of the CharsetUtil class just run within a Junit Test case.  There is no exception other than junit.framework.AssertionFailedError.  Are you able to reproduce the error?  Thanks  Richard
582650;neutral;Hi I've started working on this. I think I have an idea of what to do design-wise but if anyone has any suggestions please let me know. 
586870;neutral;{quote} I don't think it makes sense to argue about who the exception messages are for [...] {quote}  I think the opposite because it has an impact on the library design. Not that CM cannot go on with the current way
587315;positive;This seems good to me. +1 to apply it
590647;positive;I've committed this to trunk branch-2 and branch-2.2.  Yingda thank you for the patch.  Chuan thank you for help with the code review.
590787;positive;Thanks Karthik!  I committed this to trunk branch-2 and branch-2.1-beta.
591329;positive;Thanks for taking a look Bikas and Devaraj. Committing this.
591356;positive;Thanks.  I'll look into this.
591793;positive;+1 looks good  Thanks Mayank
591879;positive;+1 looks good. Checking this in.
593827;positive;Attaching updated patches. Arun let me know it this looks good.  Thanks
594865;positive;Thanks Sandy. Committed to trunk and branch-2.
598585;positive;Looks good.  Minor nit can you change info.wait(0)
599164;positive;Incorporating Konstantin's comment  Thanks Mayank
601144;positive;Thanks for the patch Daryn  +1  I put it into trunk branch-2 and branch-0.23
601204;neutral;Hi Jason! I was thinking one of those parameters was the time the NM should wait before sending the SIGTERM. Alas I was wrong ContainerLaunch.java:337 sends the SIGTERM pretty much instantly. That is messing me up in MAPREDUCE-4135.  I'm still thinking having a small time delay before sending even the SIGTERM should be good. If we can do it on the NM and not on the RM I think we might be able to conserve RM resources. 
601669;negative;Sorry looks like we took to long to get to this the patch no longer applies.  Can you please upmerge to latest?
602004;neutral;Can you please address the findbugs warning. (inconsistent synchronization)  I did a quick look at your patch and I am a bit confused by the implementation of setSignaled.  I realize that you did not really change the code at all but is there a reason that the parameter is ignored?  If you don't know I can look into it myself.
604021;positive;I just committed this to trunk and branch-2.0. Thanks Xeiguiming!
604108;positive;+1 The patch looks good to me. I will commit this later.
604668;positive;I just committed this. Thanks Vinod!
605838;positive;I just committed this to trunk and branch-0.23. Thanks Arun!
606238;neutral;Actually now that I think of it we never had anything exposed via jmx for the RM? Looks like this is the first bean we are adding. Is that right? I thought some of the work that Thomas did on web services was also exposed via jmx. No? 
607398;neutral;Attaching a patch that adds API for accessing the other info (which is not writtent to trace file).
608690;positive;+1. Just committed this to trunk and branch-0.23. Thanks Jason!
613634;positive;+1 looks good to me. Trying it out.
616183;positive;Thanks for the explanation +1 for the patch.
618655;positive;addressed review comments.  Thanks Vinod.
619035;positive;+1  looks good
619471;neutral;+1 lgtm to get rid of the extra logging and to kill the child process.
619747;positive;Committed to trunk and branch-22. Thanks Ari!
621440;positive;+1 patch looks good
624672;positive;I just committed this. Thank you Scott and Priyo.
624936;positive;Patch looks good to me also.  bq. -1 core tests. TestSpecialCharactersInOutputPath failed with NoClassDefFoundError. I ran the same test on my machine with the patch. It ran successfully.
626160;neutral;Thanks for the update Tom this is getting close!  Some more comments:  {quote} > src/java/org/apache/hadoop/mapreduce/TaskType.java > -> Public? Stable? It is public. Not sure about whether it is stable yet. {quote} I'd tend to lean towards making it Stable to ensure it's never broken it probably deserves that status given how central it is to the framework. Thoughts? I don't see either 'audience' for this yet it the patch maybe you missed it?  bq. Are MarkableIterator and MarkableIteratorInterface public user classes? The unit test for them (TestValueIterReset) implies that the user instantiates a MarkableIterator. +1 public  bq. I left all of the lib.db classes public evolving since they are used by various extensions and users. Does this sound reasonable? +1  {quote} > src/java/org/apache/hadoop/mapreduce/Job.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobCounter.java > -> public  Yes.  > src/java/org/apache/hadoop/mapreduce/JobPriority.java > -> public  Yes. {quote}  Again I don't see 'audience' as 'public' another human miss on your part? Or am I seeing the wrong patch?  ----  Comments on rest of the classes I missed in the first pass:  src/java/org/apache/hadoop/mapreduce/security/token/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/security/token/delegation/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskTrackerInfo.java -> Public used in Cluster src/java/org/apache/hadoop/mapreduce/util/package-info.java -> Unstable src/java/org/apache/hadoop/mapreduce/TaskCompletionEvent.java -> Public Job.getTaskCompletionEvent src/java/org/apache/hadoop/mapred/JobInProgress.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/Task.java -> limited-private for schedulers src/java/org/apache/hadoop/mapred/JobEndNotifier.java -> public maybe evolving since end-users use this directly src/java/org/apache/hadoop/mapred/LineRecordReader.java -> limited-private (mr pig) src/java/org/apache/hadoop/mapred/JobProfile.java -> Odd I thought this was 'public' - but I can't find any uses for it. The FairScheduler uses it so 'limited-private' ? src/java/org/apache/hadoop/mapred/TaskCompletionEvent.java -> public accessible via JobClient 
626207;neutral;uploading the patch for commit to internal branch it has review comments from sreekanth and cos implemented. 
626728;neutral;Looks like your change did not fix the findbugs. But i think you need to suppress the findbugs warning : HRS_REQUEST_PARAMETER_TO_HTTP_HEADER. It is suppressed for jobdetails.jsp in MAPREDUCE-1185.
627307;neutral;Patch that fixes this problem and adds a test case demonstrating it.
627389;neutral;Ported to trunk
627419;positive;I just committed this. Thanks Jitendra!
628374;positive;+1. Looks good to me.
629495;positive;I just committed this to trunk thanks Owen
629646;positive;+1  I committed this. Thanks Hong!
629761;positive;+1 patch looks good.
629819;positive;"Patch looks mostly good to me.  One comment: I think the name ""moveAndDeleteLocalFiles"" isn't quite descriptive enough. Perhaps ""asyncDeletePathOnEachVolume"" or something? The fact that the path is relative to *all* volumes and will be deleted on each of them is the key part I didn't understand at the first pass through the JIRA.  I agree with Vinod that it would be nice to share code with CleanupQueue but would be fine seeing it in another JIRA."
631723;positive;I just committed this. Thanks Boris!
633282;neutral;Updating patch synch'ed with trunk.
634005;positive;I just committed this. Thanks Omer!
640521;positive;Thanks for taking this patch looks good. Is this good to be committed?
644706;neutral;"(If it's just reading ints I was thinking just write 4-byte ints. That's got to be the fastest of all.)  The author would be Ted really his call. If it's more of an example for the book it could be attached to the book. If it stays that's cool too just need to have a think about fixing/documenting the issues raised here.  You've raised a different an interesting point about performance though. You find that the slow-down is actually in addToVector where it converts a String to byte[]? The thing is the corresponding line in the ""fast"" version skips this step and adds null.  Indeed also passing null in the ""normal"" version makes it twice as fast for me. It's still twice as slow as the ""fast"" version though. But I do wonder whether the example deserves a bit more attention. I may not know what I'm doing. Is that a difference that shouldn't exist between the two benchmarks?"
646546;neutral;I see what you mean
647358;neutral;Just some variations
647618;neutral;"{quote} This wasn't a problem with my patch right?  That was an issue of the mahout script in trunk itself? {quote}  Yes it was a problem with the script in trunk. I believe this was due to the fact that the job files were on the classpath instead of all of the dependency jars. Adding the job files to the classpath does not add the dependency jars they contain to the classpath as well. So no you didn't add this but it should be fixed (and is in the patch)  {quote} What is the -core option for?  I've never used it how does it work? {quote}  when you're running bin/mahout in the context of a build the -core option is used to tell it to use the build classpath instead of the classpath used for a binary release. This just follows the pattern established (by Doug?) in the hadoop and nutch launch scripts.  {quote} Also added a help message for the 'run' argument. {quote}  near line 72 in bin/mahout: (this is different from the --help question I had)  {code}   echo ""  seq2sparse            generate sparse vectors from a sequence file""   echo ""  vectordump            dump vectors from a sequence file""   echo ""  run                   run mahout tasks using the MahoutDriver see: http://cwiki.apache.org/MAHOUT/mahoutdriver.html"" {code}  {quote} So you already added the ability to load via classpath right? If we merge that way of thinking with what I'm currently working on (having a configurable ""MAHOUT_CONF_DIR"" which is used for all these props files) we could just have the mahout shell script just add MAHOUT_CONF_DIR to the classpath (the way you already have it adding the hardwired core/src/main/resources directory) and then it would work that way. {quote}  Yep that should do it as long as MAHOUT_CONF_DIR appears before src/main/resources we should be good to go. It should be added outside of the section of the script that determines if -core has been specified on the command-line.  "
650567;neutral;The inline patch came out garbled. Same patch attached.
651307;neutral;It could have been created as a patch and that is far as its gotten.   Assuming that we're talking we're just talking about creating a simple .snk to create strongly named assemblies when talking about signing assembly:  I didn't see a .snk file in the Lucene.Net_2_9_4g branch when setting up the build scripts. I haven't looked in trunk yet.    The Lucene.Net_4e branch should have a already have a snk. I could add the same snk file to trunk and the 2.9.4 branch when I go add the build scripts to the trunk this weekend so that all the branches are building strong assemblies.  Someone would still need to go back to the tag and create a 2.9.2 version using the snk whenever the next release does come out.    
652642;positive;Hi DIGY  I like to know a bit more about this patch:  1) what test case is it fixing? 2) how did you determine the race condition?  The changes to the ThreadClass is considerable and I'm trying to understand why this wasn't a problem in earlier versions.  Thanks.  -- George 
652698;positive;I rather we don't work on older versions.  If this is still an issue in 2.3.1 please submit a new patch for 2.3.1.  Thanks.
656018;positive;"Patch looks great!  Thanks Artem.  No more mixing in of fuzzy-ness into AnalyzingSuggester.  It looks like we are doing the utf8 conversion + det twice per lookup once in convertAutomaton and once in getFullPrefixPaths.  But I think this is inevitable: the first conversion is on the ""straight"" automaton for exactFirst match and the second one is on the lev automaton for non-exactFirst.  Really we should only do the first convertAutomaton if exactFirst is true ... but this is an optimization so we don't need to fix it now. "
657879;positive;Committed to trunk and 4x. Thanks Simon!
658276;positive;Thanks for raising these documentation issues! I just committed a fix.
659082;neutral;Following the recent facets work I think that as part of this issue we should do the following two things (in addition to what I described above):  * Make OrdinalPolicy an enum with two constants (ALL/NO_PARENTS). It's already hard to support just these two (see LUCENE-4610 and LUCENE-4600) and it's not at all clear how to support arbitrary OrdinalPoilcy-ies that users will provide. ** Rather if one really wishes to encode only say levels 3 and below he can extend FacetFields and provide his own CategoryListBuilder. ** For the search side he'll need to provide whatever will work for him (I cannot even describe here what API exactly because of the complexity)  * Nuke PathPolicy. One can extend FacetFields and provide his own DrillDownStream. I'll need to check about that one but it looks like we can get rid of it too.
660764;neutral;"I just glanced through in general: this is similar to the hack patch i used exploring LUCENE-4089 though I just used a Map<StringString>.  The part i didnt like when exploring was more related to how term index/term dictionary are separated: {quote} divisor: generalize this into something simple like a Map<StringString> of codec ""parameters"" that you set on IWC/IR. split divisor from ""don't load terms index"". define these as constants where they belong. I got unhappy here in the ""splitting"" part because I wanted the divisor part in TermsIndexReaderBase but that doesnt extend FieldsProducer (where i wanted the ""don't load"" part) and wrap the terms dict instead its backwards and terms dict wraps the TermsIndexReaderBase... maybe we should fix that too? I think this confusing the way it is but I didnt look at how difficult this would be. {quote}  But I think maybe I was trying to tackle too much at once... still as an ""untyped"" parameter I thought it would be useful to fix the semantics all in one break rather than causing confusion down the road. "
662724;neutral;I commented out the assertion for this test ... it's not valid.
663127;positive;Thanks Scott. git formatted patches are fine in my opinion: lets get this fixed
665037;neutral;Patch adds maybeRefreshBlocking which blocks on refreshLock. It also:  * Renames reopenLock to refreshLock * Shares the refresh logic between maybeRefresh and maybeRefreshBlocking. * Switches to use ReentrantLock instead of Semaphore(1): ** It allows to protectively obtain the lock in doMaybeRefresh (see comment in the code) ** It is better in general because it's equivalent to Semaphore(1) yet protects against an accidental bug where someone changes Semaphore(1) to Semaphore(>1).  I'll add a CHANGES entry after the patch is reviewed and we agree on the approach.
665610;positive;Committed.  Thanks Chris!
666339;neutral;"lemme see if I can help with the test. I feel bad I didn't supply one with the prototype patch.  About the Solr integration: this looks good! We can use a similar approach for autosuggest too so this could configure the analyzer for LUCENE-3842.  I wonder if we should allow separate configuration of ""index"" and ""query"" analyzers? I know I came up with some use-cases for that for autosuggest but I'm not sure about spellchecking. I guess it wouldn't be overkill to allow it though."
667478;neutral;"bq. I assumed modules doesn't need to be self-contained like Lucene or Solr. I can fix that by enforcing tools' compilation in that macro... I'll do that. bq. Steve will you double check again if everything works  Yes everything works for me now thanks!  bq. and commit this in?  Is there some reason why you can't do this?  IMO committers should commit their own work.  bq. I didn't put an entry into CHANGES so you'd have to add it if it qualifies at all to be mentioned there.  IMO this definitely warrants a CHANGES.txt entry.  This should also be backported to branch_3x.  bq. This reminds me of the ""infrastructure tools"" problem we had in Carrot2. We finally decided to simply have them as a stand-alone project living within the same repository space with a stored versioned binary artefact updated when tools had to be updated (rarely). This does version a binary file but you don't need to worry about recompiling things over and over.  +1 to do this for this and any other Lucene/Solr Ant tasks."
668028;positive;"Thanks Dawid.  bq. Yes this is pretty much the top-n nodes reordering that I did albeit without any optimization of how many n to take (the hardcoded magic constants should probably be justified somehow? Or replaced by a default in FST somewhere?).  bq. Deciding how many nodes to reorder is I think hard – I failed to provide any sensible fast heuristic for that and I simply do a simulated annealing to find a local optimum.  Yeah the algo is simplistic now... and it does force caller to pick the params (though minInCountDeref=3 and maxDerefNodes=Inf are probably pretty good)... we can and should make it more sophisticated over time.  We have at least one spare bit to still use in the arc flags :)  bq. One thing I was wondering is why you decided to integrate the packer with the fst – wouldn't it be cleaner to separate packing from construction? Granted this requires a double pass over the fst nodes and more intermediate memory but it wouldn't add any more complexity to the builder which is already ehm a bit complex . You can compare this design in Morfologik:  Well... it's tricky.  First I decided to change node targets to ords so that pack could use an array to (relatively!) efficiently hold node data eg inCount newAddress etc.  That required making the first pass FST ""modal"" (deref'd or not).  If we didn't do this then the packer would have to use even less RAM efficient data structures (eg Map<IntX>) I think?  Second the format written by the packer is tightly coupled with the FST reading ie there are sizable differences when reading packed vs unpacked FST.  But I agree it'd be cleaner if we could move packing out (eg Util.pack) and more strongly decouple packing from FST format...  One thing I'd really like to somehow do is create different classes for FST writing vs reading and different classes for each format.  We now have write-ord write-non-ord read-packed read-unpacked (and even the two readers have 3 different modes depending on INPUT_TYPE).  "
668427;neutral;From the dev list didn't want to lose this background (or make Uwe type it again <G>)  The idea was to maybe replace RAMDirectory by a “clone‿ of MMapDirectory that uses large DirectByteBuffers outside the JVM heap. The current RAMDirectory is very limited (buffersize hardcoded to 8 KB if you have a 50 Gigabyte Index in this RAMDirectory your GC simply drives crazy – we investigated this several times for customers. RAMDirectory was in fact several times slower than a simple disk-based MMapDir). Also the locking on the RAMFile class is horrible as for large indexes you have to change buffer several times when seeking/reading/… which does heavily locking. In contrast MMapDir is completely lock-free!   Until there is no replacement we will not remove it but the current RAMDirectory is not useable for large indexes. That’s a limitation and the design of this class does not support anything else. It’s currently unfixable and instead of putting work into fixing it the time should be spent in working on a new ByteBuffer-based RAMDir with larger blocs/blocs that merge or IOContext helping to calculate the file size before writing it (e.g. when triggering a merge you know the approximate size of the file before so you can allocate a buffer that’s better than 8 Kilobytes). Also directByteBuffer helps to make GC happy as the RAMdir is outside JVM heap.....  RAMdir uses more time for switching buffers than reading the data. The problem is that MMapDir does not support *writing* and that why we plan to improve this. Have you tried MMapDir for read access in comparison to RAMDirectory for a larger index it outperforms several times (depending on OS and if file data is in FS cache already). The new directory will simply mimic the MMapIndexInput add MMapIndexOutput but not based on a mmapped buffer instead a in-memory (Direct)ByteBuffer (outside or inside JVM heap – both will be supported). This simplifies code a lot.   The discussions about the limitations of crappy RAMDirectory were discussed on conferences sorry. We did *not*decide to remove it (without a patch/replacement). The whole “message‿ on the issue was that RAMDirectory is a bad idea. The recommended approach at the moment to handle large in-ram directories would be to use a tmpfs on Linux/Solaris and use MMapDir on top (for larger indexes). The MMap would then directly map the RAM of the underlying tmpfs..... 
669023;neutral;Committed trunk revision: 1206033 Now backporting.
669039;positive;bq. Opened LUCENE-3595.  thanks! I committed this to trunk and backported to 3.x   nice iterations.. 
669964;positive;I think its a good idea to go ahead and put a patch together so we can discuss it directly.
670016;neutral;bq. Can we just make it final when we backport this change?   Duh no we can't since we have core IR impls subclassing IR...
670678;neutral;Fixed.  3.x didn't have any problems
671636;neutral;"I think what happens is all bugs are initially internal to Oracle and they need to be ""opened up"" to the public. I presume this is so that critical bug reports don't immediately become available for exploits... but I'm just guessing."
671757;neutral;Committed revision 1165174.
671954;neutral;attached a fix
673028;neutral;Committed revision 1128830 to trunk. I will now backport to 3x.
673371;neutral;Previous patch was wrong. Here a new one.
674611;neutral;"bq. Hmmm infoStream is just for debugging... should we really make it volatile?  I'll remove its volatile...  {quote} bq. IWC cannot be made immutable – you build it up incrementally (new IWC(...).setThis(...).setThat(...)). Its fields cannot be final.  Setters can return modified immutable copy of 'this'. So you get both incremental building and immutability. {quote}  Oh yeah.  But then we'd clone the full IWC on every set... this seems like overkill in the name of ""purity"".  {quote} What about earlier compromise mentioned by Shay Mark me? Keep setters for 'live' properties on IW. This clearly draws the line and you don't have to consult Javadocs for each and every setting to know if you can change it live or not. {quote}  I really don't like that this approach would split IW configuration into two places.  Like you look at the javadocs for IWC and think that you cannot change the RAM buffer size.  IWC should be the one place you go to see which settings you can change about the IW.  That some of these settings take effect ""live"" while others do not is really an orthogonal (and I think secondary ie handled fine w/ jdocs) aspect/concern. "
676512;neutral;Uwe: I don't interpret it that way!  I don't think our indexinputs should be doing writes!
676684;neutral;Committed optimization in trunk revision: 1037077 
676725;negative;bq. I'm gonna hold off on LUCENE-2771 until we figure this one out... because it would make your getSequentialSubReaders in the synced=true case quite heavy (without modifications).  Sorry I was wrong on this... I totally forgot the norms cache is lazy-loaded always in that patch. I'll commit LUCENE-2771 it shouldnt affect this!
677876;positive;+1 patch looks good. 
678686;neutral;Ported back to 3.x  Committed revision 991537.
679428;positive;"{quote} I don't really know much about NamedSPILoader but I think what you're suggesting. How would we support Factories loading unrelated classes like they can through ResourceLoader now? Assume they're on the classpath and use Class.forName? {quote}  It needs more discussion (and input from Uwe would help!) but it works like Charset.forName(""ASCII"") etc. We use this already for codecs and postingsformats (Codec.forName Codec.listAllCodecs ...).  Have a look at lucene/core/src/resources/META-INF/services for the idea. Basically you ""register"" your classes in your jar file this way: additional jar files (e.g. look at lucene/test-framework/src/resources/META-INF) can load more classes.  So this could support some idea like TokenizerFactory.forName(""Whitespace"") or something simple like that. So someone would not need to use org.apache.solr.analysis.xxx namespace to be able to load their analyzer stuff easily they use whatever package they want and register in their META_INF. And added jar files (other analysis jars) are automatically available this way.  I think Uwe mentioned this idea before though I think he had Analyzers in mind (e.g. provide language code and get back analyzer or something). Anyway thats for another issue :)  Just something worth consideration if we want to make these modules really pluggable. On the other hand we shouldn't use anything overkill if its not the right fit... "
681206;positive;Good catch!  Thanks for the thorough explanation and suggestions.  I think it all makes sense.  Will work on a patch.
681898;neutral;Yes I'm continuing along the path Chris started with his first patch mine is coming soon.  Nikola
682463;neutral;There is a bug in PayloadNearQuery. If there are multiple top level spans that match the query only the payloads of the first one are retrieved. This patch fixes this bug by iterating over all the top level spans to get the payloads (see 'setFreqCurrentDoc')  > The base explain method can't be abstract. Something like Ah right. This is included in the patch  >The changes don't seem thread safe any more since there are now member variables. It may still be all right but have you looked at this aspect?  I guess that could be said about PayloadTermSpanScorer and PayloadNearSpanScorer too (payloadScore payloadsSeen). As for the PayloadFunction classes they seem lightweight enough to be created with each query. Is there a better pattern?  Peter   
683340;positive;Looks like a good solution!  Thanks for taking care of this Uwe!  {quote} Should we backport this to 2.9 and 3.0 (which is easy)? {quote}  +1
684142;positive;bq. If you back-port this to 2.9 you can't use any of the java.util.concurrent.* Very good point! - didn't thought about back porting at all.   bq. I'm not sure you need a separate SearcherHolder class - can't you re-use IndexReader's decRef/incRef? I guess I did not see the simplicity the reader offers - blind due to  java.util.concurrent.* :)  bq. I think there are some thread safety issues..  this is weird - on my dev machine and in the patch it is not synchronized.. on the machine I run the tests it is. Anyway you are right.   I changed the code to be compatible with 2.9 using indexReaders.dec/incRef.. will attache in a minute   
685632;neutral;fixed to use reader.termDocs(null) for delete check. 
685695;positive;Looks good.  bq. I didn't add Version to StopFilter nor StopAnalyzer
686011;neutral;+      if (!more) { +        return false
686161;positive;Simon thanks please commit this :) 
686162;neutral;Commited in r823180 thx robert
689755;neutral;Attached patch.  I plan to commit in a day or two.
689855;neutral;I'm looking through DateTools now and can't help but want to clean it up some.  One thing I see that is odd is the use of a Calendar in timeToString(longresolution).  The first two lines look like this right now: {code} calInstance.setTimeInMillis(round(time resolution))
692410;positive;Committed revision 728746.  Thanks Shai!
693273;neutral;Uwe can't you use ExtendedFieldCache.getLongs passing in your own LongParser?
693644;neutral;"bq. you tweaked a couple little things with the standard cache capture state  Actually I think I just moved things around?  EG I made it the StandardTermsDictReader's job to seek the termsIn file I moved docCount ""up"" and I made a single cache entry.  I think I also removed a few attrs that we didn't need to store... and downgraded skipOffset from long -> int (it's int on trunk)."
694344;neutral;Committed revision 698035.  it's just about having an optional ant property for specifying the full path to svnversion ... i've made the Hudson config changes for Lucene-trunk (add -Dsvnversion.exe=/opt/subversion-current/bin/svnversion) and manually kicked off build#594.  If i missed something re-open and i'll take a look
695723;negative;bq. Here's a patch for the general case and it also adds a warning that you should set your similarity with Similarity.setDefault especially if you omit norms.   Is there no way to remove this stupid static default and deprecate Similarity.(g|s)etDefault()? Can we not use the Similarity from IndexWriter for the case of NormsWriter?
699444;positive;Thanks patch applied. 
701146;neutral;Are there any plans to also publish the new release to the Maven 1 repository on ibiblio.org? We at Jackrabbit still use Maven 1.0.2 as our build tool.
701833;neutral;I just remembered one of the reasons why i didn't do this the last time i looked at it: i don't think FunctionQuery has any good unit tests in the Solr code base -- there might be some tests that use the SOlrTestHarness to trigger function queries but they aren't really portable.
702882;positive;Thanks I've committed your patch leaving out the change to equals() and not  removing mergeBooleanQueries() as that is a public method which someone might  be using. Also could you please check if the test case is correct now? I  couldn't apply that part of your patch cleanly and something might have been  broken.   
704209;neutral;Here is a Test case to reproduce it. I launch it on a JDK1.6 and it deadlocks each 6 to 10 run.
704476;neutral;"Created an attachment (id=17581) Patch for build.xml to add index=""true"" for jar tasks "
706514;neutral;just pending announcement now
710109;positive;Thanks! :-)
716251;neutral;Created an attachment (id=7421) patch to o.a.c.l.SystemUtils.java. Modified declaration order. 
720026;neutral;We can't upgrade to maven-assembly-plugin 2.3 as it breaks the build on MacOS due to https://jira.codehaus.org/browse/MASSEMBLY-588.
720185;neutral;FWIW I didn't experience the problem with Karaf commands when using Fuse ESB (based on Karaf 2.2.5) but I did have problems with Aries Blueprint when I tried to instantiate some of our own beans as an OSGi service.  Workaround for me was to remove the Aries Proxy 0.3 bundle shipped with Fuse ESB and install Aries Proxy 0.3.1. After I did that and restarted the container the problem was resolved for me.
720303;positive;Red color isn't really important it was just a suggestion to be more homogeneous ... but that can be revisited in a different jira. I agree an option is a good idea for automatically acknowledging hosts.  Not sure what the default should be: the current behavior is obviously to not confirm so we could keep that one or go for a safer one I don't have any strong opinion on that.
720310;positive;Thanks for fixing it!
723146;positive;thanks for the patch Michael Van Geertruy :)
726059;positive;Thanks for the reviews guys!
726603;positive;Thanks for the patch. Committed to 0.8.
727466;neutral;Quick fix to interchange the order of constructor arguments of ClientIdAndTopic.
727470;negative;Sorry for the late review. Have a few minor questions/comments.  60. What happens if have 2 instances of Consumers with the same clientid in the same jvm? Does one of them fail because it fails to register metrics? Ditto for Producers.  61. ConsumerTopicStats: What if a topic is named AllTopics? We use to handle this by adding a - in topic specific stats.  62. ZookeeperConsumerConnector: Do we need to validate groupid?  63. ClientId: Does the clientid length need to be different from topic length?  64. AbstractFetcherThread: When building a fetch request do we need to pass in brokerInfo as part of the client id? BrokerInfo contains the source broker info and the fetch requests are always made to the source broker.  
729434;neutral;Thanks for getting started on this. I have a couple of requests -  1. Could you please upload a patch to this JIRA and grant it to Apache ?  2. This patch doesn't apply cleanly to trunk would you mind updating a patch that would ?   It will make it much easier for us to review it.   Also when you said the zk connect option hangs did you get a chance to take a look at the debug/trace logs to see where it hangs ? Do you mind uploading those log files here ?
731872;neutral;Hi ShengTao you would think if you follow:  1. Check if the service is there add if it is not. 2. Then add a bindingTemplate.  Then you would not be overwriting a bindingTemplates. You are right though if you are saving a service it will overwrite the existing one and it will remove any bindingTemplates if they are there. The current behavior is how the UDDI v3 spec tells us to so it but we could add a config option to differentiate from the spec.  Please let me know if you are following the above strategy and *still* seeing issues.   --Kurt  
732456;neutral;Fixed eventhough these are commented out.
732872;neutral;bundles have been promoted to OSSRH some minutes ago. It will take roughly 2-4 hours before they appear on Central so this one is close to be fixed.
735297;neutral;"I can access the patch deletion from ""Manage attachments"" right next to the attachment list.  If you can't access it let me know which patches need to be deleted..."
736347;positive;Thanks very much for your response.   I want to thank your team for the great job they've done building a superior open-source solution. Not only do I use but I also promote it everywhere I go. I just did a hands-on lab using JSPWiki to create 'qwiki' WEB apps for 40 people at DEVCON 2007. It got excellent reviews.  I promote this as an Enterprise Open-source solution. If a company wanted to purchase a support contract or services for a production implementation of the product who should they contact?  Thanks again  Jim Mason   https://issues.apache.org/jira/browse/JSPWIKI-24?page=com.atlassian.jira.plugin.system.issuetabpanels:all-tabpanel ---------------------------------------------------------------------------------------------------------------   __________________________________________________ Do You Yahoo!? Tired of spam?  Yahoo! Mail has the best spam protection around  http://mail.yahoo.com  
736636;neutral;"Looks like this problem is bigger than I thought.  I can't even get a simple form without dot-stuffing to work.  Parsing this simple script:  require [""fileinto"" ""reject"" ""tag"" ""flag""]"
738205;negative;Here is a stronger/generalized version of this patch. Due to a lack to time on my part this has not been compiled or tested (sorry). Please test if you can David/Joachim.
740402;neutral;"Added missing 2 *  package.html.  Some files need to be removed (svn del): src/java/org/apache/commons/jexl/Arithmetic.java src/java/org/apache/commons/jexl/parser/JEXLNode.java (*) src/java/org/apache/commons/jexl/util/PropertyExecutor.java src/java/org/apache/commons/jexl/util/BooleanPropertyExecutor.java src/java/org/apache/commons/jexl/util/introspection/UberspectLoggable.java src/java/org/apache/commons/jexl/util/GetExecutor.java  If on windows you really need to remove it before applying the patch otherwise it will just keep using JEXLNode.java for a class named JexlNode...  The patch does not apply cleanly especially UberspectImpl & Introspector. The ""best"" approach I've found yet is to force apply updates even if patch thinks it may have already been applied. Then for each of them copy/paste the '.rej' content replacing the end of the original file with the content at the proper place"
742827;positive;Great (it turned out simpler than what I would have thought). Thanks Andy.
744007;neutral;[~mbo] yes & yes IMHO.
744706;positive;Re: patch looks fine. I'd include <optional> too on geronimo/ant deps as per project.xml
748657;neutral;Committed in revision 1363218.
752811;neutral;fixed. Committed revision 797662.
755727;negative;sorry for the delay
756490;neutral;Stefan  > the said method is not public since it returns *all* workspace names regardless of user rights. please note that > the a session must only see/know about workspaces it is actually allowed to access.   I'm working on a garbage collector for the data store. The GC doesn't care about user rights or putting it another way it must be able to access all workspaces. Ideally I'd like to use a SystemSession but you can't get one outside RepositoryImpl or o.a.j.c package (i.e. getSystemSession(String) is package private WorkspaceInfo is protected). I understand that these APIs shouldn't be public but they're useful from within the core. In my case for the GC. I'm very interested in using another way to walk every workspace but this other way should guarantee that the repository won't shutdown during a walk operation. I'll check the solution Thomas said he'll be proposing but in the mean time that is what I'm using. Still I don't see why this APIs aren't public. Regards
756591;neutral;Hi  We are using Jackrabbit to store/retrieve the content in my application.  Please find the attached config files of my application.    Best Regards RK OCS L3 Support +91 44 39853531 +91 98408 51525.  
757179;neutral;Please re-open if necessary.
758435;negative;Hi  I just made some more (long running) tests and found some problems in the patch I submitted. The mechanism is working but it shrinks the caches too quickly and it prints too much log output (log.info instead of log.debug). I will fix those problems and submit a new patch. Sorry.  Thomas
758799;neutral;well the above ascii art did not really work in jira :-( will attach a file.  
759590;neutral;Martin wrote: > Well first of all sorry if I offended someon putting the issue because it seems that I got hard responses.  You don't have to be sorry. I'm not against building a DB PM that uses a connection pool. I just had (and still have) doubts how this contributes to increased concurrency because concurrency is mostly controlled outside of the PM.  It wasn't my intention to criticise anyone on a personal level.
762126;negative;Oh sorry will submit them tomorrow. Hmm svn diff is really strange. Don't know why the files were not included though I did the diff from the src/java/o/a/c/jci dir.
765685;neutral;Fixed in SVN.  Will let Vincenzo close it if he is satisfied.
765985;neutral;Please submit an diff against the v2.3.1 branch.
767059;positive;Thanks for your patch and your investigations! I reopen the issue will apply the patch soon.
775786;neutral;[INFO] Repository Target 'org.apache.tez' is created. [INFO] Staging Profile 'org.apache.tez' is created. [INFO] Privileges (CRU) 'org.apache.tez - Public Repositories' are created. [INFO] Privileges (CRUD) 'org.apache.tez - Snapshots' are created. [INFO] Role 'org.apache.tez Deployment Role' is created. [INFO] Role 'tez' is added to user 'acmurthy'. [INFO] Role 'tez' is added to user 'billgraham'. [INFO] Role 'tez' is added to user 'bikas'. [INFO] Role 'tez' is added to user 'bobby'. [INFO] Role 'tez' is added to user 'cdouglas'. [INFO] Role 'tez' is added to user 'daryn'. [INFO] Role 'tez' is added to user 'ddas'. [INFO] Role 'tez' is added to user 'gates'. [INFO] Role 'tez' is added to user 'gopalv'. [INFO] Role 'tez' is added to user 'gunther'. [INFO] Role 'tez' is added to user 'hitesh'. [INFO] Role 'tez' is added to user 'hashutosh'. [INFO] Role 'tez' is added to user 'jghoman'. [INFO] Role 'tez' is added to user 'jitendra'. [INFO] Role 'tez' is added to user 'jlowe'. [INFO] Role 'tez' is added to user 'julien'. [INFO] Role 'tez' is added to user 'kevinwilfong'. [INFO] Role 'tez' is added to user 'mattmann'. [INFO] Role 'tez' is added to user 'mliddell'. [INFO] Role 'tez' is added to user 'namit'. [INFO] Role 'tez' is added to user 'nroberts'. [INFO] Role 'tez' is added to user 'omalley'. [INFO] Role 'tez' is added to user 'sseth'. [INFO] Role 'tez' is added to user 'tgraves'. [INFO] Role 'tez' is added to user 'tomwhite'. [INFO] Role 'tez' is added to user 'vikram'. [INFO] Role 'tez' is added to user 'vinodkv'. -- Nexus repository was prepared successfully. --  Configuration has been prepared now you can: * Deploy snapshot artifacts into repository https://repository.apache.org/content/repositories/snapshots * Deploy release artifacts into the staging repository https://repository.apache.org/service/local/staging/deploy/maven2 * Promote staged artifacts into repository 'Releases' * Download snapshot and release artifacts from group https://repository.apache.org/content/groups/public * Download snapshot release and staged artifacts from staging group https://repository.apache.org/content/groups/staging 
778244;neutral;<danielsh> yes we're aware of the recurrence 
779148;positive;Hi Pieter  it looks fine now 
779230;negative;<pctony> Herbert sorry we cannot do this.  The scope of the blemlist AIUI is at the SVN repo level - and we run a single repo for all the ASF projects.  However buildbot works at the per-project level. Short of perhaps re-writing all of our buildbot mechanisms from the SVN master this is not do-able. Sorry. 
779706;positive;Thanks Joe!
781112;neutral;Can put the info in this file on people: -rwx------  1 dblevins  dblevins  0 Jul 12 21:00 /home/dblevins/INFRA-5044 
781491;neutral;<pctony> This has been done.  It should work just fine I'll be doing some more work on JIRA later and will force a re-index then so this might look better after that. Have a look around. 
781920;neutral;Duplicate of INFRA-4886
781926;neutral;Two more IDs for initial access: greid and brock.
784007;positive;Thanks did that. Hopefully it syncs now. Cheers --Kurt
785998;neutral;Added to all-developers group which has this permission.
787532;negative;You are missing my point sorry   By 'check in normally' I mean just commit them using 'svn add ...' 'svn commit ..' not 'svn import' you cant do that.  people.apache.org was down for a while but is now back that however is not related as you dont need to access people.apache.org to commit to svn. 
789935;neutral;Created the DTACLOUD wiki space.
793682;positive;Thanks!
793785;neutral;This was taken care of already.
795666;neutral;I've upped the httpd timeout from 5 mins to 30. I didn't see any OutOfMemoryErrors in the logs so hopefully this will fix it. Please give it another try.
798067;positive;Thanks!
800945;positive;Great idea.
802537;neutral;I believe this is a duplicate of HTTPCORE-328  Oleg
807840;negative;Sorry I was wrong about needing to fix Gump - that just needs the build.xml patch to remove the copy of the files in lib.
808676;positive;You are right. I missed that point. I am +1  Oleg
808819;positive;That fixes my testcase.  Thank you!
810235;positive;Looks fine to me.   Oleg
811617;positive;Looks good to me.  Mike
813418;positive;Committed to trunk. Thanks Prasanth!
814982;positive;Thank you for the patch Xuefu! I have committed it to trunk!
815364;positive;Committed to trunk. Thanks Teddy!
815513;positive;Committed to trunk. Thanks Sushanth!
817237;negative;Sorry my bad. Let me upload what I have.
817418;neutral;[~brocknoland] Did this not patch?
818419;neutral;The patch is generated against the latest trunk.
818811;neutral;We did agree to produce a hive release in less then 3 months that did not use the NPath trademark. This jira is to specifically address that. 
819836;positive;Committed to trunk. Thanks Harish!
819864;positive;Committed to trunk. Thanks Harish!
821537;positive;I see you rebased the patch thanks a lot.
821561;positive;Committed to branch. Thanks Remus!
822226;neutral;Brock commented two test failed.   org.apache.hadoop.hive.cli.TestNegativeMinimrCliDriver.testNegativeCliDriver_mapreduce_stack_trace_hadoop20 org.apache.hcatalog.fileformats.TestOrcDynamicPartitioned.testHCatDynamicPartitionedTable  Can you assert that? I cannot reproduce.
823313;neutral;Correction to the design of this feature (I can't edit comments because of permissions so adding another comment). In case the seconds field needs more than 31 bit the first VInt is {{-1-reversedDecimal}} regardless of whether {{reversedDecimal}} is zero or not.
824949;positive;Committed to trunk. Thanks Gunther!
825341;positive;Committed. Thanks Gang Tim Liu
825480;positive;Committed to trunk. Thanks Thejas!
828832;positive;Committed to trunk and 0.9 branch. Thanks Arup!
829697;positive;[~shreepadma] thank you for working on it.   Do you have plan when you submit a patch? I know it takes efforts to code and test in 4 different types of databases.   Would you please release mysql version first? Then file a jira to follow up Postgres/Oracle/Derby. Just a suggestion for fast release but up to you to decide.   thanks a lot again Tim
830148;positive;Committed thanks Jingwei.
830187;neutral;Fixed for comments added new patch.
830782;positive;Committed thanks Maheshwaran.
832280;neutral;This bug is a duplicate of HIVE-3253.
833158;negative;Carl - Sorry I missed that though I did see it on the logs 2x the other being this one. Fixed in this patch.
833354;positive;Committed to trunk. Thanks Tim!
833905;neutral;yes
836070;neutral;"kevinwilfong updated the revision ""HIVE-2797 [jira] Make the IP address of a Thrift client available to HMSHandler."". Reviewers: JIRA njain ashutoshc    Ran updated my checkout.  REVISION DETAIL   https://reviews.facebook.net/D1701  AFFECTED FILES   shims/src/common/java/org/apache/hadoop/hive/thrift/TUGIContainingTransport.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteUGIHiveMetaStoreIpAddress.java   metastore/src/test/org/apache/hadoop/hive/metastore/IpAddressListener.java   metastore/src/test/org/apache/hadoop/hive/metastore/TestRemoteHiveMetaStoreIpAddress.java   metastore/src/java/org/apache/hadoop/hive/metastore/TUGIBasedProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/TSetIpAddressProcessor.java   metastore/src/java/org/apache/hadoop/hive/metastore/HiveMetaStore.java "
838881;positive;committed thanks Xiao Li!
839644;positive;Passed tests and committed to trunk.  Thanks Charles! 
850284;positive;Committed and was my first commit. Thanks to all.
850510;positive;siying can you rebase this patch? thanks!
852981;positive;+1 Patch looks good
853021;positive;Committed! Thanks Namit!
853348;positive;Committed! Thanks Liyin!
853560;positive;Committed. Thanks Yongqiang
853579;positive;Committed. Thanks Siying
857469;positive;Committed. Thanks Namit!
858083;neutral;When I ran make-maven target build failed with following error: {noformat} BUILD FAILED /Users/amarsri/hive/build.xml:706: Warning: Could not find file /Users/amarsri/hive/build/ql/pom.xml to copy. {noformat}  I don't see any pom files created in build directory. 
859236;positive;Committed. Thanks Ning
861034;positive;Committed. Thanks Yuntao!
861885;positive;Committed. Thanks Namit.
862292;positive;Thanks Zheng!
863638;neutral;Jerome I did a skeleton of the code to use HashMap. Do you want to start from there and add what is missing? 
864170;negative;Running tests on this. Will commit once it is done. Sorry this one fell off my radar...
864980;positive;Committed. Thanks Yongqiang
865475;negative;Sorry for trouble. I didn't realize that port and context path is configured via pax web & cxf bundle configuration in Servicemix 
870626;positive;+1 patch looks good.  The checkstyle.xml is specified in hadoop-project-dist/pom.xml .
871129;positive;Thanks Uma for looking at the Jira. I think it should work fine with BPOfferService#registrationSucceeded(..) synchronized. Will post a patch soon after verifying it. 
872829;positive;the patch looks good to me aside from the lack of unit tests.
873349;positive;+1 patch looks good.
874800;positive;I have committed the patch to trunk branch-2 and branch-2.0.4-alpha. Thanks you Jagane!
876691;positive;I've just committed this to trunk and branch-2. Thanks a lot for the reviews/testing Chris and Todd.
876803;positive;I've just committed this to the HDFS-347 branch.  Thanks a lot for the contribution Colin.
876863;positive;The patch looks good to me. Some minors:  1. javadoc for two getINode() in SnapshotDiffList.java  2. We have DirectoryDiff ChildrenDiff Diff SnapshotDiff this is a little bit hard to follow. How about some renaming like SnapshotDiffForDirectory SnapshotDiffForFile?  3. SnapshotDiff#combinePosterior(final D posterior final BlocksMapUpdateInfo collectedBlocks)    can be renamed to deletePosterior or combineAndDeletePosterior so as to distinguish with Diff#combinePosterior? 
877358;neutral;On second thought I removed the patch. This would just be working around the problem. I could live with a verdict that this dev environment is broken in some way that I'm just not seeing. Or there is another option that avoids what looks like an enumeration over local addresses for reverse lookups (including virbr networks). Since this is all localhost testing mocking the resolver is not unreasonable.
878313;neutral;One more comment this should be in the incompatible section in CHANGES.txt.
879562;positive;"The latest patch looks pretty good to me. Two small nits +1 once these are addressed: # Generally in the Hadoop codebase we put the ""@Test"" annotation right above the method declaration below the method comment: {code} +  @Test +  /* +   * test #toString() for typical VolumeId equality classes +   */ {code} # In the class declaration of INVALID_VOLUME_ID I recommend putting a blank line between the methods being declared there.  Thanks a lot for improving the test coverage in this area of the code Ivan and thanks a lot to Andrew for your reviews of these patches."
879583;positive;That sounds good. New patch uploaded.
880837;positive;+1 patch looks good.
882588;positive;Thanks a lot for the review Todd. I've just committed this to the HDFS-3077 branch.
882860;positive;Thanks Kihwal!
884051;positive;The patch looks pretty good to me. One question for you though: does loosening this check for the QJM case not unnecessarily weaken the check in the non-QJM case?
886848;positive;I have committed this.  Thanks Junping!
888435;neutral;There is no close() in FileContext.  Users are not supposed to close FileContext.
889166;positive;+1 Looks good I will commit this patch.
889783;positive;+1 patch looks good.  I have committed this.
891732;positive;"Hi Ivan  Thanks a lot for the patch. Few comments.  1)  Patch does not apply cleanly. many Hunk failure while applying patch.  {noformat} Hunk #13 FAILED at 264. Hunk #14 FAILED at 281. Hunk #15 FAILED at 293. Hunk #16 FAILED at 309. Hunk #17 FAILED at 332. Hunk #18 FAILED at 345. Hunk #19 FAILED at 362. Hunk #20 FAILED at 372. Hunk #21 FAILED at 395. {noformat}  Could you please regenerate on the correct trunk code base?  2) TestBookKeeperHACheckpoints.java:   {code} conf.set(DFSConfigKeys.DFS_NAMENODE_SHARED_EDITS_DIR_KEY +             BKJMUtil.createJournalURI(""/checkpointing"" + journalCount++) +             .toString())"
891841;neutral;Hi colin I agree that scatter/gather typically refers to multiple input tuples of (position length). Yes we can extend the api to include that.  The reason my original proposal did not include that was because I was mostly targetting this api to reduce the number of buffer copies. 
894609;neutral;Yes for create/append
898610;neutral;Attached patch
898645;positive;Looks very good. +1
898774;neutral;looks like the test-patch build ran before HADOOP-7753 was integrated in the snapshot build. I'll wait half an hour or so and retrigger this test-patch. Meanwhile should be good to review.
900081;positive;Thanks for reviewing Suresh. Committed to trunk.
900454;neutral;Duplicate of HDFS-2321
901112;positive;I just committed this to trunk. Thank you Uma.  The patch does not apply to 0.23 branch any more. I recommend it for back porting.
901903;neutral;Remove from 0.20.205 in hopes that HDFS-2342 did indeed fix TestHdfsProxy.testHdfsProxyInterface.
903101;positive;Thanks a lot for fixing those issues Alejandro. I re-ran all the tests I ran last night and everything worked great.  Additionally I tried out test-patch.sh which seemed to work flawlessly.  +1 patch looks good to me.
904326;positive;Thanks a ton for your review Todd. Here's an updated patch which addresses all of your comments except the following.  bq. In EditLogFileInputStream why do we need to pass isInProgress as a boolean? If it's in-progress that means we don't know the lastTxId so it would be INVALID_TXID right? So we can implement isInProgress() by just comparing lastTxId.  Because in the case of pre-transactional ELFIS we pass in INVALID_TXID even though the log is not yet in progress.  I'm still working on producing an updated patch which also adds testing for the pending DN message queues.
905010;positive;Great I think we are all on the same page then! We'll move forward down this route. Thanks for taking a look.
905436;positive;I have committed this.  Thanks CW!
906562;positive;I have committed the patch for trunk.  Thanks Tanping!
908835;neutral;Here's a potential fix for this. close() and hflush() now may throw InterruptedIOException if the thread has interrupt status. It's a bit tricky because they won't *always* throw it - if they weren't going to block they will return immediately (with interrupt status preserved)
913040;neutral;Todd I briefly looked at the patch. It looks like you are trying to get rid of the Journal Spool in BN. Correct me if I am wrong. I don't think you can. BN makes a checkpoint from its memory state which differs it from SNN and CN. While it does it the namespace should be locked (for modifications) so the edits go into journal spool which is reapplied to memory after the checkpoint is finished. Please see the design doc in HADOOP-4539.
913188;positive;"Hi Hairong the speedups you measured with this patch are very impressive.  It would be great to have it included in the system.  The patch still applied successfully to current trunk when I tried it.  So can you please go ahead and ""submit patch"" so we see how it does with test-patch?  And I'll review it and try to get someone else to also.  Thanks!"
913211;neutral;submit patch
914180;neutral;hi dhruba borthakur   I am using the 20.1 version.. I put NameNode in safemode and then i executed the save namespaceBut editlogs are not corrupted.. can u please give exact scenario to reproduce this.
916397;positive;Looks good.  +1 pending Hudson.
917910;neutral;Created HADOOP-6281.
924628;neutral;The new patch uses fs.makeQualified(path) as suggested.
925753;neutral;this patch fixes the dir permissions
925879;positive;Committed to trunk and branch-0.4. Thanks Rohini.
926044;positive;+1 looks good.  I'll commit once HCATALOG-239 is in.
926123;positive;Committed to trunk. Thanks Enis!
930467;positive;Integrated into trunk and 0.96. Thanks.
932108;positive;+1 on cursory review.  I like the cleanup and the tightening checking target servername too before going ahead w/ op.
932486;negative;Patch is not well formed cancel patch.  Sorry about this.
933763;negative;[~sershe] sorry for late reply. I upload the patch to https://reviews.facebook.net/D13341. Could you help to review it ? thx.
935205;neutral;Attached v2.2 rebased to trunk latest.
935735;positive;Thanks
939053;neutral;This looks like it needs rebased onto trunk.  The posted patch includes generated code ({{AdminProtos.java}}) please remove.  Please add javadoc for the new classes and new public methods on existing classes.  {{FavoredNodeAssignmentHelper#placeSecondaryAndTertiaryWithRestrictions}} introduces a {{while(true)}} block containing non-trivial branching logic. Can this be refactored with simpler and/or clearer break conditions?  {{FSUtils}} introduces new configuration {{hbase.client.localityCheck.threadPoolSize}}. Can this be added to {{HConstants}} and/or documented in {{hbase-defaults.xml}}?
939608;positive;I've committed this to 0.940.95 and trunk. Thanks for the patch gautam. 
942607;positive;Hi Ted Matteo  Thanks for the review.  The commands.rb has some existing logic that tries to 'rescue' some exceptions. It will get more and more difficult to keep it generic artificially as we evolve and add more ... The approach to expand (instead of shrink) this logic is not a bad or ugly one ...  But your suggested solution is fine.   
943989;positive;Looks like the 0.95 issues are timeout related...should be good to go.
953205;neutral;The same appears to be try for case_studies.xml community.xml and zookeeper.xml. Should those not be copied for some other reason?
955133;positive;Committed this. Thanks.
957080;positive;I'm +1 on this patch for trunk and 0.95 after looking at latest version -- thanks for addressing the review -- and given you fellas are running it.  Let me retry hadoopqa to see if the above fails are just sporadic.
958040;positive;hi. Ping? :)
959496;neutral;Yes that's right.
960663;positive;Integrated to 0.94  Thanks for the backport Jeff.  Thanks for the review Lars.
961478;positive;Patch looks good.
961566;positive;Integrated to 0.94 and trunk.  Thanks for the patch Anoop.  Thanks for the review Stack.
962663;positive;Patch v6 integrated to trunk.  Thanks for the patch Jean-Marc.  Thanks for the review Matteo.  @Lars: Do you want this in 0.94 as well ?
965308;positive;Integrated to trunk.  Thanks for the patch Rajesh.  Thanks for the review Ram.
965553;neutral;v4 Patch does not apply snapshot branch ff25969ea0b2ff38cc25512a02569c351e757d66  Looks like this is built upon some of the online snaphots work.  What branch/hash does this go on Matteo?
967599;positive;Thanks for the finding Andrey.  createDir() is recursive. Would be nice to write it in iterative manner.  Would FileSystem.mkdirs() do the job ?
971947;neutral;Thanks Elliot! Did you forget to add FailedSanityCheckException to the 0.94 patch? If the same as in 0.96 I'll just add it at commit.  Will the new exception cause compatibility issues in old 0.92.x and 0.94.{0|1} clients? I don't think so... Just making sure. 
972552;positive;Integrated to 0.92 0.94 and trunk.  Thanks for the patch Chunhui.  Thanks for the review Lars.
972930;positive;Thanks for the review jimmy.  committed to trunk.
974692;positive;Applied to trunk.  Thanks Elliott.
975024;positive;Committed to trunk.  Thanks for patch Tudor and review Michael.
976829;neutral;Assigning to Sameeer since apparently he can't assign to himself.
980790;positive;Awesome. Thanks!
981762;positive;v3 up in PB. Thanks for the reviews
982819;positive;Integrated to 0.94 and trunk.  Thanks for the patch Jimmy.  Thanks for the review Andy.
986872;positive;Committed to trunk 0.92 and 0.94.  Thanks for the patch Shaneal.
988456;neutral;What I'm committing... wraps a very long line else what Matteo suppied.
990136;neutral;@Lars I don't think it would be all that different. I'll take a crack next week (after dealing with the next round of HBASE-6055 stuff).
991947;neutral; ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/4054/#review5511 -----------------------------------------------------------    pom.xml <https://reviews.apache.org/r/4054/#comment11930>      So all proto generated files go to proto/generated?  All into the same package?  Thanks Jimmy.          Also mind checking out Deveraj's patch?  I'd suggest at least reviewing it to figure if you fellas are using same conventions going all proto.          Good stuff   - Michael   On 2012-02-27 18:54:31 Jimmy Xiang wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/4054/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-02-27 18:54:31) bq.   bq.   bq.  Review request for hbase. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  This is the first draft of the ProtoBuff HRegionProtocol.  The corresponding java vs pb method mapping is attached to the jira: https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.  Please review.  I'd like to move ahead after we get to some agreement. bq.   bq.   bq.  This addresses bug HBASE-5443. bq.      https://issues.apache.org/jira/browse/HBASE-5443 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    pom.xml 066c027  bq.    src/main/proto/HRegionProtocol.proto PRE-CREATION  bq.    src/main/proto/hbase.proto PRE-CREATION  bq.   bq.  Diff: https://reviews.apache.org/r/4054/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.   bq.  Thanks bq.   bq.  Jimmy bq.   bq.  
992335;positive;Hi. Should this be ok to commit to trunk? Thanks.
993157;neutral;Attaching the latest version of the patch from review. Incorporates a trivial javadoc fix as suggested. 
993470;positive;Failed test is covered by HBASE-5992.  Integrated to trunk.  Thanks for the patch Matteo.  Thanks for the review Andy.
996485;neutral; ----------------------------------------------------------- This is an automatically generated e-mail. To reply visit: https://reviews.apache.org/r/3401/#review4382 -----------------------------------------------------------   Looks good. Does it overwhelm the status display in the UI?  - Lars   On 2012-01-06 03:06:26 Andrew Purtell wrote: bq.   bq.  ----------------------------------------------------------- bq.  This is an automatically generated e-mail. To reply visit: bq.  https://reviews.apache.org/r/3401/ bq.  ----------------------------------------------------------- bq.   bq.  (Updated 2012-01-06 03:06:26) bq.   bq.   bq.  Review request for hbase and Michael Stack. bq.   bq.   bq.  Summary bq.  ------- bq.   bq.  Consider exposing master event handler state as monitored tasks. bq.   bq.   bq.  This addresses bug HBASE-5132. bq.      https://issues.apache.org/jira/browse/HBASE-5132 bq.   bq.   bq.  Diffs bq.  ----- bq.   bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ClosedRegionHandler.java 2dfc3e7  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/DisableTableHandler.java 5af0690  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/EnableTableHandler.java 78bb5bf  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/OpenedRegionHandler.java f171a5a  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/ServerShutdownHandler.java 2dd497b  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/SplitRegionHandler.java 2d544dd  bq.    src/main/java/org/apache/hadoop/hbase/master/handler/TableEventHandler.java 76c98b3  bq.   bq.  Diff: https://reviews.apache.org/r/3401/diff bq.   bq.   bq.  Testing bq.  ------- bq.   bq.  None yet. bq.   bq.   bq.  Thanks bq.   bq.  Andrew bq.   bq.  
998250;neutral;See HADOOP-7853 Andy needs a little more time in deciding whether HADOOP-7853 is good enough replacement for 7070.
999285;positive;@Ted Thanks for taking a look. Sure I will make that change on commit.  
1002922;positive;Committed trunk and 0.92 branch.  Thanks for the patch N.
1004485;negative;bq. So we can add isAlreadyExpiring() and if true  Sorry it should be  So we can add isAlreadyExpiring() and if flase we can go with expireIfOnline
1004934;neutral;Will commit it today evening.
1007775;positive;Integrated to TRUNK.  Thanks for the patch Ramkrishna.  Thanks for the review Michael and J-D.
1009060;positive;Applied to branch and TRUNK.  Thanks for the patch Ramkrishna.
1011041;positive;Committed to TRUNK.  Thanks for the patch Doug.
1012843;neutral;Yeah can't cache KV.  Can we have something for one server first?
1013616;neutral;add 1 more reference overhead in the HRegion. Update the patch.
1013814;positive;Committed to TRUNK.  Thanks for review Prakash.
1014612;neutral;I committed this change.  Thanks for reporting the issue Kazuki:  {code} Index: src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java =================================================================== --- src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (revision 1074909) +++ src/main/java/org/apache/hadoop/hbase/client/HConnectionManager.java        (working copy) @@ -3007 +3006 @@        // initialize zookeeper and master address manager        this.zooKeeper = getZooKeeperWatcher()
1016110;neutral;It'd work but it's a halfway hack to the real fix we should do in 0.92.  My points is that I think it is a good idea in general to raise this timeout (while adding configs so you don't necessarily have to wait since smallish clusters could use the max param if they want to speed this up)... we have run into the situation where not all RS came in the 3 second window (which really is too small given heartbeat frequency) so I've already ramped up the config timeout for fb production.  But I'm fine implementing the halfway fix if my argument still doesn't win you over :)
1016302;positive;Committed to branch and trunk thanks for the review Stack.
1017946;neutral;Fixed in HBASE-2156 after it was reopened.
1018276;positive;Sounds good. We'll postpone HBASE-2993 til then. Thanks!
1021685;positive;Committed to 0.20 branch.  @Stack any chance of some trunk love? :)  If not I will get to it later.
1025430;neutral;This patch removes tohtml.xsl and adds configuration_to_docbook_section.xsl.  The latter generates a docbook section from our hbase-default.xml using maven-xml-plugin that runs before the docbook plugin.  Our book then xincludes the generated file (the patch includes this modification too).  Patch includes a edit of our book which adds a preface an index an appendix that talks of configuarion another on compression etc. 
1027294;neutral;Haven't you done this N?
1028273;positive;+1 as well.  Patch looks good like the javadoc we get lots of users asking what those exceptions mean.
1029210;positive;Thanks Andrew for covering me.
1030315;neutral;Commenting it out in src/test/log4j.properties isn't enough. Setting it to ERROR works though.
1032603;neutral;Some tests I did with a modified PE. I ran the PE with a number from 10 to 3000 and incremented by 10. The garbage collector was called after each run. Here are the results:  {quote} 08/09/17 16:48:54 INFO hbase.ManyPerformanceEvaluation: 10 42725 08/09/17 16:49:31 INFO hbase.ManyPerformanceEvaluation: 20 36744 08/09/17 16:50:06 INFO hbase.ManyPerformanceEvaluation: 30 34928 08/09/17 16:50:40 INFO hbase.ManyPerformanceEvaluation: 40 34150 08/09/17 16:51:14 INFO hbase.ManyPerformanceEvaluation: 50 33664 08/09/17 16:51:47 INFO hbase.ManyPerformanceEvaluation: 60 33570 08/09/17 16:52:21 INFO hbase.ManyPerformanceEvaluation: 70 33142 08/09/17 16:52:54 INFO hbase.ManyPerformanceEvaluation: 80 32901 08/09/17 16:53:26 INFO hbase.ManyPerformanceEvaluation: 90 32864 08/09/17 16:53:59 INFO hbase.ManyPerformanceEvaluation: 100 32776 08/09/17 16:54:32 INFO hbase.ManyPerformanceEvaluation: 110 32725 08/09/17 16:55:05 INFO hbase.ManyPerformanceEvaluation: 120 32747 08/09/17 16:55:38 INFO hbase.ManyPerformanceEvaluation: 130 32698 08/09/17 16:56:10 INFO hbase.ManyPerformanceEvaluation: 140 32693 08/09/17 16:56:43 INFO hbase.ManyPerformanceEvaluation: 150 32643 08/09/17 16:57:16 INFO hbase.ManyPerformanceEvaluation: 160 32686 08/09/17 16:57:48 INFO hbase.ManyPerformanceEvaluation: 170 32665 08/09/17 16:58:21 INFO hbase.ManyPerformanceEvaluation: 180 32448 08/09/17 16:58:53 INFO hbase.ManyPerformanceEvaluation: 190 32004 08/09/17 16:59:25 INFO hbase.ManyPerformanceEvaluation: 200 31985 08/09/17 16:59:57 INFO hbase.ManyPerformanceEvaluation: 210 31964 08/09/17 17:00:29 INFO hbase.ManyPerformanceEvaluation: 220 31983 08/09/17 17:01:01 INFO hbase.ManyPerformanceEvaluation: 230 31778 08/09/17 17:01:32 INFO hbase.ManyPerformanceEvaluation: 240 31766 08/09/17 17:02:04 INFO hbase.ManyPerformanceEvaluation: 250 31886 08/09/17 17:02:36 INFO hbase.ManyPerformanceEvaluation: 260 31773 08/09/17 17:03:08 INFO hbase.ManyPerformanceEvaluation: 270 31709 08/09/17 17:03:40 INFO hbase.ManyPerformanceEvaluation: 280 31669 08/09/17 17:04:11 INFO hbase.ManyPerformanceEvaluation: 290 31647 08/09/17 17:04:43 INFO hbase.ManyPerformanceEvaluation: 300 31634 08/09/17 17:05:15 INFO hbase.ManyPerformanceEvaluation: 310 31674 08/09/17 17:05:47 INFO hbase.ManyPerformanceEvaluation: 320 31935 08/09/17 17:06:18 INFO hbase.ManyPerformanceEvaluation: 330 31802 08/09/17 17:06:50 INFO hbase.ManyPerformanceEvaluation: 340 31571 08/09/17 17:07:21 INFO hbase.ManyPerformanceEvaluation: 350 31484 08/09/17 17:07:53 INFO hbase.ManyPerformanceEvaluation: 360 31713 08/09/17 17:08:25 INFO hbase.ManyPerformanceEvaluation: 370 31512 08/09/17 17:08:56 INFO hbase.ManyPerformanceEvaluation: 380 31456 08/09/17 17:09:28 INFO hbase.ManyPerformanceEvaluation: 390 32055 08/09/17 17:10:01 INFO hbase.ManyPerformanceEvaluation: 400 32260 08/09/17 17:10:33 INFO hbase.ManyPerformanceEvaluation: 410 32167 08/09/17 17:11:05 INFO hbase.ManyPerformanceEvaluation: 420 31962 08/09/17 17:11:37 INFO hbase.ManyPerformanceEvaluation: 430 32003 08/09/17 17:12:09 INFO hbase.ManyPerformanceEvaluation: 440 32054 08/09/17 17:12:41 INFO hbase.ManyPerformanceEvaluation: 450 32105 08/09/17 17:13:13 INFO hbase.ManyPerformanceEvaluation: 460 32126 08/09/17 17:13:45 INFO hbase.ManyPerformanceEvaluation: 470 31961 08/09/17 17:14:17 INFO hbase.ManyPerformanceEvaluation: 480 31968 ... {quote}  It seems that 2000 was an overkill. The gain is impressive between 1 and 10 then around 300 we pretty much reduced the RPC call at it's smallest value.
1033533;neutral;We dropped check for references
1033573;positive;Committed.  Thanks for the patch J-D
1035204;neutral;I'll add in the jar then.  Tim that dslkit is GPL so I can't check it in (Looks good though... )
1036489;positive;I now realize hadoop-1662 is required. So i will wait. Thanks.
1037759;neutral;hudson was hung just now for 7 hours in TestHRegion.  TestHRegion is unorthodox -- intentionally -- in that it doesn't use inherit from HBaseClusterTestCase so it didn't pick up the changes made w/ mhbc.patch.  Hopefully its this anomaly that was responsible for the hang.  Attaching a patch that has TestHRegion do like the rest of the hbase (and hadoop dfs) tests shutting down the filesystem first and then the dfs cluster.
1037809;positive;I just committed this.  Thanks Jim!
1039900;neutral;'count' is protected by 'lock' also extract() and removeAt()  and before invoking extract() and removeAt() there has check to make sure 'count' not zero. So I can't see any chance that 'count' could be invalidate in extrac() and removeAt().
1043375;positive;Thanks applied OK.
1044520;positive;Works for me. Thank you Alexei.
1045697;positive;Thanks Vasily - the patch was applied to BTI branch 2.0 at r615105. Please check that the patch was applied as you expected.
1047042;neutral;The fix is attached.
1047215;neutral;committed revision r580334  regression test added.
1049580;positive;Would you please try the patch? Thanks very much!
1049620;neutral;I don't understand why we need these methods since they are inherited from InetAddress so we are compliant with the spec. 
1049906;positive;Please try this patch. Thanks a lot!
1050077;positive;Apllied at revision: 545149 thanks! 
1050531;positive;Thank you Gregory Eugene. Verified on Harmony-r547521-msvc-debug.  
1051093;positive;Patch verified at r535584.  Thank you for applying it. 
1059856;positive;Ruth patch applied at r526665 thanks a lot for this enhancement please verify thanks.
1059993;positive;Thanks Ilya Aleksei - the patch was applied to BTI branch 2.0 at r542776.  Please check that the patch was applied as you expected.
1061050;neutral;VM behaves like BEA but not as RI. It seems that RI checks method name 2 times and 2 times runs through constant pool. I suppose that first time it runs through constant pool just after parsing and second time before verifying. The first check is obligatory and the second only if -Xverify is on. It looks like code is duplicated. Now our vm makes check after parsing and only if -Xverify is on.   I suppose to leave it as it is or make method name check independently of -Xverify flag.
1061916;positive;Fixed at r504842 thanks!
1064577;positive;Works fine. Thanks
1065232;positive;Thanks Anton.  Fix applied to ACCESSIBILITY module at repo revision r598652.  Please check it is fixed as you expected. 
1065887;positive;Alexei the patch has been applied as expected. You can close the issue thanks.
1067167;positive;It is OK thanks Stepan.
1067176;neutral;Aleksey is the problem you mentioned is caused by this patch? If yes I can fix it and submit new patch ASAP.
1069999;neutral;I'm trying to conditionally hook this into the build so we can get it into SVN and go from there
1070604;positive;Spark patch applied at revision r440604 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. 
1071060;positive;Richard patch applied at revision r437600 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. 
1071509;positive;Hi Paulex  The fix looks good thanks!  Best regards Andrew
1071794;positive;Works for me.  Thank you Paulex.
1072027;negative;Oops it is my fault. Please defer this patch I'll raise jira for other classes/interface as its dependance soon sorry for inconvenience.
1072705;neutral;Verified by Andrew.
1072931;neutral;Anton and Spark updated patch applied at revision r447348 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. 
1073405;neutral;Andrey  I don't quite understand this patch.  For instance you didn't mention bcprov above but you remove some references to it in build/make/components/extra.xml and build/make/deploy.xml and confusingly the patch doesn't remove build/make/components/extra/bcprov.xml ?  This seems a little inconsistent.  Perhaps I'm missing something. 
1074169;positive;Thanks for the patch Richard.  Applied to LUNI module at repo revision r418009.  Please check that the patch was applied as you expected.  
1074411;neutral;applied in revision 411104 Paulex please verify it resolves the issue
1074629;positive;looks fine thank you George.
1074645;positive;Hello George  Thanks a lot. The fix works fine :-)  Best regards Richard
1074662;positive;Looks good.  Thanks George.
1074809;positive;Hi Oliver   Thanks for catching this problem and for your suggested fix. We can go one step in simplifying the fix by removing the need for URI altogether if we use the getResourceAsStream() method of ClassLoader rather than getResource(). Modified version of your fix committed in revision 405036. Please could you check that this version of your fix works in your environment.   Best regards  George   
1075917;negative;Sorry that I think I missed some discussion in the mailing list. The implementation and test and BreakIterator is attached.
1076388;neutral;Tim I have no objection. Let's wait.
1076438;neutral;Attaching JUnit testcase so I don't loose it.
1076524;positive;Tim  The fix is good. Please close this JIRA. Thanks a lot.
1076648;positive;Oh how this warms my heart to see this...  Thanks Daniel - I know you've worked hard on this :)
1078163;positive;okit works finethank you.
1078934;neutral;Oh .. clearOutgoingQueues() and put() seems access to localQueueForNextIteration concurrently.
1079173;neutral;Now with try/catch and debug level log output.  {noformat} 2011-10-23 16:10:49699 INFO  bsp.YARNBSPJob (YARNBSPJob.java:waitForCompletion(275)) - Job succeeded! {noformat}
1080991;neutral;And Could you please explain detail?
1081651;positive;I just committed this. Thanks Samuel !!
1081698;neutral;Submit to hudson.
1084012;positive;Great [~jhsenjaliya].
1085288;negative;This was my accident.  I had the wrong JIRA opened.  This should have been filed against Apache Drill.  Opened DRILL-146 instead.  Sorry
1085748;positive;+1 for the patch pending successful Jenkins run for the latest version.  The changes look good.  I verified on both Mac and Windows.  Thanks for addressing this Andrey!  I'll commit this after Jenkins responds with +1 for the latest version.
1086915;neutral;Reopened for submission to branch-1.2 per [~jlowe].
1087105;neutral;Did you mean to reference HADOOP-8562?  HADOOP-8952 was never committed although apparently a typo during the checkin of HADOOP-8562 accidentally referenced it.
1087361;positive;+1. Looks god. Thanks for making it better.
1087415;positive;Great thank you for the commit Harsh!  Mitch thank you for providing the detailed bug report. 
1088508;positive;Hi Steve gentle reminder as per your instructions about reviewing this patch. Thanks!
1089363;positive;+1 branch-2 patch looks good to me.  I'll commit this to branch-2 later today to give others a chance to comment.
1091697;neutral;I believe this is fixed by HADOOP-9984
1092173;positive;Thanks Daryn I put this into trunk and branch-2
1093332;positive;I committed the patch branch-1 also. Thank you Andy and Slavik.
1093800;neutral;I attached a patch to add one test for plaintext.
1094013;positive;That's great.  Thanks Junping.  Then I will first commit HADOOP-8820.b1.002.patch.  For the additional bug fixes let's create a new JIRA since we also need to fix the code in trunk. 
1095065;positive;I checked this into trunk branch-2 branch-2.1.0-alpha and branch-0.23.  Thanks Daryn for a quick fix to this.
1095423;neutral;Attach a screenshot of Local Security Policy console (secpol.msc) where users can add symbolic links privilege to their accounts.
1096255;positive;+1 the new patch looks good.
1098352;positive;+1 patch looks good.  Thanks a lot!
1099304;neutral;Patch that adds this in along with some extra whitespace removal from that chunk of the javadoc.
1100391;negative;Good catch sorry about that. I had run the tests but I guess I didn't re-run on the very latest rev against latest trunk. New patch fixes the NPEs.
1101131;neutral;> If it's windows and it's a local filesystem URI do the os-specific subbing.  You can't always tell whether it's a local filesystem URI.  Lots of relative paths are constructed that do not contain a scheme.
1104264;neutral;It is not needed in trunk. Trunk will be taken care of in HADOOP-7853.
1104625;positive;Committed to 0.20.205.1 branch-20-security 0.23.1 and trunk.  Thanks Dave!
1104780;neutral;attached a patch for branch 20 security.
1106546;neutral;this patch adds rule for hm and rs to the core-site template
1108133;positive;+1 This looks good to me. Existing configurations will still work with this patch so there are no compatibility concerns.
1110390;positive;+1 I just committed this to branch 0.22.1. Thank you Benoy.
1111317;positive;Hey Tom  The change in your patch looks good. Latest patch just updates two tests. I'll commit this if Hudson comes back OK.  Thanks Eli
1112321;positive;I've committed this to trunk and branch 22.  Thanks Nigel!  Tested via ant tar and ant package instead of Hudson since most of the change was done via svn remove (the patch only applies to build.xml). 
1114029;neutral;@Owen - I'm working on getting Harmony working on Hadoop at present. We're pretty close and have workarounds for most issues but the trick is to fix the issues in such a way that we can create a patch with a resolution that works for all the JREs.   Yes
1114454;positive;+1 This patch looks reasonable to me.  Thanks Hairong!
1116214;positive;I've just committed this. Thanks Eli!
1118281;positive;+1 Committed. Thanks Suresh
1118578;positive;Can anyone please review the attached patch ? Thanks
1119170;neutral;Perhaps we should have a filesystem-specific method that indicates whether a path is fully-qualified?
1121672;positive;I committed this. Thanks Jay!
1122021;positive;I have committed this.  Thanks Aaron!
1122626;neutral;canceling patch to get submit for hudson again.
1123624;positive;I have committed this.  Thanks Rodrigo!
1124856;neutral;Duplicate of HADOOP-3906. Plz comment there.
1124878;positive;Patch looks good. +1
1124969;positive;I just committed this. Thanks Amareshwari!
1125247;positive;I committed this to 0.20 and above.  Thanks Corinne!
1126215;positive;I just committed this thanks Jothi!
1126769;neutral;5226_20090212.patch: added license headers.
1127859;neutral;Setting it to Major as the case seems to be random. Please comment if you disagree.
1127962;positive;I committed this. Thanks Nicholas
1128258;positive;I just committed this. Thanks Amareshwari!
1130077;positive;+1 This looks good to me. 
1132532;positive;Patch looks good to me.
1132533;neutral;Submitting to Hudson again. It didn't run the first time.
1135302;neutral;Marking this as won't fix.
1136869;positive;I just committed this. Thanks Alejandro!
1138079;positive;+1 This looks good.
1138846;positive;I just committed this. Thank you Lohit.
1139135;positive;+1 The patch looks good.
1140055;positive;I just committed this.  Thanks Giri!
1142711;positive;Release audit warning are ok. The new files don't need Apache headers.   The patch is good to go
1142804;positive;I just committed this. Thanks Tom!
1143135;neutral;Duplicate of HADOOP-3000.
1143704;neutral;"There are two sections of the diff that don't seem related: {noformat} @@ -1787 +1846 @@      <mkdir dir=""${build.webapps}/job/WEB-INF""/>      <mkdir dir=""${build.webapps}/dfs/WEB-INF""/>      <mkdir dir=""${build.webapps}/datanode/WEB-INF""/> -    <mkdir dir=""${build.webapps}/history/WEB-INF""/>      <mkdir dir=""${build.examples}""/>      <mkdir dir=""${build.anttasks}""/>      <mkdir dir=""${build.dir}/c++""/> @@ -27413 +2796 @@      </jsp-compile>        <jsp-compile -     uriroot=""${src.webapps}/history"" -     outputdir=""${build.src}"" -     package=""org.apache.hadoop.mapred"" -     webxml=""${build.webapps}/history/WEB-INF/web.xml""> -    </jsp-compile> - -    <jsp-compile       uriroot=""${src.webapps}/datanode""       outputdir=""${build.src}""       package=""org.apache.hadoop.dfs"" {noformat}  This was part of HADOOP-2901 which was recently committed"
1145599;positive;I just committed this. Thanks Nicholas!
1145714;neutral;2633_20080122.patch: rewrite TestFsck so that MiniDFSCluster is shutdown properly between each test.
1147203;positive;Thanks for the suggestion Raghu.  Let me try it.
1148549;positive;+1. Code looks good.
1149034;neutral;0.14.3 is built with Java 1.5.
1149830;positive;+1 code review
1150558;positive;I just committed this.  Thanks Prachi!
1150872;neutral;That patch file didn't apply cleanly.  Here's a version that does.
1151423;positive;+1. The patch looks good.
1151891;neutral;First cut at a patch for bin/hadoop
1152135;positive;I just committed this. Thanks Mahadev!
1152846;positive;I just committed this. Thanks Arun!
1152903;neutral;> Do you think attached patch is generic?  Nothing is generic until it's used in more than one place.  The above isn't complete (it needs e.g. 'read()' and 'seek()' implementations) but it looks like a good start.  But the real question is to you: could you use the above?  Can you present the data and checksums as input streams that support read(byte[] int int) and seek(long)?  It also assumes a particular checksum implementation CRC32.  If we wish to allow for others that aspect could be generalized by adding a codec-like interface for checksummers.  But I think we should probably skip that this iteration. 
1153084;positive;I've just committed this.  Thanks Arun!
1153468;positive;I just committed this.  Thanks Raghu!
1154691;positive;Attached patch for review...   Christian could you see if this works for you? Thanks!
1155351;positive;It looks good to me too.
1155501;neutral;This new patch incorporates a few of Hairong's comments.  1. There is no need to check LOG/isInfoEnabled() because logs are typically at INFO level anyway. 2. Change the comment in addStoredBlock() on why we log when safemode is off.
1155726;positive;I've just committed this. Thanks Espen Andrzej and Owen!
1155828;positive;Yes I just tried it and this change works when the user's classpath variable is unset.   I've just committed this. Thanks Michael!
1156651;positive;I just committed this.  Thanks Hairong!
1159101;neutral;Hadoop-475 is for making reduce value iterators cloneable.  Hadoop-531 is for sorting on multiple keys  
1159442;neutral;+1 with the read-ahead removal.
1159836;positive;I just committed this.  Thanks Milind!
1161944;neutral;I just committed this.  I changed it so that Mapper and Reducer extend a Closeable interface rather than both providing a close() method directly.
1165173;positive;[~apresta] thanks for the fast review.
1165205;negative;This is my fault didn't try other profiles yarn was broken as well. Works now.
1166561;positive;+1!  Thanks!  I also ran with mvn clean install and it looks good.
1167340;positive;Committed thanks for the review Avery!
1167646;neutral;Claudio: https://reviews.apache.org/r/5972/  I'm trying to create a new one so that I can keep it updated. Now I get a new kind of error: it complains it can't find SimpleVertex.java on the server but that's because the patch creates it!  Avery did you recreate the patch before submitting?
1170628;neutral;this patch is for /branches/2.0.2/plugins/org.apache.geronimo.st.v11.ui/src/org/apache/geronimo/st/v11/ui/sections/CommonGeneralSection.javathanks.
1170669;negative;Sorry for the patch error. I have created a patch both for 562 and 564and attached it in 564. 
1171357;neutral;fix the launch console message
1171766;neutral;Reopening this to keep track of progress in WTP's Bug 200715.
1175603;neutral;Move to wish list since we won't include this in the upcoming G 2.1.5 release. 
1178233;neutral;Ivan could not reproduce this on the latest build so closing.
1180274;neutral;Ported to branches/2.1 in rev 630315 along with GERONIMO-3840
1180530;positive;A patch for this. Thanks a lot.
1184680;neutral;"Keep in mind this is to support ""development"" scenarios  only.  If a project in an IDE references jars in lets say a maven repo.  We need the ability to add individual entries to the shard lib without having to copy each individual jar over to the shared library.    So the answer to your first question is no this is not the same there is no way to add invidivial entries.  I don't quite understand your second bullet.   Third bullet true just thought it would be nice to have an empty template.  Yes agree a test case should be added.    "
1186676;neutral;Replaced J2eeContextImpl.newContext(...) to J2eeContextImpl.newModuleContext(...)
1188240;neutral;"I commented out the ""jaasTest"" GBean since it seems to work fine without it.  If it's necessary then please uncomment it."
1188438;positive;This works fine.  It probably could have been done in another Valve (like the policy conetxt valve) but this is a reasonable solution as well.  Thanks.
1190335;positive;any chance to get a patch also for this? :)
1192084;neutral;Committed revision 585929.
1193801;neutral;"The issue arises due to the call to <ant> in the ""docs"" target of plugins/build.xml  It uses the system $ANT_HOME/lib/* if it can find it.  So the solution might be to add a note to howto/howto-buildPlugin.html#ant to describe the abovementioned workarounds.  Is there a better way to call forrest targets from within project ant build files. See FOR-145 ""Make Forrest able to be imported by Ant""   "
1194795;neutral;I'm moving this to 0.6 as I really can't stand to release with this. If this becomes too long we can move it again to 0.7.
1196580;positive;thanks luis!
1199755;neutral;Attachment FOP_BUG_page-number-citation.fo has been added with description: FO to reproduce bug.
1201074;positive;"Hi Vincent  Thanks very much for taking the time to look closely at my patch.  (In reply to comment #26) > (In reply to comment #24) > > (In reply to comment #23) > > > Adrian thanks for doing this! I've looked at the patch and have a few comments > > > myself: > > > - I'd suggest to rename ""strict-configuration"" to ""validate-configuration"" (just > > > a personal preference). > >  > > The configuration will still be validated regardless of the setting of this > > variable.  Its just how the error is handled that makes the difference.  If > > ""strict-configuration"" is true then FOP will immediately throw an exception and > > processing will terminate.  If ""strict-configuration"" is set to false then FOP > > will log the error and attempt to continue parsing the configuration (if > > possible/meaningful). > >  > > > - the name of the variable ""strictFO"" in FopFactory.configure(Configuration) > > > seems wrong. There's nothing ""FO"" specific there. Furthermore some ""if > > > (strictFO)"" should actually be ""if (strictConfig)"" right? > >  > > I think you may have been looking at an older patch.  The variable > > ""strictValidation"" is as before and the new variable is called > > ""strictUserConfigValidation"". >  > No Jeremias is right actually. There are 'if (strictFO)' statements to test if   > an exception has to be thrown. That should be 'if  > (validateUserConfigStrictly())'. I should have better looked.  Darn it..  I didn't think Jeremias was refering to the configure method.  I missed this thanks.  > Also in the new code a HyphenationTreeResolver is no longer created and  > assigned to the hyphResolver field. That should inevitably lead to  > a NullPointerException later however the hyphenation junit tests pass. Strange.  > Are you sure of what you're doing?  Thanks for checking this I made a mistake refactoring here :-(.  > One other thing: when getting the default-page-settings parameter it's not  > necessary to test if pageConfig is null"
1201077;neutral;(In reply to comment #29) > (In reply to comment #28) > > Created an attachment (id=19576) [edit] [edit] > > main patch file > >  >  > I'v had problems again applying the patch: something went wrong with FontSetup > looks like the patch wants to remove this file entirely which I don't think > should be the case.  Hmm..  not sure quite why that happened.  > Also why did you change the DEFAULT_STRICT_FO_VALIDATION constant into > DEFAULT_STRICT_VALIDATION? I think it would be clearer to leave it as is.  Have done.
1201196;neutral;change status from ASSIGNED to NEW for consistency
1202697;positive;Patch applied. Thanks a lot especially for the test case. http://svn.apache.org/viewcvs?rev=240459&view=rev http://svn.apache.org/viewcvs?rev=240461&view=rev  The result for 180 and -180 is definitely wrong. There's a bug that needs to be fixed eventually. But since this is low-priority for me I'm going to leave it for now. I've added a comment to the new test case block-container4a that explains what is wrong. So I think I'll close this issue. It's primarily for the patch after all and the bug won't be missed now that there is a check in our test suite. If anyone disagrees just reopen the issue or create a new one.
1203934;positive;Applied.  Thanks Simon!
1206141;neutral;This is a java problem.
1207220;positive;Committed rev:088067c. Thanks Roman!
1207857;positive;I think you should get rid of the open-ended version spec [1.2) as it occasionally screws things up by bringing in snapshots or non-working code. Otherwise to my eyes it looks good.
1210112;neutral;duplicate of FLUME-1475
1211791;positive;Patch committed to trunk Thanks Hari!
1215309;neutral;I believe this issue is resolved by the patch in FLUME-648. 
1218015;neutral;This issue was ruled a Flash Player issue all the way back in 2009 (by Adobe). It is not an Apache Flex bug so we can't fix it.
1218021;neutral;I have attached a patch that provides the necessary translations.
1218432;positive;Thank you Carol!
1218950;positive;I took a quick look at D (unused locals).  Most of it looks good but I don't understand the few places where for backward compatibility there is what looks like a useless statement just to make sure a property gets read.  Won't someone else someday follow up with patch H that removes what seems to be useless code and just take those out anyway?
1320163;neutral;InstanceDescription can be extended with HandlerDescription without pain. Only problem is a contribution to ComponentTypeDescription by custom handlers. Simple slot for custom handlers to keep their information in displayable format would be sufficient.
1324575;positive;Re font size: sounds reasonable. Thanks.
1327859;positive;Thanks for providing this update. WIll try to take a look at this sometime this week.
1330021;negative;Same attachement with ASF grant this time (forgot to check the first time sorry)
1331878;neutral;the compiler works more or less good enough not perfect but it should minimize the manual labor we have to perform. 
1332701;positive;Applied thanks.
1337051;neutral;I also rename the references in droids-spring.  Commited revisions: r985451 r985452
1339225;neutral;This indicates the Standard inetorgperson schema under the standard ou=schema. This also shows the cn=institutesinetorgperson schema which is the custom schema
1341723;positive;Thanks Alex.  It looks like a good path to solve this issue.
1347851;positive;Yes we need to fix it. :)
1349722;neutral;I suggest a potspone to 3.0 as we will redesign the chain.
1350243;neutral;Yes I'm building MINA myself from trunk. Just to be sure when I checkout the code from <http://svn.apache.org/repos/asf/mina/trunk> I'll get always the latest code!?  I'll see if I can some up with a little application (it may take a few days due to a lot of work I've to finish).  -Roger
1351739;neutral;I changed my mind and resolved DIRMINA-82 and therefore we don't need to fix this issue anymore.
1355917;neutral;Hi Ahsan I noticed that there are some good links to suggestions for writing the best proposal from this page: http://google-opensource.blogspot.com/2013/05/student-proposal-deadline-for-google.html 
1356281;positive;Thanks Rick!
1356833;positive;Knut and Rick thanks for your feedbacks. I will take care of the comments posted by Knut. Rick thanks for adding -lint directive it will be good to see the error from the compiler.
1361520;neutral;Committed the 2a patch with revision 1187204.
1361901;negative;I think my first preference  would be to make this only a java 7 and up feature. The change is very clear and we can use our normal testing methods.  Meanwhile users can set their umask appropriately.  My second preference would be only  to only change permissions by default  with java 7 and higher. I think we really need to have tests for the default configuration and non-portable tests might have to be customized to different environments which seems like a lot of effort for something that won't be used moving forward.  I am sorry I didn't chime in earlier.  Time has been quite tight recently.   
1362093;neutral;I think clearing private fields should work in all JVMs since that's what the call to f.setAccessible(true) is for. Those fields were final too before DERBY-23 and it looks like modifying final fields via reflection didn't work prior to Java 5 even when calling setAccessible() first. The tests also fail on 1.4.2 (both Sun and IBM).
1375057;neutral;Attaching a new patch that compiles without errors against JDK1.4.2.  It also accounts for the customizable port part (DERBY-4217) which the previous patch didn't.
1376572;positive;Hi Tiago  Thanks for looking at this issue.  On visual inspection of the change your text change looks fine. However I can't apply the patch. You need to svn diff from the top of the tree show it shows the path staring with java/engine/...  You should reopen the issue until it has been committed.  Also just for good measure you should run suites.All and derbyall  in case there are any canon updates needed.  Thanks  Kathey 
1376945;neutral;Oh one more thing on the tests. You have  if (JVMInfo.JDK_ID >= 6) {  ... test   should it b if (JVMInfo.JDK_ID >= 5) { ?  
1377368;positive;Changes look good. Could you run regression tests with your patch and let us know how it goes?  Thanks  Kathey 
1378819;positive;Junit patch committed Revision: 634284 - Thanks John.
1379859;positive;Thanks for double-checking the fix Knut. I am thinking of merging the fix into 10.3 tomorrow just to make sure that tests run fine on the tinderbox. All the tests ran fine on my machine.
1380731;positive;Hi Manjula I think your approach basically looks good. Please see my comments below.  1) I think this code  +        NetworkServerControl serverControl = null
1380806;neutral;Patch failover-slave-2b.diff committed as revision 633043.
1388894;neutral;"Dag commented (6/30/2011) on the commit of revision 1141368 - apparently replies on the commit messages don't make it back into JIRA so just for the record here is that comment: ""I didn't follow this one but I notice setUp and teardown do not call super.setUp super.tearDown respectively as per the idiom. Is there a reason for this here?  Notably BaseJDBCTestCase#tearDown does some cleaning up. It may not be required here but it's generally good to stick to the idiom.""  Houx Zhang replied: ""Yes Dag. I agree with you and will adopt it.""  Looks like Bryan already added super.teardown with revision 1141769. "
1391491;negative;Sorry for the noise I forgot to grant the license to previous attachment for inclusion in ASF works. Thanks
1392372;neutral;Assigning back to Dag.
1392412;positive;This looks like a fine approach to me. Thanks for putting the patch together. +1. 
1393704;neutral;The attached patch adds a test case to RestrictedVTITest that shows that the predicate is not pushed in the following query:      select s_r count(*) from table(integerList()) t group by s_r having s_r > 1  Only the rows with s_r > 1 have to be returned by the table function integerList so pushing the predicate could be useful.  Committed the new test case to trunk with revision 943088.
1395382;neutral;Closing as a duplicate of DERBY-3061 which is fixed in Derby 10.3.2.1.
1396288;positive;Release note looks good. 
1397413;neutral;Committed revision 1142583.  I also plan to backport the fix to the 10.8 branch.
1397802;neutral;Committed patch 2a to trunk with revision 784701.
1398978;positive;Patch 3 looks good to me too. Thanks for all the work.
1401118;neutral;Committed revision 1125305.
1404144;positive;I was able to download and extract http://db.apache.org/derby/docs/docs-10.0.tar.gz just fine. Thanks for working on this Myrna.
1405014;neutral;Committed revision 568039.
1405105;positive;Hi Ramin  The patch looks good except I think it would be good to give import/export its own  SQLState starting with XIE instead of reusing the existing store FILE_EXISTS message.  Also it would be good to have test cases for writing the lob files.  Kathey 
1405292;neutral;"Reattaching with ""grant license..."""
1406087;neutral;It should be noted that the client driver already caches the LOB lengths (for both Clobs and Blobs). I planning to go ahead with the patch for StoreStreamClob in the embedded driver.
1407085;positive;Knut Anders thanks for the review and the good advice.  The attached patch rmTestPreparedStatementMethods_v2.diff should address your comments.
1411459;neutral;I found the reason why we observe different behaviors with the network server: Since you run with the default security manager you actually get derby.system.home set as a system property as a side effect (see line ca line 586 in NetworkServerControl.java) as part of the set-up of the security manager. I ran without the security manager so I did not get it set.   I do think though that the old behavior was buggy: I can't see why one should need to set derby.system.home explicitly to get the auto-boot behavior. Unless someone can explain why this should be so I'll file a bug for that. 
1411823;neutral;Please find the attached screenshot for reference
1412190;neutral;Committed 3a with revision 506899.
1412407;positive;Thanks for the revision Jørgen! I think the release notes look good now. I will resolve the issue after a few days to allow for any feedback on Knut's suggestion. 
1414227;positive;Thanks so much Knut Anders!
1415583;neutral;Attaching the doc updates for the Tuning Guide. Please review and comment if these updates are ready to be committed.
1417277;neutral;I propose to commit drop_column_v8_restored_tests.diff. If there are any reviewers currently examining this patch please let me know. Unless any additional review comments are raised in the next 48 hours I will commit the patch.
1421490;positive;Hi Anurag  Thanks for the preliminary peek at this patch. Looks good. I like the way you handled the optional inclusion of the JDBC4-specific classes in the jar file. I recommend adding class and method comments to the test classes so that reviewers will know what these tests are supposed to stress. Thanks for the explanation of why you disabled the SecurityManager and for commenting the property file accordingly. When we do commit this patch let's leave the JIRA open to remind us to re-enable the SecurityManager after mustang fixes its bug.  Cheers-Rick
1421523;positive;The patch looks good and the tests ran cleanly. I reindented some parts of the code since they had twice as much indentation as the surrounding code (does your editor use tab width eight instead of four?).  Committed revision 396859.
1421807;neutral;Committed to trunk with revision 467578. Committed to 10.2 with revision 467580.
1422917;positive;Hi Anders   I agree with Knut  this issue can be marked as fixed   Thanks a lot for  working on this improvement.   -suresh  
1422949;neutral;description of the changes made in this patch 
1423285;positive;Thanks for taking the time out to review the patch Bryan. Yes the patch is ready for commit unless someone else is reviewing it too. Thanks again.
1423751;positive;Thanks Kathey and Myrna. The release note looks good and it passes the ReleaseNoteReader's checks.
1424939;neutral;Kathey I think you should just go ahead and port the fix to 10.1.  Merge command:    svn merge -r 289538:289539 https://svn.apache.org/repos/asf/db/derby/code/trunk  I have started working on a general check-that-resources-are-freed test for DERBY-23 DERBY-210 and DERBY-557 but while doing that I ran into another resource leak (DERBY-594) that I wanted to resolve first.
1425944;neutral;Any thought of porting this patch to 10.1? I just ran derbyall on the 10.1 branch and this came up.
1429456;neutral;AfterDeploymentValidation#addDeploymentProblem failed. since we have DELTASPIKE-262 we should just enable it again for v0.4.
1433103;positive;Great thanks! 
1433941;negative;Thanks for accepting this patch. I'm sorry I wasn't sensitive to the brace convention already in the file. I probably could have javadoc'd the inner class too :)  I didn't think about the lack of thread safety of the SimpleDateFormat class: good catch. So this counts as a bugfix by markt (format was being used in an unsynchronized way prior to this patch) as well as an enhancement by me :)  If DBCP typically uses localized error messages I'd be happy to provide another patch that localizes the exception's message.
1435864;neutral;Created an attachment (id=13383) Patch to apsupport.m4 to support AMD64 
1435985;positive;Committed. Thanks for the patch :) 
1436086;neutral;Created a new issue and copied the patch there:  https://issues.apache.org/jira/browse/DAEMON-93
1437793;positive;Sounds perfect thank you.
1439944;neutral;As soon as I made the change in Karaf I will submit the CXF patch.
1441302;positive;Hi Aki  I strongly suggest you write a persistence system test both for client and server side which can expose the problem you mentioned and also verify your fix works.  Actually we already have ServerPersistenceTest and ClientPersistenceTest in systests/ws-specs I think you can add yours in those two classes.  Btw your suggestion seems ok for me.  Thanks Freeman
1441645;positive;Applied patch into trunk and cxf-2.2.x branch  with thanks to William.
1442147;neutral;Added patch generated from CXF 2.2.6
1442450;positive;Hi Charles thanks for the confirmation... We will chat with Willem I'm off today but will work for a couple of days this week... Sergey  
1445709;positive;  I've now ported the fix to 2.0.4 and deployed  a new snapshot.   Could someone give it a try to make sure it really is fixed so that we can close this off for 2.0.4?  Thanks!
1445959;negative;I misread the original description.
1447105;positive;Patch applied.  Thanks! 
1447265;neutral;when we have @RequestWrapper/@ResponseWrapper annotion the generated WSDL contains duplicate schemas.  See test: JaxwsServiceBuilderTest.testDocLit()
1454706;negative;Oops didn't mean to leave that in.
1455325;neutral;Noah said he’s going to fix this in his build-fauxton branch but I’d like to explain this for posterity.  make indeed throws this error I didn’t suggest it is a grunt.js error but it’s the way we use Autotools. In particular in how we use Autotools for packaging. Each file that is supposed to end up in our final apache-couchdb-x.y.z.tar.gz tarball needs to be marked as such in a Makefile.am. For Fauxton that means we maintain a list of Fauxton files in src/Makefila.am specified as `FAUXTON_FILES`:  FAUXTON_FILES = \     fauxton/app/addons/activetasks/assets/less/activetasks.less \     fauxton/app/addons/activetasks/base.js \     fauxton/app/addons/activetasks/resources.js \     …and so on  In that list there is a line: `fauxton/app/initialize.js` e.g. where we say that file is supposed to go into the release tarball. That file however does not exist at the time `make dist` is run so make complains. I assume the solution is that make needs to call grunt at some point to turn fauxton/app/initialize.underscore into fauxton/app/initialize.js and I think that is what Noah is doing in his branch. I just wanted to explain why this isn’t a make error. 
1455392;neutral;Dang just realized this might be hard.  Each individual node can't really predict when/where conflicts will happen. So how would it avoid compacting away the shared parent?
1455558;positive;I'm excited to see progress being made here but I have to agree with Joan the security of this concerns me even with the new sandbox.js you're putting together.
1455985;neutral;That's what reminded me of ubjson actually. I looked at UBF and it looks rather complicated for a data exchange. I wouldn't say no but I don't have any interest in supporting it.  ubjson shouldn't be anything more than writing a parser (which should be ~trivial) and then adding the logic to switch (de)serializers based on content and accept types. I have no idea what UBF really even is under the hood but it sounded a lot more complicated.
1457183;neutral;@Paul. Can we close this?
1457506;positive;Applied to master and branch 1.2.x. Thanks Klaus.
1457628;positive;The patch & tests look good to me.
1460104;positive;Applied to trunk. Thanks Andrey
1467541;negative;Sorry for delay. This patch is including LRU cache. But changing static class into member is not done. What should I do?
1468812;negative;Hello Oliver  Sorry for the late response. I haven't had any time to look into this again maybe it was a misuse on my side after all. Since I haven't been working on the project I encountered the behavior in for months this issue might as well be closed.
1470173;neutral;Changing resolution to WFM
1470431;negative;sorry After investigation the real source of the problem is when a tag is using dots (<a.variable>)  Apparently XMLConfiguration does not support this.  Should it ? 
1471143;positive;Brilliant thanks!
1471817;negative;Oops sorry folks. Wrong project. 
1473279;neutral;There have been changes to the method updateCurrentIterator() between these versions that we need so we can't just reverse the change. I'd love to fix any bug that can be identified cleanly. For now though I'm placing this in NEEDINFO awaiting a test case.
1473763;positive;Hi Colm   My comments are the same see above: https://issues.apache.org/jira/browse/CODEC-161?focusedCommentId=13485148&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13485148  I've not gone through to see if you've addresses any of comments but a quick scan shows that you did not pick up 2 and 3 so I'll wait for the next version of the patch 
1473899;positive;Hi Gary I think I have a rather nice and elegant patch for this
1474258;neutral;Yes that's it.  Since it fixes the problem I'll commit the fix.
1475951;neutral;Would you post saxon error message?
1477427;neutral;Created an attachment (id=16279) Patch to add percentage-dimensions and jpep quality handling (against Trunk) 
1478766;neutral;Well since you didn't respond to my request I finally did without and checked out what you did.   First of all looking at CIncludeTransformer I have to say that I don't understand why it is doing its own caching. Caching should be the concern of pipelines and sources. If you want preemptive loading of cached content this would much better be implemented as a Source wrapper. In fact we now have such a class in the scratchpad area.  One unpleasant implication of the current design is that as an unsuspecting user of this class when you turn on caching in this transformer the cached contents of any included cocoon:// source that identifies a caching pipeline would be cached twice! Once by the pipeline itself and once by the CIncludeTransformer.  Now concerning your patch. I don't quite understand why you retain the validity of the cached contents. The algorithm the caching pipeline uses to determine the validity of the cached contents is as follows: first it looks at the validity of the cached pipeline contents itself then if the validity by itself indicates it needs a current validity to check against then the pipeline contructs a pipeline validity by calling the participating components' getValidity() methods. If your component now returns the same validity object that you previously returned then  that does not make much sense to me.  Since I really needed this functionality myself and I didn't have enough time to discuss and refactor the CIncludeTransformer I implemented my own very basic IncludeTransformer that does exactly what I need no more no less. I'll post it here if anyone want to use it.  I also looked at the XIncludeTransformer to see if I could implement caching in that one instead. But it seems that the XIncludeTransformer reads included content from URL objects instead of from Source objects.
1479934;neutral;Created an attachment (id=9504) relevant portion of stack dump 
1480856;neutral;Created an attachment (id=6729) modified SQLTransformer (in full) 
1483353;neutral;Hmm not quite. Added this above entry to my web.xml but I'm unable to load  the jdbc driver oracle.jdbc.driver.OracleDriver. What's weird is that this  class is in Cocoon's normal classpath. How do I specify the classpath? Once I  get this answered (either here or in cocoon-users which I've also asked) I'll  close the bug. 
1484850;neutral;You should do conn.getObject(entry null). In the AtomPub case it's actually going to be optimized if the entry is already an APPObjectEntry and no futher remote repository access will be done. 
1496711;neutral;Are you using the latest Agent code? I had verified on with latest kvm agent jar copied to kvm host and tried. It worked without issues. Edision had implemented this with the above commit mentioned. Last Saturday I had verified it and its working .  Migrating volume across ZONE/Cluster wide is working perfectly.
1499435;neutral;Kishan If this is already merged can you change status to resolved??
1500841;neutral;Closing this record since 4.1.0 is now released.
1504416;neutral;closing since 4.1.0 is now released
1509109;neutral;Hi Malcolm  updated for the latest check-style.  Christian
1509174;positive;Looks good patch applied -- Thanks Naoki!
1509314;positive;Hi Mike  Do you know how to get the virtual machine file? The link to download from the rcmes web site is broken.  Thanks.   ----------------------------------------------------------------------------------------------------- Jinwon Kim Dept. Atmospheric and Oceanic Sciences and Joint Institute for Regional Earth System Science and Engineering University of California Los Angeles Los Angeles CA 90095-1565 
1511310;neutral;reopening issue for a partial revert as requested by Tsuy see http://mail-archives.apache.org/mod_mbox/incubator-clerezza-dev/201009.mbox/%3CAANLkTikODvHWEzyUzsseJ7nZWjUDFhri6qKxjBmiS9WF@mail.gmail.com%3E
1511492;neutral;The tricky thing with all the stacktraces we have as of now is that they don't seem to be the cause of the issue. Something is eating all the memory and as a consequence stuff starts to go wrong in arbitrary places. We need to find whatever is eating the memory in the first place. It might be very well be releated to the security provider. Can you try to run a memory profiler and see whether you can spot what is holding all the memory?
1511853;positive;+1 looks good.  Once it is committed I will deploy it.  Thanks Sourygna.
1511987;positive;I just committed this to Trunk. Thanks!  NOTE: made some slight changes to patch to apply correctly to Trunk.
1513110;positive;I just committed this thanks Ari.
1513271;positive;+1 looks good.
1518373;neutral;resovled commits in comments
1520797;negative;"I am sorry if you think this is nit picking but the logged error still refers to plugins.xml but it should not:  {code} LOG.e(TAG ""ERROR: config.xml is missing.  Add res/xml/plugins.xml to your project."")"
1522055;neutral;Ahhh sorry didn't realise that set -e took care of it for you.  I will have to go back and work out why it's failing but not triggering my CI system.  As such you can close this. 
1522457;negative;Sorry I forgot to mention: This is for the future branch!
1523476;positive;Looks good!
1529939;neutral;dupe CB-675. See my latest comment there regarding Cordova 2.1.0
1530710;positive;Thanks a lot for your excellent work Shazron!
1533314;neutral;I've just gotten a chance to look at this.  A few things jump out immediately.  1) I have to chew over the changes to Cayenne core a bit more.  Off hand they don't seem bad but something feels weird about it.  2) While I can appreciate the cut working like a remove it's a bit weird to be prompted to delete the item.  3) I can't paste an ObjEntity I just cut back to the same DataMap.  With the lack of an undo feature the only reasonable thing for me to do is a revert the datamap.  4) I think my font changed for labels.  I'll have to verify that.  Looking at #3 again actually I can't seem to paste at all.  I even tried creating a new DataMap and was unable to paste the ObjEntity to that.
1533520;negative;Sorry it took so long to drag this up.  I think the issue I had was with the Customer => BillingInfo and Customer => ShippingInfo relationships.  BillingInfo and ShippingInfo each inherit from Address.  IIRC a runtime relationship was being created for Customer => Address which was messing things up.  I'll have to dig through the SVN history to see what I did with mandatory relationships that I mentioned being problematic in the initial bug submission.
1534433;neutral;I was actually trying to debug the issue and didn't see anything that looked like it would nuke the DataMap/DataNode under the DataDomain and was wondering if it was a visual issue but didn't try saving the model to see if it had actually deleted it.  Something about all that information disappearing was unsettling.  This is definitely a post 1.2 thing I think.  Thanks! 
1536823;neutral;I don't think this is a bug -- you essentially moved files out from under a running instance something cassandra can't expect.  In the end sstablesplit should only be done offline.
1537248;positive;+1 thanks committed to cassandra-2.0 as commit 3a7093356ca032d9ce8767b2c47980aebe4bce60
1538047;positive;Looking at DataStax's 2.0.0 Debian packages the change didn't make its way in.  Digging deeper it's only on the cassandra-1.2 branch.  Can someone merge/cherry-pick it to cassandra-2.0 and trunk.  Thanks Blair 
1540035;neutral;"Not sure if the patch was pushed for review or not. In any case fixing the build is pretty trivial the changes made to ModificationStatement should just be reverted (and we should just pass the CL in argument to executeWithCondition() to SP.cas()).  Other than that: * I believe we now refuse CL.SERIAL for the cas() method (because CL.blockfor() throw an UnsupportedOperationException for SERIAL). Maybe we can make SERIAL mean ""wait for nothing on commit not even a local one"" (which probably amount to making CL.blockfor() return 0 for SERIAL and adding a 'if' in WriteResponseHandler ctor to signal right away if blockfor is 0). * I don't think CL.ANY will really work as for normal writes since we don't generate hints for commit. Maybe we could (generate hints) ultimately btw but in the meantime it might make more sense to refuse it (and thus make the default for CAS be either SERIAL if we do the preceding point or ONE). * We don't call CL.validateForWrite() when calling CAS (and we shouldn't as it complains with SERIAL) but maybe we should add a validateForConditionalWrite that would at least check we have the right replication strategy when using the multi-DC specific CLs."
1540050;neutral;patch attached.
1540430;neutral;The mutateLevel problem looks like what I predicted -- Windows won't let you rename over an existing file.
1540816;positive;Committed thanks!
1540960;positive;Committed thanks
1543961;neutral;Duplicate of CASSANDRA-4587
1548407;neutral;Updating patch against new 4164.patch-2.txt from CASSANDRA-4164.
1548658;negative;Sorry for the mess there I was just trying to port CFS and Hive metastore too... but those tests don't work right now so put it on hold getting it to work with CQL3 Column Families is a priority for me right now so will come back to those later.  Just for the Hive handler please look at the (cas-support-simple-hive) branch - https://github.com/milliondreams/hive/tree/cas-support-simple-hive  All the test cases (whatever few they had) pass there and it is working perfectly with Thrift/Compact storage Column Families.
1548826;positive;committed thanks!
1549222;positive;committed thanks!
1552080;neutral;Hi Brandon Let me know if the attached patch is sufficient... It looks like the following.  Address         DC          Rack        Status State   Load            Owns    Token                                                                                                                       143633478586163499463326301508681906517      10.123.42.165   us-east     1a          Down   Init    ?               ?       ?                                            10.42.134.229   us-east     1a          Up     Normal  1.74 GB         35.40%  33724529808132598296109669138912087817       10.93.19.6      us-east     1a          Down   Normal  1.78 GB         38.69%  99546828780538918038465713665698202555       10.93.74.164    us-east     1a          Up     Normal  120.37 MB       2.53%   103845090001698524309715695190561870103      10.123.59.26    us-east     1a          Up     Normal  1.15 GB         23.39%  143633478586163499463326301508681906517
1552257;neutral;(This is the Debian build of the 1.0.6 RC that Sylvain just put up)
1553512;neutral;"We can get average column size from row size / column count so we could make it ""If column size > N bytes or sstable is older than gc_grace_period."""
1555229;neutral;"bq. CASSANDRA-2444 got in the way  I'm not sure what the right solution is here.  I buy the premise of 2444 that you don't necessarily want to get hammered by compaction when you're first starting up (warming up caches).  So I don't think ""check for compactions ever N seconds"" is a great policy.  But I'm not sure ""check every N seconds starting M minutes after startup"" is great either because it's not something a user will just guess when he's wondering ""why aren't compactions happening yet?""  Any other ideas?"
1557184;neutral;"Split out some fixes to the SSTII bytes tracker getting out of sync w/ the underlying stream and did some cleanup to make the streamed/file versions less divergent.  Also adds parallel compaction testing to LazilyCompactedRowTest.  CliTest and DefsTest generate compaction loads (in DefsTest's case on the Migrations CF -- haven't dug into CliTest as much) that break w/ parallel enabled although the test doesn't actually fail (argh).  Haven't figured out what's causing that and haven't come up with a way to reproduce in a ""real"" test yet.  The DefsTest does mix lazy/nonlazy iteration in the merge which may be relevant.  bq. I'm also no proposing to complicate things.    You're right poor choice of words on my part.  Latest gives the merge executor a SynchronousQueue.  I think that's a better way to cut worst-case than the Deserializer for the reason given previously.  bq. 'if...instanceof' business is a bit error prone/ugly  Agreed. Added getColumnCount + reset to ICountableColumnIterator sub-interface.  bq. say how multithreaded_compaction is different from concurrent_compactors and that multithread_compaction is likely only useful for SSDs in cassandra.yaml  done  bq. The bytesRead ""race"" should also be fixed in CompactionIterable  done  bq. I would have put the code in CompactedRow.close() at the end of the LCR.write() instead of adding a new method as it avoids forgetting calling close   I did consider that but it feels weird to me to have write implicitly call close.  I guess we could just change the method name? :)  bq. We can make PreCompactedRow.removeDeletedAndOldShards a public method and use it in PCI.MergeTask  done"
1558937;positive;committed thanks!
1559752;positive;{quote} Totally didn't know we support IN for DELETE.   Would prefer to fix by offering IN for for the other statements as well. The Antlr doesn't look too daunting w/ DELETE as an example (knock on wood). Can take a stab at that tomorrow. {quote}  This is {{multiget_slice()}} / {{multiget_count()}} and was intentionally omitted (remember?).  Not saying this is decision that can't be revisited just reminding.  Oh and if we do move forward it's post-0.8 we're in a feature-freeze. :)
1560872;neutral;"bq. I'm not sure I understand are you saying that B would violate this or just that the status quo does?  I'm saying B would violate this yes. B was ""bootstrap from the right token but if that one isn't up bootstrap from any other token preferring the closer ones"" right? I'm saying we can't just automatically choose another token if the user didn't specifically say it's ok."
1562176;positive;The v4 changes look good. Thanks
1563111;neutral;Patch to allow removing the token and throw UE instead of an internal error when trying to insert and the number of endpoints is less than the RF.
1563297;neutral;attached patch puts all MessageDigest creation into util class.
1563635;neutral;It's hard to say. I lost 5 nodes in about an hour but I don't know how many I lost last time
1563770;neutral;StringBuilder is used because we can't stream JSON row before we have all columns serialized (columns serialized in portions according to PAGE_SIZE) see serializeRow(SSTableReader SSTableIdentityIterator DecoratedKey PrintStream) method. If you have a better idea then using StringBuilder in this case please share...
1563825;neutral;Looks good to me for the first 3.  I think ANY should be equal to ONE for hints=off.  I.e. when it's off we *never* create hints.
1564671;neutral;I do have a very large # of rows (>150-200MM on many nodes)
1565662;neutral;No noticeable performance impact with stress.py defaults or with one column per row in periodic mode.
1565919;positive;+1 Thanks!
1566287;positive;This looks good to me.
1570501;neutral;I am in the middle of reviewing both of these patches and noticed that they are related and won't mix well.
1571197;neutral;Need to add the reconciler as part of the keyspace attributes...  just so I don't forget.
1575779;neutral;"> but I renamed a set of sstable files in data/ to the ""wrong"" version and it did not catch this at startup. I'm not sure what you mean. Which is the ""wrong"" version: the legacy version?  > (does it still ignore tmp files at startup?) I'll double check but I assume so. I didn't change the check that removes tmp files because it did it based on looking for TEMPFILE_MARKER anywhere in the file name which should continue to work."
1576845;neutral;There's good discussion on that project and LRU cache in general in HBASE-1460 if you missed it.
1578616;neutral;Just changed the workflow scheme should work now.
1579945;positive;Well if it is just a documentation bug even better. Thanks for the clarification.
1580667;positive;Good suggestion Claus and thanks Alexander for the fast realization.
1581360;positive;Thanks guys!
1581829;neutral;"It's only committed to the trunk at present (you can check this by selecting the ""All"" tab in the ""Activity"" section).  @Willem: Anything other to do here? I'm asking because the issue is still in the status open. Any reason not to back port this feature also to our 2.10.x and 2.9.x feature branch?"
1582476;positive;Thanks for the patch.
1585807;positive;Hi Willem  I've just tried the latest version from the trunk. Now everything works like a charm. Thank you very much for such a great help.  Regards Sergey
1586135;neutral;Nevermind.  I believe someone has already addressed it in CAMEL-4294.  I have linked the issue here.
1586226;positive;Committed r1146903 Thanks Jonas for the patch.
1589197;neutral;Closing all resolved tickets from 2010 or older
1589526;positive;Yeah the patch is great. Just that it should not have been categories as a bug :)
1590858;positive;Applied patch with thanks to Chris.
1590926;neutral;Closing all resolved tickets from 2010 or older
1592293;neutral;Closing all resolved tickets from 2010 or older
1593518;neutral;Hi Christian I just tried to apply your patch but I found there is no pom.xml in the camel-soap module. Can you submit it to the JIRA ? BTW did you run the test with JDK 1.5.0 ?
1593856;positive;Thanks a lot Willem :-)
1595144;neutral;Hi Roman  Which version of Servicemix are you using ? There is an camel feature (which includes camel-core camel-spring and camel-osgi) in the org.apache.felix.karaf.features.cfg you need to replace it with camel-core and camel-spring-osgi. Please make sure there is no camel-spring camel-spring-osgi camel-osgi installed at the same time.  
1598728;neutral;Will be naming this camel-rss rather than camel-rome in case we change to some other rss lib in the future.
1601156;neutral;a patch is attached to camel-606 also address this issue.
1601342;positive;Applied patch with thanks to William.
1601377;negative;Dean I am sorry it didn't work out-of-the-box for you.  Yes by all means if you have time later and still have issues then open a new ticket. 
1602642;neutral;Closing all resolved tickets from 2010 or older
1603194;neutral;Here is the curent state. It is the samples/servlet/src/script/share build.xml.  It work for tomcat5x (it is hard coded). The test are passe but I need to remove TestSampleFilter.java TestFilterHttpHeaders.java and TestBasicAuthentication.java from the test execution. I don't know why they failed but continu to look at this.  Nicolas
1603870;negative;I meant the findbugs addon. Sorry for the confusion.
1605847;neutral;The proposed solution I outlined above on github: http://github.com/assaf/buildr/tree/BUILDR-4  But I can't find a way to use this in combination with ArtifactNamespace so it will have to be one or the other.
1607390;neutral;We have fixed this in the twitter fork. You can review the fix at   https://github.com/twitter/bookkeeper/commit/a48472911b176d75905399e7c32bb782f3564b83  If you are fine with the change I will submit this as a patch.
1608525;positive;Committed as r1406707. Thanks for reviewing Sijie.
1608553;negative;Sorry Ivan attach a new patch with --no-prefix.
1608891;positive;ah got it. thanks Ivan for explanation.
1609019;positive;Thanks Ivan for take a look. I'll go through and work on this weekend.
1609721;positive;Hi Ivan  {quote} + long numberOfEntriesToReplicate = lastEntryId - firstEntryId
1610375;positive;Thanks Ivan. I'll do the changes by just return if it matches as you suggested. I'll investigate it later.  bq.Auditor will be a top level daemon so it should own its create it's own LedgerManagers and ZooKeeper client. The only thing passed in to is should be the configuration.  Anyway we are planning to have initialization class which does starting Auditor and RW threads. Would you agree to create ledgerManagers there and pass it to the Auditor and RW daemons?  In that case shall I keep the ctor as it is. (by taking managers)  {code} public Auditor(String bookieIdentifier AbstractConfiguration conf             ZooKeeper zkc LedgerManager ledgerManager             LedgerUnderreplicationManager ledgerUnderreplicationManager) { {code} 
1610806;neutral;Attached the patch which addresses the issue in EntryLogger.
1610933;neutral;attach a patch fix NPE in debug message.
1611174;positive;committed as 1307725. thanks for Ivan's improvement thanks Flavio for reviewing.
1611685;positive;new patch looks good to me +1
1612177;positive;Committed r1185532 thanks Flavio. 
1612974;positive;Great! Thanks.  Aaron
1613419;neutral;S3 would be interesting
1614062;neutral;If removing leads to the reduced coverage then I am not a happy camper.
1616996;positive;Thanks James does the rest of the build work with this patch? Seems like this should work with the old RHEL5 toolchain but I didn't look closely. 
1619496;positive;Applied the patch with revision 170884.  Thanks Carlin for the detailed updates (and for all the fixed double-dashes :)).
1623465;neutral;It looks like we have to rebuild StackMapTable from scratch during method generation.   I've tried BCEL code and it looks like it already have implementation we need but I don't see ways to reuse it for now...  By the way I recommend to increase this issue priority to high or blocker.
1624614;positive;Looks good.  Applied thanks!    http://svn.apache.org/viewvc?rev=606891&view=rev
1626251;neutral;This is fixed in CVS (post 1.5b5). 
1627193;neutral;I believe this is now fixed.  The test case itself was the problem - missing suffix of ULL or LL for unix and UI64 or I64 for windows.  I am closing the issue.
1627840;neutral;I have attached the modifications to the ClientStubWriter.java in wsdl. This modification will solve the problem. But I didn't check further memory leaks with the modifications.
1628221;neutral;Apparently this is not completely solved.
1629837;neutral;Hi Dushshantha  Please find the attached file AXIS2C-1193-manual.patch.
1630930;neutral;I've done some modifications and checked with valgrind and reduce around 6000 bytes of a loss with echo sample. regs lahiru
1633473;neutral;What is interesting here is that the OOM error already occurs while processing the SOAP part of the message and not while accessing the attachment part (as one would expect). What is the stack trace that you get with Axis2 1.6.1 and Axiom 1.2.12?
1634431;neutral;Committed revision 1068985
1640873;neutral;Patch is attached
1642149;neutral;Hi I am still having the same problem with the 1.4.1 build. Can you please check this a.s.a.p.  Best Regards
1643206;neutral;Yes someone should have a look at this. I just ran it again and it is still failing.
1644344;positive;commit the patch to trunk. thanks sameera.
1644429;neutral;This doesn't exactly seem fixed to me. First of all I can't make this work on an actual RELEASED version of the plugin. Second I can't even get the most recent snapshot to work at all. The POM includes all sorts of noise that just shouldn't be required per Chris's point. Can this issue get some attention? I'm fairly certain this plugin just flat out doesn't work in its current state.
1646478;neutral;Fixed. Now we dont have restPath only service path.
1646809;positive;Hi Rich!  Thanks for taking the time to move forward on this.  I didn't have any JUnit problems at all with Maven2 when I installed it.  But clearly we're in a world of hard-to-replicate behaviors here. :)  What is the exact problem you're seeing?
1646880;neutral;Patch attached.
1647391;positive;Great! Thanks a lot. I suppose it will be in the next nightly build?  VBR johan   
1650464;neutral;Duplicate of AXIS2-897
1652788;positive;Done Thanks chatra
1661577;neutral;I added a patch to fix the deadlock issue.  I used the same type of approach as Brian Ewins did with his patch. So the addition of some of his concepts could be applied to fix them both at the same time.  Reference of his patch suggestion: http://nagoya.apache.org/jira/browse/AXIS-238?page=history
1665031;neutral;Attached a patch that adds a flag for opt-in and adds a test
1665384;positive;I just committed this. Thanks for the reviews Doug.  (BTW the last patch didn't include the removal of lang/java/mapred/src/main/java/org/apache/hadoop/io/SequenceFileBase.java so I did that manually when I committed.)
1665867;positive;+1  Looks good to me. Thanks.
1666083;positive;[~thiru_mg] - thanks for the patch! Looking forward to it landing in 1.7.0
1666121;positive;I committed this.  Thanks Raymie!
1666488;neutral;"Modification of patch-2 to introduce a double class to resolve the final ambiguity for [""float""""double""] unions."
1666670;positive;I'll do it now thanks! 
1667041;positive;I committed this.  Thanks Miki!
1677715;positive;I just committed this. Thanks Jeff.
1679277;neutral;Didn't make 1.1
1679587;neutral;Reopening this issue and Richard will add more information into the JIRA.
1683409;positive;Thanks Rick for applaying the patch.
1689412;neutral;I don't see that he fixed anything for TS-2216 are you thinking of his commit for TS-1988 ? I was going to try that.
1692302;neutral;I mean keep purging that cache asset.
1693451;negative;Sorry I'd accidentally deleted the --disable-eventfd from my compilation script.
1694797;positive;Hi Holly  Thanks!  I have the one comment -  where is the code for InternalRecursiveBundleTracker?  I don't see it in the patch  Did I miss the source code for it?  Lin
1695551;neutral;Committed @revision 1340076 in trunk
1695608;neutral;"The appassembler author has rejected a long outstanding bug in this area as ""Won't Fix"" http://jira.codehaus.org/browse/MAPPASM-54   They seem to think that because the script is not internally broken that they shouldn't need to worry about it.  "
1695741;negative;Hi Simo sorry for delay. I had a quick check to org.kohsuke.MetaInfServices . It seems to fit all our needs: use the quickest and more standard way to declare plugins in a transparent fashion. I don't have any objection with this patch for me it is ok.  Thanks Mic
1696014;neutral;We found the root cause of the problem. Will add a patch  
1697525;neutral;I added your tests and didn't see any failures against ActiveMQ.  However I did make a change anyway to StompFrame similar to you patch expect that I just used the DataInputStream's readFully method to ensure all the data gets pulled off the wire. 
1698547;neutral;Resolved in trunk.  There were two places where the ack message was getting the Destination from the Message assigned to it instead of the Destination from the MessageDispatch command.
1699005;neutral;Nathan  I have not been able to get the time to run the other tests.  However I did try changing the timeoutwait.  I set it to 10000 as suggested.  The test failed as it did before.  I then decided to change it to an unrealistic number 60000.  The program died as it did before.  Whats interesting with this test is that it did not even run for a minute.  As such I dont think changing this value had any impact on the problem.
1699203;neutral;From what i can see on the system the libpthread is in /usr/lib and in /usr/lib64 and both of those paths are in my library config.
1700325;positive;It's working! Thanks.
1701560;neutral;Ran the test with a 5.8-SNAPSHOT build an everything seems fine. 
1710636;neutral;Fresh build works for me now too.  Looks like the missing snapshot has been published somewhere now.
1712155;positive;Patch applied!  Thanks.
1712588;positive;Great - thanks for the heads up Ben!
1713110;neutral;Enabled garbage collection on transient and durable queue message managers.  Also added a check on capacity limit before removing idle containers.
1714951;positive;+1  Looks good to me.
1716786;neutral;Commited to trunk.
1718316;positive;+1 the patch looks good.
1719017;positive;+1 looks good.
1720035;positive;+1 the patch looks good.
1720405;neutral;User specified directory is not created by agent
1720961;positive;+1 the patch looks good.
1721029;neutral;Attached
1721158;positive;Committed.  Thanks John.
1721806;positive;Committed. Thanks Hitesh!
1721826;positive;Committed. Thanks Yusaku!
1721884;positive;Committed. Thanks Hitesh!
1721954;positive;Committed. Thanks!
1722008;positive;Committed. Thanks!
1722190;positive;Thanks 
1723049;neutral;I checked it on IE and firefox and it was working fine. Though i am not sure why it didnt work particularly in chrome i put those elements in a separate div and this helped. Now its working fine in Chrome also.
1723541;positive;hi Im Sujan. I need to send proposal for gsoc  2012 for  
1724973;positive;Now why did I not think of that... :) Great idea I'll move the files to svn!
1727473;positive;I applied the patch thanks!
1728277;neutral;How do you know that a key will exceed a threshold until after you've passed it?
1740421;neutral;Fixed. Committed revision 745895.
1029542_1;negative;i suck.
1078380_2;negative;Who made this stupid rule?
1078380_4;negative;Sorry but this is just stupid.
1078538_5;negative;But I will quit committing to Hama then because I'm not going to support ONLY a binary format.
1078538_6;negative;This is not what I build a framework for.
1099350_2;negative;Blooper after blooper - I hate SVN.
1189898_14;negative;You may want to carefully examine your assumption about this.
1217410_1;negative;Ok wow welcome to Linux hell...
130806_2;negative;If I get a chance I may even roll it into our dev environment but I am currently in the middle of mem leak hell.
1324648_2;negative;Both equally bad.
132669_1;negative;Negative I am against fetch groups in principle.
1340869_1;negative;"Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes""."
1342658_1;negative;Damn...
1345883_1;negative;Damn !
1345883_2;negative;The evil NPE strik back !!
1346179_1;negative;Bloody hell !!!
1348495_1;negative;Damn time has flown...
1352960_2;negative;Damn it !
137361_2;negative;This was a very bad bug introduced by me being an idiot.
1429746_4;negative;Imo all this just doesn't make sense from a pure performance aspect.
1455895_1;neutral;Confused about this.
150393_2;negative;This is pretty embarassing!
1524565_2;negative;When you install a node module globally it goes into /usr/local where you don't have permissions to move shit into unless you sudo.
1537069_6;negative;That being said I'm not totally opposed to making the limit configurable.
1564457_4;negative;All I'm trying to say is that it's pretty easy to end up in propagation failure hell here or change something else that blows things up for use cases that are not foreseen.
1569844_1;negative;Just to clarify... you made the DTPE handle exceptions the same way as CassandraDaemon by updating it to use NBHS instead of CSLS...   Did you just tell me to go fuck myself?
1573478_1;negative;+1 (damn intellij it's not like patch format hasn't been standard for years)
1629017_7;negative;Here is quite bad.
1686065_2;negative;if so can you see if you can git bisect this bad boy?
1687818_1;negative;It seems some of the wrappers in ink_hrtime.h() might no longer be used either e.g. ink_gettimeofday() is never used so lets get rid of that shit.
1690651_1;negative;Heh that's one hell of a bug 275 bytes exactly eh?
1769700_1;negative;What a stupid name I chose for that object... )-:
1778787_2;negative;I think it's time to just close this issue.
1778787_4;negative;I'm not entering bogus reports for the hell of it )  Matt
1808616_1;negative;Stupid Maven
1816305_3;neutral;If using a single FlatFileItemWriter it is enough to register it as an ItemWriter however when using the composite the adding it as a stream is also needed.
1832159_1;negative;Why the hell do they deliver Duration if they cannot instantiate it :-/
1858018_1;negative;The defect  from hell 666 be scared..
1990074_1;negative;Why the hell is this not a bug?
1990074_4;neutral;I'm confused...
2014921_2;negative;What the hell are you waiting for ?
2024396_1;neutral;you can't reopen stuff fixed in the past without upsetting JIRA.
2059085_3;neutral;I've fixed that locally and am doing a full build but I'm going to build a test case to duplicate the error and then verify my proposed fix corrects it.
2085431_2;negative;It really sucks that there is now way currently to include transitive dependencies.
2127189_2;negative;This sucks *so much*...
2132048_1;negative;Damn I would close this out from the fix to JBSEAM-3742 except the quartz and seampay examples use a custom XML namespace and the XML schema validator is not happy with that.
2132543_1;negative;*Damn* I forgot.
2148299_4;negative;Also your username was stupidly named and confusing so I deleted it and created a new one more appropriate.
2162609_1;negative;It sucks to lose the code readability but it seems like a reasonable price to pay.
2181040_11;negative;And debugging is hell because the test environment needs to have the exact same loader setup.
2194394_1;negative;who the hell starts using our jira for typing lessons ?!?
2259612_1;negative;fuck u
2263196_1;negative;Hell this is gonna take me a lot of work to raise.
2264018_2;negative;That irritated the hell out of me too but I didn't realise it was configurable in the .launch file.
2268304_1;negative;This sucks badly.
2268304_2;negative;Why on earth does createLink() need a request?
2350557_2;negative;Finally closing this bug from hell.
238731_3;negative;I sure as hell don't want to start attaching models for the sake of detaching them directly afterwards.
2470534_1;negative;That sucks why isn't the escape mechanism working?
286246_5;neutral;That is really confusing.
291420_1;negative;Sun RI sucks why the hell is saveState() and restoreState() not called with with javax.faces.STATE_SAVING_METHOD = server???
320617_4;negative;Im stuck with IE6 unfortunately.
349776_1;negative;{quote} searcher.getAtomicReader().getSortedDocValues(uniqueKey) {quote}  This is a performance killer.
350972_1;negative;As far as the query shit i have no idea if solrdispatchfilter or whatever could/should do Thread.currentThread().setName(x) or whatever (and maybe restore after)
353052_1;negative;BTW: This is one reason why I hate this autoboxing shit since Java 5. I would love to have a way to prevent it in code (forbidden checks should detect this somehow). 
362807_1;negative;Hmm that sucks.
366961_1;negative;tricky shit man! I think I found the issue!
367179_1;negative;Oh man ... it's a fucking precendence problem. 
367677_1;negative;Ugh well that sucks.
367902_5;negative;I didn't know we needed to retain backwards config capability across 3.x to 4.x  :-(  That sucks and it'll make old code stick around longer.
369884_1;negative;bq. this is solr's fault by having a getter that does some heavy duty xml shit.
371904_4;negative;This whole thing is very distressing to me.
371904_5;negative;I think we all know it just sucks.
373905_1;negative;though I disagree with a signficant amount of statements you madeI don't think we would ever come to agreement anyway.
389297_3;negative; that's some freaky shit ...
389548_1;neutral;i could have sworn i clicked the other radio button
455767_4;negative;I think you made mistakes in ivy.xml.
496044_12;negative;This is where it gets confusing.
540214_1;negative;If I can give you one advice on this one I'd say this: fuck Derby use H2 instead as the default embedded database.
579540_3;negative;So I'm fine with your logic but given that I don't understand it please don't get upset when I ask questions on how I have to use it.
653331_5;negative;The rest are *totally* unrelated.
653758_1;negative;Oh fuck :-) Sorry. Not my day more beer needed!
654180_1;negative;"Sorry I guess I'm against ""never computing this shit""... because you guys think returning NaN is ok. "
654180_4;negative; if you want to make these optimizations fix the APIs so its intuitive otherwise no way.
654182_1;negative;who the fuck is asking for scores but not the max score and why does their insanely specialized use case justify all these booleans on a central lucene class. 
654611_1;negative;I don't care about code duplication here.
658580_1;negative;I disagree... and I guess I'm willing to go to bat for this.
660380_1;negative;HOLY SHIT!
663657_2;negative; I think the comments here are a bad sign... I sent us down an unfortunate slippery slope  we are a search engine library!  don't put shit in the index directory! or we will delete your shit. dead simple.
681152_1;negative;I wholeheartedly agree this API is confusing as hell.
681152_2;negative;Not only it's the first one in my life I'm seeing multiple ways of closing the same thing it also conceals programming errors.
684394_2;negative;Sucks to rush a commit when an issue is under discussion.
684394_4;negative;I'm against such heavy committing myself without some consensus to do so.
729706_1;negative;My bad.
781197_1;negative;Igor is an idiot and we *do* need gmake.
798939_1;negative;Shit I missed a cast.
810778_7;negative;This is clearly bad webserver behaviour.
890057_1;negative;PreCommit-HDFS-Build is stuck.
940145_6;negative;So it is stuck somewhere.
973402_1;negative;But now that I think about it it may crap out when coming back to read even on a recovered file.
987223_1;negative;@Matt... I'm an idiot I used the wrong patch. Sigh.
1796476_2;negative;I'm however very interested in this feature as it is essential to me.
369884_1;negative;bq. this is solr's fault by having a getter that does some heavy duty xml shit.
1553771_1;negative;It also happens at the very startup after he has loaded only 3 sstables (hence DataTracker likely have 3 sstables not a shit load).
369034_1;negative; (In this particular case Hoss clearly intended to use the no-no word as an intensifier and not to stir shit.)
711843_7;negative; I used to be the latter but then I went to law school and got a degree in this shit. 
711843_8;negative;Then to make matters worse since the mid-1990's I've been offering pro bono advice to non-profit foundations whose members insult me regularly and assume I'm an amateur.  
711843_9;negative;Someone but I'm not sure who owes me a public apology here.  /Larry  
1340869_1;negative;"Shit there is an dependency. Please go to Preferences -> LDAP -> Entry Editor and enable the option ""Show operational attributes""."
1659098_1;negative;that's bad Content-Type from gSOAP.
1019716_2;negative;Pull it back in if you think different.
659090_1;negative;Hmm ... this is quite bad.
1014870_9;negative;You are messing down deep below hbase in dfs.
479640_1;negative;Damn it sry lost the orientation.
878663_1;negative;Oh my stupid:)
795658_1;negative;oh ...geez I'm an idiot.
1460620_5;negative;@jira - I wish you didn't suck so much.
1097157_2;negative;My bad.
1107226_2;negative;(How bad is this?
602431_1;negative;I'm confused.
491593_1;negative;Of course it could...  :-)  DOH!
1462478_4;negative;Then you're pretty well screwed. 
1604604_2;negative;Damn Chuck is scary.
1574716_1;negative;Well that sucks.
168182_1;negative;Bad memory.
422120_1;negative;This is a pretty awful bug.
614890_1;negative;Replaced patch with fix to catch more bad variables
923961_29;negative;Does this suck?
377662_2;negative;Of course StrFieldSource is a private class  No it's not.
343003_3;negative;CSS is really confusing sometimes.
1508156_3;negative;Django is a fullstack framework Click is not.
1142125_2;negative;It seems really confusing.
760720_2;negative;Hell or high water.
653972_4;negative;-1 to jar hell.
1575811_3;negative;That would suck.
664416_18;negative;If the different segments are somewhat homogeneous then these stats should pretty much be very close anyway.
1005556_7;negative;It's not too bad once CacheConfig is in.
1575380_2;negative;Not too bad though since clearing out commitlog segments is easily done.
775669_1;negative;My bad had a typo in the subscription e-mail.
1583248_1;negative;My bad.
494695_12;negative;I looked at our distributed pom.xml and they're pretty obscure.
645729_8;negative;Hell UnaryFunction might even be faster than all of these calls in a row. 
363937_1;negative;Damn.
679938_5;negative;Ie both at are bad.
313850_1;negative;durrrh that sucks.
1342154_2;negative;My bad.
797123_1;negative;I'm an idiot.
360997_3;negative;Splitting an existing sub-shard gets stuck up.
370394_4;negative;This is bad.
1341264_1;negative;Oopps bad move !
227345_1;negative;the recommendation in the wiki is bad.
709675_2;negative;"I'm starting to think of ""DLL Hell."""
1343458_2;negative;#NAME?
1037111_1;negative;Fix bad patch
1446418_1;negative;Logger on top of Log4J and its abstract base class for supporting other frameworks.
1216454_2;negative;My bad.
1117164_1;negative;Hudson seems to be stuck on this. 
1184606_2;negative;My bad...
1015575_79;negative;which is silly -- bad package encapsulation).
807104_2;negative;My bad.
1090110_1;negative;Oops had a bad comparator in the TestCLI config.
697280_4;negative;My bad.
787029_1;negative;<gmcdonald>  my bad 
1166447_1;negative;My bad.
1570960_2;negative;My bad.
1017759_2;negative;Pull it back in if you think different.
756748_2;negative;Aaarrggh how stupid of mine  to have a System.out again!
645729_8;negative;Hell UnaryFunction might even be faster than all of these calls in a row. 
484844_2;negative;I always get the same stupid error.
807104_1;negative;Damn maven!
360160_1;negative;I don't care if everything is pretty or not but we should at least support basic admin functionality in IE IMO (though I have not used it for years for just about anything).
1340592_1;negative;I've looked at what can be done within the NSIS framework we use to build the Windows installer.
816440_11;negative;A feature with wrong functionality is as bad as if not worse than a bad performance.
1480433_1;negative;Doh!
376155_4;negative;Am I doing something stupid here?
1570651_1;negative;* Replaced TreeMap with an Array of final 'Segment' objects ** (now very slightly faster than trunk) * Rebased for trunk * Removed the patch renaming SSTableReaderTest to SegmentedFileTest  I didn't remove the builder pattern because the alternative seems pretty ugly (copying the segments array for every append).
1143627_10;negative;HADOOP-2949:  - If tarball is specified HOD no longer validates for the pkgs directory in gridservice-hdfs or mapred sections as these are not going to be used anyway.
235183_3;negative;Too bad we can't use position:fixed in IE6.
716082_59;negative;This is always a really bad way to design software.
734585_7;negative;It may suck but at least *I* won't be the one bringing in a dumb dependency to a logging library.
689700_12;negative;How on earth is it buggy?
819338_5;negative;"I didn't do that because that seems bad in hive so I returned ""null"" from the operation."
331800_3;negative;They don't vote they whine that something (or everything) sucks.
390380_1;negative;Damn dyslexia!
1352960_2;negative;Damn it !
1014736_5;negative;Doing it at the hackathon you'd have a few fellas at your shoulder to give you pointers should you get stuck.
726608_1;negative;Ah that was my bad.
633319_5;negative;My bad.
1447251_2;negative;it's my bad.
700813_1;negative;Ah too bad.
1604604_2;negative;Damn Chuck is scary.
1629017_7;negative;Here is quite bad.
1166113_3;negative;This name gets confusing with all of our prenamed *Worker* and *Master* classes.
1323405_2;negative;* release of the framework.
1036745_4;negative;Not pretty. 
1456574_2;negative;That's pretty unlikely.
1142601_1;negative;Pretty much everything that FSNamesystem (ie.
1446136_2;negative;Kind of sucks.
822155_2;negative;Since this patch is so damn large already I won't be making anymore changes to this other than critical/blocker bug fixes.
706069_21;negative;But please don't say that my reasoning is bad - because it is not.
1675227_2;negative;I really don't care.
1154490_1;negative;I am planning to use this framework for some new RPCs I am adding.
986179_2;negative;Don't hate me just throwing this out there.
1110767_1;negative;Weird.
1029356_4;negative;For those of us who don't care about ivy in fact lose something - a easy to build hbase.
685936_2;negative;Where on earth are you anyway?
1151657_1;negative;My bad this is already done.
935305_2;negative;My bad.
921646_4;negative;My bad.
289511_5;negative;Bad IE.
741317_1;negative;Stupid user error :)
1461162_1;negative;Weird.
1534996_1;negative;That's weird.
1442119_6;negative;Actually I don't want to specify the encoding because I don't care how the data is transported to me.
215355_1;negative;I don't care what we do as long as we don't change the attributes in JSP significantly.
1582964_1;negative;The Async API in http client 4.x really sucks.
1023195_2;negative;I'll just put fix in under this issue.
1158826_1;negative;I'd say to hell with windows minority :)
902952_10;negative;Because we don't care for this in cases where we there is no node that is down.
766334_3;negative;The eclipse ui was completly stuck which was similiar to the other experinces.
1208484_1;negative;Juhani..my bad i was mistaken.
1148854_7;negative;Seeking back is pretty inefficient in DFS.
1120812_1;negative;Hudson is stuck.
942516_1;negative;That's weird.
748115_2;negative;If that would be the case this would be bad design.
676102_5;negative;This just seems really evil.
239501_1;negative;My bad uploaded the wrong patch.
1625109_6;negative;I just hate having no clue what a file is really depending on ) 
344525_1;negative;Ah damn I thought it was fixed :/  Guillaume ?
376790_18;negative;I abbreviated the heck out of my arguments and thinking but damn it thats what I think :)
769631_1;negative;A stupid bug in a patch that is already applied.
802486_5;negative;This whole thing is really pretty trivial.
1467851_3;negative;An output connector should also have a say in what URLs it will accept.
1542045_1;negative;"Turning off hints is basically intended as a ""oh shit something is broken with hints let's turn it off"" switch."
778795_1;negative;why on earth would it match anything you have not even touched the Apache install.
291420_4;neutral;Anyway created a patch ...  
349845_1;neutral;Ah HA!
1015425_2;neutral;Until there is a general mechanism Hbase should do something.
1027272_2;neutral;but there is no such limitation in the consistent algorithm behind ZK.
1041633_1;neutral;It will be taken care as part of HADOOP-7642.
1078380_3;neutral;What is convenient for the user to download two archives to run the project (or install maven)?
1078538_1;neutral;Okay Edward you haven't understood how it works.
1078538_2;neutral;Maybe you know it better when I show you some code.
1078538_4;neutral;If you want to have a binary sequencefile format then do this.
1078538_7;neutral;What if you want to change this binary format?
1078538_9;neutral;You must take care about versioning then and that is because we need a proxy between the inputformat and our vertex API.
1082300_3;neutral;Contributed by Vinay.
1099350_3;neutral;Gimme a few mins to clean this up properly.
1108919_2;neutral;Is the -put command returning non-0 to indicate failure?
1182528_2;neutral;I would have hopped that the URI(String) constructor would have decoded things properly (or encoded them as it happens to be here).
1191462_1;neutral;Continue with stupid questions :)  Who is sponsor and mentor of project?
1191462_2;neutral;So who should create mail lists bug databases etc.
1203586_5;neutral;"We are all different"" Crowd ""I'm not"" Dissenter Monty Python's Life of Brian "
1217410_2;neutral;"Turns out that Ubuntu dropped 32 bit support for 'whatever' in 12.04 and now you need to run ""sudo apt-get install ia32-libs"" in order to get older executables to run."
1258790_1;neutral;On 2009-06-08 19:22:03.496 kjian commented: Localization data error.
1258790_2;neutral;On 2009-06-08 19:22:40.967 kjian commented: Localization issue.
1289367_18;neutral;[rvollmar 3/27/07] There are two bugs that are causing backwards compatibility issues and I think the emails we've been exchanging have confused them.
1326110_2;neutral;First an attempt is made to convert       * each argument.
132669_3;neutral;It is better to express such things in Java or in a query language that is designed for that.
132669_5;neutral;"In addition in the longterm we will all most likely be using annotations and the ""fetch group"" notion does *not* work with annotations."
1328594_8;neutral;It's generally pretty straightforward but extensibility is not quite clear.
1342186_2;neutral;I have changed one test to see what will happend if I set the pwdIdle to b > 0 and the test passes.
1342186_3;neutral;What exactly is your configuration ?
1342658_4;neutral;Also we have some problem during replication just when we try to replicate some deletion and it might prefectly explain why we get those issues.
1345883_3;neutral;(Ok as expected ...)  Waiting for a better log when you will have installed a new server build from 1.0-trunks then.
1346179_3;neutral;The search result entry requests does not return the correct DN because it use the internal representation (byte[]) instead of using the user provided value which contains escaped values.
1346179_4;neutral;Here we have two options : 1) work with the internal value but escape all the special chars 2) work with the stored UP value.
1346179_5;neutral;I think the bnest solution is (2) because the UP value is supposed to be valid - it has successfully been parsed when the first request arrived -.
1346179_6;neutral;This will impact two parts : - searchResultEntry - all the response that contains a LdapResult and which returns a MatchedDN.
1346179_7;neutral;I already have a fix for the first request but the question is : which version will integrate this modification ?
1346179_8;neutral;any suggestion ?
1351574_3;neutral;Then you might switch filter chains to ?
137361_1;positive;Thanks!
137361_3;neutral;We need a proper JUnit test for this!
1398734_1;neutral;Thanks for reviewing the patch Mamta!
1398734_2;neutral;I've been trying to test a patched build with ibm 1.5. on iseries but have run into trouble: - OOM with suites.All.
1398734_3;negative;I've been running with -Xmx1024M -Xms1024M before and that worked in the past...Not sure what's going on now.
1398734_4;neutral;A second run (with 2048M) only got worse (sooner) OOM behavior and after that I had trouble getting rid of my processes - apparent hang with derbyall:lang/wisconsin.java.
1398734_6;neutral;On rerun I let it go for 20 mins but apart from the database getting booted (derby.log) nothing at all showed up in any of the output files (i.e.
1398734_8;neutral;During the 10.5.1.1 test cycle this test took about 5 mins (and passed).
1399944_7;neutral;I think I prefer this approach.
1411398_1;neutral;I remember that rule for line breaking in Japanese was very different from that of English.
1411398_2;neutral;In English sentence there exists space between words and that space tells where the line can be breaked.
1411398_3;neutral;However Japanese sentence does not have such a useful space between words.
1417110_1;neutral;Can this be closed?
1423346_2;negative;I too am concerned about the  DRDA 255 byte character string limit.
1424522_1;neutral;You can close this out.
1429235_2;neutral;plz fix it properly till tomorrow Ort I'll close this for 0.4 again.
1459591_2;neutral;I'll open one now so I don't forget.
1460757_2;neutral;Think you could make a failing test case and/or patch to show the behaviour?
1462558_7;neutral;But I could join them.
1488789_1;neutral;For VMware we noticed that there are several places requiring cleanup of staging storage object which requires a generic approach to thoroughly fix them and cannot make it in 4.2.0.
1539694_6;positive;I think SSTableDeletingTask is a good spot I just wasn't sure if that would be appropriate.
1541857_1;neutral;Why is it unsafe to share filter in SelectStatement for NQF?
1550511_2;neutral;Looks like you need to report this to the high-scale-lib project.
1564457_1;positive;Nice try :-)  I was Mr I dont believe in magic from the very beginning.
1564457_2;neutral;I thought that there are some common cases like tail and head caching or exclusion of columns that could be implemented.
1564457_3;neutral;But never mind - maybe the proposed cache is all greatness.
1564457_5;neutral;So to prevent a rude awakening for some users it might be cool to provide some means (config or whatever) that works similar as the current version.
1564457_6;neutral;Or at least schedule this for a release which allows for a downgrade.
1567293_3;neutral;Gotta show off the shinies first of course.
1572610_3;neutral;So we convert Scanner back into an Iterator over a lazily fetched Slice subclass?
1578235_1;neutral;Disagree.
1598805_1;neutral;Closing all 1.6.0 issues
1628616_1;neutral;The Calculator sample now works with SimpleAxisServer.
1660328_9;positive;Are we on the good path...
1710387_1;positive;hi Dan!!
1718151_1;positive;Wow sure!
1729265_5;neutral;This practice in general seems really confusing to me this bug is refed in the 1.5.0 release notes tagged in svn. 
1778787_1;neutral;Well I'm not sure what was happening but I just upgraded to Spring 1.2 final and this issue does not happen anymore.
1778787_3;neutral;It really *did* happen in an earlier version though....
1787887_1;neutral;I disagree.
1787887_2;neutral;The manual should provide sufficient insight into the important use cases.
1787887_3;neutral;People tend to review javadoc when things don't go as expected or are unclear.
1787887_5;neutral;etc.
1787887_7;neutral;I reviewed javadoc but right or wrong I didn't come across this.
1787887_8;neutral;Google was also strangely quiet.
1800179_1;neutral;stupid autoresize option doesn't resize it correctly
1805685_3;neutral;) - it should be in AJDT in a couple of days.
1817942_1;neutral;I am sufficiently archaic as to have only a pre-ANSI-C K&R.
1817942_2;neutral;You can put *expressions* separated by commas in a for even back then:    for (i=1 j=100 i<j i++ j--)  But I guess that the tweak to allow *declarations* there only has one.
1825414_1;neutral;I was surprised to see this issue still getting so much commentary.
1825414_2;neutral;"I'm going to jump back to Robert's initial pushback here:  ""1."
1825414_3;neutral;Using technical tricks like automatically appending parameters to create unique JobInstance makes alarm bell ring - we should not be trying to do clever arbitrary things in classes that form the foundation of the framework.
1825414_4;neutral;If job instance has a lifecycle that ends with first successful execution we should refuse to start the same job instance ever after.
1825414_6;neutral;We described before that there are times that operators for whatever reason what's to restart a job with the same instance.
1825414_8;neutral;So it's like getting a new copy.
184201_7;neutral;My bad.
187748_25;negative;My  apologies for the confusion.
190531_1;neutral;Same goes for fontSize and fontWeight and other font styles.
192370_6;neutral;But on the other hand I also think if the processor has to do this initialization activity (i.e.
195182_1;neutral;Yeah it helps though I was more questioning whether there's not already a boolean that keeps track of this but apparently not.
1990074_2;neutral;Seems a bit restrictive to me that using rich:comboBox with s:convertEntity only displays entity IDs in the combo.
1990074_3;neutral;rich:comboBox is not a select component by nature - so what is it then if it's not used for selecting stuff?
2014921_1;neutral;Guys this defect is 5 years old now.
2024396_2;neutral;If it's a regression please open a new ticket.
2059085_1;neutral;Yeah I didn't mean to imply that setting a null value was the problem which is why I changed my comment to denote the problem was actually in the federated connector.
2059085_2;neutral;It appears to be a simple cast to the wrong type (from a copy/paste error during coding).
2096621_3;neutral;The instructions are fine.
2096621_4;neutral;Not sure how I got that all wrong.
2096621_5;negative;Sorry again.
2127189_3;neutral;Note to self: Always check for platform-dependent behavior!
2127189_4;neutral;I've tested with Ruby 1.8 Ruby 1.9 JRuby and even Rubinius but all on Linux.
2132048_2;neutral;Someone either needs to write a custom XSD and link it to the document or we need to disable validation for those examples pending another solution.
2148299_1;neutral;This request is unclear.
2148299_3;neutral;Why are you asking us for samples?
2153268_3;negative;Crossing fingers...
2162609_2;positive;Looking forward to your patch.
2181040_10;neutral;Nobody is able to tell what will happen here if something does not work.
2181040_13;neutral;And even if it would be who makes sure that the context loader at the time the shell was created is the same as the context loader at the time the shell is used?
2181040_14;neutral;Can we even be sure that the thread is the same?
2181040_16;neutral;If a threaded management is needed then a new class should be used that ensures the conditions are fulfilled.... that is at last that the context loader is unchanged.
2181040_17;neutral;I know in your webapp this condition might be fulfilled but GroovyShell is not special to web applications.  
2181040_3;neutral;Because of that the default parent is the same loader as the loader that loaded the class GroovyShell - this loader knows the groovy classes.
2181040_4;neutral;Setting the context class loader would require a test if the context loader knows Groovy classes and if this class is the same as the expected loader... what do we do if that is not the case?
2263196_2;neutral;Maybe first see the results of the discussion at: http://www.nabble.com/Undocumenten-constraints---consistency-of-templates-td21863067.html
2264018_1;positive;Thanks for the info David.
2350557_1;neutral;Woo hoo!
2418584_6;neutral;In other words using the setGenerateImportedSchemas() setter or not obviously makes a difference and given the fact that your main XML schema imports/includes the other one I'd suggest that you change your code generation strategy.
2418584_7;neutral;That's basically all I am saying.
247770_1;neutral;I know this is a closed issue but here goes anyway.
291420_2;neutral;Is this according to the spec?
291420_3;neutral;Do I miss something there?
305928_1;neutral;This is a really cool idea but I don't think this is going to make it into TRUNK before the 0.4 branch gets cut.
307884_1;negative;Forgot ASF grant.
319373_1;neutral;Duplicated here TAP5-1017
327900_1;negative;I'm sorry for making it confusing.
351191_2;neutral;SOLR-5232: SolrCloud should distribute updates via streaming rather than buffering.
362807_2;neutral;Maybe instead of overlays try configuring maven-war-plugin {{<packagingExcludes>}}: http://maven.apache.org/plugins/maven-war-plugin/examples/skinny-wars.html
367902_1;neutral;Erick   First of all anyone upgrading should examine CHANGES.txt which would certainly have a note on this explicitly in the upgrading section of that document.
367902_2;neutral;Secondly most point-release upgrades people do are ones in which the config stays the same.
367902_3;neutral;Thirdly the scenario you present in which someone copies a subset of their 3.5 schema would only error if that person ALSO chose to omit the defaultSearchField declaration -- but why would they do that?
367902_6;neutral;If that's true it'd be nice if we had a standard way to annotate such code so we can methodically remove the old stuff.
367902_7;neutral;@deprecated isn't enough because it's just at the method/class level not an internal if branch.
371904_10;neutral;This has been the history of Lucene and the thing about the project that I admired most - heavy hands where checked at the door.
371904_11;neutral;I'm no angel and I'm not perfect about this myself.
371904_2;positive;That is useful advice (call me biased if you'd like).
371904_3;negative;Honestly there is no way around this issue - of course we must discuss and come to some solution regarding Lucene/Solr at this point.
371904_7;neutral;My personal beef in this issue is not with that though - I simply am very offended by heavy handed reverts and such.
371904_8;neutral;I feel the same way about JIRA.
371904_9;neutral;Words before action in my book - many words - hard as that can be for all of us sometimes.
400595_2;neutral;explanation on SM-623
430584_2;neutral;Should this issue be closed?
463810_3;neutral;Thus the case is closed as non-reproducible.
485193_2;neutral;Have a look here: https://en.wikipedia.org/wiki/Interval_(mathematics)#Excluding_the_endpoints
485900_4;neutral;If the dictionary were created with the flag to true then all entries would use a case sensitive comparison.
492465_2;neutral;This JIRA will be closed.
512297_1;neutral;Hi Amardeep  Are we sure that this does not introduce any side effects regressions?
520534_1;neutral;Hi Jacques  The http*.jar are Release 4.0.
571429_10;neutral;A message is already logged.
571429_11;neutral;Continue processing is the right way i think.
571429_2;neutral;@ 1.
571429_4;neutral;It's a feature which seems to be enabled by default.
571429_8;neutral;That would be a improvement in trinidad but that doesn't solve the core problem in MyFaces.
571429_9;neutral;@3.
579540_2;neutral;That's why I need to ask questions now when I want to understand the current logic (as it is not logical for me).
579540_5;neutral;"the logical solution to me was to add the methods to the interface) so I guess I did the right thing opening this bug and asking for your opinion and I can't accept your ""for the sake of sweet Jesus"" in reply."
580699_4;neutral;In many ways I think that the support for 3rd part performance and health monitoring is already there.
609839_2;negative;My misunderstanding.
642894_2;positive;I think this is pretty close to being ready.
643910_1;neutral;{quote} viewColumn v.s.
643910_5;neutral;{quote}  Neither of these produce a copy.
655910_14;neutral;it's not a merge setting and I think it's rather confusing today since we take the merge setting and use it for indexing.
663103_4;neutral;Thats why I think its good to keep them (of course as short and minimal as possible).
670169_6;neutral;I think if you use either LogDoc/ByteSizeMergePolicy forceMerge also does what it says.
673988_4;positive;It's great to see you've gotten the ball rolling Chris.
680798_23;neutral;{quote}  I fail to see why that is a bad thing if we're looking at the rare scenario of having to postpone the sorting decision to search time.
681152_3;neutral;If we're so bent on backcompat I suggest deprecating one of these methods now and removing it in next major release.
684394_3;neutral;Easy to say we can come back to this easy not to.
691763_2;neutral;ConstantScoreQuery and FilterQuery need to AND the filters   together.
704598_2;positive;I'll be happy to edit the wiki when I get this resolved!
711826_6;neutral;Nobody has any permissions unless explicitly granted.
711848_5;neutral;While I am not a spokesperson for my employer by my assessment their interests are aligned with mine -- they sponsor my work and as a consumer of the products that I contribute to it would be bad for them if their investment were to be harmed.
735158_6;neutral;and close this issue ?
740211_1;neutral;How should integer division work for decimals and floating point?
740211_2;neutral;e.g.
740211_4;neutral;4.5 quotient 1.5 => 3 5.9 quotient 1.5 => 3 
742851_7;neutral;"OFFSET X LIMIT N  (slice X _   (top (N ...)     (...)   ))  that is put a slice over the ""top"" and apply the top to N+X."
746297_20;neutral;I will make the change.
784385_13;neutral;I think I would be happy with a process where a weinre build is kicked off for every commit to master.
799225_1;neutral;"Okay ""unfortunately"" nothing  abnormal there."
807596_1;positive;Hi John  I would agree using object notification is probably a cleaner way to do this.
850349_9;neutral;Otherwise the constant will be converted   to DOUBLE.
890867_3;neutral;Contributed by Ashish Singhi.
900441_1;neutral;It will be taken care as part of HADOOP-7642.
921721_4;neutral;I think the rename should follow the same pattern.
954089_6;neutral;If so make the formatting same as it is for rest of codebase on commit?
957374_1;negative;Which API at the thrift client you are referring?
977944_2;neutral;Neither is the rest of this.
980254_1;neutral;I'll make an updated patch.
987792_3;neutral;I think this is what caught me the first time I tried this
988452_2;neutral;I'm going to close this out.
711843_2;neutral; Under copyright law there are several potential kinds of damages one can obtain for infringement.  
711843_3;neutral;The only forms of damage that make practical litigation sense in the FOSS world are *statutory damages* and *attorney's fees*. 
711843_4;neutral;To obtain those kinds of damages a copyright notice is required. 
711843_5;neutral;(There are other requirements for these types of damages also all described in 17 USC 401 et seq.) OTOH if you want to waste your time proving *actual infringement damages* for free software don't bother with a notice but also don't bother trying to find an attorney to argue your case.  
1149971_1;neutral;I forgot to resolve this bug.
1028436_4;neutral;I think there is enough there to close the issue.
1410525_13;neutral;CASE_SENSITIVE boolean=> TRUE    9.
1533424_3;neutral;Of course none that should really matter .
910759_5;neutral;This is going to be a big performance hit.
352557_4;neutral;Committing shortly.
948263_4;neutral;Any objections to committing the security.rb part from the trunk patch to the 0.95 branch now?
953981_7;neutral;Then what's the story for code reuse for different flushers.
997096_12;neutral;else { this.services.getAssignmentManager().assign(e.getKey() true) } is called for another assignment.
810726_1;neutral;OK.
1216174_1;neutral;It is ok for goog.requires to be missing.
1216174_3;neutral;It is not ok for the interface reference not be fully qualified.
675571_1;neutral;OK done added some more javadocs as well.
681403_5;neutral;) then I'm ok with that as well.
253901_1;neutral;Ok.
754664_1;neutral;OK to commit to 1.4.4
1468545_4;neutral;I just hope it does wait forever on sockets or anything stupid like that...  but we'll see.
165429_10;neutral;Unrelated should the PBImpls be moved from yarn-api to yarn-common (They're private anyway).
165429_31;neutral;Unrelated should ApplcaitionTokenIdentifer be renamed to something like AMTokenIdentifier ?
914301_3;neutral;This also seems pretty reproducible.
1412206_5;neutral;if (!jj_semLA || jj_3R_60()) return true     if (jj_3R_61()) return true     return false   }  The simple fix could be to wrap the lookingAhead assignment  after the call within finally block.
1400871_21;neutral;The true   usages are found in calls to executeSubstatement now.
801851_3;neutral;But even if it wasn't it would be totally worthless where it is at.
894752_2;neutral;"audit warning seems to be due to ""hadoop-hdfs-project/hadoop-hdfs-httpfs/dev-support/findbugsExcludeFile.xml""   javadoc warnings also seem to be unrelated. "
339913_2;neutral;But if the expression isgraph(wctob(wc)) evaluates to true (which cannot occur for wc == L' ' of course) then either iswgraph(wc) or iswprint(wc) && iswspace(wc) is true but not both.
1379910_17;neutral;If that's not true then you can pretty much ignore everything in this particular comment...
1124113_2;neutral;It just depends upon how smart the plug in framework and the actual plug in is.
1171690_5;neutral;Plus of course you don't have to hardcode the name of the jarfile.
1148330_21;neutral;Currently we just assume it might be a laggard and thus isSlowTracker() will return true.
439302_13;neutral;Rajith: This is actually not true.
999470_1;neutral;@ Thomas  Your framework is available?
523917_4;neutral;*.. info.ftl might have confused you :)  Divesh
1133185_1;neutral;> I'm confused.
647874_1;neutral;Pretty fancy.
629125_2;neutral;Though it is still a possibility it is pretty corner-case.
1734902_1;neutral;I think there were a mistake.
1013237_40;neutral;Of course this is debatable.
1393183_2;neutral;Of course I have en_US for my locale.
1191331_1;neutral;"This is also true for ""ACCT"" ""MLSD"" ""OPTS"" and ""REIN"""
252097_5;neutral;"Therefore Visa.matches() will now return ""true"" for Mastercards too."
927444_147;neutral;True.
376487_1;neutral;Definitely true!
1028804_2;neutral;Pull it back in if you think different.
1354462_3;neutral;But that's of course completely unrelated to your patch.
1344288_1;neutral;"This might be a stupid comment but shouldn't ""keyDerivationeterceptor"" be ""keyDerivationInterceptor""?"
808440_2;neutral;HttpClient stock code is JDK 1.2 compatible (hell 1.2 is old).
1542459_1;neutral;Brandon's pretty confident but I'd rather not cram it into a minor release just in case there's something we missed.  
1494522_3;neutral;I encounter the same NullPointerException in the 4.1.0 source code release but currently I don't have a git 4.1 environment to verify it.
921876_1;neutral;Matt are you still working on this?
354030_1;neutral;James I think it is time to do some of the tasks that you have outlined and I'm willing to do the work.
616442_11;neutral;I'm fairly convinced that signing is the only way to go without turning the knobs so far up that the AM is pretty useless (no images!
1525684_2;neutral;Start an app with all network connections off and try to do a console.log(navigator.onLine) and it will return true.
802775_3;neutral;Please do not forget about adding the ASL header to all new classes.
422950_6;neutral;Matt
563727_3;neutral;I will take this into account of course.
642690_1;neutral;Ah of course.
1138883_2;neutral;Must have been confused.
797050_1;neutral;Of course I meant 2.1.8 beta not 2.1.8 dev.
1188068_7;neutral;This seems backward to me (but of course I'm no expert in this area).
812311_2;neutral;Specially the framework.
1079285_3;neutral;This may fit for Pregel but not for our Framework since our communication is much more expensive.
1043215_2;neutral;Patch is pretty trivial but gives +15% on MT/SerialBench on 2-core Core2.
948627_2;neutral;Please re-open if I'm confused.
901480_2;neutral;You mixing fd and HostComparator confused me.
291117_1;neutral;Of course there is no NotNullException.
582041_2;neutral;of course it could be built on the fly...
697378_2;neutral;Of course this only applies if someone where to finish 831 and it where accepted...
736235_23;neutral;After a while that .api package will get pretty crowded too.
923019_2;neutral;I will post a new patch pretty soon.
526030_1;neutral;Framework translations in rev 701679. 
806565_1;neutral;How about a slightly different take?
797855_2;neutral;Damn copy/paste programming.
884638_2;neutral;If so that's a pretty bad admin experience.
1180608_9;neutral;It seems pretty reliable.
1064886_7;neutral;The framework is incomplete without it.
344362_1;neutral;In revision 1064741 the framework is functional and activated for the enhancer.
1027863_2;neutral;Is there a way to stop the hbase with the regionserver dead?
142826_1;neutral;If I am not wrong the follower that is stuck never accepts the leadership of the Leader in the ensemble because it is an established ensemble and it sees no quorum in it.
934190_2;neutral;The 0.95 branch is dead and defunct.
1629813_2;neutral;But I didn't get any memory errors.
1110621_4;neutral;It was confusing for me too.
371565_1;neutral;Hmmm... confusing.
525362_4;neutral;Doing things based on an organizationPartyId associated with the user is BAD BAD BAD and basically kills the multi-organization support in OFBiz.
942970_16;neutral;So I'm totally +1 for the HBASE-8723 patch.
1010631_15;neutral;The verification of state over in timeout monitor before acting is another aspect?
544748_3;neutral;The number of failed tests is pretty high compared to last time's performance (67 bad vs 3 last time).
559554_2;neutral;Too late I'm away to bed and have lost concentration.
746320_6;neutral;Converting to a double[ ] is where the precision is lost.
691777_3;neutral;"And PayloadTermQuery lost an ""if (includeSpanScore)""?"
255447_1;neutral;The CDE is using the base UIMA framework to get the metadata.
720901_17;neutral;However I'd be interested if later this functionality can also be used by ServiceMix i.e.
368737_2;neutral;It's named .gitignore which may be confusing.
918780_3;neutral;The original replica of RUR may in finalized state.
1409700_7;neutral;I just noticed that!)
1453222_1;neutral;volatile prevents the variables from being cached in the registers and creates a memory barrier so that's not that surprising to see an impact on the performances.
1321602_1;neutral;The Felix framework does not support exporting/importing the default package.
255447_3;neutral;"Even during the full-blown ""validation"" of the descriptors (done just before ""saving"") the CDE is invoking the base UIMA framework in  special mode to prevent instantiation."
906649_3;neutral;Move startTime from DecommingStatus to DatanodeDescriptor so startTime could be used to represent either decommissioning or dead start time 2.
1583673_2;neutral;once this error occurs the route cannot be used any more.
725456_3;neutral;However controller passing live brokers minus shutting down brokers as live leaders in the LeaderAndIsrRequest sounds like a premature optimization and a bug.
1399966_4;neutral;However the statement still performs a full scan of SUMMA_RECORDS which sounds sub-optimal.
413737_3;neutral;> Actually I just noticed something when trying to commit.
1021722_2;neutral;A single table could be made up of many thousands even hundreds of thousands of regions?
989452_1;neutral;bq.In order to maintain different states at which we are in while creating table should we go for a special node under the table znode or can we add new states to the existing table states like (DISABLING ENABLING DISABLED etc) IMO go with separate node.
366820_1;neutral;Some further bug tracing shows that pdfbox' RandomAccessBuffer is responsible for the Out of Memory error.
1389191_4;neutral;The fix is only disabled on releases prior to 10.8.2 on the assumption that the fix gets into the upcoming 10.8.2 release.
1732312_3;neutral;I don't know that there's an alternative that would be less invasive than reverse logical time.
660357_16;neutral;I don't quite see why the attached implementation would do more heap operations but I agree that it could be slower due to lengthier/more complex loops a few more if statements etc.
306574_2;neutral;So what this patch does is totally revamps the makefiles for erlang.
177189_6;neutral;The times will be grep'ed and used for inspection in Excel.
513172_7;neutral;Unfortunately the xml parser in use is event based in the wrong direction(push instead of pull) so the bulk of the change is flipping that around.
1609208_5;neutral;2) The ZKVersion used in the <topicregion> map is used to guard against the case different hub-server use the map at the same time (or interleaved).
797295_2;neutral;Do you have a different desired text change or is it dead?
696894_1;neutral;gcc 4.3.1 is out since June 2008 so the workaround is no longer needed.
1702700_2;neutral;The KahaDBStore.getDestinations() method looks as though it would be pretty heavy performance wise.
910039_2;neutral;Shouldn't it have looked at fstime across the directories seen dir2's higher fstime and used that one?
1573053_3;neutral;> The modified test (below) gets stuck in an infinite loop  Your test is buggy.
1556367_1;neutral;I have tried using Snappy{Input/Output}Stream and they don't work (it just throws EOFException in the middle of the transfer) and causes stream to retry.
1601974_1;neutral;Didn't see the selector the first time round.
1553464_1;neutral;This is pretty interesting.
376613_1;neutral;Doh!
1317984_2;neutral;We do not use a framework.
1555791_1;neutral;doh fixed braces
1388932_13;neutral;I will appreciate if anyone knows of a way of doing that in junit framework.  
1465721_1;neutral;If you are stuck with solr 4.0 alpha here's a patch which may work. 
622818_2;neutral;This patch also adds the new resource emulation framework to GridMix.
1177358_1;neutral;We need verify all the links and buttons in console to ensure the fix.
1675227_3;neutral;avro-mapred -- we might end up with avro-mapreduce as well for the newer api so I stuck with the package name of the hadoop api. 
403321_1;neutral;Sounds reasonable.
1158760_1;neutral;This sounds reasonable to me.
809661_7;neutral;Content-wise the only part that stuck out to me was the inclusion of the many exceptions that users  will never see.
146057_1;neutral;Sounds reasonable to me given it's a standalone (debug) utility.
390184_4;neutral;It is a little weird since the multi-core aspect would only be usable programatically but that will make it possible to easily bat around a 'core manager' and http design.
992380_17;neutral;Can't be avoided though given what is going on here.       
1712919_2;neutral;Pretty much the same stack trace.
1609739_3;neutral;I don't want to pull the whole patch though.
742814_3;neutral;Moreover there must be something going wrong in relation to the SPO index an exception is thrown:  ERROR **** Not the root: 11264 com.hp.hpl.jena.tdb.index.bplustree.BPTreeException 
689231_3;neutral;Back-compat Lucene-style and agile design aren't something that marries well.
216813_1;neutral;We are currently stuck with this issue?
1159035_2;neutral;Specifically the existing framework only lets us plug-in custom compress/decompress 'streams' (e.g.
239226_4;neutral;If you really don't want such a link you could always hide it with CSS.  
1559316_5;neutral;DROP INDEX <INDEX_NAME>  making this the only option right now would suck because we don't auto-generate an index name when none is provided.
1507231_3;neutral;There are just too many checks there that Click is not using and we can't just use them all (many don't make sense to Click at all) :).
604249_1;neutral;I'm not against fixing the CS I just want to ensure we do the 'right' fix.
399155_2;neutral;That's why I'm going to use easymock as SMSC simulator.
1538306_1;neutral;This was fixed Cassandra-side for 2.0 in CASSANDRA-5702 but the fix was pretty heavyweight and backporting to 1.2.x is not an option.
784662_1;neutral;#NAME?
710558_1;neutral;Please use git diff to generate patch because I can't easily apply git patch on a svn tree.
159912_10;neutral;Does that sound like a reasonable plan going forward?
145396_1;neutral;I won't intrude on the design discussion sounds good.
213838_1;neutral;Fixed using the new injection framework and xwork configuration design.
997564_11;neutral;Otherwise we would be storing the bytes-per-checksum field but not actually using it which would be really confusing.
707693_3;neutral;if it gets started at all.
1032208_3;neutral;J-D gave my patch a review and said fine except for some line-lengths which I've fixed.
706069_17;neutral;To be quite blunt guys your log4net logger methods smell bad.
940420_3;neutral;We've been passing builds pretty regular now so if this a problem it should start showing prominently.
1118772_2;neutral;You just need to remember to put the expected first in the assertion or it gets confusing
171715_15;neutral;That can't be expressed with a static suffix but it's easily expressed with a regex.
689231_13;neutral;I'm not sure this can't be achieved without messing with IR/W guts so much.
185903_2;neutral;2.8.0 is no longer supported so even if there is a bug it won't be fixed in 2.x.y release series.
850737_9;neutral;In TestCliDriver create_view.q and udaf_percentile_approx.q are two weird queries.
1469318_2;neutral;By passing in the section name {{null}} the content of the global section can be retrieved.
532018_1;neutral;Submit a patch and I'll play with it.
1461896_2;neutral;But I'd have to play with it some to see for certain.
180534_8;neutral;"This is to say that we've a pretty good coverage of IDC ""keyref"" use cases."
1339064_2;neutral;After moving it to a local disk I can't reproduce it anymore.
316006_1;neutral;I just realized I never really explained the original problem that led me to making these fixes.
1498336_3;neutral;So this is by design.
1557075_2;neutral;We can borrow some design techniques etc.
1500121_1;neutral;Marcus that sounds sensible.
429350_10;neutral;Perhaps this should be item #0 decide whether we want to work with Maven or Gradle.
1109060_7;neutral;All other log frameworks do this)
1539509_1;neutral;Is there a way to fetch a pull request?
1467086_2;neutral;Please pull it up to the release branch.Thank you!
956141_12;neutral;Will pull that into the 2.0.4-alpha branch.
694225_3;neutral;Maybe something silly is going one.
1610758_3;neutral;For the first part I got stuck on two points.
290420_3;neutral;You really shouldn't call one without the other.
501425_32;neutral;Every framework will benefit from that!
500953_21;neutral;* Framework for JMS db access can be reused.
1328868_2;neutral;:org.osgi.compendium-1.0.1artifact and felix-1.0.4 framework
1565828_1;neutral;CFS.gRS is a pretty thin layer over RowIterator.
526352_1;neutral;this pretty much explains the three imports. 
795902_2;neutral;Jerermy is the sole subscriber/moderator and can take care of adding other subs.
502566_2;neutral;Are you planning on doing this (or already have done this) or would you like me to do it?  
915373_1;neutral;Doug you defined: +public interface NamenodeProtocols +  extends ClientProtocol +          DatanodeProtocol +          NamenodeProtocol +          RefreshAuthorizationPolicyProtocol +          RefreshUserToGroupMappingsProtocol { ...}  Will this prevent us from putting the DatanodeProtocol in a different port?
871077_2;neutral;But would there be other cases that the writer stuck for different reasons?
788835_2;neutral;There is a single directory ~apbackup/remotelybackedup and anything symlinked to there gets backed up as documented in the README.
1545644_1;neutral;Jeremy are you still planning to take a stab at this?
519215_2;neutral;Nothing gets broken but we have one more step towards framework independence.
673410_7;neutral;We won't find the same group in a different segment.
684599_2;neutral;Will commit in a few days (to the heavy committing branch) if no one objects. 
351186_1;neutral;This patch takes care of the nocommits in the previous patch.
711989_1;neutral;is anybody taking care of this?
654312_7;neutral;There's a TODO which I'll take care of before merging to 4x (there are other renames too).
1140998_6;neutral;That would take care of most cases.
1161182_8;neutral;However if the implementation of next is not capable of handling bad records then it is most likely going to throw an exception and the proposal in this jira for handling bad input starts with that assumption.
1471181_6;neutral;I imagine that if 7-Zip can do this decryption then the encryption mechanism I seek is not forbidden by licensing restrictions.
742953_4;neutral;Also I won't give you a patch next time but just the whole new TestTransSystem.
575032_5;neutral;That said I had to do something similar in configurators and I did this by adding wrappers to the getInitParameter.
489830_2;neutral;Therefore it can no longer be used.
908451_2;neutral;We have different disk sizes on our DNs.
524892_2;neutral;I don't have a problem with a non-component directory in the framework.
1521395_3;neutral;I do have a patch but unfortunately I am not a position to sign the CLA.
1741987_3;neutral;The same exception happens the I forget to sign my jars.
315467_2;neutral;The squeeky wheel gets oiled!
1436378_5;neutral;This is where the bus gets over lapped.
1330294_1;neutral;OK  The problem is that the o.a.f.bundlerepository doesn't cares about R3 or R4 bundles.
369308_30;neutral;Somehow I forget to move that from SOLR-2524 but it is in the updated patch now.
729780_3;neutral;I am planning on doing a round-robin assignment for each partition.
1560275_1;neutral;all the key and column name comparisons should be case insensitive (and we force keyAlias to be ascii so you don't need to worry about it being some weird bytes stuff).
1461735_1;neutral;@Paul  Forget the previous patch it added unneeded complexity for parsing and dealing with multivalue (line) ini file  config parameters.
1696622_2;neutral;"{noformat} set-net-2.0-framework-configuration:   [property] Target framework changed to ""Microsoft .NET Framework 2.0""."
201219_3;neutral;USE WITH CARE!
1423212_2;neutral;Beware all ye who venture here: the sea of XSLT is deep and wide and unforgiving.
1483353_3;neutral;What's weird is that this  class is in Cocoon's normal classpath.
1021618_1;neutral;This might fix broken hudson on trunk
1128998_3;neutral;Adding directories to removedStorageDirs in original patch is already in branch-1.
581420_1;neutral;The source of this problem is master and slave allowing frameworks to register with IDs already used by completed frameworks.
1497284_1;neutral;This is introduced by API performance refactoring the intent is to generate the same response object for both listxxx api and other apis related to the same entity.
1435679_3;neutral;There may perhaps be some way to use Windows file-locking as a signalling mechanism here.
1667843_12;neutral;Alternatively we could build a variation avro-ipc.jar that shades in avro.jar that could be the smallest unit for OSGi.
970138_1;neutral;Actually let's just fix the issue you discovered here.
1429231_1;neutral;we don't have an agreement that it should be active
1397856_4;neutral;Also I looked at first corrupted database that I posted  and found the corruption in the  index TEST1_IDX_INDCOL2.
1557000_6;neutral;I could not find any documented limits but if I missed them somewhere I will gladly put them in.
1468837_3;neutral;However I doubt that the same is true for MapContext because it is just a wrapper around a HashMap.
1137601_2;neutral;"There is no RPC stuck but a lot of ""Connection reset by peer""."
1551755_4;neutral;With hampered performance of sstableloader after 1.0 its made the things very difficult for us.
1475280_2;neutral;I fixed some bad markup in r1392857 but I can see the error afterwards on the neko stuff.
1548932_1;neutral;The thing about backwards-compatibility hacks is you tend to get stuck with them.
546994_1;neutral;This is part of making Oak OSGi-friendly
384126_10;neutral;However I'm not a lawyer.
1007833_2;neutral;It seems to be adding new 'functionality' to coprocessors.
960749_4;neutral;Adding sleeps solves it.
1540325_1;neutral;We're adding endpoint as a new datatype?
1614443_1;neutral;That'll be pretty awesome to have for 0.6.0
1418049_4;neutral;+/** + * This class is a refactoring wrapper around the shared + * JDBC40Translation class.
1044677_5;neutral;Also I'm slightly confused by your description because in section 5.8 of the spec it says that members of code_handler_class_RCN can be null.
207435_6;neutral;Since I screwed up the commit we voted 2.1.7 down and are working to get 2.1.8 out pretty quickly.
1003849_2;neutral;A user looking at the set of changes won't care :)
1520027_3;neutral;Or did you see some other errors or bad weinre behaviour?
251911_1;neutral;Typical POST then DOH moment.
657044_3;neutral;I'll see if I can find a way our systems are pretty constrained in that dimension.  
1021626_1;neutral;Making a blocker.
646876_5;neutral;and at the moment we dont have that yet.
581894_1;neutral;[~bmahler] it looks like this can be closed since the Python UI is gone.
581894_2;neutral;Is that true?
1954699_1;neutral;seems this is a CDK issue
2389859_2;neutral;I am transfering my issues so I want to know the current status.
2099735_1;neutral;Thanks for reporting.
2099735_2;neutral;Fixed on the master (0d43528e) and the 1.6 (9affb57a).
1007616_2;neutral;or someother version?
1014746_1;neutral;ThriftServer.java and Hbase.thrift patched manually the other files generated using thrift-0.2.0
1526597_1;neutral;I drafted a small benchmark (so far only for android) to demonstrate the issue.
1202770_1;positive;> - FOUserAgent.getStream() is cool and very easy to use (now that it's properly > documented).
2042158_1;neutral;Does it solve your issue ?
2464241_1;neutral;Pushing non-critical issues to the next CR2.
391418_1;positive;"i kinda like the black acctually .. but that may largely be due to my prefering the ""fire"" solr logo over the futuristic magnifying glass (the red/orange contrasts nicely with the black/grey.  to my mind the ""Solr"" ""Sun"" connection has allways been really cool ... "
2464241_2;neutral;If you think they are critical for CR1 please re-schedule them.
1045715_1;neutral;Issue is reproducible at least on Debian 32bit and SLES 10 64bit.
1016156_1;positive;Awesome discussion.
2355183_1;neutral;"So I also can say ""this is not yield keyword specific problem""."
1910259_1;neutral;fixed in revision 478248
1878268_1;neutral;pushed
2016201_1;neutral;Supported by external project
696242_1;neutral;And in that case the first argument could also be changed from OpenBitSetDISI to OpenBitSet.
423201_1;neutral;Until there will be _real_ need of adding new Monoid implementations I would suggest to postpone the problem and keep *your* version of the patch.
423201_2;neutral;Let's fight with the right weapons when we need I wouldn't use a katana to kill a fly (unless I am Bruce Willis and I'm in Pulp Fiction :P)  best and thanks!
1920135_1;neutral;No issue found after noting how it's invoked.
501431_1;neutral;And interestingly suddenly this is moved from MAPREDUCE to OOZIE.
829006_1;positive;Got it thanks for the explanation.
432408_1;neutral;A new issue (https://issues.apache.org/jira/browse/RAMPARTC-140) is created for implementing SupportingToken assertion.
962692_1;neutral;v1 fixes the nit
470394_2;neutral;Thanks Ankit!
1358709_4;neutral;I tripped across one puzzling sentence but it wasn't something that you changed: In the second longer paragraph of the BUILTIN bullet we recommend LDAP and user-supplied schemes as alternatives to BUILTIN but we don't recommend NATIVE.
1358709_5;neutral;Did we decide to not recommend NATIVE here or should this be adjusted to include it beside the other safe schemes?
1358709_6;neutral;Thanks.
1589002_1;neutral;See attached patch.
1589002_2;neutral;I'll add docs in Confluence if the example is integrated in Camel's codebase.
1347060_1;neutral;Closing all issues created in 2005 and before which are marked resolved
1353385_1;neutral;APIs doc is outdated - thanks
1125251_1;positive;Awesome! This tool is cool.
924046_2;neutral;What % of clients do think were stuck like this?
954497_2;neutral;Mind adding your test run results in here?
954497_3;neutral;QA test result is recorded above.
2483856_1;neutral;Closing works like charm now.
2483856_2;positive;Thanks guys for saving mankind!
2332982_1;positive;This looks safe also
368838_1;neutral;Stefan: are you sure you had a clean build with my patch applied?
2095235_1;neutral;Please follow up on the forum: http://www.jboss.com/index.html?module=bb&op=viewtopic&p=4178893#4178893
2006746_1;neutral;suggested for 3.1.1
411954_1;neutral;Thank you very much Les.
2114393_1;positive;Pretty sure this was fixed by the time we released JRuby 1.6.
310717_1;neutral;This patch looks pretty good.
2369355_1;neutral;Moved to GA.
2449525_1;neutral;This appears to be a issue with Hibernate (the default JPA implementation in JBoss AS) rather than a EJB3 issue. 
614426_2;neutral;Fixed the MAPREDUCE-3028 commit which broke MR1.
614426_3;neutral;Contributed by Hitesh Shah.
861953_2;neutral;* it is impossible to name a column 1 * it is impossible to name a column alias 1  If order by supports this I do not see group by can't?
861953_3;neutral;Do we want to reconsider this?I kinda like the feature. 
364849_1;positive;This is Awesome Stefan - thanks a million!
411660_2;neutral;I resolved the issue via Spring.
1338828_1;neutral;This is a screenshot from 1.5.3 and that is how I would expect the Directory Studio to behave.
1675900_1;neutral;Harsh will you have a chance to work on a test for this?
2220965_2;neutral;Thanks  Mike
1546239_1;neutral;v3 rewritten to be lots more explicit and save the vendor arch and version numbers for later code to use.
1577629_2;neutral;patch by johano reviewed by jbellis for  
2309521_1;neutral;EAR project case is fixed.
2309521_2;neutral;Alexey please verify.
2064934_1;neutral;btw MCLEAN-18-maven-clean-plugin.patch also applied the maven-clean-plugin-dcabasson-MCLEAN17.txt fix.
2431973_1;neutral;> DistributedHashTable is a good solution but then how are we planning  > to acheive let say a Distributed LRU Cache or Distributed Time-limited  > or a Distributed Count-Limited Cache.
1862171_1;positive;Nice I did not think about using the system tables.
1546890_1;neutral;Will upgrade to 1.0.10 and check it.
1546890_2;neutral;Will re-enable assertions too.
2114722_1;neutral;yeah I think so.
2114722_2;neutral;we just used it with CBR (content based routing).
2114722_3;neutral;Now the JBossESB changed to SwitchYard and we need to ensure it works.
1458817_1;positive;You're results are awesome Paul. Great work :) Looking forward to see your new JSON parser in trunk whenever you think is ready.
2277576_1;neutral;We are restructuring the trunk now from jboss as 4.2 and it's unstable.
2277576_2;neutral;You should check out and build revision 693 of the trunk.
1876165_1;neutral;pushed
1925418_1;neutral;It is not in the requirement.
2134769_1;neutral;I switched to using the JavaSourceLoader and this appears to work fine.
2143498_1;neutral;Done except for pages.xml imports.
1886435_2;neutral;I don't remember why right now though.
1042898_1;neutral;Applied Andrew's patch at r676866.
1042898_2;neutral;Please check that it was applied as expected.
1008127_1;positive;@Subbu: Glad I was able to help.
1008127_3;positive;I believe in relativity :-)
1838332_1;neutral;This appears to have been fixed
1021811_1;positive;Great! It's been good to be able to contribute and I hope to be able to more for this awesome project when I have the spare time.
763414_1;neutral;and your comments are very welcome..
1502391_1;neutral;Marcus   we need a fix for this - if you can check in we will test it  thanks /sudha
1749686_1;neutral;Not a SWF issue.
1749686_2;neutral;Please open with Spring Framework.
2497918_1;neutral;Issue is also present at JPP 6.0 ER02
2453740_1;neutral;Added org.jboss.test.ejb3.war.deployment.unit.Ejb3WarDeploymentTestCase in r99656.
656966_1;positive;Thanks Uwe!
947452_1;neutral;Alright I'll put this and HBASE-8453 in through trunk today.
778200_1;neutral;"Sorry I realise now that ""does not work"" was insufficiently specific."
1345456_1;neutral;Seems to be working just fine.
671581_1;positive;Code looks cool.
1035173_2;neutral;It looks pretty bad.
936520_2;neutral;I tested HBASE-9609 and it does seem to make a huge difference!
428835_1;positive;Cool - good information to have.  Thanks Lance!
2110584_1;neutral;I integrated the submitted patch in the new JBW but did not really test it.
2110584_2;neutral;Nobody has complained about it yet but I don't think it should be ported to older versions at this time.
2480649_1;neutral;[~saturnism] agreed.
896857_1;neutral;# Javadoc in InterDatanodeProtocolServersideTranslator refers to JournalProtocl.
2461027_1;neutral;Shelly use JBAS-5873 for the matrix tests :)
1112489_1;neutral;Sanjay your patch is missing the AuthenticationFilterInitializer.java file
1342353_1;neutral;The pb is not in ApacheDS but in the startup delay.
1532029_1;positive;Hey very cool. 
1680856_2;neutral;Thanks Raymond
2383572_1;neutral;I'll try it on our Fedora.
1210594_1;neutral;Hi guys  I agree 100% on this.
1210594_2;neutral;Just a note there was a long conversation about this here: https://reviews.apache.org/r/4655/ and this is a dup of FLUME-1089.
654410_1;positive;Hi very cool!
654410_2;positive; I like the elegant parser!  
1609815_1;neutral;"Based on review comment add ""respBody.hasPublishResponse()"" before returning respBody.getPublishResponse()"
149704_1;neutral;using g++ (GCC) 4.1.2 20080704 (Red Hat 4.1.2-48) and cppunit 1.12.1.
216370_1;neutral;Next try r1475799 in santuario.
643278_1;neutral;Here's a patch that adds in support for SGD.
1950335_1;neutral;Fixed in trunk -r746186.
858038_1;neutral;Carl can you review? 
2059930_1;neutral;I haven't fully grok'd the entire issue yet but have a quick comment: 2.0 was released several months ago...it's not 2.0-alpha-5-SNAPSHOT.
2379571_1;neutral;is it essue still open?
662713_1;positive;Thanks for fixing it so quickly!
2120024_2;positive;Jonathan: over to you :)
1274036_1;neutral;On 2008-04-03 15:57:26.514 laupark commented: Opened.
1274036_2;neutral;On 2008-04-04 13:31:57.627 jimurphy commented: fixed rev.
1274036_3;neutral;196883 On 2008-04-08 08:38:58.599 wichan commented: Still couldn't find the swfUtils.jar in the webtier.war ad flex-for-cf.zip On 2008-04-09 07:51:01.799 ccreanga commented: Fixed - swfutils.jar was not included in the war
1341696_1;neutral;The code should work.
1341696_2;neutral;The API need to be checked and those errors (ie PDU has been fully decoded ...) have to be fixed.
1341696_3;neutral;We wil investigate what's going on.
297166_1;positive;Cool looks good.
1966708_1;neutral;I suggest that you have a closer look at the exception.
1966708_2;neutral;The absolut portion of the path *is always prepended*.
922791_1;positive;Cool. sounds good to me.
1966708_3;neutral;So any of your suggestions do not help.
1791300_1;neutral;PR https://github.com/SpringSource/spring-integration/pull/621
920545_1;positive;Hi Carlos This looks awesome! Lots of cool stuff.
1375548_2;neutral;Note that as indicated before JVMInfo still is part of derbyclient.jar (I assume because of the need to support sysinfo).
626247_2;neutral;Thanks Amar!
820038_1;neutral;An awesome feature of Hive is the rich type system with excellent support for complex data-structures.
349941_1;positive;"Waaaaay cool! I especially like the ""upload file"" option."
1782818_1;neutral;Solomon That is very slick.
1782818_3;neutral;Thank you.
729628_1;neutral;Committed after fixing the typo.
857455_2;neutral;This will reduce object creation.
857455_3;neutral;The patch needs to be regenerated against the current trunk but otherwise looks good.
580447_1;positive;cool stuff! a good candidate to put on myfaces-commons-utils so the user can just add the resource handler on its webapp faces-config.
1358696_1;neutral;Thanks Kristian.
1358696_2;neutral;Committed revision 1341814.
2087167_1;neutral;Deleted spurious 'Added: svn:executable' from the patch.
1921841_1;neutral;The .md extension is used for the readme because it's in MarkDown format used by GitHub.
1921841_2;neutral;See the following page for an example:  https://github.com/seam/examples/tree/master/booking
2413399_1;neutral;It is completely expected an updatesite.zip for all of devstudio is *bigger* than the installer.jar 
795315_1;neutral;I presume so.  
2545827_1;neutral;Yup instruction are not correct.
307058_1;neutral;That said check out setReadLength in TBinaryProtocol.
1111284_2;positive;Thanks Daryn!
1111284_3;neutral;Also thanks Matt for the review.
2133916_1;neutral;Fixed in r544
416543_1;neutral;Yeah it looks like there are conflicts with RenderingContentRewriter and one of the guice modules.
939944_1;neutral;Committed to Trunk.
939944_2;positive;Thanks for the reviews..
2293268_1;neutral;Atlassian 3.2 is in Central.
919520_1;positive;Wow thanks Raghu that's awesome and will save me a ton of time. 
2078947_1;neutral;closed with no testing Ian says this is a code-level change.
1941338_1;neutral;When the order of methods change so the rendering of fragments is bellow the definition then it works fine.
1965311_1;neutral;Two git commits included.
1455020_1;positive;So very cool and so very committed-- thanks Matthias this is awesome.
1169934_2;positive;I'm happy to use it as the standard logo (i.e. website etc.).
1064705_2;neutral;I'm giving this up hoping someone confident in Swing would look into it.  
723757_1;neutral;Have you been able to work on that ?
1776212_1;neutral;Thanks for pointing out this (rather embarrassing) oversight!
1776212_2;neutral;Fixed for both 2.0 M4 and 1.2.8.
1649226_1;neutral;Amila Could you please check my fix?
1649226_2;positive;http://svn.apache.org/viewvc?view=rev&revision=468444  Deepal Thanks!
448659_1;neutral;Hi Drew  I have upgraded Postage to James3 (see POSTAGE-23) and used your patch at this occasion.
1982039_1;neutral;I suggest making a tooltip with the title of the context help article (a popup)  when the user hovers the question mark icon.
1920925_1;neutral;We'll go with this for now thanks for the fix!
912375_1;neutral;Ran some benchmarks.
912375_2;neutral;When the modulus is large which means that number of collisions is small LightWeightGSet is much better than GSetByHashMap.
254374_1;neutral;added fixVersion
2274367_1;neutral;Rolled over to 0.5.5 to get a stable JavaOne release out
1379656_3;neutral;Are these already-existing concepts in the client?
1379656_4;neutral;Or did you introduce these concepts?
1379656_5;neutral;Thanks! 
1064678_1;positive;Thanks Alexei the patch is fine. 
2026908_1;neutral;how does your application.cfc looks like (ormsettings)?
1036613_1;neutral;canceling
660369_1;positive;Awesome co-op. Thanks Robert & Mike for picking this up.
976523_1;neutral;From https://builds.apache.org/job/PreCommit-HBASE-Build/2581/console it is not clear which test hung.
1593541_1;neutral;Committed the patch with thanks to Christian.
2027278_1;neutral;fixed.
2465701_1;neutral;The last bug I see mentioning a HSQL upgrade was JBAS-1618 which ended up with 1.8 RC9.
2465701_3;neutral;When did 1.8 RC 9 get upgraded and where is it tracked/documented?
1840015_1;neutral;Done in Weld and TCK
1659348_1;neutral;Applied patch.
1659348_2;neutral;Thanks.
577184_2;positive;Cheers!
1169132_1;neutral;quick patch.
2538101_1;neutral;What's the operation?
604592_1;neutral;I just committed this to trunk and branch-0.23.
604592_2;neutral;Thanks Sid!
30489_1;neutral;Thanks for testing but please don't close it yet.
441965_1;neutral;Fixed trunk r910567
1466579_1;neutral;A new patch including some corrected Japanese sentences and a link to Solr Wiki.
1847364_1;neutral;All log statements should now be surrounded by log guards.
2053349_1;neutral;Horia Chiorean <hchiorea@redhat.com> made a comment on [bug 1014709|https://bugzilla.redhat.com/show_bug.cgi?id=1014709]  https://github.com/jboss-integration/modeshape/commit/d1d97180c957491bee3654743ebd4a6860314ad3
2481795_1;positive;Thanks Galder:)
886160_1;positive;Daryn the current patch looks good.
886160_2;neutral;Thanks!
490723_1;neutral;Please also see Glassfish issue 13111: https://glassfish.dev.java.net/issues/show_bug.cgi?id=13111
1609085_1;neutral;Committed as r1382016.
2459016_1;neutral;Joram notify Jennifer Vennable when you completed this.
1468735_2;neutral;Changes applied in revision 1369338.
1468735_3;neutral;Many thanks.
1827379_1;neutral;periodic bulk close of resolved issues. 
218222_1;neutral;Thank you!
886802_1;neutral;The b-1.0 patch also applies to branch-1.
2059249_3;neutral;I'll try and test with queryIndexesRebuiltSynchronously false today.
405597_1;neutral;applied patch (thanks) in r1055887
1827876_1;neutral;Hi Jaikiran   Didn't you already fix this one?
968616_1;neutral;Thanks!
1667340_1;neutral;Dona Thiru: can one of you (or anyone else) please review this?
1045150_1;neutral;05 was committed in r613384
2327124_1;neutral;committed to TRUNK (m3)
2545846_1;positive;This is awesome!
966178_1;positive;v2 Looks good to me.
2050066_2;neutral;Thanks!
513057_1;neutral;Closing this issue Jacopo fixed it at r1345528.
1124596_2;neutral;Add EnumSetWritable.
1780034_1;neutral;I'm closing this for the time being as we've reopened SPR-368.
1436615_1;neutral;This was found in via JBossWS CXF so once we've pulled it in to JBoss and tested I'll let you know if there's any issues.
1436615_2;neutral;Thanks for the quick response Colm.
2025362_1;neutral;Could you open a ticket for this (last comment) Tnx micha
2354572_1;positive;Hey you're right that idea was probably not the best approach to the problem - 0.6 looks really nice looking forward to it :)
1776805_1;neutral;Indeed!
1776805_2;neutral;This is actually the case in 2.0.5 already.
1776805_3;neutral;Thanks for spotting this Philipp!
907912_1;neutral;It seems that using {{BufferedOutputStream}} is a better solution since it will also help other operations.
907912_2;neutral;BTW do you know why there are four one-byte packets?
1549909_1;neutral;Dupe of CASSANDRA-4042 (we'll include the BF fp change there)
2043022_1;neutral;I think this looks like the same issue as  [MFINDBUGS-55|http://jira.codehaus.org/browse/MFINDBUGS-55]  Garvin 
1093135_2;neutral;Changed contributed by from Arpit Agarwal to Arpit Gupta.
1093135_4;neutral;add LOCALE.US to toLowerCase in SecurityUtil.replacePattern.
2271434_1;neutral;Marc you're re-logging your ownn issues :)
1569713_1;neutral;Patch now applies cleanly against latest version of trunk.
2123473_1;neutral;Bounce to Doug as this is a SOA issue.
701054_1;neutral;Thanks I just committed the patch.
1969320_1;positive;Thanks for moving so quickly on this guys.
977198_1;neutral;"On trunk apparently all use of the ""get"" ""put"" and ""delete"" histograms have already been removed from the regionserver except for the Jamon templates."
977198_3;neutral;Calling them queryRequestLatency and mutateRequestLatency in RegionServerMetrics.
902763_1;neutral;Thanks Daryn!
902763_2;neutral;for taking a look.
299082_1;neutral;#NAME?
2426284_1;neutral;After several retries seems we are unable to proceed with releng team to get supported solution.
2426284_2;neutral;Will setup mirroring to Brno QA lab.
175864_2;neutral;If somebody can better formulate my above fragment and place it somewhere in wiki it would be great.
175864_3;neutral;I have throuroughly documented this in the XWorkConverterTest see testStringToInt testStringToInteger testStringToPrimitiveDouble and testStringToDouble.
175864_4;neutral;If you feel like adding this to the showcase than go on.
175864_5;neutral;cheers  ./alex -- .w( the_mindstorm )p. 
805064_2;neutral;I think the HttpClients service interface must be exported for it to be used.
2046200_1;neutral;Done at revision 1582 - 1585
1002038_1;neutral;Closing as fixed in trunk.
1712997_1;neutral;We have an HTTP discovery agent in activemq-http no other activity on this issue so closing for now.
823209_2;neutral;Although the older patch applied fine for me (patch -p1).
2402199_1;positive;This is a great suggestion.
623487_1;neutral;Thanks Amar!
1573728_1;neutral;Would your use case be covered by adding a TTL to CF?
1573728_2;neutral;Because that seems like the natural level of granularity for this to me.
2505559_2;neutral;Looks like Forge isn't used at companies having a firewall.
567798_1;neutral;Attached patch for Myfaces.
1613607_1;neutral;the  repairment to BlueSky official website Downloads.html and MailingLists.html  thebluesky group an use the patch freely
774797_1;neutral;adding --rsyncable to our build system does not seem to be a big task I am experimenting with it.
1876181_1;neutral;Spoke too soon!
1876181_2;neutral;The SocetException is still there sporadically.
874025_1;neutral;I committed the patch to trunk.
874025_2;neutral;Thank you Ivan!
874025_3;neutral;Thanks Daryn for the review.
304778_1;neutral;Whoops yeah sorry.
402189_2;neutral;are enough for this rather than full blown regexp.
402189_3;neutral;It's also easier then to tell a wildcard-based config from a normal one.
1503751_1;neutral;Feature verification is completed including Upgrade.
1503751_2;neutral;hence closing the ticket.
1422107_1;neutral;This issue is being tracked by other JIRAs now.
1886471_1;neutral;Sonar does not use JavaNCSS at all !
879312_1;neutral;The 0.23 patch looks fine.
879312_3;neutral;The only significant code difference seems to be in getBlockLocations().
1478633_1;neutral;Thanks for the patch.
1478633_2;neutral;It was applied with minor changes in 2.1.10-dev and 2.2-dev.
1478633_3;neutral;Please reopen the issue if needed.
2167248_1;neutral;fixed in 1.8. checking in javadoc fixes momentarily
2325805_1;neutral;Committed in r14473 on trunk and r14474 on 2.0.x.
449674_1;neutral;I know this hasn't been looked at in quite a while.
449674_2;neutral;I can't see the current GOP and GKOP being completely replaced but there may well be some areas where your code could be incorporated.
449674_3;neutral;It would help considerably if you could explain what the problem was/is with finite sized pools and the current implementation.
449674_4;neutral;Without an explanation of what the issue is this issue is likely to remain dormant or just be closed as won't fix.
2248369_1;neutral;Done as part of Felix resolver integration
508220_1;neutral;Latest commits now include filemgr and workflowmgr integration.
508220_2;neutral;The work in progress archetype is now committed in the trunk (http://svn.apache.org/repos/asf/oodt/trunk/mvn/archetypes/radix/).
1112403_1;neutral;Bharath  Since all of this work's goal was done - can this be closed?
2276054_1;neutral;Thanks for Paul King's advice I tried 1.6.3 again with groovy.bat.
2276054_2;neutral;groovy.bat don't have this problem so the problem is from the native launcher.
1472345_1;neutral;Closing as dupe.
354179_1;positive;great thanks Joel.
2512266_1;neutral;Marek Novotny <mnovotny@redhat.com> made a comment on [bug 883918|https://bugzilla.redhat.com/show_bug.cgi?id=883918]  This will be fixed/upgraded to GWT 2.5 in WFK 2.3.
562642_2;neutral;Andrzej I'd be happy if you reassigned to you however I will have some time on Tuesday to look at this if you don't until then.
397947_1;neutral;commit fix http://svn.apache.org/viewvc?rev=729857&view=rev to nmr project http://svn.apache.org/viewvc?rev=729894&view=rev to features project
437102_1;neutral;Robbie  Could you please review and commit the patch?
1477180_1;neutral;Hmm it did work on monday for me strange I'll have a look at it right now
1648070_2;neutral;Thanks Charitha.
2178588_1;neutral;Added to portletswap but not the distro until we have themed groupings.
1593075_1;neutral;Thanks for reporting.
205810_1;positive;Thanks for reporting solved!
1945698_2;neutral;Thanks!
1465991_1;neutral;I will rewrite that part.
2134187_1;neutral;Scratch that this fails horribly after the change to unparsing negative numbers as hex.
2334381_1;neutral;Fixed in next savara release.
1647861_1;neutral;Some more work towards full SAAJ 1.3 implementation.
929227_1;neutral;Patch for 0.96 corresponding to latest trunk patch.
286038_1;positive;it belongs to faces 1.2 :)
520700_1;neutral;Thanks Amit  Your patch is in trunk at r832776 R9.04 r832779 
693792_2;neutral;I'll commit soon.
1210099_1;neutral;Patch committed.
580709_1;positive;Ok cool this is just a matter of adding strings to the various [NotFound()|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L160] returns in files.cpp  There are a number of error cases in the [browse|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] and [read|https://github.com/apache/mesos/blob/0.15.0-rc4/src/files/files.cpp#L204] endpoints I'd imagine one could change the javascript to generate bad requests which should be sufficient to test this :)
1210099_2;neutral;Thanks Hari!
741066_3;neutral;It looks like there is an unencodable character.
2547124_1;neutral;JMX support will be implemented with the remoting project.
2269259_1;neutral;As of the new log4j DSL this is not an issue
1865359_1;neutral;Tested by submitter.
1149665_2;neutral;Thanks Amar - this was a long-drawn affair!
717914_1;neutral;Fixed for exclusion: http://svn.apache.org/viewvc?view=revision&revision=1539249
288955_1;neutral;Hi  Thanks for your help testing this stuff.
288955_2;neutral;I did a review and I found the problem is not on tomahawk.
288955_3;neutral;Really it is a side effect of the browser (IE 7 and IE 8).
288955_6;neutral;I'll close this issue as won't fix but anyway I commit the fix on tomahawk examples.
310347_1;neutral;89 and 90 look fine.
376257_1;positive;Cool feature!  Performance:  - It looks like scripts are read from the resource loader and parsed again (eval) for every update request.
2116246_1;neutral;Yes this was fixed through Yecht.
2375072_1;neutral;Should be fixed with DOXIA-390 I added your test case.
2375072_2;neutral;Thanks!
52899_1;neutral;all history lost?
52899_2;neutral;for example: https://github.com/hibernate/hibernate-core/commits/3.6/hibernate-testsuite/pom.xml https://github.com/hibernate/hibernate-core/commits/3.6/testsuite/pom.xml
420205_1;neutral;Review board: https://reviews.apache.org/r/15335/
1131871_1;neutral;I just committed this.
1131871_2;neutral;Thanks Amar!
1447417_1;neutral;patch reviewed and applied by Eoghan with r502283
260556_2;positive;Interesting that you decided not to detect the error based on finding two similarly-named operations.
260556_3;neutral;I wonder if there are any advantages to your way of doing it over mine but I think yours will definitely work to detect the error cases I had in mine.  
1556724_1;neutral;Fair enough.
705725_1;neutral;Hello Bhumir  I think Ivan is right - can you try to test your case with the complete version of log4php not only the files I have mentioned.
705725_2;neutral;Thanks for you patience - this is a nasty issue.
705725_3;neutral;Cheers Christian
1947696_1;neutral;committed r1296706.
2333436_1;neutral;This never got into Indigo - pusihing for it to go into Juno.
2255647_1;neutral;I'm not convinced making GrailsApplication serializable is a good idea.
2255647_2;neutral;"You ""workaround"" of making it transient is the correct solution. "
1544053_1;neutral;It applies thanks.
1009987_1;neutral;TestMultiColumnScanner has been committed to trunk.
2110473_1;neutral;it is fixed by r1358 in jbossweb  2.1.x.
1415518_1;neutral;Unsetting Fix Version on unassigned issues.
1563950_1;neutral;Excellent the performance is much better.
1563950_2;neutral;Committed.
677469_1;neutral;Bulk close for 3.1
1936386_1;neutral;[~lfryc] [~bleathem] [~ppitonak] Do you think guys that those page fragments methods which depend on JSON parsing - aka various {{setupFromWidget}} should throw {{UnsupportedOperationException}} till this issue is resolved ?
1936386_2;neutral;IMHO not as we can quite quickly implement this right ?
803094_2;neutral;thanks asankha
2385607_1;neutral;Yeah this was a word which somebody had looked up in Dacco.
2385607_2;neutral;I saw 'acusament de recepci?' in the GDLC but I wasn't certain what it was in English.
2385607_3;neutral;Perhaps 'acknowledgement slip' would be the most commonly used term in English?
1434805_1;neutral;Applied the same fix as in issue 25001  http://cvs.apache.org/viewcvs.cgi/jakarta-commons/dbcp/src/java/org/apache/commons/dbcp/datasources/PerUserPoolDataSource.java?r1=1.10&r2=1.11&diff_format=h 
2268310_1;neutral;Steve can you clarify?
855337_1;neutral;Fine with me. 
2226346_1;neutral;On the recommendation of Weinan
2127485_1;neutral;Resolved in commit 5260 (patch by Vladimir Sizikov)
1615699_1;neutral;Patch submitted.
1615699_3;neutral;Thank you.
1618006_1;neutral;I filed bug # 42715 with ASF Bugzilla about the ant.version issue.
426446_1;neutral;Seems fine to me.
578535_1;neutral;Thanks for looking after this.
980981_2;neutral;Added as a subtask [HBASE-6157] to this parent jira.
980981_3;neutral;Hope that should be fine.
478251_1;neutral;I added the PDType1CFont patch in revision 1425301
485706_1;neutral;Since we will have another RC we decided to include this change in 1.5.2.
1883953_1;neutral;Documentation is still a bit lacking
1799586_1;neutral;Don't absue the ticketing system
668048_1;neutral;I committed {{BasicFunctionalityTest.testHTMLStrip()}} to branch_3x - it succeeds for me with no changes required.
2165641_1;neutral;The per invocation timeout facility has been added for the rmi and sslrmi transports.
2540286_2;neutral;Indeed this saved some time.
887367_1;neutral;Looks like this was fixed in HDFS-3966 (For branch-1 TestFileCreation should use JUnit4 to make assumeTrue work).
2131161_1;neutral;I'm kinda dissapointed.
2131161_2;neutral;I'm using jruby.bat from jruby 0.9 and it works fine.
1506060_2;neutral;url: https://192.168.124.100/sdk/vimService username: Administrator password: C******
2277641_1;neutral;"Note this used to work fine in 2.7 looking at ""git blame"" output it would seem the regression happened as Niels added support for 3D bboxes"
1607244_1;neutral;patch looks good.
1607244_2;neutral;+1 thanks Ivan.
456364_3;neutral;I don't see the issue on trunk.
456364_4;neutral;Just realize that.
456364_5;neutral;Thanks!
456364_7;neutral;I should have tested with trunk before creating this jira.
456364_8;neutral;I think I even tried with pig-0.11 to confirm the problem.
1678217_1;neutral;I'm sorry for the confusion.
2036173_1;neutral;Thanks Ittay.
2036173_3;neutral;Under what runtime conditions are you seeing this.?
2036173_5;neutral;2
2036173_6;neutral;Would you have a test that we can use to reproduce?
1050624_2;positive;It's OK.
1050624_3;neutral;Thanks very much!
1132629_3;neutral;"The only definitions of ""OutputStream baseStream"" are in run() copyBlock() and readBlock()."
1723915_1;neutral;Resolving the issue as the patch was applied to Airavata trunk.
658099_1;neutral;I see FilteringTokenFilter has a similar first token pos incr fixup so this problem is handled in at least one other filter.
658099_2;neutral;I'll take a broader look tomorrow. 
527415_1;neutral;Jacques if you create separate issues for the erros (icluding the logs) I can take a look them.
527415_2;neutral;Thanks for your vote.
527415_3;neutral;Any other opinions about the patch?
1720530_1;neutral;+1 for the patch.
1720530_2;neutral;Committed to trunk.
1720530_3;neutral;Thanks Arpit!
1191390_1;neutral;I think your logic is right.
1191390_3;neutral;1
1191390_4;neutral;FileSystemView is the user file system view so it can have canDelete() and canRead() methods ..... this is fine.
1191390_6;neutral;FileSystemView can have user object to indicate whose file system view it is representing.
1191390_7;neutral;3
1191390_8;neutral;In that case caching will be at the FileSystemView level (not at FileObject level).
1191390_9;neutral;Logically this is also fine.
1191390_10;neutral;NativeFileSystemView represents the underlying OS file system view - no more no less.
1191390_11;neutral;Caching is a specialized function.
1191390_12;neutral;So if necessary we can add another FileSystemManager implementation which will support caching.
1191390_14;neutral;So the action items: 1. canDelete() canRead() and canWrite() will be moved to FileSystemView from FileObject.  
1830169_1;neutral;Please review and close out if appropriate.
1043193_3;neutral;Thanks very much for the contribution.
1043193_4;neutral;The fixing is available in all builds after r658561.
587137_1;neutral;solved in subversion repository as of r818942.
942679_1;neutral;Thanks for the patch Gustavo.
942679_2;neutral;I applied to 0.95 and trunk.
1821302_1;neutral;I thought there was already a (Hibernate specific?)
1680193_2;neutral;Add the new file modules\java2wsdl\src\test\java\org\apache\tuscany\tools\java2wsdl\generate\ExampleService.java 2.
1680193_3;neutral;Apply the changes in patch1658 3.
1680193_4;neutral;Unzip ws-void-args-return under the itest directory 4.
1680193_5;neutral;Update the pom for itest to include ws-void-args-return  This patch fixes TUSCANY-1658 and TUSCANY-1653 and add an itest to verify the fix.
1659339_1;neutral;Applied patch.
1659339_2;neutral;Thanks!
854145_1;neutral;+1 looks good. 
1025268_2;neutral;Oh and that wiki page for the shell is slightly formatted wrong by the looks it changes to cursive/italics and stays until the end.
1025268_3;neutral;And the .irbrc sample output has no line breaks and makes it difficult to read it.
877499_2;neutral;Fix race conditions in Balancer.
877499_3;neutral;Contributed by Junping Du (szetszwo: http://svn.apache.org/viewcvs.cgi/?root=Apache-SVN&view=rev&rev=1532932) * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/CHANGES.txt * /hadoop/common/trunk/hadoop-hdfs-project/hadoop-hdfs/src/main/java/org/apache/hadoop/hdfs/server/balancer/Balancer.java 
2065257_1;neutral;Applied the patch to implement Workspace.move
234857_1;neutral;We pretty much already had the interface we wanted for this (IFixedLocationResourceStream).
234857_3;neutral;And then MarkupCache uses that interface to checkout what the actual file is  I dont think we will get IResourceStream implementation that are not File or URL and if we do then we fallback on the cachekey only approache.
1049100_1;neutral;Thanks Tatyana - the third patch was applied to BTI branch 2.0 at r552655.
1899200_1;neutral;Sebastian as Sonar calls the cobertura maven plugin there is not much we can do.
2146300_2;neutral;The Sun JSF-RI team have implemented a fix for this issue.
2146300_4;neutral;See the following link for more info:  https://javaserverfaces.dev.java.net/issues/show_bug.cgi?id=612  Thanks Ian
2323091_1;neutral;Patch applied on 2.1.x 2.2.x and trunk
385042_1;neutral;Just an update:  # SOLR-1131: aka poly fields is almost ready to go.
385042_2;neutral;Please review.
385042_3;neutral;# SOLR-1297: sort by function query just needs review and then can be committed.
385042_4;neutral;After that we can add in the Cartesian Tier indexing and the Cartesian Tier QParserPlugin (after a little re-write).
385042_5;neutral;Then we need pseudo-fields and we likely  want to hook in a per request function cache (maybe)
1423534_1;positive;Hi Suran  The new catalogs_b.patch looks very good.
1423534_2;neutral;It will need another round or two of adjusting but it is definitely looking solid.
1423534_3;neutral;I have applied the patch and am running regression tests now.
1423534_4;neutral;I will post my results when the tests finish.
1423534_6;neutral;In my experience this kind of shadowing always causes bugs in the future because it is so easy to lose track of which copy of the redundant field is being used.
1423534_7;neutral;"So the constructor for this class should call setUUID( permUUID ) rather than stuffing the shadowing field via ""this.permUUID = permUUID""."
1423534_8;neutral;o Once you do that you can get rid of the getUUID() setUUID() and getObjectID() methods in this class.
1423534_9;neutral;o I have reservations about the second constructor for this class (the one which is used to create a key descriptor rather than a full-fledged permissions descriptor).
1423534_10;neutral;However I see that you are following the data dictionary patterns for the other permissions descriptors.
1423534_12;neutral;But we should put a sticky note on our brains to remind ourselves to clean up this pattern in the future--partially initialized data is brittle.
1423534_14;neutral;Don't worry that's another project and not part of the sequence generator work.
1423534_15;neutral;SYSSEQUENCESRowFactory  o I think that you should flip the order of the keys in the second index.
1423534_16;neutral;That is the key order should be ( schemaID sequenceName ) rather than ( sequenceName schemaID ).
1423534_18;neutral;But maybe you have a use for an index with key order ( sequenceName schemaID ) which I'm not seeing.
1423534_22;neutral;SYSROLESRowFactory  o As with SYSSEQUENCESRowFactory I think that buildColumnList() should return a larger array one cell for each column in the table.
1423534_23;neutral;DataDictionary  o The header comment for getPermDescriptor() does not seem to describe the method.
1423534_26;neutral;Thanks -Rick 
425267_2;neutral;This one fixes the end-date issue in the comment bean classes: URL: http://svn.apache.org/viewvc?rev=782269&view=rev  And that resolves this issue in the trunk.
688399_1;neutral;Hey Chrisyou just moved the files right?!
21301_1;neutral;Also applies to the 4.x series
1946907_2;neutral;Attribute 'width' works fine.
1014458_2;neutral;Would be nice to have a batch/list functionality as well like we have for deletes/puts.
480162_1;neutral;It looks like the problem originates in PDFBOX-11.
480162_2;neutral;Many CID mappings are expressed as ranges which the code explodes into individual Integer->String pairs.
1836207_1;neutral;In the same pc I have a outlook client and It work fine the problem is with xplanner how can I  configurate xplanner for send mails ?
1836207_2;neutral;Thanks
2516675_1;neutral;ok I'm looking into this.
280697_1;neutral;Okay reviewed and tested patch with sqlite3 and bdb on trunk.
280697_2;neutral;One minor correction to configure without sqlite3.
280697_4;neutral;#NAME?
2192201_1;neutral;Have a look at hibernate.common.xml
412291_1;neutral;Hi David  This helps me understand what you were talking about - thanks!
412291_2;neutral;(Things weren't as clear at 2am ))    Yes we should probably definitely be removing the ThreadLocal entirely.
412291_3;neutral;I'll make those changes as soon as I can.
412291_4;neutral;#NAME?
766227_1;neutral;Patch applied in trunk.
766227_3;neutral;Thank you for your contribution.
1114706_3;neutral;Why use an ad-hoc script that's known (according Erik himself) to have false positive that require manual inspection (which is also not part of the version controlled source tree) when you we have a built-in (aspectj*.jars are already included as build/runtime dependencies) tool specifically for such tasks?
1114706_4;neutral;You can do this for info messages too for more performance when that is off.
360149_1;neutral;Ah ok ... thanks for the heads up.
1427702_1;neutral;Changes to the test look good and your method for finding which are right/wrong is correct.
1427702_2;neutral;I would advise that a good thing to do once you have fixed this issue is to then perform a similar test modification for setting a valid value and using batching.
1673444_1;neutral;I've started to work towards support for visualising services and cascading configuration.
1673444_2;neutral;The changes in this patch aren't a complete solution but they're free-standing give basic service visualisation and shared configuration support.
1673444_3;neutral;I've introduced a decorator framework for relationships so we can draw the service triangles (or package names).
1673444_4;neutral;The service handling will need to be updated slightly once we're not working from the DummyInfoProvider.
1673444_5;neutral;Handling of services which aren't consumed and services which are consumed by multiple bundles is pretty weak.
1673444_6;neutral;I've also started to add cascading configuration.
1673444_8;neutral;ComponentAppearances will also inherit from one another when we have nested components (like a bundle inside an application).
1673444_9;neutral;I've only switched the ComponentColorElement (which was the ComponentColorProperty) over to use the new configuration so far but I'll switch the other elements over to using the new configuration next.
1673444_10;neutral;In the new version elements have two methods - render() which draws them and apply() which  initialises shared properties like colour.
1673444_11;neutral;This allows for a two-phase rendering.
1673444_13;positive;:)  I've renamed ComponentColorProperty to be ComponentColorElement and RelationshipAggregation to TwistieAggregation.
1673444_14;neutral;I've also moved RelationshipElement to the elements namespace.
2130073_1;positive;Looks like this is fixed :)
766038_1;positive;Version 2.2.0RC3 is fine.
1754304_1;positive;Sounds like a good idea.
1581490_2;neutral;For the CAMEL-3787 I think the key should be on the ftp client configure to find out right charset that the server is using.
804555_1;neutral;> MultipartEntity entity = new MultipartEntity(HttpMultipartMode.BROWSER_COMPATIBLE)   Use strict mode instead of browser compatibility.
1212896_2;neutral;Tests pass but there is some weirdness going on with rat failing on licenses because it tries to examine the surefire reports...
408618_1;neutral;Thanks for supplying the patch.
408618_4;neutral;Please close this bug if this is ok for you.
259521_1;neutral;I showed my interest on this idea in the dev-mailing list and currently started to explore the requirements and a design. 
2086495_2;neutral;Thanks
297441_1;neutral;OK will open the issue with Solr/Lucene.
297441_2;positive;Many thanks for your help.
1114268_2;neutral;Does this applies to 0.22 trunk or 0.23 trunk?
1767428_1;neutral;Thanks.
1767428_2;neutral;I found the note in the manual about @Resource and that fixes it.
1767428_3;neutral;At this point I'd suggest  peppering the docs with references to @Resource wherever it discusses autowiring things or about collections.
1767428_4;neutral;"E.g. ""note: if you're trying to auto wire a collection with annotations you'll need to use @Resource instead of @Autowired""."
258148_1;neutral;I looked at all the TODO's in uimaj-core and found only one Sofa-related exception that needed update.
258148_2;neutral;Fixed it's foot.
1605030_1;neutral;Patch applied.
1605030_2;positive;Thank you!
1605030_3;neutral;"boisvert@sixtine:~/svn/buildr-trunk$ svn commit -m ""BUILDR-283: Misleading documentation on env."
1605030_4;neutral;"variables (Alexis Midon)"" Sending        doc/settings_profiles.textile Transmitting file data ."
1327335_1;neutral;The attached patch fixes two problems:   * the first one which happen when the class is loaded from the boot classloader (in which case we now use the system classloader to load the enclosing class)   * the second one which is the fact that all kind of linkage errors can happen when loading the class and this would really disturb the classloader correct behavior
747246_1;neutral;Could you please verify and/or adapt your patch against the current version at http://svn.apache.org/repos/asf/commons/proper/jcs/branches/generics-interface I was not able to apply your patch there.
1814664_1;neutral;A potentially legitimate use case of a {{set}} without an {{apply}} is a builder class that should not be accessed until the building is complete at which point the internal state will be accessed directly to produce the final result of some type.
1961214_1;neutral;Pull request available here:  https://github.com/SpringSource/spring-roo/pull/8  The changes are minor.
2452643_2;neutral;But it does not work when I try it using maven integration plugin for eclipse.
2452643_3;neutral;I have open a ticket on their side: http://jira.codehaus.org/browse/MNGECLIPSE-1054 
2423462_1;neutral;I would rather not have specific vendor JDK names listed in there if can be avoided anyway.
2423462_2;neutral;Not sure when it was added.
2423462_3;neutral;worth investigating.
1083704_1;neutral;Committed to branch-2.1-beta branch-2 and trunk.
1069635_1;neutral;Verified patch applied as expected.
1412146_1;neutral;Dyre thanks for your comments.
1412146_4;neutral;I did a change to BULIDING.txt adding ${j14lib}/security.jar to java14compile.classpath in the description of how to build with IBM JDK.
1412146_5;neutral;I have not verified that it works and hope someone would confirm that it's correct.
533296_1;neutral;Jacopo  Thanks for diving in a pointing Scott at the appropriate screens.
533296_2;neutral;David  I completely agree that providing more intelligence in the PO creation process would be very helpful especially for larger businesses.
533296_3;neutral;I can just about cope with the amount of manual intervention required but in the not too distant future I can see the need for some of the rules you suggest.
533296_4;neutral;The idea of consolidating POs (or SOs I guess) came mainly because I end up having multiple small POs for some of my suppliers.
533296_5;neutral;However I also run into the opposite problem.
1489050_1;neutral;This should have been fixed by commit 26a5b76ee6b77909a7b8d5b00924f12e1671373d.
1489050_2;neutral;Verified on my vmware setup extract volume is working fine now.
680599_2;neutral;Anyway for this file it's not really important I think - a very simple and tiny file w/ no history to preserve?
2094157_1;neutral;Please keep this open until reverse tests are configured as we might have new issues coming from them.
1453891_1;neutral;Ok got it thanks for the explanation.
1453891_2;neutral;In any case the code for the toBytes method is written now so it should be a simple thing to move it to the PType implementation classes.
1453891_3;neutral;It would probably also be worth having optimized versions for primitive values instead of writing them to an Avro/Writable first to get the bytes representation.
145320_1;neutral;An example patch.
145320_2;neutral;Was unable to run the unit test I wrote (because my setup is being a jerk) but I'm more looking for input on the design.
724751_1;neutral;Thanks for the reviews committed the patch to trunk
289945_2;neutral;I seem to be having trouble applying the patches though and I'd hate for all these corrections and improvements to be lost.
289945_4;neutral;That would really help a lot.
289945_5;positive;Thanks once again.
451707_1;neutral;It is good to know that pluto has a problem here but I realy need servlets integrated pluto.
1984725_1;neutral;@Arnaud: My key looks exactly the same and was generated with Cygwin's ss-keygen.
1984725_2;neutral;The file has Unix line endings though ...  @Lukas: scpexe works for me with M2 despite the fact that it insists on a key even if an agent is running (WAGON-27).
677027_1;positive;bq. OK w/ the latest patch all tests pass for me! Great  Awesome! :)
2113606_2;neutral;One of the things I changed in jnr-posix was to make stat and fstat use stati64 and fstati64 respectively instead of stat64 and fstat - the last may be why its breaking with jna-posix.
2113606_3;neutral;Look in WindowsLibCFunctionMapper.java for the fstat mapping - it may all magically work if you change fstat to map to _fstat64 (note: no 'i' in the name - uses stat64 struct instead of stati64 ... they have different sized atime ctime mtime fields).
2113606_4;neutral;Otherwise the WindowsFileStat structure looks ok apart from the st_blocks and st_blksize fields at the end which are not part of the windows stat64 struct so will probably be filled with either zero or garbage.  
1540427_1;neutral;{quote}  Hmm looks like the backport blew away scrubtest on 1.2 as well.
1540427_4;neutral;Just for clarification skipBloomFilters is old.
1540427_5;neutral;#1 and #2 are incorrect.
456033_1;positive;Great! Awesome work Nick and thanks for the clarification Bill. 
1540427_7;neutral;2: In 2.0 the skipBloomFilters will be called on a 1.2 sstable also the skipBloomFilters currently is called against any sstable when scrubbing.
1186476_1;positive;Great work...this is awesome stuff. 
645538_1;neutral;I made a preliminary patch to share the idea how this can be fixed.
645538_6;neutral;Maybe because a JUnit doesn't really mimic a real hadoop env?
152270_1;positive;great. awesome job sergey!
412699_1;positive;Awesome - great stuff Maria.  Thanks!
645538_8;neutral;#NAME?
883339_1;positive;Thanks for doing that Uma.
883339_2;neutral;It looks like there is something about the build scripts that is causing it because hdfs.proto where NameSpaceInfoProto is defined is more or less identical between trunk and branch-2.
675234_1;positive;Wow!
1160849_1;neutral;I just committed this.
1160849_2;positive;Thanks Bryan!
915538_1;neutral;+1  Patch looks nice.
915538_2;neutral;Probably worth adding a third case in testDataDirectories for a URI that includes an authority (file://localhost/path).
1163773_1;positive;Patch looks good to me.
911559_2;neutral;I've committed this.
911559_4;neutral;Resolving as fixed.
914494_1;positive;It is good to have the test.
914494_2;neutral;I ran it on current trunk.
914494_3;neutral;It successfully gets the expected exception but then fails to close FSNamesystem with NPE.
914494_4;neutral;So yes it fails but not where you wanted it to.
2017630_2;neutral;we cannot find a problem in our implementation anymore perhaps there is a problem in he ACF implementation that force a other resultat. 
1532956_1;neutral;This looks like it might be a blocker for release.
1332525_1;neutral;I didn't see anything in subversion?
585405_1;neutral;Fixed in r1146573
527762_1;neutral;"Hi Christian Jacopo  Not sure if adding ""-Duser.language=en"" is the better way to go sounds like a camouflage to me."
1153459_1;neutral;I just committed this.
1153459_2;positive;Thanks Owen!
352230_1;neutral;Added support for the QueryElevationComponent and test case.
439397_1;neutral;Hi Robbie  Please could you review this patch?
439397_2;neutral;cheers Keith.
935706_1;neutral;Committed to trunk.
536426_1;neutral;Marco  I've fixed some minor issues in your patch (including the one you have pointed out) and I've committed it.
1115870_1;neutral;Hi Guys  I am pretty new to this site.
1115870_2;neutral;I am wondering when this patch can be accepted?
395863_1;neutral;Applied the patch into trunk.
1152054_1;neutral;I just committed this.
1152054_2;positive;Thanks Dhruba!
1603554_1;neutral;Violated again in r960471.
216701_1;neutral; I'll take a look at this for the next release (after 1.5.11).
456007_2;neutral;Thanks Viraj and Cheolsoo.
640309_1;neutral;[~maysamyabandeh] Got time to look at this today.
640309_2;neutral;There are tests in Mahout-integration that are using DummyRecordWriter  -  TestConcatenateVectorsJob and RegexMapperTest and are failing with this patch.
640309_3;neutral;I'll take a stab at this again but could you verify this patch against the present trunk?
416357_1;neutral;patch applied.
1600504_1;neutral;Vadim you're keeping us busy :).
1600504_2;positive;Patch applied with thanks!
376813_1;neutral;Hello I see Uwe has commented on SOLR-1657 that he would help convert tokenstreams to the new api but he needs this patch (the tests) applied first.
376813_2;neutral;Is it possible for someone to take a look at this patch to get things moving along?
376813_3;neutral;its only tests no source code changes.
1064195_1;neutral;Leo thanks for the patch - applied at r488522. 
481771_1;positive;Looks quite perfect after solving PDFBOX-490.
519153_1;neutral;I did translate some Labels to german language.
1140039_1;neutral;fPIC rings a bell on amd64.
179913_1;neutral;This is fixed in V2 and an automated regression case has been created.
900223_2;neutral;I have committed this.
802843_1;neutral;Patch checked in.
1350017_1;neutral;Thanks for the patch.
1350017_2;neutral;It has been applied to the trunk.
721878_1;neutral;Thanks for the patch Glen.
721878_2;neutral;I'm gonna review it and apply.
238981_1;neutral;Can this be closed Martijn?
516899_1;positive;Thanks for the help BJ!
281494_1;neutral;Committed to trunk 1384014
283523_1;positive;thanks Tomas!
444610_1;neutral;Please review this for me!
1587061_1;neutral;This is not a Camel issue but a CXF.
1564093_1;neutral;committed.
1170283_1;neutral;Released with GEP 221 so I close this JIRA.
1582569_1;positive;Applied patch with thanks to Scott.
1323219_1;neutral;Change the summary to match the real issue.
222291_1;neutral;You are absolutely right.
222291_2;neutral;There must be some side effect in my project that circumvented this problem until 6.8.0.
222291_3;neutral;Sigh ....  Do you think that is something that can be fixed in Wicket or some kind of IE8 madness that i should look to solve on my side?
705953_1;neutral;Committed with rv800094
544886_1;neutral;Patch for aggressive GC test
789225_2;positive;Enjoy!
291227_1;positive;thanks to Ernst Fastl for adding this.
258119_1;neutral;OK to close?
1535935_1;neutral;Oracle 7u40 runs just fine on Debian I can't imagine it wouldn't work on Ubuntu.
438384_1;neutral;Tested with both JBoss EAP 5.x and Geronimo 2.2.x
707213_1;neutral;Fixed in 426832.
528921_1;neutral;you seem knowledgeable what not submit a patch.
995655_1;neutral;Applied to trunk.
995655_2;positive;Thanks for the patch Mubarak.
1140769_2;neutral;Thanks Jothi!
1155393_1;neutral;I've just committed this.
1155393_2;positive;Thanks Koji!
1738469_1;neutral;resolved in r950171
1586818_1;neutral;If possible can you make sure the patch is checkstyle compliant?
144030_1;neutral;Committed to 3.4.6 and trunk.
144030_2;positive;Thanks Ashish!
850845_1;positive;Thank you guys!
850845_4;positive;I really appreciate your comments and I really enjoy our discussions:)
1651730_1;neutral;What classes were changed for this fix?
1651730_2;neutral;Would like to pick up this fix with the stable release if possible.
835743_1;neutral;Enis/Ashutosh we can try coming up with the testcase.
835743_2;neutral;But in the meanwhile can I upload a patch which reverts this ?
446663_1;neutral;dead branch no sure which code generator it's talking about
1571316_1;positive;Awesome work: this is a great first cut! 
814295_1;neutral;Patch is committed to trunk.
814295_2;positive;Thanks to Edward and Brock for the reviews.
1341075_1;neutral;Btw I only get this error in LDAP Studio.
1341075_2;neutral;Not in LDAP Browser 2.8.2 or MS AD Explorer.
465146_1;positive;Looks good.
465146_2;neutral;TestSkewedJoin finishes when you give it enough time (a mere 49 minutes) and the other tests I ran passed as well.
1631756_1;neutral;Milinda patch applied !
832405_1;neutral;Zhenxiao I left comments on Phabricator.
1065730_1;neutral;Hi Sergey thanks for the patch.
1065730_2;neutral;But why have you added testPropertyChangePropertyChangeEvent test?
928787_1;neutral;I will revert tomorrow if less-hacky alternative suggested above continues unaddressed.
1379319_1;neutral;Your explanation sounds reasonable and  the patch looks safe to me.
169292_1;neutral;+1 for the patch.
169292_2;positive;Thank you Ivan!
1685349_1;neutral;After talking with Steve B. we decided that the DAS should insist that datagraph root is passed to the ApplyChanges command.
1685349_2;neutral;An error is now thrown if this is not the case.
460822_2;neutral;So this is ready for merging?
460822_3;positive;:D
964846_1;neutral;Should we close this one now that we went a different route (zero javadoc warnings?)
153482_1;positive;Cool.
153482_2;positive;Sounds like a good idea. 
946601_1;positive;Cool that's all good news too! Thanks guys. One less on my radar.
666835_1;positive;cool man it looks good. we need a changes entry but from my side this looks good. we can tackle the todos on trunk
681202_1;positive;Cool will do!  Thanks for the review and good questions... and the whole idea! :)
1740498_1;neutral;Patch applied in SVN revision 743258
1062792_2;neutral;Patch applied to LUNI module at repo revision r494822.
1062792_3;neutral;Please check that the patch was applied as you expected. 
403319_2;neutral;I have applied it in Rev.
398755_1;neutral;Patch applied.
398755_2;positive;Thank you!
678190_1;neutral;+1 if the test is problematic we can always either comment out the new test or @Ignore it and add a note. 
1415402_1;neutral;The changes look good.
1415402_2;neutral;+1 for commit.
1415402_3;positive;Thanks Laura.
1010332_2;neutral;Have you run test suite ?
1345322_1;neutral;The piece of cake was bigger than my mouth... Postponed.
1421340_1;positive;Thanks Kathey.
1421340_3;neutral;Thanks.
1586698_1;neutral;Applied patch with thanks to Dan :)
465233_1;neutral;Changed the patch as per Thejas's suggestion.
655768_1;positive;Thanks Adrien for looking into this nice explanation!
984786_1;positive;Thanks a lot Jon for signing up this.
984786_3;neutral;Unfortunately I may not be able to look on this weekend as came out of station.
984786_4;neutral;Thanks for taking this:-)
420232_1;neutral;Committed to master.
1427411_1;neutral;Hi Myrna  Are you recommending that we commit this patch but that additional work be put into analyzing LocalizedDisplay.sql and LocalizedConnectionAttribute.sql?
1588384_1;positive;I like Richards update as well :) What I did was out of pure anger so it may not have been the sexiest.
795692_1;neutral;"Jason  I checked...you have karma as you are in the ""jira-administrators"" group."
795692_2;neutral;Please go ahead and create it.
795692_3;neutral;thanks dims
1473666_1;neutral;Patch applied thanks.
596711_1;neutral;I just committed this.
596711_2;positive;Thanks [~cnauroth] & [~tomwhite] for the reviews!
617082_2;neutral;I'll commit once hudson +1s it.
617082_3;positive;Thanks for being patient Devaraj!
521186_1;positive;Hi Bruno  I like it seems to work well at 1st glance  Thanks!
1147485_1;neutral;I just committed this.
613565_1;neutral;OK You are correct about that.
613565_2;neutral;I ran it from the base and it looks good.
613565_3;neutral;Thanks +1
526681_1;neutral;Adrian I cannot find the listVisualThemes.ftl file in your last patch.
526681_2;neutral;From your comments I guess you changed it.
518772_1;positive;Thanks Bob your patch is in trunk at r932317
1071093_1;neutral;Hi  Would you please try my patch?
1071093_2;neutral;The patch also fixes a typo in StreamHandlerTest.java.
1071093_3;neutral;Thanks!
1071093_4;positive;Best regards Andrew
327262_1;neutral;Better to have the samples run on the fly :-) .
1127986_1;neutral;Looks fine Sreekanth. 
1071335_1;neutral;Leo patch applied at revision r438040 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected. 
1389763_1;positive;Thanks Myrna.
1593242_1;neutral;Applied patch with thanks to Christian.
1416764_1;neutral;Patch d1544-patch2-v2.diff committed revision 429036 - Thanks Deepa
241680_1;neutral;Committed.
241680_2;positive;Thanks Tom!
1227945_2;neutral;So returning an empty string in such case.
463349_1;neutral;This irritates me on a weekly basis.
463349_2;neutral;I'm often running ad-hoc analysis in grunt with snippets taken from some heavier scripts I've written and I get bitten ALL the time.
733753_2;neutral;You can choose to ignore or modify it.
1213236_2;positive;Thanks Arvind
1532237_1;neutral;Hi Andrus  I cleaned up for one of our projects successfully the comments and could import it into CayenneModeler - great!
729735_1;neutral;Attach patch v2.
201106_3;neutral;Let's commit it .Thanks!
860028_1;neutral;"Namit what do you by ""describe div""?"
860028_3;neutral;Do you mean more test cases?
225298_1;neutral;Hi Pepijn  Can you please take a look at r1215075 ?
519688_1;neutral;Done at rev.
519688_2;positive;897392 Thanks Sharan ! 
169572_1;positive;Thanks Karthik.
759821_1;neutral;fixed in svn r344339.
1066547_1;neutral;Tony in native codes I think the hymem_allocate/free_memory is preferred than malloc/free?
1070920_1;positive;Thanks Ilya.
415713_1;neutral;Patch looks good to me & has been committed thanks! 
1340269_1;neutral;Fixed at revision 936652.
1340269_2;neutral;Applied patch from Keheliya Gallaba.
1463675_1;neutral;Fix applied to master (6d1d23b7d0eba4de3c4097907adc37b09191196e).
931062_1;neutral;1
931062_2;positive;Thanks Jimmy.
465909_1;neutral;+1  before committing do you mind combining the new test with one of the existing ones?
869356_2;neutral;I've committed the patch.
635187_2;positive;Thanks Ravi!
595621_1;neutral;+1 I just committed this.
595621_2;positive;Thanks Sandy.
1577000_1;neutral;I can't apply 0002 cleanly to trunk.
1577000_3;neutral;Thanks
1066157_1;positive;Hello Leo  The patch has been applied at revision r479576 thanks a lot for this enhancement please verify that the problem is fully fixed as you expected.
1066157_5;positive;Best regards Richard
686421_1;neutral;Hi Uwe  I updated the patch now it uses TermRangeQuery and does not cast anymore getAttribute
1251825_1;neutral;On 2009-11-18 04:47:59.970 dloverin commented: Revision 11926.
882432_2;positive;Thank you Jing.
1083375_1;neutral;+1 patch looks good to me.
1083375_2;neutral;I'm going to commit this momentarily.
1393566_1;neutral;All the regression tests ran cleanly with client-imports.diff.
1393566_2;neutral;Committed revision 946641.
1092866_1;neutral;Daryn - did you get a chance to review the latest patch for this?
1190469_1;neutral;Fixed in rev 1137251 and 1137252.
1190469_2;positive;Thanks for your work on this Allen!
1615699_1;neutral;Patch submitted.
1615699_2;neutral;Please review.
464215_1;neutral;PIG-1912-3.patch address Santhosh's review comments
1583196_1;neutral;Thanks for the patch.
1583196_3;neutral;I updated the wiki doc for the sqs component as well.
1464340_2;positive;Please contact me if you need any clarifications.
605124_1;neutral;I just committed this.
605124_2;positive;Thanks Tom!
514619_1;neutral;Hi Anil  Did you get chances to review and test?
1479279_1;neutral;Go for it (provided it works -) Will need to test XSP samples and make a note somewhere in the docs.
152375_3;neutral;i suggest that we commit this ASAP and then do the work to fix the build once the code is in subversion.
1198045_1;positive;thanks for the explanation.
1613386_1;neutral;Patch was applied analyzers can now be instantiated by writing some javascript to be executed on the server side.
1468840_1;positive;Thanks Oliver that's fixed it. 
737508_1;neutral;Patch applied thanks
1445470_1;neutral; New 2.0.5 and 2.1 snapshots are deployed that contain the fixes.
1445470_2;neutral;Can you give them a try and make sure it's all OK?
418583_1;neutral;reviewed looks good.
418583_2;neutral;Applied patch in r637925
604111_1;neutral;Alejandro Abdelnur sorry I don't get it what history you want to keep?
604111_2;neutral;and how can I verify the history is not lost?
529122_1;neutral;Jacopo & Anil  Here is the patch for this issue.
1180084_1;neutral;Committed the patch to trunk (revision 63660) and branches/2.1 (revision 636606).
1180084_2;positive;Thanks a lot!  
438471_1;neutral;Excellent!
438471_2;neutral;Looks we all ran into the same issue with TCK.
438471_3;neutral;Good verification.
438471_4;neutral;Sorry about your signal :-(  
1415726_1;neutral;> Attached is d1644_combined_v3.diff a patch proposal which combines the two previous code change patches.
1415726_2;neutral;I will try to review the latest patch sometime today...
531285_2;neutral;540843 I'm leaving this issue open because a similar patch should be applied to the ecommerce/includes/language.ftl file  Jacopo
1201433_2;neutral;Sorry that this patch seems to have slipped through the cracks.
461681_1;neutral;Hi Corinne did you attach the wrong patch?
217235_2;positive;thanks nandana
1607009_2;neutral;But if one more ledger is created then on next gc call all ledgers deleted ( which are having lesser ledgerId than latest created) will be gc'ed.
1379172_1;positive;Thanks for review and test case Knut.
1379172_2;neutral;Committed revision 642996.
1379172_3;neutral;(Both the patch and the JUnit tests).
670312_1;neutral;Patch looks very good.
608344_3;neutral;Committing now..
514901_2;neutral;I'll have a deeper look this evening.
514901_3;neutral;:-) Cheers
1116483_2;positive;Thank you Ravi.
169844_1;positive;+1 thanks Tom!
1616089_1;neutral;I had a look at the rpm side and it looks ready to commit.
833875_1;neutral;Hi Kevin - Any update on this.
833875_2;neutral;Thanks
979673_1;neutral;+1 on patch.
979673_3;neutral;Is that so Ram?
1676480_1;neutral;aim to merge patches and publish for review by this coming weekend
1624651_1;neutral;Hi Jeremias.
1003216_1;neutral;Can I get a +1 from someone else.
1003216_4;neutral;Thanks.
1166809_1;neutral;Thanks for the reviews everyone.
986573_2;neutral;When I did a quick glance last time I only saw the isolated patch and didn't see enough context to see the existing retry logic.
986573_5;neutral;(We are retrying once and if we fail twice we give up).
986573_6;neutral;It seems strange to me that we are retrying something that throws a DoNotRetyIOException.
986573_7;neutral;Anyone else have any comments?
348498_2;neutral;Patch committed.
751206_1;neutral;Applied jackrabbit-core patch in revision: 949724
1039346_1;neutral;This newest patch applies cleanly and tests all pass.
1039346_2;neutral;Personally I'm +1 to commit.
1039346_3;neutral;I'd like for Stack or Jim to take a look at it before we commit it.
1596460_1;positive;Hi Edward  Thanks for spotting it.
1066585_2;neutral;Thanks.
1066585_3;neutral;Verified at revision 473588.
903019_1;neutral;Hi Uma thanks for taking a look.
1331554_2;neutral;Unable to apply cleanly.
1060021_1;positive;Thanks Andrew - the patch was applied to SQL module at r525019.
1060021_2;neutral;Please check that the patch was applied as you expected. 
1552744_1;neutral;combined patch against 1.0
1529178_1;neutral;Screens too big to attach: https://www.dropbox.com/s/p2e2gvi87vw772n/cordova_screens.psd  Eventually this should go on the Cordova website and not the repo I think.
1646295_1;positive;Fixed in svn revision 533916.  thanks dims
1049331_1;positive;Thanks Oliver.
1049331_2;neutral;Verified.
1049331_3;neutral;All the changes are correct. 
914660_1;neutral;New patch looks good (nice comment on why NODELAY).
793141_1;neutral;Subversion dump file.
1697933_2;neutral;Please take a look and see what else needs to be fixed.
893571_2;neutral;I'm going to commit this momentarily.
1593668_1;neutral;Hi Claus  Please find the attached patch and zip files containing the changes you recommended.
1593668_3;positive;Cheers  Ashwin...
431730_1;positive;Thanks Martina.
431730_2;neutral;I will look at applying this later today.
1148221_1;neutral;I just committed this.
1148221_2;positive;Thanks Christian.
1101394_1;neutral;+1 the latest patch looks good to me.
1101394_2;neutral;Allen has Jon addressed all of your concerns?
1101394_3;neutral;If so I'll go ahead and commit this patch.
1101394_4;neutral;Please let me know.
1607003_1;neutral;Committed r1463555.
1108896_1;neutral;Alejandro we are in a middle of the release right now but I'll work on that over the weekend perhaps.
151401_1;positive;@mahadev - I would love to help test a patch :) I'm currently using 3.3.1 + ZOOKEEPER-744 + ZOOKEEPER-790 applied in that order.
969033_1;neutral;This patch fixes the issue: # Short circuits the MUST_PASS_ONE case just like it is done in the MUST_PASS_ALL case.
969033_2;neutral;# filter.filterRow() is called *after* filterKeyValue in the normal flow of things.
969033_4;neutral;I am quite skeptical about this.
625321_1;neutral;+1 (subject to hudson)
518552_1;positive;"Thanks Atul  Your patch is in trunk at r933169  I just added some ""mod for OFBiz layered lookups"" comments around changes as suggested Sascha"
1659591_1;positive;Thanks for you work on this Jayachandra.
1074241_1;neutral;verified by Paulex
1661407_1;neutral;Ashu  Please take a look at http://cvs.apache.org/viewcvs.cgi/xml-xerces/java/src/org/apache/xerces/dom/DeepNodeListImpl.java (mentioned by jongjin)  -- dims
640153_2;neutral;Fixing this issue led to the next issue.
653461_1;positive;Thanks Areek new patch looks great I'll commit shortly.
1674348_2;neutral;Looking good.
1674348_3;neutral;Thanks.
1674348_5;neutral;Could you verify the fix against the next nightly snapshot?
416614_1;neutral; Updated patch to work with the latest shindig revision that is subversion revision 727075.
1487389_1;neutral;Are there snapshots of the volumes belonging to the VM?
531096_1;neutral;Thanks  rev.
1609273_1;positive;Thanks a lot Kiran for the patch.
1609273_2;neutral;Changes looks good.
1609273_4;neutral;if you like please push this in.
604559_1;neutral;When I put this patch it did not have this issueLet me update the patch.
604559_2;neutral;Thanks for finding this out.
1093267_1;neutral;+1 for the patch.
1093267_2;neutral;I committed it.
1093267_3;positive;Thank you Thejas for the patch and Ivan for the review.
557642_1;neutral;I'm not very familiar with ant but i'd think it's just a wildcard for a classpath.
599753_1;positive;Thanks Alejandro .
599753_3;neutral;Thanks for the clarification.
599753_4;neutral;It make sense I am attaching the updated patch.
1651406_1;neutral;I've tried this and Can't seem to find any problem.
223666_2;neutral;Thanks for the solutionhints.
223666_3;neutral;Works fine and the way i (and w3c) wants it now.
797836_1;neutral;Thanks correctly applied the patch and updated working copy.
150896_1;positive;I would love it in 3.3.2 will upload a patch for that version.
1648251_2;positive;Thanks Mike!
609445_1;positive;Thanks Ravi.
609445_2;neutral;Yea this fixes the other tets.
609445_3;neutral;I'll re-run the whole suite on branch-20-security for sanity before committing.
214135_1;neutral;Patch applied thanks Nils
988022_1;neutral;Wrong JIRA...please ignore my previous comment.
1182156_1;neutral;Committed revision 543344 in sandbox.
1182156_2;neutral;Jason thanks for the patch.
594886_1;neutral;Thanks for the review Sidd.
148220_1;positive;Sweet! Git I love git! :)
1611788_2;positive;Thanks Sijie.
1165502_2;neutral;1
798095_1;neutral;OK we'll leave it with Atlassian
158904_1;positive;Thank you for the patch Sergey. 
158904_2;positive;I love a solution that's simpler and easier to understand than the original.
1606184_1;neutral;how about changing to ERROR for org.apache.zookeeper.server and leaving as it is for the rest?
492451_1;neutral;Hi  Thanks for your comments.
492451_2;neutral;It is supposed to be handled as part of http://issues.apache.org/jira/browse/OPENJPA-907  There is a patch attached to it (I was a bit liberal with the RegEx).
492451_3;neutral;I will correct it and ask for commiting the patch once I am done with this.
492451_4;neutral;Regards Ravi.
153942_2;positive;In fact if you happen to know why ObserverHammerQuorumTest is failing with this latest patch I'd love to hear.
879269_1;neutral;I have committed this.
879269_2;positive;Thanks Jing!
431558_1;neutral;This a patch submitted by Ankur Goyal.
423508_1;neutral;Junit test.
1403644_2;neutral;I have attached DERBY-3084.diff and the corrected file rrefsqlj31580.html.
1403644_3;neutral;Please let me know if any further changes are needed.
1378557_1;positive;Thanks for reminding me I agree I'll do it.  
813608_1;neutral;Committed to trunk.
1456150_1;neutral;Yeah I know.
1456150_2;neutral;Just noticed when trying to vote for 1.3.0.
152294_1;neutral;Qian  Does seem like something wrong with hudson.
1208728_1;neutral;Committed to trunk and flume-1.4 rev: c0c4947.
1208728_2;positive;Thanks Brock!
915701_1;neutral;Submitting it for Hudson to run the tests.
915701_2;neutral;Can someone review the patch in the meanwhile?
691606_1;neutral;Looks good I'll commit.
1361949_1;neutral;Hi Knut  I am interested in taking up this task.. Is that fine and kindly direct me on where to start off here.
432723_1;positive;Hi Sagara  Thank you very much for looking into this.
432723_2;neutral;I will investigate this issue and update the patch.
202107_1;positive;A pleasure :>.
202107_2;neutral;Cheers    Berin 
1665161_1;positive;Thanks Tom.
1665161_2;neutral;I updated the indentation and doc/build.xml.
196821_2;neutral;I think that Henry Zongaro should open a new defect for the local-name problem.
1045102_1;neutral;Thanks Andrew.
1045102_3;neutral;Please check it was applied as you expected. 
206441_1;neutral;patch to add DynamicAttributesHandler and update SimpleTheme AbstractCommonAttributesTest and AbstractTest
1551007_1;neutral;+1 committed thanks
829999_1;neutral;The changes to LazyBoolean.java look good.
1030636_1;neutral;Committed.
858056_1;neutral;Committed.
398076_2;neutral;Fixed in http://svn.eu.apache.org/viewvc?view=rev&revision=702423
832893_1;positive;@Ashutosh: thanks a lot for the comments.
1321632_2;neutral;Or even better do you have a patch?
331771_1;neutral;Created an attachment (id=12292) corrresponding patch for LocalStrings.properties - will provide more as I encounter them 
1603656_1;positive;Thanks for the quick patching Donald!
528430_1;positive;Thanks Bilgin  it is working fine now.
1071886_1;neutral;Hello Paulex      The fix is fine.
1071886_2;neutral;Thanks!
754406_1;neutral;A test suite that shows the issue
784754_1;neutral;> Eagerly awaiting faster mirroring with github.
784754_2;neutral;See INFRA-4641 for some thoughts on how we could/should achieve that.
784754_3;neutral;Input welcome!
155576_1;neutral;I just committed this.
155576_2;positive;Thanks henry and pat... we'll have to re submit all the PA's so trigger hudson.
1076299_1;neutral;Svetlana  Fixed in LUNI java.net.DatagramPacket at repo revision 376009.
1076299_2;neutral;Please check this fully resolves your problem. 
1632066_1;neutral;Patch applied.
166284_1;neutral;Thanks [~bikassaha] addressed your comments.
166284_2;neutral;Attaching a new patch.
1060977_2;neutral;The fix looks fine at r517575.
1273997_2;neutral;On 2010-03-01 15:37:55.688 jchuang commented: AIR bug is fixed.
1660920_1;neutral;Can you please submit a patch?
1660920_2;neutral;thanks dims
299188_1;neutral;Thanks!
155358_1;neutral;I just committed this.
1173000_1;neutral;Shawn committed the fix in  rev 1159269 & rev 1164330
196370_2;neutral;Thank Morris.
1066806_1;neutral;Patch applied at 472664.
1564892_1;neutral;why do we need normalmappedsegment as well as native?
1412275_1;neutral;Patch d2087_try2.diff  Committed revision 499100 - Thanks Julius
1463800_1;neutral;Patch applied in r710027.
1463800_2;neutral;Thanks!
536389_1;neutral;Thanks Jacopo this is in SVN rev 7808.
919443_1;neutral;Yup it does the trick.
919443_2;neutral;I've ran the tests are both seems to be running fine now.
919443_3;neutral;+1 on the patch.
1643696_1;neutral;As I know this is working  [I didnt not test with JSR 181]  but I have tested with POJOs and it worked fine for me   Thanks Deepal
1181202_1;neutral;Patch applied in rev 586231
1172839_1;neutral;Thanks Ivan I commit the code according to your suggestion.
365543_2;neutral;Committed revision 1298668.  thanks for the suggestion Antony
1062946_1;neutral;Verified at r495393 thanks Tim.
534190_1;neutral;Hi Jacopo  no problem.
534190_2;positive;:)  Best regards Fabian.
522083_1;positive;Thanks  Rishi Solanki  to review the patch.
1210631_1;neutral;Patch committed.
1019597_2;neutral;Lets see if someone else votes that they want it and if so then we'll commit?
1066206_1;neutral;Hello Ruth  The patch has been committed at revision r502513.
1066206_2;neutral;Thanks a lot for this enhancement.
1066206_4;positive;Best regards Richard
1006156_2;neutral;Any objections?
1006156_3;neutral;(A 2GB memstore flush is fine when lzo is on but we want something for default).
1074008_1;positive;Hello George  The fix looks fine many thanks!
1074008_2;positive;Best regards  Andrew
1353107_1;neutral;I have applied your patch http://svn.apache.org/viewvc?view=rev&revision=757162 Thanks Pierre-Arnaud!
977494_1;neutral;See https://issues.apache.org/jira/browse/HBASE-5151?focusedCommentId=13412056&page=com.atlassian.jira.plugin.system.issuetabpanels:comment-tabpanel#comment-13412056 for one reason we need versioning in patch filenames.
977494_2;neutral;When versioning is in play the above regex wouldn't pick up all the patches.
1187029_1;neutral;Does this belong to http://issues.apache.org/jira/browse/DAYTRADER too?
675692_1;neutral;Committed revision 1058592.  thanks uwe for the review
893375_2;positive;Thank you Brandon.
350302_1;neutral;Hi Areek yes I'm reviewing your patch.
350302_3;positive;I really like what I am seeing so far.
350302_4;positive;This is quality work.
491558_1;neutral;Committed revision 901901 to trunk.
491558_2;positive;Thanks Dianne!
1049872_1;positive;Thanks Elena.
1049872_3;neutral;Please check that this resolves the issue for you. 
1603168_1;neutral;belongs to cactus project?
1118281_1;neutral;+1 Committed.
1118281_2;positive;Thanks Suresh
1171911_1;neutral;Applied combined patch from Shiva and BJ at r692233.
1171911_2;positive;Thanks to both for these usability enhancements !
875285_1;positive;Thanks a lot for the reviews Todd.
875285_2;neutral;I've just committed this to trunk and branch-2.
1675449_1;neutral;+1  Looks good to me.
1675449_2;positive;Thanks Doug for the change.
749357_1;neutral;As far as I understand the specification [/jcr:system/jcr:versionStorage/17/66/ea/1766eaef-f0f5-4cf6-95ef-a1d7290257f9] is not a legal name:  http://www.day.com/specs/jcr/2.0/6_Query.html#6.7.4 Name  Name ::= '[' quotedName ']' | '[' simpleName ']' | simpleName ::= /* A JCR Name that is also a legal SQL identifier 10 */ 10 See the SQL:92 rules for <regular identifier> (in ISO/IEC 9075:1992 “„5.2 <token> and <separator>).   
1059326_1;neutral;Too bad :( What ff we could check C-heap lock state before forking and possibly switch to an alternative way?
1128331_1;neutral;Because of this and HADOOP-4972 it may makes sense to acquire namesystem locks in getBlockLocationsInternal.
840320_1;neutral;Typo:  surfix -> suffix
353154_1;neutral;Who knows what evil lurks in the heart of Solr?
699770_1;positive;Great investigations Doron!
699770_3;neutral;Was the fix for one issue more responsible for the performance loss than the other?  
1604180_1;neutral;I'm no pom expert but it seems that unqualified pom variables can cause this problem.
1604180_2;neutral;Attached is a patch to support those variables.
1158228_1;neutral;correct build status capture echo's exit code
1051047_1;neutral;Paulex the original patch seems to be out-of-date.
1348985_2;neutral;The expected behavior would be to see the following messages on stdout.
1062200_1;neutral;This script renames the files like follows:  cd modules/lang-management/src/test/impl/java/org/apache/harmony/lang/management svn move DynamicMXBeanImplTest.java DynamicMXBeanImplTestBase.java svn move SingleInstanceDynamicMXBeanImplTest.java SingleInstanceDynamicMXBeanImplTestBase.java svn move MultiInstanceDynamicMXBeanImplTest.java MultiInstanceDynamicMXBeanImplTestBase.java  Run it please from classlib base directory.
810470_2;neutral;This said HttpClient is a general purpose HTTP agent and as such should follow the letter of the specification rather than make informed guesses.
810470_3;neutral;We are not supposed to invent stuff.
810470_4;neutral;Nowhere in the spec 'circular redirects' are mentioned.
1710466_1;neutral;I saw this recently when using a custom built ActiveMQ (5.0.0.9-fuse) with ServiceMix (3.2.1).
548365_1;neutral;I think the language in snowball must be English not en.
298611_1;neutral;I'll have a look at mime4j and try to use it in Tika
1048988_2;neutral;Your patch was applied at 553723.
1048988_3;neutral;Please verify.
451059_1;neutral;That was a pain!
451059_3;neutral;Thanks!
451059_4;neutral;svn rev 503448
1597087_2;neutral;If you have any other things you don't like about it let me know and I can work on it tomorrow.  
857554_1;neutral;Cancelling patch until we get a consensus on Carl's comment.
715348_2;neutral;We have equalsIgnoreCase so having that ability for EqualsBuilder (and therefore HashCodeBuilder) seems apt.
715348_3;neutral;Setting fix version for 3.0 - ie) won't be looking at applying this until after 2.3 gets released.
159612_1;positive;Hi Sandy Thanks so much to give me such comments that's really helpful I will update this later.
669989_1;positive;ahhh sweet i'm guessing you have an IDE that does this? If the tests pass commit this kinda crap goes out of date too fast!
1231714_2;neutral;Sending to IRB.
1231714_3;neutral;On 2011-10-26 14:27:36.512 chiedozi commented: This would be a very simple change to make.
411322_3;positive;I want to integrate the sweet sweet logo Andrew crafted.
1231714_7;neutral;On 2011-10-26 15:16:22.394 jsaracin commented: IRB -- opening to Chiedo priority B Ultra.
1064483_1;positive;Thanks Oliver!
290177_1;positive;Thanks to Fabrizio for the patch.
695065_2;positive;Regex is your friend.
1607140_2;neutral;the new patch already put the #resolveConflict after checking ensemble.
1011466_1;neutral;oh I looked closely to see if you flipped args or did a compare w/ a presumption that hadn't been testing a statement or two earlier and it all looks right to me.
521246_1;positive;Thanks Awdesh - Done at r821748.
1400094_1;neutral;I had a quick look at the ab patch and nothing jumped at me.
1400094_2;neutral;Two small nits though:    * the count variable in requireAtLeastOneProperty() is never used    * couldntSetProperty() reinvents Property.toString() (or actually Hashtable.toString() which is inherited by Property)
1075912_1;positive;Thanks Richard  Patch applied to NIO_CHAR module java.nio.CharsetEncoder at repo revision 389784.
1075912_2;neutral;Please check that the patch was applied as you expected. 
1138734_1;neutral;+1 Looks good  I just committed this.
1138734_2;positive;Thanks Tom
912099_1;positive;Thanks for your comments Konstantin.
865459_1;neutral;do we really need this?
865459_2;neutral;the current command is modeled after the export shell command.
865459_3;neutral;export x=y sets the variable.
865459_5;neutral;we are missing an equivalent of export -n (to unset stuff).
865459_6;neutral;if this is not a good model - then we should switch it with something different altogether.
1542077_1;neutral;Well 4762 is going nowhere fast should we push this to 2.1 as well?
1587218_1;neutral;EventListeners and CacheLoaders are documented.
176080_1;neutral;XW-172 already talked about number conversion and localization.
176080_2;neutral;Sorry I didn't see that before creating this issue.
568646_1;neutral;thanks to Christian Kaltepoth for provide this patch
534798_1;positive;Marcelo thanks for pointing out this it is now fixed in rev.
287901_1;neutral;Hi did you check the snapshot?
287901_2;neutral;+ http://tomee.apache.org/datasource-config.html explains that IgnoreDefaultValues can be used to avoid it
1074192_1;neutral;fixed in revision 413841 Boris please check that it was applied as expected
1275238_1;neutral;On 2008-02-25 15:37:45.766 jchuang commented: This is an AIR issue the AIR team has been notified.
1275238_2;neutral;On 2010-03-01 16:52:26.625 jchuang commented: Correctly resolved external
744170_1;neutral;Thanks for updating the dependency.
1485242_1;neutral;I don't this its specific to HyperV as the mgmt server has to take care of reservation of IP address.
1485242_2;neutral;Can you verify with other hypervsisors and update .
359694_1;positive;Thanks Areek patch looks good!
400255_1;neutral;i agree i think there is no wsdl into jms sample component.
400255_2;neutral;one is could be provided isn't it? 
1602705_1;positive;Hi James  This patch has been applied by chirino in the revision 576522  at Sep 17.
665434_1;neutral;Hmmm... it's not collisions then it was worth a try.
665434_6;neutral;Ok.
794882_2;neutral;Thanks.
762743_1;neutral;Thx for your investigations Chet.
376847_1;neutral;Thank you.
376847_2;positive;This patch really helped.
376847_4;neutral;So I added a comment out on UnInvertedField.
583075_1;neutral;For the second issue: Consider long tailed distribution as shown on http://en.wikipedia.org/wiki/Long_tail  (In case of network traffic.
583075_6;neutral;It signifies 10% of generated values will be __fixed_ values - their respective bin means!
583075_10;neutral;Pareto Tweedie ..)  Why we don't stick with triangular or uniform distribution as default for Kernel within the bean?
784774_2;neutral;Right now it will proxy to port 80 of the httpd instance running on the current VM.
784774_3;neutral;Is this sufficient?
784774_4;neutral;Does nexus check for https connections for anything?
1012858_1;neutral;[~sershe] please bear with me - (1) could you please upload a rebased patch.
1012858_3;neutral;(2) HDFS-4979 introduced RetryCache in the NameNode.
869647_1;neutral;Committed to branch.
775535_2;neutral;We have a guy looking into getting it in shape now but it will require you to update your current JIRA instance to 6.1 before doing another export for us.
775535_3;neutral;I'm truly sorry for this inconvenience but JIRA is really strict about the versions being equal when doing an import.
775535_4;neutral;So good news is we finally have a chance of testing the exports very soon bad news is it will require an update on your side to be able to transfer the spark JIRA data.
857619_1;neutral;Soundararajan Ning - Yes I am planning on working on it starting next week.
857619_2;neutral;I expect this to take at least upto mid to late in the week in order to get a patch available for this.
1070101_1;neutral;Alexei this patch is quite out of date (sorry about that).
1070101_2;neutral;Please can you provide an updated patch?
1070101_3;neutral;Thanks Tim
1020899_5;neutral;If we redid the meta tables in this format we'd be using an access that is natural to hbase a scan as opposed to the perverse expensive getClosestRowBefore we currently have that has to walk backward in meta finding a containing region.
1020899_6;neutral;This issue is about changing the way we name regions.
1020899_8;neutral;Converting to the new method we'd have to run a migration on startup changing the content in meta.
1020899_9;neutral;Up to this the randomid component of a region name has been the timestamp of region creation.
1020899_10;neutral;"HBASE-2531 ""32-bit encoding of regionnames waaaaaaayyyyy too susceptible to hash clashes"" proposes changing the randomid so that it contains actual name of the directory in the filesystem that hosts the region."
1020899_11;neutral;If we had this in place I think it would help with the migration to this new way of doing the meta because as is the region name in fs is a hash of regionname... changing the format of the regionname would mean we generate a different hash... so we'd need hbase-2531 to be in place before we could do this change.
1406041_7;neutral;The two machines do not share the filesystem.
1406041_8;neutral;There is an embedded Tomcat running in the same JVM but according to the logs the database is not booted twice.
1406041_9;neutral;The only reasons for the failure I can think of were the failed network connections the OutOfMemoryError or the 4000+ simultaneous connections together with lock timeouts.
1406041_10;neutral;Ah and I am running 10.2 SVN 540841 as this fixes DERBY-2549.
877672_2;neutral;#NAME?
236726_1;neutral;Dojo [0] and Ext.js [1] take both a different approach (which i personally don't really like).
236726_2;neutral;just wanted to mention it as it's not about my personal preference but rather what is considered most useful for everybody.
236726_3;neutral;[0] http://dojotoolkit.org/~dylan/dojo/tests/widget/demo_DatePicker.html [1] http://extjs.com/deploy/ext/examples/form/dynamic.html (3rd form)
1110348_1;neutral;Aaron: I completely agree the parser needs to be changed but I don't currently have the time available.
1110348_2;neutral;My goal here is a very small/quick change to revert how every FsShell command (except count) to how it used to work.
1110348_3;neutral;If you're ok with that I think another jira should switch the parser.
1110348_4;neutral;Todd: I suppose it comes down to whether hadoop should favor posix or gnu extensions?
892816_1;positive;Thanks Todd glad to be on board!
476703_1;neutral;I tested this again on Ubuntu 10.04 This works with the new Tomcat instance and then when I tried the 2nd time it is not working.
476703_2;neutral;But when i delete the file which was created at <tomcat-home>/bin/search-index/write.lock  it works fine  but I'm not sure whether this creates other implications?
476703_3;neutral;Further I think the tags are not saved any ware because after redeploying I found the tags I added are missing.
476703_4;neutral;Is this due to the deletion of write.lock
639317_1;neutral;From the logs it is clear that the reducers could not fetch the output for map attempt attempt_200905051023_1155_m_000036.
639317_2;neutral;Both the reducers (and possibly everybody else) is waiting on these.
639317_4;neutral;There is something mysterious going on here.
639317_5;neutral;If attempt id 1 was speculative the framework would not have killed it as the original attempt was a failure.
639317_7;neutral;In any case why did not the framework try and re execute this map somewhere else?
1096201_1;neutral;Attaching the 10 findbugs reports for common and the various hadoop-tools projects and hadoop-auth.
1096201_2;neutral;Common has 100 or so warnings and there's a couple dozen spread out around the others.
1135318_1;neutral;I just committed this.
1135318_2;positive;Thanks Amar!
612026_2;neutral;Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12501038/MAPREDUCE-3209.patch   against trunk revision .
1029613_1;positive;Thanks for sweet patch Erik.
612026_3;neutral;+1 @author.
612026_4;neutral;The patch does not contain any @author tags.
612026_7;neutral;Please justify why no new tests are needed for this patch.
612026_8;neutral;Also please list what manual steps were performed to verify this patch.
612026_9;neutral;+1 javadoc.
612026_19;neutral;The patch passed contrib unit tests.
225205_1;neutral;martin-g :i think do this in 6.0 and do 4327 in 1.5.x as its very easy to do 4327if you do 4327there will not be any need to mock AjaxRequestTarget but if you do do 4327 also add getters for prependscripts and appendscripts in ART )
1297448_1;neutral;created: 2005-09-18 23:36:49.000 resolved: 2007-06-04 10:08:18.657 updated: 2011-05-10 16:51:30.000
1116600_1;positive;Owen thanks for the slides.
1116600_2;neutral;I don't see a direct relation between this issue and the issue of simplifying the implementation of efficient map-side joins (MAPREDUCE-1183 more or less).
1116600_4;neutral;File formats are forever.
1116600_7;neutral;But I'm not convinced its wise to add such support to the exisiting Java-only container file formats.
1116600_9;neutral;I don't however see that it follows that we should provide implementations of file formats with a large number of different serialization systems as that invites multiplicative long-term support issues.
1116600_10;neutral;I'd prefer that we instead direct users towards a single preferred high-level serialization system and a single preferred container.
1116600_12;neutral;We now need to migrate from these to a more expressive language-independent serialization system and container file.
1116600_14;neutral;Google benefits tremendously by having a single standard serialization system and container file format.
1116600_16;neutral;The further we depart from this the harder we make it to build systems like Dremel that multiply the utility of stored data.
1116600_17;neutral;Changing serialization systems or file formats is a major imposition for many applications.
1116600_18;neutral;They cannot afford to do it frequently.
175261_2;neutral;Fixed TestCompositeService to not depend on test-order and thus made it pass on JDK7.
175261_3;neutral;Contributed by Thomas Graves.
985641_1;neutral;@Andy I have some thing which is similar to this and sorry if am diverting the current JIRA title.
985641_5;neutral;Assume the PUT(and related things) that i created in preBatchPut is also needed while i use the preWALWrite is there any way i can carry it in one flow?
985641_6;neutral;Hope am not missing anything?
985641_7;neutral;If you feel this can be done may be we can file an Improvement JIRA.
1013449_1;neutral;How about renaming leftResults as remainingResults ?
1013449_2;neutral;Please prepare patch for trunk.
1013449_3;neutral;Thanks
241962_1;neutral;How about fixing WHIRR-337 before?
241962_2;neutral;It should simplify things.
1017429_2;neutral;The whole system could be out-of-service in case the Region of SequenceFile of the -ROOT- can NOT be opened.
1017429_4;neutral;directly into Zookeeper to reduce this.
1017429_5;neutral;We can avoid one case of failure.
641296_1;positive;Megan Glad to be of service : )
1336075_2;neutral;Executing /stop on a running EC2 instance will terminate the instance.
1336075_3;neutral;There is a JIRA logged to request that 'stop' and 'terminate' be two different available actions ... see https://issues.apache.org/jira/browse/DTACLOUD-100 - also https://issues.apache.org/jira/browse/DTACLOUD-111
1730128_1;neutral;Fresh copy of the example configs?
1115715_1;neutral;{{PreTestTarget}} is a garbage I have missed out.
1115715_2;neutral;Removed.
1115715_3;neutral;The target {{inject-system-faults}} is defined in src/test/aop/build/aop.xml
694901_1;positive;Thanks Andi.
237571_1;neutral;I don't agree to including the javadoc sources in the release.
237571_5;neutral;You can also download them by hand and attach them manually.
1444834_1;positive;Hi Daniel thanks in advance for your support.
1444834_2;neutral;I send you a simple eclipse CXF webservice project using spring and a simple eclipse CXF client project.
1444834_4;neutral;The curious thing is that with a c#.net client i can connect with that webservice but not with a java generated client.
1444834_5;neutral;I don't know what i'm doing wrong!
1444834_6;neutral;Any help would be appreciated.
1444834_11;neutral;I send you a list of all .jars at present i use in both projects there are many libraries but i test even with the minimal jars with the same results.
1293977_1;neutral;created: 2006-11-08 15:55:12.000 resolved: 2007-06-04 10:08:36.132 updated: 2011-05-10 16:12:23.000
1447422_1;neutral;Fixed in SVN now.
1115581_2;neutral;If it's OK sometimes and not others than IllegalArgumentException seems appropriate seems like it should never be legitimate to create a FileStatus w/o a path unless using the no argument constructor.  
1129939_1;positive;Thanks Hairong!
1129939_3;neutral;And I think I will do more next time.
1255386_1;neutral;created: 2009-09-01 05:38:20.000 resolved: 2009-09-22 18:54:05.051 updated: 2011-04-15 15:06:27.000
196536_1;neutral;FilterExprWalker.detach() calls  DescendantIterator.detach() and set DescendantIterator.m_traverser to null for $exceptions[1]/@name.
861410_1;neutral;I am going to repurpose HIVE-538 to clean up the implementation of the getSchema call.
1116826_1;neutral;Glad to see people are interested in this.
1481069_1;neutral;This should (and can) be automated. 
1736953_1;neutral;Could you verify if there is still an issue with a 5.6 snapshot.
1736953_2;neutral;My suspicion is that it will be resolved.
1592708_1;neutral;Hadrian I wonder if we can add a _warning_ to the 2.0 release notes about the missing hash and sign files.
1592708_2;neutral;Nobody would download and use 2.0.0 release where there is 2.4.0 or better.
419417_1;neutral;I would like to see this reopened.
723986_1;neutral;Apache Karaf 2.1.1 is now available for download :)
780555_4;neutral;I'll ping here once this will be done.
167609_3;neutral;Contributed by Siddharth Seth.
167609_5;neutral;Updated MR App to reflect YarnRemoteException changes after YARN-634.
182715_2;neutral;* packages meaning that Xerces-J 2  is not 100% Pure Java (it depends on a specific aspect of specific versions of  *Sun* JVMs).
182715_3;neutral;Found when attempting to compile Xalan-J 2 with gcj.
1678692_1;neutral;Fixed in 1.2 branch as well.
367988_1;neutral;What is the right process to deprecate this behavior in 3.x?
367988_3;neutral;We could also try to detect the behavior and log a warning... but i'm not sure that is worth much.  
1390996_1;neutral;Changes appeared in 10.8.1 documentation so closing.
1684034_1;neutral;retrospectively setting fix version in preparation for SDO M3
750378_1;neutral;Solution looks as follows: when doing a cluster sync whether it is for reading or writing always acquire the version manager's read lock first.
626262_1;neutral;Patch adds javadoc for the newly added tests.
752306_1;neutral;Right and right after that is the section I was referring to.
477787_1;neutral;Hi Andreas  as we are a bank we can't provide you with the normal documents as they are internal documents.
477787_2;neutral;Therefore we will prepare a special document with a single checkbox will shows the error.
477787_3;neutral;It will come eiither today or tomorrow.
477787_4;positive;Thanks in advance Jens 
1393433_1;neutral;I've attached the output of dblook as db.sql and a simplified creation script as sample.sql that includes the relevant tables and columns with sample data.
1393433_2;neutral;I also verified that the bug still occurs in 10.6.1.0
1482538_1;neutral;Could you supply also a webapp sample?
1482538_2;neutral;It's easy look in the scratchpad/webapp/mount how it is done.
1482538_3;neutral;This could get many trying it and getting involved.
231637_2;neutral;Probably it is way deeper problem.
1211283_7;neutral;Thanks  Hari  
1513660_1;neutral;This has been fixed by check in for CHUKWA-274.
1377264_1;neutral;This patch adds the RelativeTest.java file which is a conversion of the jdbcapi/testRelative test to the same package as the latter.
1377264_3;neutral;Please review and comment if anything is lacking or incorrect.
675068_1;neutral;Bulk close for 3.1
793394_1;neutral;Mailing Lists to be set up before this cab be done.
748448_2;neutral;I really think there is an added value with this function for Jackrabbit users I personnally use it with every String-ordered query.
489104_1;neutral;No - unfortunately I do not have enough knowledge to digg into OpenJPA's code
963946_1;neutral;That is correct.
1355422_4;neutral;I mistakenly thought 10.9 was supposed to work on Java 1.4 (in fact the 10.9.1 release notes say it is supported although we removed support for it after 10.8) and the build worked in my environment because I had j14lib set and the test ran just fine on 1.4.
1355422_5;neutral;I'll post a patch that makes 10.9 compile the test against 1.5 instead of 1.4.
1355422_6;neutral;The patch that broke the build on 10.9 was also backported to 10.8.
1355422_7;neutral;However on 10.8 it is correct to compile the test against 1.4 so that's not a problem.
589914_2;neutral;Here are the results of testing the latest attachment    http://issues.apache.org/jira/secure/attachment/12605661/MAPREDUCE-5538.6.patch   against trunk revision .
589914_4;neutral;The patch does not contain any @author tags.
237274_1;neutral;I still can't work out how to do this.
237274_2;neutral;Igor suggested moving the call to Component#onBeforeRenderChildren() inside Component#onBeforeRender() but if I do that I get an NPE in the ListView#renderItem() method even for basic code.
1068432_1;neutral;"Hmm the suggested patch is not good for DRLVM which handles ""-version"" normally."
1068432_2;neutral;What is the point to print only launcher version after all?
715499_1;neutral;The following had serialVersionUID set for the 2.2 release.
715499_2;neutral;There have been no new ones added for 2.3.
715499_3;neutral;So when 2.3 is released you shouldn't get the problems you've had from 2.1 to 2.2 for these files.
282276_1;neutral;Committed patch with workaround in revisions 1054027 and 1054030
768049_2;neutral;Only the cache is a local filesystem resolver.
768049_3;neutral;"We are using this pattern ""${ivy.dir.pattern}/[revision]/[artifact]."
1035388_1;neutral;I did some more messing around and I was wrong about the FS stuff.
422798_1;neutral;Problem ensuing from source files inconsistency
355333_1;neutral;Patch with the fixes.
355333_2;neutral;Committing shortly.
959742_2;neutral;That one has not failed in a *very* long.
658544_1;neutral;Closed after release.
677770_2;neutral;Simon I'm going to get deletes working tests passing using maps in the RT branch then we can integrate.
677770_3;neutral;This'll probably be best.
677770_4;neutral;"Jason I suggest you create a separate issue something like ""Integrate BytesRefHash in Realtime Branch"" and I will take care of it."
677770_5;neutral;I think this issue had a clear target to factor out the hash table out of TermsHashPerField and we should close it.
677770_6;neutral;lets use a new one to track the integration.
1417766_1;positive;Thanks for looking into this Suresh.
1417766_2;neutral;Now I can see this from the traces too.
1417766_3;neutral;We are re-using the prepared statement after table t1 is dropped.
285591_1;neutral;Completed: At revision: 520469   
1472237_1;neutral;I believe this will be done only when the package name has to be changed due to backward incompatibilities.
526476_1;neutral;This is not new : we have the same type of behaviour when we switch languages...
1738716_2;neutral;There is no change to the default behavior.
428249_1;neutral;Fixed long ago.
428249_2;neutral;Deleting an entry now flushes the main page cache.
235124_1;neutral;the link you point to is not our official javadoc  our official javadoc is in the maven repo.
1152183_1;neutral;I would like to get some early comments on the changes I have made to the Namenode to support restarting within the same JVM.
853658_1;neutral;Oops you're right that makes sense.
853658_2;neutral;New patch that includes those changes.
1678342_2;neutral;In the future I could just get around the issue by using relative symlinks for those files (I think).
938748_4;neutral;The patch does not contain any @author tags.
938748_6;neutral;The patch doesn't appear to include any new or modified tests.
938748_14;neutral;The javadoc tool did not generate any warning messages.
938748_18;neutral;The patch appears to introduce 1 new Findbugs (version 1.3.9) warnings.
938748_23;neutral;The mvn site goal succeeds with this patch.
938748_24;neutral;{color:green}+1 core tests{color}.
938748_25;neutral;The patch passed unit tests in .
1628828_1;neutral;Fxied and regression test written
694863_1;neutral;These 3 crashes happen while compiling DocumentWriter.invertDocument.
694863_2;neutral;It must be a bug in Sun's hotspot compiler.
694863_4;neutral;That method which inverts a single document was replaced with new code starting with 2.3 so it's possible you can workaround the bug by upgrading to 2.3 or 2.4.
514698_1;neutral;Improve patch : when the flexibleString is resolved search fields on root context and parameters map.
1604507_1;neutral;Yes but even for Java 5 a relative path to a directory with flattened dependencies would be shorter wouldn't it?
997092_1;neutral;Committed to 0.92 and trunk.
736254_4;neutral;The idea behind this is largely the same as with our existing package structure - there is nothing technical in preventing *everything* to be in the org.apache.jspwiki -namespace (with no subpackages) but both aesthetics and experience tell us that it just makes sense to add subpackages to make class management easier.
736254_5;neutral;In the same vein isolating the API interfaces into a separate package makes it a lot easier to manage than having everything dispersed around - e.g.
736254_6;neutral;if we want to create a jspwiki-api.jar we only need to jar up the contents of a particular subdirectory.
736254_7;neutral;If the developer wants to know whether he is using any possibly unstable components all he needs to do is to glance at the set of import statements on the top - if he's using other classes than org.apache.jspwiki.api.
736254_8;neutral;* he knows that the classes are potentially unstable.
736254_9;neutral;In addition it makes the committer's life easier since there is an agreement by convention that the APIs inside *.api are not to be touched without common agreement whereas anything outside of this package can be treated with more liberties.
1356706_2;neutral;What's the purpose of this line in the patch to BaseTestCase Kristian?
300300_1;neutral;Hi Julien please have a look on ./test/cpp/TestServer.cpp It's doing exactly what you what to do but TFramedTransport is explicitly specified there.
1009498_1;neutral;It looks like HLog main has support to invoke --split.
1009498_2;neutral;Does it looks like if I call that on the log that it will put split it and put the data into the right place?
1009498_3;neutral;We had a handful of regionservers go OOM yesterday while a MR job was doing heavy writes to a column family that doesn't usually get them.
1009498_4;neutral;In this case the first OOM occurred here during writing the checksum.
982619_1;neutral;How about patch 2?
982619_2;neutral;"I added a ""."""
982619_4;neutral;So we are sure how to parse it no matter how hadoop/platform changes.
1629869_1;neutral;Hi Senaka  That is exactly what I'd like to do i.e. automatic download of CA cert and go ahead.
1629869_2;neutral;Is this possible?
1403474_3;neutral;"This is also known as ""how it is stored in the SQL engine"" [JDBC]."
1403474_7;neutral;For historical reasons in some (all?)
1403474_8;neutral;cases the values in a derby.
1403474_9;neutral;* property may be as a delimited identifier e.g.
1403474_10;neutral;eVe.
1403474_11;neutral;Note that the Derby builtin users are not created through a SQL identifier in the SQL language e.g.
593534_1;neutral;Does not appear to exist in trunk.
1497546_2;neutral;Reporters of these issues please verify the fixes and help close these issues
1571661_1;neutral;I couldn't reproduce this.
1571661_4;neutral;Ted can you reproduce this outside of cassidy.pl?
1643623_1;neutral;Thanks for the response.
1664747_1;positive;Thanks a lot for sharing that Josh!
1664747_2;neutral;I like the idea of making sure that things that should be specified should be passed as method parameters in one go rather than through chaining which makes it a lot harder to see what is required.
1664747_5;neutral;Regarding Doug's points...  > But perhaps the preferred import should instead be 'import static SchemaBuilder.*'?
1664747_6;neutral;The static methods have unique-enough names that this might work well.
1664747_9;neutral;> We can convert from Java object to JsonNode by parsing the output of GenericData.toString(Object).
1664747_10;neutral;Thanks.
1664747_11;neutral;I've updated the patch to do this but it still needs tests for this part.
995004_3;neutral;I'm thinking of multiple concurrent mutateRows operation trying to lock the same set of rows.
995004_4;neutral;Perhaps throwing IOException is going to prevent us from a situation where we end up with a deadlock.
995004_5;neutral;But we still might want to sort it to ensure (better) progress (no livelock).
1126952_1;neutral;Unless I'm missing something your patch doesn't actually change how the version is checked only how it's computed.
1126952_2;neutral;Did you intend to combine our patches or is your patch incomplete?
1427298_1;neutral;[bulk update] Close all resolved issues that haven't been updated for more than one year.
508238_1;neutral;- push out to 0.5
1719663_1;positive;Thanks a lot Subin.
1719663_2;neutral;Also when do you plan to take up AMBARI-1843 for adding the unit tests?
1721286_1;neutral;Added patch to support configuration mapping
1456970_1;neutral;Wonky.
1456970_2;neutral;"Although as far as I see it the bug here is that we allow the underscore after ""_design/"" not that we can't use filters from it."
367351_1;positive;Sweet :) You got there before me
639780_2;positive;Thats sweet that you have the prior experience hacking this on top of a store already.
643148_1;positive;This looks simple and sweet to me.
355390_1;positive;Sweet kickstart for our new wiki!
527485_1;positive;Hello  Thanks a lot!  It works.  Lisa 
761562_1;positive;Yes please - pull request away my friend!
746372_2;neutral;See the below example  Employee1 Employee2 Employee3  Dept1.employess=Employee1 Dept1.employess=Employee3  Dept2.employess=Employee2  Intersection   Employee1 x Dept1.employess=Employee1 Employee3 x Dept1.employess=Employee3 Employee2 x Dept2.employess=Employee2  I don't like this sintax since it changes an obvious behaviour IMO.
746372_3;neutral;I would prefer to write it as  SELECT intersect(employeethis.employees).manager.lastname FROM org.apache.jdo.tck.pc.company.Department VARIABLES Employee employee   Now it's up to up to clearify 
812658_1;neutral;Patch framework src/java and src/test to include JNDI adapters and unit tests.
1114422_1;neutral;> we have to do it for each call.
1114422_2;neutral;I meant for each newly added/deleted ones.
1023779_1;negative;If someone wants to take this over that's cool - I'm unlikely to have time in the next week and a half though.
1023779_2;negative;It is a nasty bug that I've seen in real life though.
1411121_1;neutral;Here's another crack at this:  1) The default behavior for Derby is the current behavior with all of its security holes for java routines.
1411121_2;neutral;2) To get secure behavior for java routines the customer has to explicitly opt-in.
1411121_6;neutral;Instead to access methods in the JRE you have to include little wrapper methods in your jar files that you loaded into the database.
1411121_7;neutral;3c) The search order for customer-written routines is SQL standard: First we look in the jar file where the routine lives.
1411121_8;neutral;Then we look in the other jar files in the order specified by SQLJ.ALTER_JAVA_PATH.
1411121_9;neutral;Then we defer to the system class loader.
1411121_10;neutral;3d) At runtime when we invoke the routine we make sure that it actually lives in the declared jar file. 
622001_1;neutral;MR's fix (similar to HDFS one).
1430031_1;neutral;Sample implementation of CREATE DATABASE and DROP DATABASE for MySQL 5.0.2+.
389675_4;neutral;They will save RAM to a certain extent for certain situations.
389675_5;neutral;But not very helpful at the sizes you are working with (and not settings I would use to save RAM anyway unless the amount I need to save was pretty small).
389675_9;neutral;None of the other caches have gone up much either.
389675_12;neutral;They should be adjusted to the best settings based on the wiki info.
1171432_1;negative;Yes exactly -- sorry to be so unclear.
1171432_2;neutral;Just really wondering/hoping you'd be interested in working on these ??
1616819_1;neutral;Here's what got renamed:   .../{hadoop-hbase.postinst => hadoop.postinst}   .../deb/hbase/{hadoop-hbase-doc.dirs => hbase-doc.dirs} .../deb/hbase/{hadoop-hbase-doc.install => hbase-doc.install}  .../deb/hbase/{hadoop-hbase.dirs => hbase.dirs}      .../hbase/{hadoop-hbase.install => hbase.install}    .../{hadoop-hbase.manpages => hbase.manpages}        .../hbase/{hadoop-hbase.preinst => hbase.preinst}    .../hbase/SOURCES/{hadoop-hbase.sh => hbase.sh}      .../{hadoop-hbase.sh.suse => hbase.sh.suse}    
1008663_1;neutral;HADOOP-5679 changed this function to return int instead of void.
1729483_2;neutral;I can't come up with a pure-CSS in-place change for this.
1729483_3;neutral;Another alternative might be to make a little icon + onhover that displays the non-comma'ed value and change the default display to comma'ed?
1729483_4;neutral;The icon may be unnecessary maybe just onhover on the text itself?
1379857_1;neutral;Commited a fix for this into trunk using revision 610846.
1379857_2;neutral;I will work on merging this into 10.3 codeline and writing a test case.
1379857_3;neutral;The tests ran fine on my Windows XP machine with Sun jdk1.4 The commit comments are as follows  DERBY-3302 The user was running into null pointer exception at the time of database recovery because Derby was trying to get the Collator object through database context.
1379857_4;neutral;But the  Collator object is already available in the territory sensitive character classes and we do not have to go to database context to get it.
1379857_5;neutral;I changed the code to use that collator  object rather than look into database context.
561838_1;neutral;I would like to close this issue.
561838_2;neutral;Redirect handling has undergone significant changes since this issue was opened and we still need to take a hard look at redirects and possibly how scores are represented.
561838_3;neutral;However the newer scoring and indexing frameworks do work around this issue.
578573_1;neutral;Pushed to master.
626543_1;neutral;I have changed the title and description of this JIRA to fit our current idea.
1459150_1;positive;I love this.
1459150_3;neutral;A slow hash algorithm makes offline cracking harder.
1459150_4;neutral;It would require changes to the API to have crypto only run on the server but it might be simpler.
1688901_2;neutral;Fixed the crash in this bug let's open a new one for the SPDY connection issues.
582888_1;neutral;Could you attach a test case (Junit preferrably) that shows the unexpected behaviour? 
1613036_1;negative;I'm not sure what the problem is but the behavior (at least in 0.1.4) is that the _isClosed AtomicBoolean is not being set to closed in a timely manner.
1613036_2;neutral;This may only be related to the BlurIndexReader and may not be an issue in the BlurIndexNRT.
390196_1;neutral;marking Fixed in 1.3  (I believe Ryan left this open to track any potential issues ...  if nothing else this way we'll remember to resolve it before releasing)
459608_1;positive;Thanks for looking into this Allan.
459608_2;neutral;"I was thinking more of what happens on a Unix shell when you hit ""clear""."
459608_3;neutral;With your patch the cursor might still be at the end of the grunt window after 14 new lines.
1584099_1;positive;Thank you Babak!
1584099_2;positive;I will be the sponsor for your beer the next time we meet.
1589590_1;neutral;Claus I think I'm busy the next two weeks with [CAMEL-3468|https://issues.apache.org/jira/browse/CAMEL-3468] [CAMEL-3472|https://issues.apache.org/jira/browse/CAMEL-3472] [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] [CAMEL-3470|https://issues.apache.org/jira/browse/CAMEL-3470] and [CAMEL-3311|https://issues.apache.org/activemq/browse/CAMEL-3311].
1589590_2;neutral;Depending of the release date for Camel 2.6 and the priority of the other issues (may be I can reschedule [CAMEL-3471|https://issues.apache.org/jira/browse/CAMEL-3471] and/or other issues) I can do it in the remaining time.
1589590_3;positive;But I'm probably not an JMX expert... -)
1032584_1;neutral;Adds a new class of Exception.
1032584_2;neutral;Now TestBatchUpdate takes 50 sec instead of 250.
1605364_1;negative;Sorry for the delay and thanks for the good work works like a charm!
1605364_5;positive;but both IDEA 7 and IDEA 8 seem to handle them just fine.
1605364_6;neutral;At some moments it could be upgraded to do IDEA 8 format but it's not important for now.
675071_1;neutral;Is the bug really in NGramTokenFilter?
675071_2;neutral;This seems to be a larger problem that would affect all tokenfilters that break larger tokens into smaller ones and recalculate offsets right?
675071_4;neutral;I think WordDelimiterFilter has special code that might avoid the problem (line 352) so it might be ok.  Is there any better way we could solve this: for example maybe instead of the tokenizer calling correctOffset() it gets called somewhere else?
675071_5;neutral;This seems to be what is causing the problem. 
836470_1;neutral;Uploading another patch for fixing the maven pattern to add the classifier.
1563411_3;neutral;I don't see the connection to .tmp files.
1563411_4;neutral;(Also: have you verified that the channel will actually infinite-loop returning 0?
1563411_7;neutral;IncomingStreamReader does clean the tmp file when there is an expection (there's an enclosing 'try catch').
1563411_8;neutral;The problem is that no exception is raised if the other side of the connection dies.
1563411_9;neutral;What will happen then is the read will infinitely read 0 bytes.
1563411_10;neutral;So this actually avoid the infinite loop returning 0 (and so I think answered your second question so it wasn't very clear).
1563411_11;neutral;Note that without this patch there is an infinite loop that will hold a socket open forever (and consume cpu though very few probably in that case).
1563411_12;neutral;So this is not just merely a fix of deleting the tmp files.
1563411_13;neutral;But it does as a consequence of correctly raising an exception when should be.
792258_1;neutral;<joes4> lists will be available in 1 hour from now. 
1526359_1;neutral;Andrew are you familiar with this code?
1526359_2;neutral;I've got a patch figured I'd have someone take a quick look-see before pushing it to Apache.
1667093_1;negative;Sorry I thought submit patch was the way to attach a patch.
744684_1;neutral;"Patch providing Comparable for ""api2"" project."
744684_3;neutral;Patch does the following 1.
744684_4;neutral;IntIdentity ShortIdentity LongIdentity CharIdentity ByteIdentity StringIdentity provide implementation of compareTo() allowing comparison with other identity *of the same type*.
474173_1;neutral;The insert_between.patch fixes the following:  1.
474173_2;neutral;Changes the implementation of insertBetween in OperatorPlan.java so that the ordering of the predecessors is not changed  2.
474173_3;neutral;Changed log.info in LOForeach getSchema() to log.debug.
474173_4;neutral;One of my earlier patches had the log.info  3.
1093320_2;negative;It's kind of annoying to have to use 4GB of temporary space  Nope it only writes the compressed file to disk {{gzip -1}} compresses 4GB of zeros to 18 MiB.
1093320_4;positive;Could you please port it to branch-1 that that we could integrate it to branch-1-win  Slavik thanks for the review!
1093320_6;negative;Especially I don't know very much about the test framework differences.
1093320_7;negative;I will figure out the details and do the port later this week if you don't get to it first.
797577_1;neutral;xerces.apache.org has been added to DNS.
797577_2;neutral;I am going to wait until it propagates before continuing. 
807574_1;neutral;Hi Sebb  In these cases 'this' and 'connectionPool' refer to the same object.
807574_3;neutral;Mike
1425833_1;neutral;Stopping SQL routines accessing the privileged blocks is through DERBY-2331 and DERBY-2330
1394064_2;negative;Another backport (for a different jira) of mine is failing and I want to see if I can figure out what might be wrong there before doing a new backport.
520007_2;neutral;If I see more occurrence of Lookup or search for find forms then shortly upload the patch for this fixes .
748870_1;negative;To upgrade to a recent version of Jackrabbit see http://wiki.apache.org/jackrabbit/BackupAndMigration I'm afraid I can't say much about the risk.  
1586960_2;neutral;Can you just apply this patch file over top of the other one?
867445_1;neutral;Uploading rebased patch for sathish
934135_2;neutral;Maybe we should purge the Reader+queuing step and just have Handlers do the read (Nicolas Liochon what you think?)
934135_3;negative;I've tried something similar (I removed the handlers and kept the readers) but the performance was not visible.
934135_4;negative;The responder seemed to be a bottleneck.
934135_5;negative;But it was not the only issue: we also want to manage priorities between the tasks but we need to read them to get enough information to make the right priorities. 
1118631_1;neutral;I just committed this.
1118631_2;positive;Thanks Aaron!
708178_2;neutral;I knew they were missing and just forgot to do it before I committed it.
1357364_2;neutral;With the client you can connect to the same database many times.
1357364_3;neutral;I'll attach a zip with a small test project where you can reproduce the problem.
1357364_4;neutral;(all you need to add is your derby.jar)  I'm testing the DerbyTest from Eclipse.
1357364_5;neutral;I'm starting the 2nd version of DerbyTest from Eclipse as well.
1357364_6;neutral;When debugging it in Eclipse you can see the number of daemons grow very fast.
1357364_7;negative;While creating the DerbyTest I did notice that this problem is caused by the Database pool because it tries to connect to the database in the background.
1357364_8;neutral;Still using a connection pool is pretty common.
1357364_9;positive;Please let me know if you need something else.
1357364_10;neutral;Regards  Leon   
894554_1;neutral;Hey Uma I've elected not to revert the patch as-committed since it does indeed fix the bug at hand.
894554_4;positive;If you would like to take up this work that'd be great.
894554_5;positive;Otherwise hopefully someone else will improve this code when they've got some time.
311661_1;negative;Sorry [~fiberlijun] - havent had a chance to look at it yet.
311661_2;neutral;Will try and do so within the next couple of days unless [~bikassaha] or [~sseth] beat me to it.
941315_1;neutral;Some folks on the mailing list had something like this happening to them.
698238_1;negative;> then we don't save IO by limiting the buffer size to 1 KB  I'm confused by this.
698238_2;neutral;My assumption is that when you make a request to read 1k from a disk file that the OS reads substantially more than 1k from the disk and places it in the buffer cache.
698238_3;neutral;(The cost of randomly reading 1k is nearly the same as randomly reading 100k--both are dominated by seek.)
698238_4;neutral;So if you make another request to read 1k shortly thereafter you'll get it from the buffer cache and the incremental cost will be that of making a system call.
698238_6;neutral;An alternate strategy is to not trust the buffer cache and read-ahead but rather to make your buffers large enough so that transfer time dominates seeks.
698238_7;neutral;This can require 1MB or larger buffers so isn't always practical.
698238_10;neutral;Is that what you meant?
939903_1;positive;[~lhofhansl] thank you so much.
939903_2;neutral;I will upload another patch (V5) in a couple minutes.
879843_1;neutral;Patch uploaded.
879843_2;neutral;Have passed all the local unit tests.
538019_1;negative;Sorry for all the issue mails I forgot to mention the second:  2) There is commented source in the test should it be enabled or removed?
574945_3;neutral;If you want to work on it or assign it to someone else please do.
799938_1;neutral;If there's a problem with items being in the cache when they shouldn't be adding a check around the Add method isn't a solution to that problem.
799938_2;neutral;We should be Remove()ing items from the cache...not just overwriting them.
1010133_1;neutral;I applied an addendum for HBASE-3904 v6 to TRUNK.
1010133_3;neutral;However HBASE-4087 is required for the new unit test to pass.
1740169_1;neutral;Sample client server and broker configuration.
1740169_2;neutral;"Watch out for ""Got InvalidDestinationException"" messages."
1497568_1;neutral;Kiran - I think this is a setup issue than anything else.
1497568_2;neutral;Hugo - if you couldnt reproduce it please close it
686001_2;neutral;How to handle the problem with LUCENE_29 setting and the posIncr of stopwords together with QueryParser that has a default setting of ignoring posIncr?
686001_3;neutral;How about adding required Version to QP ctor?
687610_1;positive;Thanks Mark for taking care of this issue!
687610_3;positive;this class funny coincidence :)  What are you thoughts about QueryParser being able to know about custom Query implementations?
687610_5;neutral;if I were to write a MyQuery class and implemen the toString method a certain way how would QueryParser know about MyQuery?
687610_6;neutral;Is it possible to extend QueryParser?
985359_1;negative;Sorry guys... :( I was the reason for this trouble.
985359_2;negative;I should have been very careful before doing this.
482429_1;neutral;"Hi  could you add the following line form.getDictionary().setItem(COSName.getPDFName(""NeedAppearances"")COSBoolean.TRUE)  right after PDAcroForm form = docCatalog.getAcroForm()  and try again?"
482429_2;neutral;BR Maruan
339639_1;neutral;Still about 2 hours worth of work left on this.
152998_1;negative;My bad forgot to include the test file in the patch... Resubmitting in a second. 
311643_2;neutral;Make scheduler heartbeat interval configurable (bikas) 
307952_1;negative;Damn.
307952_2;negative;Git is tricky that way.
307952_3;positive;:)  Will have a look.
1404948_2;neutral;Tests are meant to raise potential issues not to add variation of the issue.
1404948_3;neutral;I can see leaning toward to selects from the FLUSHER table with explicit checkpoints is a good balance for this case.
1404948_4;positive;However the goal of the test was very good.
1404948_5;neutral;I am not aware of whether we have test to fill the page cache with new data evicting all pages currently in the cache so the row count changes are written at a known point in time.
1404948_6;neutral;And it will be a good test to have in turn of code coverage point of view. 
1068983_2;neutral;Breakpoint handler frame is detected and processed specifically by unwinding algorithm.
1697610_1;neutral;Ran for almost an hour this time.
1697610_2;neutral;Dump looks similar to previous one.
473519_2;neutral;I addressed Shravan's request to add in the MRStreaming stuff into LocalLauncher and put in the jc.stop() calls after failed jobs in both Local and MapReduceLauncher.
934597_2;neutral;...and it seems like having 2 APIs KV and Cell for every method other than those that take Cell-types params...
934597_3;neutral;Which methods we talking about here?
934597_4;neutral;There a list?
149095_1;positive;Thanks Pat.
1415798_2;positive;I like this title.
1415798_3;neutral;It is specific to what it is describing.
544990_2;neutral;Couldn't the NodeState implementations in question (StoreNodeAsState AFAICS) just use their id to implement hashCode()?
781677_1;neutral;<joes4> This is a bug in FreeBSD's ldap support- sorry there's nothing we can do about it. 
322106_1;neutral;In pom.xml of tajo root you forget to change the tajo version to 0.8 at Line 76.
1547956_1;neutral;Aaron  Go ahead.
230395_1;neutral;Patch that adds the fix to WebResponse
728458_2;neutral;Some comments: 20.
728458_3;neutral;Log.truncateTo(): The following code seems to be used just for getting the first segment.
728458_8;neutral;22
728458_9;neutral;ReplicaManager: 22.1 recordLeaderLogUpdate(): Could we rename it to recordLeaderLogEndOffset()?
728458_11;neutral;22.3 readCheckpointedHighWatermark(): We should just read the HW from memory.
728458_12;neutral;The on-disk version is only useful on broker startup when we populate the in-memory HW using the on disk version.
728458_13;neutral;23
728458_14;neutral;"HighwaterMarkCheckpoint: Is it better to name the file "".highwaterMark"" so that it's hidden? "
1046439_1;neutral;I applied the patch at revision: 599008.
1046439_2;neutral;Still why do we hardcode these numbers e.g.
1046439_3;neutral;port/src/lil/em64t/pim/m2n_em64t_internal.h: #ifdef _WIN64 const unsigned m2n_sizeof_m2n_frame = 120 #else const unsigned m2n_sizeof_m2n_frame = 104 #endif  vmcore/src/util/em64t/base/compile_em64t.cpp: // Stack size should be (% 8 == 0) but shouldn't be (% 16 == 0) const int ALIGNMENT = 0  Doesn't it worth to let compiler calculate such values? 
924133_1;neutral;It would be good if folks can use standard Java i/o idioms with Hadoop.
924133_2;neutral;http://www.ibm.com/developerworks/java/library/j-jtp03216.html  {noformat} OutputStream out = fs.open(...) try {   out.write(...) } finally {   out.close() } {noformat}  When multiple files are involved the best thing is to nest the try blocks.
924133_3;neutral;Shouldn't we try to make this idiom work well with HDFS? 
870799_2;neutral;I guess the gen stamp is unnecessary but the DN isn't going to automatically mlock newly appended data so the NN needs to somehow realize that the cached length is shorter than the new length and ask the DN to recache at the new length.
870799_3;neutral;Alternatively I guess the DN could automatically mlock appended data but there are quota implications there.
870799_4;neutral;On startup I agree that we can skip cache reports until the cache is populated.
870799_6;neutral;I guess I could have cleaned this up rather than just changing the default cache report period like Colin asked.
597488_1;neutral;Uploaded a patch that fixes the comments and includes the test
1017255_1;neutral;Thanks for the review.
1017255_2;neutral;We used to do 'stopping'.
1017255_3;neutral;Smile.
1017255_5;neutral;I think just needed for this at mo.
499702_1;positive;That's a good point we should make sure that it doesn't decrease performance for one of the database types even if it increases it for Oracle (in which case making it configurable in oozie-site.xml would be a good idea too).  
161056_1;negative;Sigh I don't like this overall if can't reuse everywhere.
161056_2;negative;Sorry to let you lose a wild goose chase.
161056_4;neutral;Because this neither-here-nor-there code-reuse seems not much useful.
161056_7;negative;This half-reuse is more confusing for new devs who see this code for the first time.
305460_1;neutral;fully agree Christian!
305460_2;negative;Sorry probably a misunderstanding from my side....
305460_3;neutral;I refereed to the [^v1-enable-wall-werror.patch] which contains {{-Wall -Werror}} and I thought it sould be {{-Wall -Wextra}}  However just add {{-Wall}}  to that patch makes absolutely sense and could be committed.
1091112_2;negative;I meet the same problem on Eclipse recently but haven't figured out how to get through.
534670_1;negative;Sorry Chris  I missed it done !
671238_2;negative;We reported this crash to Oracle in plenty of time and the *worse* wrong-results bug has been open since May 13: http://bugs.sun.com/bugdatabase/view_bug.do?bug_id=7044738 but Oracle decided not to fix that too. 
1029207_1;positive;(@ddlatham: thats kinda funny that you wrote the linked-to article -- it was a random google search)
731731_2;neutral;Maybe you can paste a SOAP query example request and explain the wrong behavior and what it is you are expecting?
1503502_2;neutral;Change its variable name to be more intuitive. 
1502781_1;neutral;you need to create system offering for system vms (ssvmcpvmrouter vm) and then you can upgrade to new system offerings it is only supported in vmware 
642162_1;neutral;[~smarthi] When I apply this patch the source code cannot be compiled.
642162_2;negative;One of the error is that hiddenActivations cannot be resolved.
642162_3;neutral;Another error is that the class Functions.NEGATE is misspelled as Function.NEGATE.    
770457_1;neutral;If you have the opportunity to do it go ahead.
770457_2;negative;I'm very busy for the moment so I didn't know when I 'd be able to the change myself so if you can your contribution would be one more time really appreciated.
887647_1;negative;Oh I didn't consider one flow like after the edit log conversion immediately #store failed.
887647_2;neutral;Now again in the next trip of finalization it will throw NodeExistsException here it is really required to do the #store.
887647_3;negative;I misunderstood the case and sorry for the confusion.
887647_4;neutral;Patch looks good to me.
691111_1;neutral;I'm fine w/ not naming it Consumer - I agree it does not really consume it.
691111_2;neutral;But if we go with PayloadMergeProcessor we'll need PayloadMergeProcessorProvider and they become quite long names :).
691111_3;neutral;I was thinking PayloadProcessor and PayloadProcessorProvider (have cool acronyms to PP and PPP) but then people might get confused that it processes all payloads (maybe before they are even written the first time) while it is actually invoked only during segment merges.I was following the *Consumer pattern I saw all over the place w/ SegmentMerger and thought that if someone ever reads SM code it will swallow easily another *Consumer one ...
691111_4;neutral;So between PC PMP and PP - I prefer PP - the documentation should clarify what it does.
691111_5;neutral;But I'm open for suggestions.
859894_1;neutral;setting    set hive.script.auto.progress=true  seems to have no effect.
859894_2;negative;Aside from the job succeeding (it doesn't) what effect should I be able to measure (in order to see if this is doing anything)?
1490049_1;neutral;Abhinav can you also attach cloud_usage db dump.
1490049_2;neutral;Need it to test the fix.
303437_1;neutral;I changed the ubuntu version too.
1063055_1;neutral;By the way getCanonicalPath() performs actual file access may take long if drive is slow (e. g. Samba) may fail with exception if path is inaccessible at the moment (e. g. on network drive) etc.
1063055_2;neutral;On the other hand getAbsolutePath() is purely logical and doesn't need file system access. 
682430_1;negative;You misunderstood the response: StopFilter indeed did not change.
682430_2;neutral;The change is now that in Lucene 4.0 all Analyzers are required to reuse TokenStream instances so the StopFilter is only produced only once in your application (when the Analyzer is created).
440583_1;negative;You would need to implement session resume thats a whole new can of worms.
1725946_3;neutral;This test pukes all over the place when the first test fails.
1725946_4;neutral;Some of the other test cases in this class failed because that constraint error occurred?
1725946_5;neutral;There were most definitely 21 test case failures.
783620_1;neutral;<danielsh> Yes any23.zones.apache.org is the jail's hostname so use the IP it resolves to. 
930778_1;neutral;Yeah seems safe.
930778_2;negative;And the current behavior is irritating.
930778_3;neutral;Will commit a bit later unless somebody beats me to it.
187595_2;neutral;This symbol is not used for the Windows Netaccessor.
187595_3;neutral;Yeah?
187595_4;neutral;Please watch the source tree over the next several weeks before our next release.
190156_1;neutral;This is the bridge code minus the redundant bit.
151815_1;neutral;I would like that add that the problem is highly reproducible.
1667930_1;neutral;Looks great to me.
1667930_2;neutral;Thanks Doug.
1417788_1;negative;Sorry for a mess in uploaded files my connection got broken during first upload.
1417788_2;neutral;These file describes my change:  derby1434-try2.diff (attached multiple times should have the same content) derby1434-try2.stat  
1342137_1;neutral;And it's somehow connected to https://issues.apache.org/jira/browse/DIRAPI-137
1048263_2;neutral;If we put this jar to bootclasspath we'll have at least 5% performance boost on HWA application .
1048263_3;neutral;btw: maybe we should add this Jira's as subtasks to HARMONY-5277 ?
1048263_4;neutral;As they're startup related.
857519_1;neutral;comments on phabricator
255981_1;negative;Here are 2 patches ... one for adjustExamplePaths.bat & .sh and the other a new file holding 2 User Libraries ... UIMA_LIB & UIMA_AS_LIB Not sure where this should go ...
255981_2;neutral;I guessed UIMA_HOME/config but could be /lib
207922_1;neutral;The only thing that the convention plugin does at request time happens in org.apache.struts2.convention.ConventionUnknownHandler the rest is just configuration loading on start up you might want to put a breakpoint in handleUnknownAction and see what is going on.
1553921_2;neutral;But both of those look fine to me.
787081_1;neutral;Hi  I have changed the rsync to rsync.eu.apache.org.
1634124_1;negative;i found the class - so there is no bug - sorry
1574835_1;neutral;> Stage 2 btw will involve documentation.
1574835_2;neutral;I'm not forgetting it :)   Did you forget it or did I miss it somewhere?
245930_1;negative;I was not aware of being required to call that method.
1019322_1;neutral;Thanks Mathias.
1019322_3;neutral;Bringing into 0.90.0.
1019322_4;neutral;Marking as critical.
461111_1;negative;Seems we didn't enforce an exec for sh but we did for fs.
991251_1;neutral;@Jon Thanks for committing it.
1061211_1;neutral;The failure of GdiplusStartup happened to because this function was called from a native method with RSP not aligned to 16 bytes.
1061211_2;neutral;It is not well documented in MSDN but it looks like RSP has to be always aligned to 16 bytes.
1061211_3;neutral;Some functions don't require it but some do.
1061211_4;neutral;A patch was made to the interpreter to fix this in assembly code so if a native method has an odd number of arguments additional 8 bytes are skilled by RSP to align it to 16 bytes.
1017845_2;neutral;So I am likely going to work on this soon.
1017845_3;neutral;What is the exact problem?
1017845_4;neutral;If it would as simple as just recreating ReplicationZookeeper or using RecoverableZookeeper J-D would have probably just done it :) 
1463502_1;neutral;You forgot to mention the part where I said that I have absolutely no idea if MinSize is important for some other part of the code )  Also it looks like if we add a check in couch_db:doc_flush_binaries/2 to see if we're not streaming an attachment of unknown length and then pass that information to couch_stream:ensure_buffer/2 so that couch_stream can decide if it wants to allocate exactly the requested amount or some extra it'd solve the issue.
242894_1;neutral;The two issues mentioned by Tom has been fixed.
242894_2;neutral;The new patch is the whirr-168-3.patch file.
232746_1;negative;Igor sorry it took me so long to get back to this.
232746_2;neutral;Thanks for the patch.
232746_3;neutral;It works for me both in container and in testing with WicketTester. 
1093662_2;negative;I found the (sad) attempt at a script you asked about and uploaded it to MAPREDUCE-4282.
1093662_3;neutral;"As I said on that thread I'm in a compilers class right now and I thought I might make a more ""enlightened"" attempt using lex/yacc soon and see where that gets me if no one else gets this done first."
1093662_4;negative;Sorry for the delay.
1093662_5;neutral;"anyway if someone is brave enough to fix the ""attempt one"" script i wish them well ) "
934100_2;neutral;I added a rm -rf /tmp/h* to hadoopqa... and ran this again.... seems to be working:  https://builds.apache.org/view/H-L/view/HBase/job/PreCommit-HBASE-Build/7253/console  We'll see.
684519_2;neutral;by the way the only open impl of this algorithm i could find is at http://rrette.com/moman.html (ZSpell) in python.
684519_4;neutral;I might be on the trail of a java impl - get out the hounds!
684519_5;neutral;If you do take hold of it do not hesitate to share :) The original paper and C++ code likewise melt my brain and I needed the algo in some other place.
1028657_2;neutral;We can file issues with it as we find them.
1028657_3;negative;I don't have resources to hand to test this at mo.
143877_1;neutral;Hi Deepa I looked at the transaction logs afaict this is not a bug rather the znode you mention is not deleted on session expiration because it was already explicitly deleted by another session.
143877_4;neutral;afaict things are working properly at least on the ZK side of things. 
750696_1;neutral;FWIW: this issue is a regression of JCR-890 i.e.
750696_2;neutral;the refactoring involved (r982520).
750696_3;neutral;there might be more hidden issues like this.
359088_2;negative;but app developers should always explicitly set it based on their application  My guess is that a large enough group of people take the defaults that it matters.
485511_1;neutral;I wasn't talking about the perment schedule.
640140_1;negative;Excuse me for stolen assignement.
640140_2;neutral;I've saw this after completed the issue.
640140_5;neutral;I think it will be useful to standardize all the messages.
640140_6;negative;In current version the same error cause different messages because there are many commiters.
640140_8;negative;Must be: size >= 0!
1125138_1;neutral;Marking this an incompatible change so that it gets attention.
1125138_2;neutral;Also setting webinterface.private.actions has other effects like enabling the 'kill job' and 'kill task' links on the Job web UI.
916437_4;neutral;In that case the NN should delay creating a replication-storm in the hope that the network partition gets resolved soon.
1725450_1;neutral;Yep i am actually using just Pax Runner/Exam to start Ace stuff.. but i am not 100% sure about what the MuliFrameworkStarter is about.. what is it good for ?
746271_1;negative;Sorry for the missing class src/java/org/apache/jdo/tck/lifecycle/StateTransitionsReturnedObjects.java.
746271_2;neutral;Checked in with revision 388211.
1692382_1;negative;Qianshi is working on the SSL session reuse but this buggy Bug system does not allow him assign this ticket sigh
478827_1;negative;Hi Guillaume  I did not have an answer right away so I sent you question to Leonard Rosenthol.
478827_2;neutral;"Here is his response:  ""There is no reason to change the version in the header as the version can be anything (ISO 19005-2:2005 6.1.2)."
478827_3;neutral;As for the OutputIntent that is not necessary if all colors in the PDF are in a device independent colorspace (ISO 19005-1:2005 6.2.3.1).
478827_4;neutral;In this case they are all in ICCBased Gray.
478827_5;neutral;"Leonard""       BR  Bill Fausser   "
246457_2;neutral;That seems to work for me - thanks!
1050678_2;negative;It is not yet tested - I ran into strange build problems with APR. 
1537965_1;negative;Done sorry for all the mess on a simple patch.
534574_1;neutral;David  I've done a little digging and have a question around:  OrderReadHelper.getOrderItemQuantityBd()  Firstly going back a while now this log:     http://svn.ofbiz.org/viewcvs/trunk/components/order/src/org/ofbiz/order/order/OrderReadHelper.java?rev=4367&r1=4281&r2=4367 shows a change to the strings that seems to make the first if statement redundant?!
534574_2;neutral;I presume either that statement can now be removed or the original intention of the statement needs reimplementing?
534574_4;negative;Keep repeating this and the problem just gets worse. 
1575383_1;neutral;"scheduleAtFixedRate ""Creates and executes a periodic action that becomes enabled first after the given initial delay and subsequently with the given period that is executions will commence after initialDelay then initialDelay+period then initialDelay + 2 * period and so on."
1575383_3;neutral;(If you cast the Runnable in afterExecute to ScheduledFutureTask you can get access to the scheduling info.)
1575383_4;neutral;if get is causing the cancel even w/o any exceptions being involved then I guess you'll need to source dive in ScheduledThreadPoolExecutor to see what is going on.
405295_1;neutral;Here are two thread dumps:  sling6.thread_dump.01.txt was taken about 10 seconds after a shutdown of Sling was attempted.
405295_3;neutral;I include it because quite a few of the threads from the first dump have stopped by this point.
1098209_1;neutral;thx todd missed the ant/ivy stuff update patch takes care of it (hopefully mavenized gridmix goes in soon and ant/ivy will go away)
1473227_2;negative;It was attached to the wrong bug.
401935_1;neutral;Thanks for the reference I'll look into it.
401935_2;neutral;[~egli] - can you reproduce?
564075_1;negative;(back from holidays so a bit delayed but) I confirm Andrzej's suggestion -- a plain-text only summarized is ideal for clustering for example.
564075_2;negative;HTML is quite uncomfortable to work with.
1326729_2;neutral;It would be great if you could work on it.
1326729_3;neutral;Thus assigning the issue to you.
528962_1;negative;Hi Marco  I changed the name of patch because it was made in Java earliar sorry for inconvenience.
528962_2;neutral;"I have uploaded the modified patch ""PartyCommunication.patch"" and it is ready for testing. "
1672977_1;neutral;This is the reverse side of ARIES 399 which dealt with a deadlock in ServiceRecipe.
1672977_3;neutral;Or at least the locks need to be much more fine-grained than locking the whole container.
1672977_4;neutral;I hope the first approach as the more general solution will work though :)
1552294_1;neutral;i modified the test class from HADOOP-6148 (bigger is better) the result is:   ||bytes||PureJava MB/sec||Native MB/sec||Random PureJava MB/sec||Native MB/sec|| | 1
1500398_1;neutral;I fixed the build failures on 4.1 this morning.
1500398_3;neutral;I'm doing an automated test as well.
1500398_4;neutral;Will close this ticket if there are no issues.
870881_1;neutral;FAILURE: Integrated in Hadoop-Yarn-trunk #344 (See [https://builds.apache.org/job/Hadoop-Yarn-trunk/344/]) HDFS-5041.
870881_2;neutral;Add the time of last heartbeat to dead server Web UI.
1173673_2;negative;Sorry for the mistake.
460954_1;negative;Not sure I want the transient inability to clean up some local log or other trivial task to kill a whole pig job?
1537801_1;negative;First guess: something's getting confused about reversed-ness.
1537801_2;neutral;Is that part of the test in question?
547122_2;neutral;lifecycle management up to a separate container  Agreed and my patch also contains a TODO for that.
547122_3;neutral;Similar to all other plugins the life cycle hook should be pluggable in a sense that you can deploy them e.g.
547122_4;neutral;in an OSGi container as a separate bundle.
547122_5;neutral;Instead of hardcoding the hooks we could introduce a LifeCycleHookProvider similar to ValidatorProvider we already have.
547122_7;neutral;Subject.doAs tricks  Good point.
547122_9;neutral;I'll try the approach you suggested.
1499834_1;neutral;api_key and secret_key are not required.
1499834_2;neutral;data sync is external to cloudstack
1410139_1;neutral;Thank you Ole!
1410139_2;neutral;Committed v2 patch to trunk with revision 508383.
1100055_1;neutral;Committed to HDFS-3042 branch.
574180_2;neutral;I said above that the earlier patches were lost but nope there they are.
574180_3;negative;Sorry I took Martin's comment to mean the patch was committed and issue closed which certainly discarded all the patches the first time around.
646202_1;neutral; What platform?
646202_2;neutral;Have you tried the standard maven untangling tricks like deleting ~/.m2?
1194263_1;neutral;We need to make this configurable before we can apply this patch to the trunk (unless i have misunderstood the effect).
1194263_3;neutral;Thanks Cyriaque.
182292_1;negative;I don't know what just happened.
182292_2;negative;The patch went to the wrong bug.
1163131_1;neutral;> Another thing: is the try ... catch good or bad?
1163131_2;negative;Our caller may not notice what happend right now.
1163131_4;neutral;I guess will be better not catch since until now was not being catched and will be good to propagate upwards.
1163131_5;negative;Sorry for my poor review didn't notice try/catch :(
1037240_1;neutral;v2 removes some dross included by misstack.
718497_1;neutral;You could easily test if it is due to felix by switching to equinox if the effects are still there blame it on pax web or dosgi.
1185454_1;neutral;This jira is unassigned but contains a patch that needs to be reviewed for inclusion in 1.1.1.
1129306_1;neutral;Would a new configuration boolean 'fs.manual.shutdown' be adequate for your needs?
1129306_2;neutral;You could programatically set this before getting your filesystems and when set true the shutdown hook would not be added.
869031_1;neutral;Vinay thanks for working on this.
869031_2;neutral;Some comments:  The new method added to Namesystem is better to # pass BlockInfoUnderConstruction # call it as isInSnapshot and # do not throw IOException.
869031_4;neutral;{code} //Namesystem.java public boolean isInSnapshot(BlockInfoUnderConstruction block) {code} In the implementation in FSNamesystem it should try-catch the UnresolvedLinkException and log it as an error since the full path obtained from a file should not have unresolved link.
869031_5;neutral;Second question: Why adding DFSTestUtil.abortStream(..)?
869031_6;negative;It does not look very useful.
639696_1;neutral;I appended the information to the end of the file.
795428_2;neutral;You have the ability to add users to the mina group in svn not to the group on people.a.o.
795428_3;neutral;To grant new users commit access check out https://svn.apache.org/repos/asf/infrastructure/trunk/subversion/authorization and add the appropriate usernames to the mina= line in the [groups] section of the asf-authorization file.
520683_2;negative;I did it wrong this time.
238508_1;negative;"No idea about the issue resolution/if it's still active but I'm afraid that by no stretch of the imagination can it be termed a ""Critical"" issue."
589202_1;neutral;shifted as agreed during the IRC release preparation meeting
285534_1;neutral;thx to Cristi Toth  for his patch
309130_2;neutral;Pull out the RopeTransport stuff fix the bug and add in the graceful degradation and I'm happy to see it pushed :)
1470935_2;negative;Sorry I had attached an older version... let's try this one.
1470935_3;neutral;I guess it's OK to put it in trunk.
1470935_4;neutral;I did not write it in a way that fits in with the rest of the implementations though.
1470935_5;neutral;No unit tests either yet.
1470935_6;negative;However I figured it was better to get it in the public domain sooner and let the iterative process do it's work.
1680512_1;negative;This is only a problem with exceptions from java.
1680512_2;neutral;* regular business exceptions work.
908493_2;neutral;Resubmitting and making it a blocker for 0.22
1560034_1;negative;Sorry I kind of forget about this one.
1560034_2;neutral;I'm good with the last version of the patch of just adding a dclocal read repair chance.
1014768_2;neutral;So I went ahead and made the change.
1014768_3;neutral;It's uploaded here and on review board.
160613_1;neutral;Removed version-infomation znode.
1518664_1;neutral;More like can't fix.
1518664_2;negative;Bugs like this make me sad.
1107263_1;neutral;Integrated in Hadoop-Mapreduce-0.23-Build #9 (See [https://builds.apache.org/job/Hadoop-Mapreduce-0.23-Build/9/])     HADOOP-7608.
1107263_3;neutral;Contributed by Alejandro Abdelnur.
808274_1;neutral;@Matthew   If you can contribute a section on SPNEGO authentication to the HttpClient tutorial I'll commit your code to the official 4.1 branch of HttpClient  http://wiki.apache.org/HttpComponents/HttpClientTutorial  Oleg
788254_1;negative;Sorry for the delay I'm recreating the mirror now.
788254_2;neutral;"Note that I was seeing the dreaded ""Delta source ended unexpectedly"" error at around revision 733924 [1] so I had to set the mirror to start the mirrored version history from after that."
788254_3;neutral;[1] https://svn.apache.org/viewvc?view=revision&revision=733924
1469547_2;neutral;If this is the case this file must be returned.
239925_1;neutral;Tom no problem please see WHIRR-634 and WHIRR-635.
239925_2;neutral;Thanks Graham
776022_1;neutral;populated see r2083
897427_1;neutral;trivial change to make the minSize be 1 byte.
897427_2;neutral;I think this should be fine for all of the cases I could find where we use this function.
815032_1;neutral;The precommit failures are unrelated to the issue at hand.
565607_1;neutral;commons.net 3.0.1 Thsi application is too big RMI is in Jconsole.I myself dont use.I just use ftp.listfiles.
1041453_2;neutral;Also adding some extra tests for newline splitting - currently this coverage is lacking.
1550452_1;negative;Brandon sorry.
1550452_2;negative;I misread.
1550452_3;negative;Ignore comment.  
796834_1;neutral;Nothing out of the ordinary here:  % host -t mx laguna-industries.com laguna-industries.com mail is handled by 20 mail.phnx.uswest.net.
796834_2;neutral;laguna-industries.com mail is handled by 10 mail.laguna-industries.com.
796834_3;neutral;% host  mail.phnx.uswest.net.
796834_5;neutral;31.195.231.63.in-addr.arpa domain name pointer mpls-pop.inet.qwest.net.
796834_6;neutral;qmail chose the secondary MX (which is the mpls-pop.inet.qwest.net) probably because it could not reach the primary MX.
796834_7;positive;Nothing wrong everything is cool.
796834_8;negative;Seems to be a faulty mailserver setup at laguna-industries.com.
796834_9;negative;Unfortunately in these days where everyone that can put a CD the right way up in a drive is a Linux/Unix/Windows/Internet Expert this has become pretty common.
154098_1;positive;+1 great job pat.
819316_1;positive;+1 on intent from looking at what the patch fixes.
1511597_1;neutral;getUserInSystemGraph usisng a priviledged block to access the system graph I don't think this should be done here as the result is no of you if the caller has no access to the system graph.
1274690_1;neutral;On 2008-03-06 08:00:48.178 bendalton commented: FLV video of the bug in question with Snitter On 2008-03-06 08:01:57.860 bendalton commented: This bug was first discovered in an application I'm working on.
1274690_3;neutral;(ie this is an AIR bug not a Snitter bug)
281875_1;neutral;Where is the 'Grant license to ASF for inclusion in ASF works' for the patch
1584891_1;neutral;Thanks Willem.
1584891_2;neutral;I will update the docs (probably this weekend when I find some time)
1117591_1;neutral;Updated patch with new file.
1117591_2;neutral;Forget git add get sad...
620209_2;neutral;The patch looks good to me.
620209_4;neutral;{noformat} _harMetaCache {noformat}  Also this is meant for trunk only?   
303553_2;neutral;It would be *highly* preferable instead to *not* include the BoostMonitor.cpp change as both are inter-dependent.
303553_3;neutral;Alternatively I don't know what is the compiler error on Debian but it may very well be missing the include inside BoostMutex.cpp:  {code} #include <boost/thread/mutex.hpp> {code}  Thanks!
929541_2;neutral;Will take a closer look.
929541_3;positive;Nice work [~stepinto] !
1504062_1;neutral;Can this ticket me marked as resolved as implementation done for portabl IP
878653_1;negative;@Luke Sorry for the late attaching latest version patch
168203_1;neutral;Is the null check necessary?
168203_2;neutral;the underlying protobuf handles the null properly.
168203_4;negative;RMAppAttemptImpl.recoverAppAttemptTokens()  Looks like all changes in RMAppImpl are unnecessary.
168203_5;negative;Bug in existing testDelegationTokenRestoredOnRMrestart().
168203_6;neutral;The assert check should be made for rm1 and also for rm2.
168203_8;neutral;{code}     // start new RM     MockRM rm2 = new TestSecurityMockRM(conf memStore)     rm2.start()      // verify tokens are properly populated back to DelegationTokenRenewer     Assert.assertEquals(tokenSet rm1.getRMContext()       .getDelegationTokenRenewer().getDelegationTokens()) {code}
1541174_2;neutral;try the commands  {code} git checkout cassandra-1.2 patch -p1 < 5234-3-1.2branch.txt  {code}
224221_1;neutral;Fixed by making the url absolute before passing it to the web container.
983442_1;neutral;Looks great Todd.
983442_2;neutral;Could we keep this DataOutputBuffer for reuse?
189480_2;neutral;If I'll come across Xerces again I'll try it.
1556677_1;neutral;Thanks Vijay.
1665696_1;neutral;"I can see why the test case just checks that the error string includes the exception text ""foo""."
1665696_2;negative;That is a bit too lax I think.
1665696_3;neutral;"The problem is not that the exception text is lost completely it does come through just that it is wrapped in an AvroRuntimeException(""Unknown datum type: ""+datum) error."
1665696_4;neutral;"So instead of the expected ""java.lang.RuntimeException: foo"" text being sent you get ""org.apache.avro.AvroRuntimeException: Unknown datum type: java.lang.RuntimeException: foo""."
1665696_5;negative;The cause is that the call to SpecificResponder.writeError in Responder.respond ultimately calls GenericData.resolveUnion which in turn calls GenericData.getSchemaName before the line where the UnresolvedUnionException gets thrown.
1349696_1;negative;I am new to Mina and the whole environment.
1349696_2;neutral;Anyway I am creating a project that began with 2.0.0-M3 and is now using 2.0.0-M4.
1349696_4;negative;Any word on whether it will be fixed?
1570991_1;neutral;"that it's a huge patch is exactly why I don't want to take a ""let's just commit it and clean it up later"" approach."
424120_3;neutral;Make sure to use the hsync api for persistency guarantees.
511019_1;neutral;Do you mean you checked your proposition or mine?
511019_2;neutral;Mine is not thourougly thought it's just a suspenders AND belt solution.
511019_3;neutral;"Also by ""working"" do you mean that you checked also for (undesired) side effects?"
1136158_4;neutral;I would like to show new API design first.
1136158_5;neutral;That's why I have posted my last patch.
1136158_6;negative;Sorry for being confusing.
1666584_1;neutral;Attaching patch file AVRO-957.patch:  We (Hitwise Pty Ltd) hereby assign all rights to the code contained within this patch over to the Apache Software Foundation (ASF) under the Apache Licence.
439583_1;neutral;I worked with this on Danushka and the following fix worked for us.
439583_2;neutral;We have done pretty intensive testing and believe this fixes the problem.
439583_3;neutral;Here I am removing the subscription list impl and implementing it using ConcurrentLinkedQueue while keeping the interface intact as much as possible.
439583_5;neutral;QPID-3319.patch has the fix and QPID-3319.patch.2 and QPID-3319.patch.3 fix two other classes that cause a compilation error when the QPID-3319.path is applied.  
857556_1;neutral;Hi Carl I've made the changes JAVA_HOME and README.txt suggested by you.
857556_2;neutral;I tested the JAVA_HOME change in Linux and it doesn't seem to work (unset JAVA_HOME and launch Eclipse for debugging).
857556_3;neutral;Can you try it on Mac and see if it works?
148193_1;neutral;Thanks Thomas committed to 3.4.0.
536300_1;neutral;Another interesting message from the log  258766 (http-0.0.0.0-8443-Processor2) [                Log.java:103:WARN ] Create Payment Application: Amount to apply [36.76] is greater than the outstanding amount [0.0] of the invoice [10030].
536300_2;neutral;Creating Payment Application for outstanding amount [0.0] instead.
536300_3;negative;I am not really sure what does the receive payment do before the shipment it doesn't sound as if it is doing what we expect it to do.
1108519_1;neutral;There are a few considerations to be careful about: 1) The hostname in service could be a vip name.
1108519_4;neutral;One way to address it is to get the ip address from the hostname service and use that for matching but that needs a dns lookup.
1108519_5;neutral;2) Dns lookup in token selector would be invoked for every connection using token authentication.
1279563_1;negative;Incomplete example.
1279563_2;negative;Unable to reproduce issue.
1166260_1;positive;Sounds good Claudio.
1166260_2;neutral;I used to have the subset of in-memory partitions maintained as a sliding window (i.e.
1166260_4;neutral;We can go back to something like that if we want to manage that subset more intelligently (2).
1202409_1;neutral;As I explained the XSL files have nothing to do with FOP so its impossible  for FOP to tell you which file/line number in XSL stylesheet(s) the problem  lies at.
1202409_2;neutral;FOP can only tell you which line in the single FO file the error  occurred at.
1218390_1;negative;Oh ok.
1218390_2;neutral;I'll focus my efforts on the compile targets then.
1218390_3;neutral;We'll have plenty of time to go through the bundles later.
1163124_1;neutral;gora-cassandra is patched to work with this prove of concept (It's just a one-liner in CassandraStore).
1163124_2;neutral;I meant if someone eventually uses CassandraClient directly this will break.
1163124_3;negative;And it will break ugly everything seems to work but data is never streamed to cassandra.
899132_2;neutral;#NAME?
899132_3;neutral;(HDFS-2468) - throw IllegalArgumentException if setOwner with both owner and group empty.
899132_4;neutral;(HDFS-2438) - throw FileNotFoundException if getFileStatus on non-existing file.
899132_6;neutral;"(HDFS-2508) - changed file checksum json response root from ""MD5MD5CRC32FileChecksum"" to ""FileChecksum""."
899132_7;neutral;(Thanks Arpit for the suggestion.)
719536_1;positive;Seems to work reliably now.
719536_2;neutral;I would prefer to get rid of the sleep again though.
719536_3;neutral;Is it possible to signal from the ServiceTracker to the test that the servlet is installed?
160475_1;neutral;I believe [~bikassaha] meant to resolve YARN-1068 and not this JIRA.
1214243_1;negative;Sorry this affects 0.9.3 version too.
619855_1;negative;Tests no longer sleep
1568275_1;neutral;"v5 uses a small batch size and eagerly sends out ""incomplete"" batches if the reducer falls behind"
1164360_1;neutral;yep +1 to close.
1164360_2;neutral;I took care of this already.
196610_1;neutral;Santiago and I  have removed the readExternal() writeExternal() methods (from interface Externizable) and instead rely on readObject() writeObject().
196610_2;neutral;We still implement the Serializable interface.
196610_3;neutral;We marked the TransformerFactoryImpl field in the TemplatesImpl class as transient to make sure it does not get serialized.
196610_5;neutral;"Here is a JAXP program that I wrote that shows how this fix was tested:  import javax.xml.transform.stream.StreamSource import javax.xml.transform.stream.StreamResult import javax.xml.transform.Transformer import javax.xml.transform.Templates import javax.xml.transform.TransformerFactory import java.io.FileOutputStream import java.io.ObjectOutput import java.io.ObjectOutputStream import java.io.FileInputStream import java.io.ObjectInput import java.io.ObjectInputStream import org.apache.xalan.xsltc.trax.TemplatesImpl  public class ProtoTemplates {    public static void main(String[] args){         ProtoTemplates app = new ProtoTemplates()         app.run(args)    }     public void run(String[] args){         if (args.length != 2) {             usage()         }         String inputFilename    = args[0]         String stylesheet       = args[1]          Transformer transformer         TransformerFactory factory = TransformerFactory.newInstance()          try {             FileOutputStream fout = new FileOutputStream(""MyTemplates.ser"")             ObjectOutput out = new ObjectOutputStream(fout)             Templates templates = factory.newTemplates(                 new StreamSource(stylesheet))             out.writeObject(templates)             out.flush()             out.close()              // try to use the serialized  templates object this will             // create a new Transformer Factory see TemplatesImpl.java             // readObject(...) method."
1627657_1;neutral;This problen is there in the tests below as well   IHeaderBlockTest1 IHeaderBlockTest2 IHeaderBlockTest3 IHeaderBlockTest4 IHeaderBlockTest5 IHeaderBlockTest6 IHeaderBlockTest7 IHeaderBlockTest8 INamespaceTest1  
594832_1;negative;Sorry this should be YARN JIRA - filed YARN-350 instead
1122939_1;neutral;ant tests passed on my box.
1570616_1;neutral;Integrated in Cassandra #446 (See [http://hudson.zones.apache.org/hudson/job/Cassandra/446/])     use cfid instead of name in CBL.
1570616_2;neutral;patch by gdusbabek reviewed by jbellis.
1469696_2;neutral;Thus fetchInsertIterator could be made private.
1443068_1;neutral;"This will always work irrespectively of the combination of various underlying technologies and it will be a thread-safe solution :  public class GroupsResource {      private UriInfo uriInfo     private GroupResource gr1 = new GroupResource()      @Context     public void setUriInfo(UriInfo ui) {         uriInfo = ui         gr1.setUriInfo(uriInfo)      }      @Path(""group1"")     public GroupResource group1() {         return gr1     }      @Path(""group2"")     public GroupResource group2() {         GroupResource gr2 = new GroupResource()         gr2.setUriInfo(uriInfo)          return gr2     }  }  It will also work well in cases when users try to do proxy-based client invocations as client proxies do not support @Context parameters on resource methods."
1443068_2;neutral;In meantime I will see what I can do with respect to the context injection into subresources... Perhaps in some cases modifying the subresource classes with extra methods might not be an option. 
232324_2;neutral;But that state is only in the class not in the object
378594_1;negative;Sorry if this spam's things however it's unlikely that I'll work on these.
1216213_1;negative;Maurice I don't have such option or maybe I don't know where it is.
1216213_2;negative;:) Sorry about that.
1216213_3;neutral;I'll upload example once again in 2 hours.
1209886_1;negative;Sorry about the noise was trying out the precommit job.
400570_1;neutral;I've just seen that you attached a patch to this issue.
207483_2;negative;I was in too much of a hurry sorry hold on a sec.
291221_1;negative;Sorry I see that you say the same Mike :)
715787_1;negative;Sorry for the huge delay Fabio.
715787_2;neutral;I think it's a borderline class - architectually good for Lang but the Math guys are going to have a better idea about the complexities to be found.
715787_3;neutral;Will nudge to see what people think.
779994_1;negative;yup sorry just fixed.
682123_1;negative;I screwed up the encoding of the stopwords file (sorry).
682123_2;negative;So I also changed a test to test a non-ascii stopword :) 
739590_1;neutral;> now this is really kewl )   Very 'kewl'.
739590_3;neutral;I was somehow under the impression you were writing an Eclipse plugin.
739590_4;negative;Sorry about the confusion before
699803_2;negative;Sorry.
436817_1;negative;Sorry folks the full fix was committed in rather a messy manner due to some platform specific issues.
436817_2;neutral;The full list of commits is:  http://svn.apache.org/r1477236  http://svn.apache.org/r1477366 http://svn.apache.org/r1477698 http://svn.apache.org/r1477771 http://svn.apache.org/r1477784
1550967_1;negative;Sorry didn't look at the code until commit...  Can you test making it hash to a Long or a 8-byte ByteBuffer?
1449165_1;negative;Sorry - the above comes across as terse.
1449165_3;negative;If you know of a way please describe it.
675155_1;neutral;just uploaded.
675155_2;negative;Sorry.
512827_1;negative;Ha sorry Varun thanks for the reminder I will have a look at it soon...
607213_1;negative;Sorry.
607213_2;neutral;MAPREDUCE-1813 has fixed the NPE problem.
607213_3;neutral;They met the same bug with us.
1542934_1;neutral;You're right looks like this is already the desired behavior.
1542934_2;negative;Sorry for the wild goose chase!
1419582_1;negative;Sorry db name is TPCDB user name TPC pwd whatever...
1090626_1;negative;Sorry my code base is a little old looks like HADOOP-9147 add some new test in TestFileStatus. 
585645_1;negative;I'm sorry.
370131_1;negative;Sorry I hit close by accident.
212072_1;negative;Sorry I've been MIA on this issue.
212072_2;negative;I haven't had any time to try re-upgrading after having to back out 2.0.8 but I will be sure to let you know how it works out as soon as I get the opportunity.
487707_1;negative;Sorry for that.
487707_2;neutral;Here is the new file.
333000_1;negative;Sorry missed that select-box.
1454412_1;neutral;1
1526927_1;negative;[~shazron]Sorry that was weird.
1061188_1;negative;Missed 2 new files - sorry !
840468_1;negative;Sorry no longer working on this
304824_1;negative;Sorry patch is attached 
1269025_1;negative;On 2008-10-20 11:43:52.354 woflexair commented: Joan  sorry for the noise in the bugbase but it's not a bug.
1269025_2;neutral;The background image is a 2000x2000 gif image with transparency and then the bitmap is very big.
1269025_3;neutral;2000*2000*4 = 16 Megas.
1269025_5;negative;Sorry once again for the wrong report Stephane
812577_1;negative;Sorry I forgot to change the priority of this one.
812577_2;neutral;"It's not a major one but it would be a ""nice to have"" especially with the popularity of web services growing like it is."
863532_1;negative;sorry.
635900_1;negative;Sorry that should have said fixed via HADOOP-4980 not 6980.
1523967_1;negative;Sorry about the report.
1523967_2;neutral;Turns out that upgrading git (from 1.6.4 to 1.8.1) fixed this.
694244_4;negative;Ugh sorry :(  Thanks!
851389_2;neutral;Uploaded new patch with no compilation errors.
318545_1;negative;Sorry I didn't use your patch but I think you'll like the end result.
1345968_1;negative;Some file were missing in the last patch sorry.
649301_1;neutral;Trove's licensing won't be changing.
649301_2;negative;The biggest problem is that we've had too many committers over the years and we'd have to get all of their permission to change it.
649301_3;negative;So sorry I can't be more obliging.
527771_1;negative;Last try.
527771_2;negative;Sorry.
1532587_1;negative;sorry.. redeploy patch
813461_1;neutral;Since the change is already included in HIVE-5741 I will mark this one resolved.
813461_2;negative;Sorry for the trouble Vikram!
738597_2;negative;Sorry for the misspelling )
851995_2;negative;sorry for your time.
1361627_2;negative;I must have looked at this before my morning coffee..
1361627_3;negative;Sorry -) +1 
1742310_3;neutral;Redoing the before/after code below:  Before:        if (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         }  After:       if(!msg.isResponseRequired() && (!msg.isPersistent() || connection.isUseAsyncSend() || txid!=null)) {             this.connection.asyncSendPacket(msg)         } else {             this.connection.syncSendPacket(msg)         } 
733939_1;negative;sorry....
791971_1;neutral;Here is a url with a frame.
791971_2;negative;Sorry about that...  http://bit.ly/12UiaS
1678072_1;negative;Sorry Thiru I hope you haven't already started working on this!
382450_2;negative;sorry.
700306_1;negative;Sorry misunderstood the issue!
769521_1;negative;Sorry for the delay.
791723_2;negative;sorry for delay
959759_1;neutral;[~lhofhansl] Yea....
959759_2;negative;Sorry for the delay was away.
621372_1;negative;Sorry.
621372_2;negative;This was my bad.
497832_1;negative;Sorry it seems I forgot a few references to 2.0.2 in ./deps/cxf-all I'm attaching a new patch to fix these references.
654766_1;negative;Stroooong ++++++1  I wanted to do that long time but some tests were made me afraid.
773392_1;negative;Sorry that should be  FileChannel inputChannel = input.getChannel() FileChannel outputChannel = output.getChannel()  in the try block. 
1331386_1;negative;Sorry [~svenkat] I just committed this.
1331386_2;neutral;[~shwethags] Can you please fix this right away ?
1580837_1;negative;No sorry.
813077_1;negative;"Sorry I missed the ""overwrite"" keyword."
1731113_2;negative;Sorry everyone.
388021_1;negative;sorry last patch was missing new files
476772_1;negative;Sorry Avdhesh I forgot to add these two files to the patch here is the new patch containing the missing files
387427_2;neutral;Mike I can take this one if you want...
635659_1;negative;Sorry.
635659_2;negative;The problems I was talking about are mostly fixed by [HADOOP-3575] and [HADOOP-3480].
635659_3;negative;I opened [HADOOP-3607] to fix a wrong URL but appart from that I don't there's still references to the old structure.
177821_1;negative;no sorry - priorities have been shifted around...
338427_1;negative;Sorry about that.
1075529_1;neutral;As expected thanks.
789141_1;negative;Sorry  fixed.
775360_1;negative;Sorry Gav DONE Committed @revision 2487.
585744_1;negative;Sorry but look at mapSubtract and further down in the source you will find plenty.
1689223_1;negative;Thanks for the report and sorry its taken so long to fix it.
399400_1;negative;well sorry i didn't upload the right files
329296_1;negative;Whoops sorry.
1615864_1;neutral;I'll look into it.
1615864_2;negative;Sorry about the trouble.
1685941_1;neutral;Committed Ron's patch.
1120402_1;negative;Actually that's what this change did sorry for the noise.
807676_1;negative;Sorry for the noise..
807676_2;negative;Completely missed issue 614..
533397_1;negative;"Sorry typo:  ""our part"" in place of  ""one part"" above."
1475257_1;negative;Sorry I thought issue (and provided patch) were about cocoon-servlet-service-impl used by either C2.2 and C3 but only now I see that instead they are related to cocoon-servlet-service-components (C2.2 only).
1169249_1;negative;Sorry about the error guys.
485632_2;neutral;"It was meant to be ""super.initialize(context) line in its initialize(UimaContext)"" :) "
1204886_1;negative;sorry this bug is *not* fixed.
1204886_2;neutral;The patch in FOP-1099 fixes it though.
741751_1;negative;Sorry.
741751_2;neutral;I just saw that you commited Code that you did not write about here....
483577_1;negative;Sorry yes I believe this has been resolved.
483577_2;neutral;The problem here was simply that an EJBs class may not be one of its BeanTypes.
483577_3;neutral;Just picking a type from one of the types was a simple enough solution.
356317_1;negative;Sorry for the spam - but which test method - can't find any related to the SnapPuller on trunk.
356317_2;neutral;But may is better to have no test method than the one with 10 aspects.
820870_2;negative;Sorry about that.
820870_3;neutral;[~appodictic] Sounds good and thanks!
1644355_1;negative;Yes the patch is badly named - sorry!
253682_1;negative;Sorry attached the file to the wrong issue.
1218998_1;negative;Sorry about that.
1218998_2;negative;I have a really bad habit of not reading thru all the bug comments before asking questions.
520973_1;negative;Sorry I tought I could commit this patch but I did not realize that one of the files is in the framework (and I have not access to it). 
806959_2;negative;Sorry on holiday last week and just catching up.
1727597_1;negative;Thanks so much sorry that this isn't in the appropriate place.
453219_1;negative;Sorry guys I've been pretty busy @ work but I have been watching this.
453219_2;neutral;I'll try to test out the patch this weekend and let you know how it goes.
545986_1;neutral;Yes just made the same observation.
1461040_1;negative;Sorry https://bugzilla.mozilla.org/show_bug.cgi?id=514760 is related but not same.
825595_1;negative;SorryI haven't tried you patch.
1353557_1;negative;Sorry for the noise.
1353557_3;neutral;Thanks. 
729781_1;negative;Sorry I meant to have this patch in sooner but got quite busy I expect to have it soon.
308368_2;negative;I missed the context.
453621_1;neutral;Patch in gzipped form.
453621_2;negative;For some reason I couldn't upload the straight patch.
453621_3;negative;Sorry guys
1044220_2;neutral;of course!
1072532_1;negative;Sorry - the federated build is still working out kinks...
1072532_2;negative;The problem is that it builds awt and that requires some dependencies.
1072532_4;neutral;I'll add a README
243701_1;neutral;This is is my todo list still but hasn't risen to the top.
726893_1;neutral;Yeah we can do it in 0.8.1 which should happen fairly quickly after 0.8 but we are really trying to lock down 0.8 to critical fixes and this is more of a new feature (though obviously desirable).
726893_2;negative;Sorry for the hassle.
204591_1;negative;WOW....you are right...I'm deeply sorry to bother you guys (and I'm also a bit embarrassed).
1477405_1;neutral;Looks like there's a code freeze for 2.1.8 happening right about now but this still hasn't been committed.
1477405_2;neutral;Is there a chance to get it in?
1477405_3;negative;Sorry to nag.
710767_1;neutral;Here is a fixed patch.
710767_2;negative;Sorry for that.
300998_2;positive;Fixed then :)
965408_1;neutral;I think this was a dud.
965408_2;negative;Sorry for the noise.
1017010_1;negative;Aaron sorry about this.
1017010_2;negative;The guy on our team that was going to do this was swamped so I re-assigned this to you.
925480_2;neutral;Will take a look at it.
667233_2;neutral;I didn't 'svn up' before I looked at the code :).
667233_3;negative;Sorry for the noise.
937006_1;negative;My patch wouldn't compile.
937006_2;negative;Here is addendum to fix (Sorry about build breakage)
252146_1;negative;Sorry you're right.
988163_1;negative;Line 1664 (sorry the 0.94 codeline)
1713543_2;neutral;It's the ObjectMessage that could alternatively be sent as an XStream message right?
314220_1;negative;Sorry about that fixed now.
1168906_1;negative;sorry about this.
1168906_2;neutral;i committed GIRAPH-90 with wrong reference in commit message.
336920_2;negative;Tried some more stuff and realized I was doing it wrong.
336920_3;negative;Sorry.
191079_1;negative;Sorry here's the test that reproduces the issue.
379499_1;negative;Sorry if this spam's things however it's unlikely that I'll work on these.
200166_1;negative;"sorry old xml here is the used one:  <?xml version=""1.0"" encoding=""UTF-8""?> <root><value>?“?“??“¦ und ??????"
1454504_1;neutral;1
1454504_2;negative;Sorry for the super-slow uptake on this the new job is using up all of my limited brain resources. 
927871_1;negative;s/[~apurtell]/[~lhofhansl]/  Sorry guys.
431368_1;neutral;Switched to @GeneratedValue(strategy = GenerationType.TABLE) for all entities rave-portal was using GenerationType.SEQUENCE (incompatible with MySQL) while rave-shindig was using GenerationType.IDENTITY (incompatible with Oracle)
691246_1;neutral;Eventually I decided to include just one patch file (instead of code and test) since it was simpler after all.
691246_2;neutral;Please be sure to review the following: # Collector class and documentation.
440994_1;neutral;One underlying cause of this issue is QPID-4731 
1075917_1;negative;Sorry that I think I missed some discussion in the mailing list.
1075917_2;neutral;The implementation and test and BreakIterator is attached.
1026536_1;neutral;I saw this behavior in a stress test just now as well on tip of 20.
666886_1;neutral;"New patch removing ""preserve holes"" option from AnalyzingCompletionLookup: you can simply tell your StopFilter whether or not holes are meaningful."
1217385_2;neutral;Cheers  Mick
1341768_1;neutral;This code is generated.
724407_1;neutral;Supplemental patch committed.
724407_2;neutral;I'm leaving this issue open for further discussion.
368447_1;neutral;Committed to trunk.
368447_3;neutral;3.x does not have a mechanism to pass state across core reloads and that's a change I'd rather leave to 4.x.
368447_4;neutral;Might simply be best to track all directories and close them on shutdown.
1527349_1;neutral;Shazron  I am using alert to visually notify myself.
1527349_2;neutral;Inferring that it might make a difference based on your comment I tried using 'console.log()' and the unexpected behavior was no longer present.
1418030_2;neutral;Reviews appreciated.

